Online Learning: A Modern Introduction Using Convex Optimization

In this book, I introduce the concepts of online learning through a modern view based on convex optimization. Here, online learning refers to the framework of regret minimization under worst-case assumptions. I attempted to unify all the literature as instantiations of Online Mirror Descent and Follow-the-Regularized-Leader (and their variants). I paid particular attention to the issue of tuning the parameters of the algorithms, through adaptive and parameter-free online learning algorithms. The bandit setting is also briefly discussed, touching on the problem of adversarial and stochastic multi-armed bandits. Building on fundamental algorithms and concepts, I also cover advanced topics, including black-box reductions, saddle-point optimization, sequential investment, and non-stationary forms of regret analysis. Finally, I conclude with a selection of applications of online learning to domains far from it, such as generalization theory and concentration inequalities. I attempted to maintain an informal, yet mathematically rigorous, tone throughout the book. Moreover, all the included proofs have been carefully chosen to be as simple and as short as possible. This also means that sometimes I have added one or two additional assumptions, just to simplify the proofs.

==> avgdata.dat <==
t xbar ybar v
1 0.0 0.0 100.0
2 2.5 -2.5 75.0
3 5.0 -3.33333 41.66664
4 6.25 -3.02837 46.39183
5 7.0 -2.3454 46.72699
6 7.5 -1.51738 45.0869
7 7.85713 -0.63432 42.45728
8 8.125 0.2642 39.30397
9 8.27228 1.1595 35.56389
10 8.27937 2.02408 31.27647
11 8.14705 2.74916 26.98944
12 7.91113 3.3534 22.7887
13 7.6005 3.86467 18.67912
14 7.23517 4.28058 14.77295
15 6.83502 4.59624 11.19392
16 6.4201 4.81165 8.0423
17 6.00926 4.93108 5.39093
18 5.61925 4.96227 3.28491
19 5.26418 4.9156 1.74286
20 4.95522 4.80333 1.65512
21 4.70049 4.63876 6.2989
22 4.50514 4.43564 10.24467
23 4.37157 4.20758 13.3886
24 4.29959 3.96753 15.66849
25 4.28688 3.72745 17.05956
26 4.32927 3.498 17.57095
27 4.42108 3.28838 17.2419
28 4.55556 3.10616 16.13586
29 4.72516 2.95726 14.33632
30 4.90099 2.846 12.25525
31 5.06548 2.77135 11.47064
32 5.21968 2.72942 12.45132
33 5.36453 2.71683 13.23853
34 5.50087 2.73056 13.85155
35 5.62943 2.76802 14.30702
36 5.75082 2.82686 14.61983
37 5.86566 2.90504 14.80309
38 5.97136 3.00075 14.85306
39 6.0652 3.11185 14.76677
40 6.14502 3.23595 14.54536
41 6.20909 3.37039 14.1935
42 6.25616 3.51247 13.71849
43 6.28549 3.65936 13.13065
44 6.29674 3.80347 12.46635
45 6.29074 3.94118 11.74782
46 6.2688 4.07289 10.97954
47 6.23212 4.19899 10.16563
48 6.18175 4.31847 9.3164
49 6.11893 4.42957 8.44681
50 6.045 4.5308 7.57095
51 5.96152 4.62093 6.70296
52 5.87013 4.69893 5.85602
53 5.77258 4.76408 5.0425
54 5.67062 4.81587 4.27376
55 5.56604 4.85408 3.5598
56 5.46057 4.87868 2.90947
57 5.35591 4.88991 2.33002
58 5.2537 4.88817 1.82762
59 5.1554 4.87408 1.40656
60 5.06242 4.84845 1.06987
61 4.97601 4.81216 1.29898
62 4.89728 4.76631 2.70927
63 4.82716 4.712 4.03252
64 4.76642 4.65051 5.25116
65 4.71568 4.5831 6.34926
66 4.67535 4.5111 7.31422
67 4.64575 4.43582 8.13461
68 4.62694 4.35861 8.80287
69 4.6189 4.28078 9.31267
70 4.62143 4.20357 9.66072
71 4.6342 4.12819 9.84604
72 4.65674 4.05579 9.87
73 4.68849 3.98738 9.73572
74 4.72878 3.92395 9.44862
75 4.77682 3.86635 9.01588
76 4.83182 3.81534 8.44604
77 4.89284 3.77153 7.74979
78 4.95831 3.73547 6.94794
79 5.02213 3.70749 6.57318
80 5.08435 3.68724 6.98555
81 5.14503 3.6744 7.35321
82 5.20424 3.66862 7.67807
83 5.26202 3.66965 7.96188
84 5.31844 3.67719 8.20625
85 5.3735 3.69096 8.4127
86 5.4273 3.71074 8.58284
87 5.47939 3.73624 8.71574
88 5.52914 3.7672 8.80974
89 5.57603 3.8033 8.86368
90 5.61955 3.84412 8.87718
91 5.65924 3.88925 8.84995
92 5.6947 3.93822 8.78242
93 5.7256 3.99054 8.67531
94 5.75165 4.04567 8.52989
95 5.77261 4.1031 8.34755
96 5.78835 4.16226 8.13042
97 5.7987 4.22244 7.88132
98 5.80368 4.28139 7.61147
99 5.80344 4.33916 7.3214
100 5.79819 4.39577 7.0121
101 5.7881 4.45125 6.68427
102 5.77332 4.50543 6.33942
103 5.75404 4.55788 5.98083
104 5.7305 4.60815 5.61172
105 5.70291 4.6559 5.23506
106 5.67162 4.70074 4.85435
107 5.63689 4.74239 4.4725
108 5.59908 4.78053 4.09271
109 5.55856 4.81493 3.71819
110 5.5157 4.84538 3.3516
111 5.4709 4.8717 2.99599
112 5.42456 4.8938 2.65381
113 5.37708 4.91154 2.32765
114 5.32886 4.9249 2.0198
115 5.2803 4.93385 1.73225
116 5.23183 4.93843 1.46698
117 5.1838 4.93869 1.22559
118 5.13661 4.93472 1.00945
119 5.09064 4.92667 0.81985
120 5.0462 4.91466 0.65773
121 5.00365 4.89891 0.52368
122 4.96327 4.87961 1.15288
123 4.92537 4.857 1.83449
124 4.89018 4.83133 2.49062
125 4.85794 4.80289 3.11646
126 4.82886 4.77196 3.70735
127 4.80312 4.73885 4.25903
128 4.78084 4.70387 4.76807
129 4.76215 4.66734 5.2311
130 4.74715 4.6296 5.64484
131 4.73589 4.59096 6.00693
132 4.72838 4.55177 6.31546
133 4.72464 4.51234 6.56868
134 4.72464 4.473 6.76537
135 4.72833 4.43408 6.9046
136 4.73563 4.39587 6.98624
137 4.74641 4.35867 7.01042
138 4.76057 4.32275 6.97762
139 4.77797 4.2884 6.88843
140 4.79842 4.25586 6.74446
141 4.82172 4.22536 6.54747
142 4.84769 4.19711 6.29913
143 4.87611 4.17133 6.00166
144 4.90674 4.14816 5.65811
145 4.93935 4.12779 5.27084
146 4.97366 4.11032 4.84344
147 5.00786 4.09589 4.55986
148 5.04158 4.08444 4.78569
149 5.07486 4.0759 4.99481
150 5.1077 4.07019 5.18753
151 5.14009 4.06728 5.36407
152 5.17207 4.06706 5.52505
153 5.20363 4.06952 5.67055
154 5.23477 4.07455 5.80109
155 5.26552 4.08212 5.91698
156 5.29573 4.09218 6.01776
157 5.32524 4.10464 6.10298
158 5.35384 4.11945 6.17195
159 5.38136 4.13647 6.22444
160 5.40762 4.15564 6.25992
161 5.4325 4.17682 6.27838
162 5.4558 4.19987 6.2796
163 5.47742 4.22469 6.26366
164 5.49722 4.25108 6.2307
165 5.5151 4.27893 6.18088
166 5.53098 4.30806 6.11458
167 5.54474 4.3383 6.03218
168 5.55632 4.36949 5.93414
169 5.56569 4.40144 5.82123
170 5.57278 4.43399 5.69397
171 5.57758 4.46654 5.55519
172 5.58011 4.49872 5.40695
173 5.58038 4.53052 5.24933
174 5.57849 4.56195 5.0827
175 5.57445 4.59302 4.90715
176 5.5683 4.62369 4.72305
177 5.5601 4.6538 4.53156
178 5.54991 4.68318 4.33365
179 5.53778 4.71172 4.13033
180 5.52379 4.73927 3.92258
181 5.50804 4.7657 3.7117
182 5.4906 4.79088 3.49861
183 5.4716 4.81471 3.28445
184 5.45114 4.8371 3.07022
185 5.42934 4.85791 2.85713
186 5.40631 4.87709 2.6461
187 5.38219 4.89456 2.43813
188 5.3571 4.91025 2.23427
189 5.33118 4.92409 2.03545
190 5.30455 4.93605 1.8425
191 5.27737 4.94609 1.65642
192 5.24979 4.95418 1.47804
193 5.22192 4.96031 1.30806
194 5.19392 4.96448 1.14723
195 5.16594 4.96669 0.99625
196 5.13808 4.96695 0.85564
197 5.1105 4.96529 0.72609
198 5.08334 4.96173 0.60806
199 5.0567 4.95633 0.50186
200 5.03073 4.94914 0.40794
201 5.00554 4.94022 0.32661
202 4.98125 4.92963 0.63316
203 4.95795 4.91743 1.04362
204 4.93576 4.90373 1.44493
205 4.91476 4.8886 1.83556
206 4.89507 4.87213 2.21336
207 4.87672 4.85443 2.57698
208 4.85983 4.8356 2.9245
209 4.84445 4.81573 3.25455
210 4.83064 4.79497 3.56552
211 4.81844 4.77339 3.8565
212 4.8079 4.75111 4.12582
213 4.79906 4.72829 4.37271
214 4.79193 4.705 4.59602
215 4.78654 4.68138 4.79492
216 4.78291 4.65755 4.96857
217 4.78102 4.63362 5.11658
218 4.78087 4.60973 5.23834
219 4.78244 4.58597 5.33356
220 4.78572 4.56247 5.40184
221 4.79066 4.53932 5.44342
222 4.79726 4.51666 5.45784
223 4.80544 4.49458 5.44556
224 4.81516 4.47318 5.4068
225 4.82637 4.45255 5.34172
226 4.839 4.4328 5.25093
227 4.853 4.41402 5.13496
228 4.86827 4.39626 4.99466
229 4.88477 4.37964 4.83032
230 4.90237 4.3642 4.6434
231 4.92102 4.35002 4.43459
232 4.94061 4.33716 4.20502
233 4.96106 4.32565 3.95584
234 4.98227 4.31558 3.68805
235 5.00362 4.30695 3.48335
236 5.0248 4.29979 3.62503
237 5.04579 4.29405 3.7587
238 5.0666 4.28972 3.88443
239 5.08725 4.28679 4.0023
240 5.10771 4.28523 4.1124
241 5.12802 4.28503 4.21494
242 5.14815 4.28615 4.31
243 5.1681 4.28859 4.39758
244 5.18791 4.29233 4.47792
245 5.2075 4.29733 4.55086
246 5.2268 4.3036 4.61601
247 5.24573 4.3111 4.67316
248 5.26419 4.31978 4.72206
249 5.28215 4.32964 4.76257
250 5.2995 4.3406 4.79446
251 5.31621 4.35265 4.81781
252 5.33218 4.36572 4.8323
253 5.34737 4.37978 4.83795
254 5.36171 4.39476 4.83475
255 5.37515 4.4106 4.82277
256 5.38766 4.42725 4.8021
257 5.39919 4.44463 4.7728
258 5.40967 4.46269 4.73488
259 5.41908 4.48135 4.68864
260 5.4274 4.50056 4.63417
261 5.43459 4.52023 4.57176
262 5.44063 4.5403 4.50165
263 5.4455 4.56068 4.42406
264 5.44919 4.58128 4.33952
265 5.45169 4.60173 4.2498
266 5.45302 4.62202 4.15497
267 5.45319 4.64217 4.0551
268 5.45221 4.66216 3.95027
269 5.4501 4.682 3.84048
270 5.4469 4.70168 3.72612
271 5.44258 4.7211 3.6074
272 5.4372 4.74023 3.4848
273 5.43076 4.75899 3.35884
274 5.42328 4.77733 3.22975
275 5.41481 4.79517 3.09822
276 5.40538 4.81247 2.96455
277 5.39503 4.82916 2.82936
278 5.38379 4.8452 2.69295
279 5.37172 4.86055 2.55585
280 5.35884 4.87515 2.41844
281 5.34521 4.88895 2.28134
282 5.3309 4.90192 2.14493
283 5.31593 4.91403 2.0095
284 5.30037 4.92523 1.87569
285 5.28429 4.9355 1.74393
286 5.26772 4.94481 1.61453
287 5.25072 4.95314 1.48788
288 5.23337 4.96046 1.36452
289 5.21573 4.96677 1.24481
290 5.19783 4.97205 1.12892
291 5.17976 4.97627 1.01746
292 5.16158 4.97946 0.91057
293 5.14333 4.98161 0.80856
294 5.12509 4.98271 0.7119
295 5.10692 4.98277 0.62073
296 5.08885 4.9818 0.53528
297 5.07098 4.97981 0.45586
298 5.05334 4.97682 0.38261
299 5.03601 4.97285 0.31578
300 5.01901 4.96791 0.25551
301 5.00243 4.96204 0.20195
302 4.98628 4.95525 0.42953
303 4.97066 4.94759 0.70221
304 4.95557 4.93907 0.97115
305 4.94109 4.92973 1.23505
306 4.92723 4.91963 1.49338
307 4.91406 4.9088 1.74507
308 4.90161 4.89728 1.98944
309 4.88991 4.8851 2.22588
310 4.879 4.87233 2.45338
311 4.8689 4.859 2.67159
312 4.85963 4.84515 2.87971
313 4.85124 4.83086 3.07709
314 4.84372 4.81615 3.26347
315 4.83713 4.80109 3.43765
316 4.83144 4.78572 3.59985
317 4.82669 4.7701 3.74916
318 4.82289 4.75429 3.8852
319 4.82002 4.73833 4.00803
320 4.81812 4.72227 4.1169
321 4.81715 4.70619 4.21173
322 4.81715 4.69012 4.29207
323 4.81808 4.67412 4.35814
324 4.81996 4.65823 4.40941
325 4.82275 4.64252 4.4461
326 4.82646 4.62703 4.46793
327 4.83105 4.6118 4.47517
328 4.83653 4.5969 4.46754
329 4.84285 4.58235 4.4455
330 4.85 4.56822 4.4088
331 4.85796 4.55453 4.35799
332 4.86668 4.54134 4.29306
333 4.87616 4.52869 4.21417
334 4.88634 4.5166 4.12193
335 4.8972 4.50513 4.01634
336 4.90869 4.49428 3.89824
337 4.92079 4.48412 3.76755
338 4.93344 4.47466 3.6251
339 4.94662 4.46593 3.471
340 4.96028 4.45795 3.30605
341 4.97438 4.45074 3.13057
342 4.98886 4.44434 2.9454
343 5.00348 4.43875 2.82364
344 5.018 4.43398 2.92015
345 5.03244 4.43001 3.01216
346 5.0468 4.42685 3.09975
347 5.06107 4.42448 3.1829
348 5.07526 4.4229 3.2618
349 5.08937 4.42209 3.33641
350 5.10341 4.42206 3.40675
351 5.11736 4.42278 3.4729
352 5.13123 4.42426 3.53485
353 5.14502 4.42647 3.59276
354 5.1587 4.42944 3.64632
355 5.17224 4.43314 3.69553
356 5.1856 4.43755 3.74023
357 5.19872 4.44266 3.78029
358 5.21158 4.44847 3.81554
359 5.22414 4.45496 3.8459
360 5.23639 4.4621 3.87146
361 5.24826 4.46988 3.8919
362 5.25974 4.47827 3.90732
363 5.27078 4.48724 3.9177
364 5.28139 4.4968 3.92296
365 5.2915 4.5069 3.92303
366 5.3011 4.5175 3.918
367 5.31017 4.52858 3.90793
368 5.31868 4.54013 3.89275
369 5.32661 4.5521 3.8726
370 5.33394 4.56445 3.84743
371 5.34065 4.57716 3.81744
372 5.34674 4.59021 3.78265
373 5.35217 4.60355 3.74313
374 5.35695 4.61714 3.69904
375 5.36104 4.63095 3.65044
376 5.36447 4.64496 3.59756
377 5.3672 4.6591 3.5405
378 5.36923 4.67323 3.48
379 5.37059 4.68729 3.41652
380 5.37125 4.70126 3.34991
381 5.37125 4.71518 3.28033
382 5.37056 4.729 3.20778
383 5.36922 4.74277 3.13225
384 5.36722 4.75644 3.0539
385 5.36456 4.76999 2.97287
386 5.36127 4.78339 2.8894
387 5.35733 4.79659 2.80373
388 5.35278 4.80957 2.71606
389 5.34763 4.8223 2.62665
390 5.34187 4.83475 2.53563
391 5.33556 4.8469 2.44331
392 5.32867 4.8587 2.34985
393 5.32124 4.87015 2.25548
394 5.3133 4.8812 2.16049
395 5.30486 4.89183 2.06512
396 5.29593 4.90204 1.96945
397 5.28656 4.91177 1.87393
398 5.27676 4.92104 1.77864
399 5.26656 4.9298 1.6838
400 5.25598 4.93803 1.58974
401 5.24504 4.94574 1.4965
402 5.2338 4.9529 1.4045
403 5.22226 4.95949 1.31386
404 5.21045 4.9655 1.22475
405 5.1984 4.97092 1.13739
406 5.18616 4.97574 1.0521
407 5.17372 4.97997 0.96878
408 5.16116 4.98357 0.88799
409 5.14847 4.98656 0.80956
410 5.13571 4.98894 0.73387
411 5.1229 4.99068 0.66109
412 5.11005 4.9918 0.5912
413 5.09721 4.99231 0.52452
414 5.08441 4.99219 0.46112
415 5.07169 4.99146 0.40115
416 5.05905 4.99011 0.3447
417 5.04655 4.98817 0.2919
418 5.03421 4.98563 0.24292
419 5.02205 4.98251 0.19768
420 5.0101 4.9788 0.15648
421 4.99838 4.97455 0.15152
422 4.98694 4.96974 0.34721
423 4.97578 4.9644 0.54123
424 4.96494 4.95854 0.73326
425 4.95444 4.95218 0.92255
426 4.9443 4.94534 1.1087
427 4.93454 4.93803 1.29173
428 4.92519 4.9303 1.47072
429 4.91626 4.92212 1.64551
430 4.90778 4.91356 1.81557
431 4.89975 4.9046 1.98074
432 4.8922 4.89531 2.1405
433 4.88515 4.88567 2.29446
434 4.87859 4.87573 2.44255
435 4.87256 4.86551 2.58408
436 4.86705 4.85504 2.71904
437 4.86209 4.84435 2.84691
438 4.85768 4.83344 2.9676
439 4.85382 4.82236 3.0809
440 4.85054 4.81113 3.18626
441 4.84781 4.79977 3.284
442 4.84566 4.78833 3.37349
443 4.84409 4.77681 3.45467
444 4.84308 4.76526 3.52753
445 4.84265 4.7537 3.59177
446 4.8428 4.74216 3.64716
447 4.84352 4.73064 3.694
448 4.8448 4.71921 3.73192
449 4.84665 4.70786 3.76099
450 4.84904 4.69664 3.78113
451 4.85199 4.68556 3.79234
452 4.85548 4.67467 3.7944
453 4.8595 4.66396 3.78777
454 4.86403 4.65347 3.7722
455 4.86908 4.64322 3.74771
456 4.8746 4.63326 3.71468
457 4.88062 4.62357 3.67294
458 4.88708 4.61418 3.62282
459 4.89401 4.60513 3.56415
460 4.90137 4.59644 3.49731
461 4.90913 4.58812 3.4224
462 4.91728 4.58017 3.33992
463 4.92583 4.57263 3.24944
464 4.93471 4.56552 3.15178
465 4.94394 4.55884 3.04672
466 4.95346 4.5526 2.9351
467 4.96329 4.54683 2.81654
468 4.97339 4.54153 2.6915
469 4.98373 4.53673 2.56035
470 4.9943 4.5324 2.42363
471 5.00491 4.52858 2.38167
472 5.0155 4.52527 2.45117
473 5.02605 4.52246 2.51793
474 5.03653 4.52014 2.58194
475 5.04698 4.51833 2.64328
476 5.05739 4.517 2.70195
477 5.06775 4.51614 2.75803
478 5.07806 4.5158 2.81136
479 5.08835 4.5159 2.86224
480 5.09857 4.5165 2.91039
481 5.10876 4.51756 2.95601
482 5.11891 4.51909 2.99911
483 5.129 4.52109 3.03955
484 5.13898 4.52354 3.07716
485 5.14886 4.52646 3.11203
486 5.15863 4.52982 3.14407
487 5.16823 4.53363 3.17299
488 5.17767 4.53786 3.19908
489 5.18692 4.54253 3.22197
490 5.19597 4.54759 3.24188
491 5.2048 4.55309 3.25859
492 5.21338 4.55894 3.27217
493 5.22171 4.5652 3.28255
494 5.22975 4.57182 3.28964
495 5.23752 4.57881 3.29353
496 5.24496 4.58612 3.29422
497 5.2521 4.59377 3.2917
498 5.25891 4.60173 3.2859
499 5.26537 4.60997 3.27698
500 5.27145 4.6185 3.26477
501 5.27718 4.62729 3.24944
502 5.28253 4.63634 3.23097
503 5.28748 4.6456 3.20938
504 5.29204 4.65506 3.18489
505 5.29619 4.66472 3.15735
506 5.29991 4.67456 3.12675
507 5.30322 4.68454 3.09341
508 5.3061 4.69466 3.05725
509 5.30856 4.7049 3.01834
510 5.31058 4.71523 2.97676
511 5.31215 4.72556 2.93297
512 5.3133 4.73587 2.88712
513 5.314 4.74612 2.83936
514 5.31427 4.75635 2.78961
515 5.3141 4.76653 2.73788
516 5.31352 4.77667 2.68425
517 5.31252 4.78677 2.62871
518 5.31108 4.79681 2.57133
519 5.30923 4.8068 2.5122
520 5.30699 4.81667 2.45163
521 5.30432 4.82645 2.38937
522 5.30125 4.83607 2.3259
523 5.29779 4.84558 2.26105
524 5.29395 4.8549 2.1952
525 5.28972 4.86406 2.1283
526 5.28511 4.87302 2.06047
527 5.28015 4.88177 1.99188
528 5.27484 4.89029 1.92276
529 5.2692 4.89857 1.8531
530 5.26321 4.9066 1.78307
531 5.25691 4.91437 1.71272
532 5.2503 4.92184 1.6423
533 5.24341 4.92905 1.57181
534 5.23624 4.93593 1.50154
535 5.2288 4.94249 1.43158
536 5.22112 4.94873 1.36192
537 5.2132 4.95464 1.2928
538 5.20505 4.9602 1.22421
539 5.19669 4.96541 1.15639
540 5.18816 4.97025 1.08955
541 5.17944 4.97473 1.02356
542 5.17056 4.97882 0.95871
543 5.16156 4.98254 0.89508
544 5.15242 4.98587 0.83275
545 5.14317 4.98882 0.77179
546 5.13383 4.99136 0.71236
547 5.12442 4.99352 0.65453
548 5.11496 4.99527 0.59845
549 5.10545 4.99661 0.5442
550 5.09592 4.99757 0.49171
551 5.0864 4.99812 0.44136
552 5.07687 4.99828 0.39299
553 5.06737 4.99802 0.34676
554 5.05792 4.99738 0.30273
555 5.04854 4.99634 0.261
556 5.03923 4.9949 0.22163
557 5.03001 4.9931 0.18456
558 5.0209 4.9909 0.15
559 5.01192 4.98833 0.11795
560 5.00308 4.9854 0.08842
561 4.9944 4.9821 0.1735
562 4.98589 4.97845 0.31944
563 4.97755 4.97446 0.4644
564 4.96944 4.97011 0.60791
565 4.96152 4.96545 0.74997
566 4.95383 4.96046 0.89027
567 4.94638 4.95518 1.02837
568 4.93918 4.9496 1.16432
569 4.93225 4.94373 1.2976
570 4.92558 4.93758 1.42838
571 4.9192 4.93117 1.55609
572 4.91312 4.92451 1.68068
573 4.90735 4.91762 1.80168
574 4.90187 4.9105 1.9194
575 4.89673 4.90318 2.03316
576 4.8919 4.89566 2.1431
577 4.88744 4.88795 2.24869
578 4.8833 4.88008 2.35008
579 4.87952 4.87206 2.44698
580 4.87608 4.86389 2.53929
581 4.873 4.8556 2.62695
582 4.8703 4.84721 2.70943
583 4.86795 4.83873 2.7871
584 4.86598 4.83017 2.85942
585 4.86438 4.82155 2.92656
586 4.86314 4.81288 2.98843
587 4.86229 4.80418 3.04474
588 4.86182 4.79546 3.09547
589 4.86171 4.78674 3.14064
590 4.86198 4.77805 3.18001
591 4.86261 4.76938 3.21396
592 4.86363 4.76076 3.24173
593 4.865 4.7522 3.26393
594 4.86673 4.74371 3.28049
595 4.86884 4.73532 3.29086
596 4.87128 4.72702 3.29575
597 4.87408 4.71886 3.29445
598 4.87723 4.71082 3.2875
599 4.8807 4.70293 3.27477
600 4.88452 4.69519 3.25623
601 4.88864 4.68762 3.23227
602 4.8931 4.68025 3.20229
603 4.89784 4.67308 3.16696
604 4.9029 4.6661 3.12607
605 4.90823 4.65936 3.07968
606 4.91385 4.65285 3.02803
607 4.91974 4.64659 2.97096
608 4.92589 4.64056 2.90886
609 4.93228 4.63481 2.84172
610 4.9389 4.62933 2.76978
611 4.94576 4.62413 2.69302
612 4.95282 4.61923 2.61154
613 4.96008 4.61461 2.52571
614 4.96753 4.6103 2.43553
615 4.97516 4.60631 2.34108
616 4.98294 4.60263 2.24274
617 4.99088 4.59927 2.1405
618 4.99895 4.59625 2.03453
619 5.00702 4.59357 2.06726
620 5.01508 4.5912 2.11937
621 5.0231 4.58917 2.16965
622 5.0311 4.58748 2.2181
623 5.03908 4.5861 2.26486
624 5.04703 4.58505 2.30988
625 5.05495 4.58434 2.35306
626 5.06285 4.58392 2.39464
627 5.07072 4.58385 2.43439
628 5.07858 4.58409 2.47246
629 5.0864 4.58464 2.50877
630 5.09421 4.58551 2.54349
631 5.10197 4.58669 2.57645
632 5.1097 4.58818 2.60757
633 5.11736 4.58998 2.63687
634 5.12494 4.59209 2.66426
635 5.13246 4.59448 2.6899
636 5.13988 4.5972 2.7134
637 5.14719 4.60019 2.73499
638 5.15439 4.60349 2.75452
639 5.16145 4.60706 2.77199
640 5.16838 4.6109 2.7874
641 5.17517 4.61502 2.80075
642 5.1818 4.6194 2.81197
643 5.18823 4.62404 2.82097
644 5.1945 4.62894 2.82784
645 5.20059 4.63406 2.83264
646 5.20648 4.63943 2.83524
647 5.21216 4.64503 2.83562
648 5.21762 4.65085 2.83386
649 5.22285 4.65688 2.8299
650 5.22787 4.6631 2.82387
651 5.23264 4.66953 2.81555
652 5.23717 4.67612 2.80525
653 5.24144 4.68288 2.79282
654 5.24545 4.6898 2.77824
655 5.2492 4.69688 2.76161
656 5.25269 4.7041 2.74292
657 5.25589 4.71146 2.72217
658 5.25882 4.71892 2.69951
659 5.26147 4.72649 2.67494
660 5.26382 4.73415 2.64839
661 5.2659 4.7419 2.62001
662 5.26768 4.74971 2.58987
663 5.26917 4.7576 2.55783
664 5.27036 4.76549 2.52434
665 5.27126 4.77336 2.48947
666 5.27187 4.7812 2.45331
667 5.27217 4.78903 2.4157
668 5.27219 4.79683 2.37679
669 5.27193 4.80461 2.33658
670 5.27136 4.81236 2.295
671 5.27052 4.8201 2.25212
672 5.2694 4.82777 2.2081
673 5.26799 4.83542 2.16286
674 5.2663 4.84299 2.11655
675 5.26433 4.8505 2.06917
676 5.26208 4.85791 2.02087
677 5.25957 4.86523 1.97166
678 5.2568 4.87245 1.92177
679 5.25375 4.87956 1.87096
680 5.25047 4.88655 1.81961
681 5.24692 4.8934 1.76758
682 5.24313 4.90012 1.71509
683 5.2391 4.90668 1.66214
684 5.23485 4.91309 1.60881
685 5.23035 4.91931 1.55518
686 5.22565 4.92537 1.50139
687 5.22072 4.93124 1.44737
688 5.21559 4.93692 1.39336
689 5.21027 4.94241 1.33926
690 5.20476 4.94768 1.2854
691 5.19905 4.95274 1.23154
692 5.19319 4.9576 1.17798
693 5.18715 4.9622 1.12473
694 5.18097 4.9666 1.07185
695 5.17462 4.97073 1.01944
696 5.16815 4.97464 0.96756
697 5.16156 4.9783 0.91629
698 5.15485 4.9817 0.8657
699 5.14801 4.98486 0.81573
700 5.14108 4.98776 0.7666
701 5.13408 4.99039 0.71846
702 5.12698 4.99277 0.67108
703 5.11983 4.99486 0.62485
704 5.1126 4.99669 0.57953
705 5.10533 4.99826 0.53535
706 5.09802 4.99954 0.4924
707 5.0907 5.00056 0.46196
708 5.08334 5.00131 0.4364
709 5.07599 5.00179 0.40672
710 5.06863 5.00198 0.37292
711 5.0613 5.0019 0.33508
712 5.05397 5.00157 0.29343
713 5.04668 5.00095 0.24757
714 5.03944 5.00008 0.19836
715 5.03226 4.99892 0.1667
716 5.02513 4.99751 0.13809
717 5.01807 4.99583 0.11116
718 5.01111 4.99391 0.08598
719 5.00423 4.99173 0.06248
720 4.99744 4.9893 0.09193
721 4.99077 4.98662 0.20538
722 4.98422 4.9837 0.31815
723 4.9778 4.98055 0.4303
724 4.97151 4.97717 0.54146
725 4.96536 4.97356 0.65178
726 4.95938 4.96973 0.76065
727 4.95354 4.96568 0.86853
728 4.94788 4.96144 0.97466
729 4.94238 4.95699 1.07933
730 4.93707 4.95235 1.18217
731 4.93196 4.94753 1.28296
732 4.92703 4.9425 1.38199
733 4.9223 4.93733 1.4788
734 4.91779 4.93199 1.57326
735 4.91348 4.92648 1.66534
736 4.9094 4.92084 1.75491
737 4.90552 4.91505 1.84196
738 4.90189 4.90913 1.92604
739 4.89848 4.90309 2.0073
740 4.89531 4.89694 2.08565
741 4.89238 4.89069 2.16087
742 4.88968 4.88432 2.2332
743 4.88724 4.87788 2.30202
744 4.88504 4.87137 2.36755
745 4.8831 4.86478 2.42958
746 4.88141 4.85814 2.48817
747 4.87997 4.85144 2.54318
748 4.87878 4.8447 2.59476
749 4.87785 4.83794 2.64252
750 4.8772 4.83115 2.68631
751 4.87679 4.82434 2.72652
752 4.87662 4.81754 2.76306
753 4.87672 4.81075 2.79541
754 4.87708 4.80396 2.8241
755 4.8777 4.7972 2.84851
756 4.87856 4.79048 2.86926
757 4.87967 4.7838 2.88597
758 4.88104 4.77718 2.89848
759 4.88266 4.7706 2.9071
760 4.88452 4.76411 2.9116
761 4.88661 4.75769 2.91237
762 4.88895 4.75136 2.90901
763 4.89153 4.74513 2.90146
764 4.89433 4.739 2.89001
765 4.89735 4.73297 2.87483
766 4.9006 4.72708 2.85553
767 4.90407 4.72131 2.83241
768 4.90775 4.71567 2.80548
769 4.91164 4.71019 2.7745
770 4.91573 4.70483 2.73994
771 4.92001 4.69966 2.70149
772 4.92448 4.69463 2.6596
773 4.92914 4.68977 2.61406
774 4.93396 4.6851 2.56508
775 4.93896 4.68062 2.51244
776 4.94412 4.6763 2.45667
777 4.94945 4.6722 2.39731
778 4.95491 4.66827 2.33498
779 4.96053 4.66457 2.26929
780 4.96626 4.66107 2.2007
781 4.97212 4.65778 2.12929
782 4.97812 4.65471 2.05467
783 4.9842 4.65186 1.97762
784 4.99042 4.64922 1.89766
785 4.9967 4.64682 1.81534
786 5.00307 4.64465 1.79207
787 5.00941 4.64272 1.8335
788 5.01575 4.641 1.8737
789 5.02206 4.63953 1.91269
790 5.02837 4.63828 1.95045
791 5.03465 4.63725 1.987
792 5.04092 4.63646 2.02232
793 5.04718 4.6359 2.05643
794 5.05342 4.63554 2.08939
795 5.05963 4.63542 2.12105
796 5.06584 4.63553 2.15157
797 5.07204 4.63585 2.18094
798 5.07822 4.6364 2.20909
799 5.08437 4.63718 2.23595
800 5.0905 4.63815 2.26173
801 5.09659 4.63936 2.28615
802 5.10265 4.64078 2.30934
803 5.10866 4.64241 2.33124
804 5.1146 4.64426 2.35168
805 5.12048 4.64632 2.37083
806 5.1263 4.64857 2.38861
807 5.13203 4.65105 2.40494
808 5.13768 4.65372 2.41982
809 5.14323 4.65659 2.43324
810 5.1487 4.65964 2.4453
811 5.15404 4.66289 2.45575
812 5.15929 4.66632 2.46483
813 5.1644 4.66995 2.47223
814 5.1694 4.67374 2.47833
815 5.17426 4.6777 2.48276
816 5.17899 4.68184 2.48573
817 5.18358 4.68614 2.48718
818 5.188 4.6906 2.48703
819 5.19229 4.6952 2.48543
820 5.19643 4.69995 2.48238
821 5.20038 4.70485 2.47765
822 5.20418 4.70988 2.47147
823 5.20781 4.71504 2.46384
824 5.21126 4.72032 2.45468
825 5.21452 4.72571 2.44408
826 5.2176 4.73122 2.43195
827 5.2205 4.73682 2.41844
828 5.2232 4.74252 2.40341
829 5.22572 4.74832 2.38701
830 5.22804 4.7542 2.36923
831 5.23015 4.76015 2.35
832 5.23207 4.76617 2.32948
833 5.23378 4.77225 2.30766
834 5.23529 4.77838 2.28455
835 5.2366 4.78456 2.26021
836 5.23769 4.79079 2.2345
837 5.23857 4.79701 2.2078
838 5.23926 4.80322 2.18018
839 5.23973 4.80942 2.15157
840 5.23999 4.8156 2.12196
841 5.24005 4.82176 2.09145
842 5.2399 4.82791 2.05994
843 5.23955 4.83405 2.02751
844 5.239 4.84016 1.99417
845 5.23824 4.84625 1.95992
846 5.23729 4.85233 1.92482
847 5.23613 4.85835 1.88889
848 5.23477 4.86433 1.85219
849 5.23322 4.87027 1.81473
850 5.23148 4.87614 1.77666
851 5.22954 4.88194 1.73798
852 5.22742 4.88768 1.69868
853 5.2251 4.89334 1.65878
854 5.2226 4.89893 1.61835
855 5.21992 4.90442 1.57753
856 5.21707 4.9098 1.53633
857 5.21404 4.9151 1.49467
858 5.21085 4.92029 1.45279
859 5.20747 4.92535 1.4106
860 5.20395 4.93031 1.36818
861 5.20027 4.93515 1.3256
862 5.19643 4.93985 1.28288
863 5.19244 4.94441 1.24016
864 5.18831 4.94885 1.19728
865 5.18405 4.95314 1.15456
866 5.17964 4.95728 1.11183
867 5.17511 4.96126 1.06926
868 5.17046 4.9651 1.02676
869 5.16568 4.96877 0.98457
870 5.1608 4.97227 0.94261
871 5.1558 4.97562 0.90096
872 5.15073 4.97879 0.85968
873 5.14554 4.9818 0.81871
874 5.14026 4.98462 0.7782
875 5.1349 4.98726 0.73822
876 5.12947 4.98972 0.69878
877 5.12398 4.992 0.65987
878 5.11841 4.9941 0.62157
879 5.11278 4.996 0.58388
880 5.1071 4.99771 0.54695
881 5.10138 4.99924 0.51071
882 5.09563 5.00056 0.4866
883 5.08983 5.00171 0.47478
884 5.08401 5.00266 0.4599
885 5.07819 5.00342 0.4422
886 5.07234 5.00397 0.42122
887 5.06648 5.00433 0.39742
888 5.06064 5.0045 0.37071
889 5.05478 5.00447 0.34096
890 5.04895 5.00426 0.30861
891 5.04315 5.00385 0.27344
892 5.03737 5.00325 0.2356
893 5.03162 5.00246 0.19493
894 5.0259 5.00146 0.15144
895 5.02023 5.0003 0.10574
896 5.01462 4.99895 0.07835
897 5.00906 4.9974 0.05829
898 5.00357 4.99568 0.03944
899 4.99815 4.99379 0.05875
900 4.9928 4.99171 0.14946
901 4.98753 4.98947 0.23964
902 4.98235 4.98705 0.32959
903 4.97726 4.98447 0.4187
904 4.97227 4.9817 0.50735
905 4.96739 4.97879 0.59517
906 4.96262 4.97572 0.68214
907 4.95795 4.9725 0.76828
908 4.9534 4.96913 0.85335
909 4.94897 4.96562 0.93727
910 4.94467 4.96198 1.02005
911 4.9405 4.95818 1.10153
912 4.93648 4.95425 1.18156
913 4.93259 4.95021 1.26015
914 4.92885 4.94603 1.33713
915 4.92525 4.94174 1.41258
916 4.9218 4.93735 1.48628
917 4.9185 4.93283 1.5583
918 4.91537 4.92822 1.62827
919 4.9124 4.92352 1.6964
920 4.90959 4.91872 1.76254
921 4.90695 4.91383 1.82655
922 4.90448 4.90887 1.88843
923 4.90218 4.90384 1.94817
924 4.90005 4.89874 2.00546
925 4.8981 4.89357 2.06062
926 4.89633 4.88835 2.11327
927 4.89473 4.88309 2.16362
928 4.89331 4.87776 2.21153
929 4.89209 4.8724 2.25662
930 4.89104 4.86702 2.29935
931 4.89017 4.8616 2.33948
932 4.88948 4.85617 2.37694
933 4.88899 4.85072 2.4115
934 4.88867 4.84526 2.44362
935 4.88853 4.8398 2.47299
936 4.8886 4.83434 2.49939
937 4.88882 4.82889 2.5232
938 4.88925 4.82346 2.54395
939 4.88985 4.81805 2.56203
940 4.89064 4.81267 2.57706
941 4.8916 4.80731 2.58942
942 4.89275 4.802 2.5988
943 4.89406 4.79674 2.60544
944 4.89555 4.79152 2.6091
945 4.89723 4.78636 2.60971
946 4.89906 4.78127 2.60773
947 4.90108 4.77623 2.60269
948 4.90326 4.77127 2.59476
949 4.9056 4.76639 2.58415
950 4.9081 4.76158 2.57065
951 4.91075 4.75688 2.55432
952 4.91357 4.75226 2.5351
953 4.91653 4.74774 2.51328
954 4.91965 4.74332 2.48871
955 4.92291 4.73901 2.46124
956 4.92632 4.7348 2.43126
957 4.92984 4.73073 2.39876
958 4.93352 4.72676 2.36343
959 4.93732 4.72292 2.32567
960 4.94124 4.71921 2.28539
961 4.9453 4.71564 2.24236
962 4.94945 4.71219 2.19734
963 4.95374 4.7089 2.1495
964 4.95811 4.70573 2.09961
965 4.9626 4.70271 2.04742
966 4.96718 4.69984 1.9931
967 4.97185 4.69713 1.93665
968 4.97661 4.69458 1.87798
969 4.98146 4.69217 1.81725
970 4.98637 4.68993 1.75476
971 4.99136 4.68785 1.69029
972 4.99643 4.68594 1.62384
973 5.00156 4.68419 1.58684
974 5.00668 4.6826 1.6204
975 5.0118 4.68118 1.65306
976 5.0169 4.67995 1.6848
977 5.02202 4.67886 1.71577
978 5.0271 4.67795 1.74576
979 5.03218 4.67719 1.77498
980 5.03725 4.6766 1.8032
981 5.04231 4.67618 1.83067
982 5.04736 4.67592 1.85722
983 5.0524 4.67583 1.88286
984 5.05742 4.67589 1.90765
985 5.06244 4.67612 1.93161
986 5.06746 4.67651 1.95473
987 5.07245 4.67706 1.97693
988 5.07742 4.67776 1.99829
989 5.08238 4.67863 2.01874
990 5.08731 4.67967 2.0382
991 5.09221 4.68085 2.05681
992 5.09706 4.68219 2.07436
993 5.10188 4.68369 2.09099
994 5.10666 4.68533 2.10663
995 5.11137 4.68713 2.1212
996 5.11604 4.68907 2.13486
997 5.12064 4.69116 2.14737
998 5.12517 4.6934 2.15881
999 5.12964 4.69579 2.16927
1000 5.13403 4.69832 2.17857


==> book_contourtmp0.dat <==
-2.5e0 -2.5e0 2.5e0 2.5e0
-2.416667e0 -2.5e0 2.416667e0 2.416667e0
-2.333334e0 -2.5e0 2.333334e0 2.333334e0
-2.250001e0 -2.5e0 2.250001e0 2.250001e0
-2.1666681e0 -2.5e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.5e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.5e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.5e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.5e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.5e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.5e0 1.66667e0 1.66667e0
-1.5833371e0 -2.5e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.5e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.5e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.5e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.5e0 1.250005e0 1.250005e0
-1.166672e0 -2.5e0 1.333328e0 1.333328e0
-1.0833391e0 -2.5e0 1.4166609e0 1.4166609e0
-1.0000061e0 -2.5e0 1.4999939e0 1.4999939e0
-9.166731e-1 -2.5e0 1.583327e0 1.583327e0
-8.333401e-1 -2.5e0 1.66666e0 1.66666e0
-7.500072e-1 -2.5e0 1.7499928e0 1.7499928e0
-6.666742e-1 -2.5e0 1.8333258e0 1.8333258e0
-5.833412e-1 -2.5e0 1.916659e0 1.916659e0
-5.000082e-1 -2.5e0 1.9999919e0 1.9999919e0
-4.166753e-1 -2.5e0 2.0833247e0 2.0833247e0
-3.333421e-1 -2.5e0 2.166658e0 2.166658e0
-2.500092e-1 -2.5e0 2.2499908e0 2.2499908e0
-1.666762e-1 -2.5e0 2.3333238e0 2.3333238e0
-8.33432e-2 -2.5e0 2.4166568e0 2.4166568e0
-1.02e-5 -2.5e0 2.49999e0 2.49999e0
8.33228e-2 -2.5e0 2.5833228e0 2.5833228e0
1.666557e-1 -2.5e0 2.6666556e0 2.6666556e0
2.499887e-1 -2.5e0 2.7499886e0 2.7499886e0
3.333217e-1 -2.5e0 2.8333217e0 2.8333217e0
4.166548e-1 -2.5e0 2.9166547e0 2.9166547e0
4.999878e-1 -2.5e0 2.9999878e0 2.9999878e0
5.833208e-1 -2.5e0 3.0833208e0 3.0833208e0
6.666537e-1 -2.5e0 3.1666536e0 3.1666536e0
7.499867e-1 -2.5e0 3.2499866e0 3.2499866e0
8.333197e-1 -2.5e0 3.3333197e0 3.3333197e0
9.166527e-1 -2.5e0 3.4166527e0 3.4166527e0
9.999857e-1 -2.5e0 3.4999857e0 3.4999857e0
1.0833186e0 -2.5e0 3.5833186e0 3.5833186e0
1.1666516e0 -2.5e0 3.6666516e0 3.6666516e0
1.2499846e0 -2.5e0 3.7499846e0 3.7499846e0
1.3333177e0 -2.5e0 3.8333177e0 3.8333177e0
1.4166507e0 -2.5e0 3.9166507e0 3.9166507e0
1.4999837e0 -2.5e0 3.9999837e0 3.9999837e0
1.5833167e0 -2.5e0 4.0833167e0 4.0833167e0
1.6666496e0 -2.5e0 4.1666496e0 4.1666496e0
1.7499826e0 -2.5e0 4.2499826e0 4.2499826e0
1.8333156e0 -2.5e0 4.3333156e0 4.3333156e0
1.9166486e0 -2.5e0 4.4166486e0 4.4166486e0
1.9999815e0 -2.5e0 4.4999815e0 4.4999815e0
2.0833145e0 -2.5e0 4.5833145e0 4.5833145e0
2.1666476e0 -2.5e0 4.6666476e0 4.6666476e0
2.2499806e0 -2.5e0 4.7499806e0 4.7499806e0
2.3333136e0 -2.5e0 4.8333136e0 4.8333136e0
2.4166466e0 -2.5e0 4.9166466e0 4.9166466e0
2.4999796e0 -2.5e0 4.9999796e0 4.9999796e0

-2.5e0 -2.416667e0 2.5e0 2.5e0
-2.416667e0 -2.416667e0 2.416667e0 2.416667e0
-2.333334e0 -2.416667e0 2.333334e0 2.333334e0
-2.250001e0 -2.416667e0 2.250001e0 2.250001e0
-2.1666681e0 -2.416667e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.416667e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.416667e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.416667e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.416667e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.416667e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.416667e0 1.66667e0 1.66667e0
-1.5833371e0 -2.416667e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.416667e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.416667e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.416667e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.416667e0 1.250005e0 1.250005e0
-1.166672e0 -2.416667e0 1.249995e0 1.249995e0
-1.0833391e0 -2.416667e0 1.333328e0 1.333328e0
-1.0000061e0 -2.416667e0 1.4166609e0 1.4166609e0
-9.166731e-1 -2.416667e0 1.499994e0 1.499994e0
-8.333401e-1 -2.416667e0 1.583327e0 1.583327e0
-7.500072e-1 -2.416667e0 1.6666599e0 1.6666599e0
-6.666742e-1 -2.416667e0 1.7499928e0 1.7499928e0
-5.833412e-1 -2.416667e0 1.833326e0 1.833326e0
-5.000082e-1 -2.416667e0 1.916659e0 1.916659e0
-4.166753e-1 -2.416667e0 1.9999918e0 1.9999918e0
-3.333421e-1 -2.416667e0 2.083325e0 2.083325e0
-2.500092e-1 -2.416667e0 2.1666579e0 2.1666579e0
-1.666762e-1 -2.416667e0 2.2499908e0 2.2499908e0
-8.33432e-2 -2.416667e0 2.3333238e0 2.3333238e0
-1.02e-5 -2.416667e0 2.416657e0 2.416657e0
8.33228e-2 -2.416667e0 2.4999898e0 2.4999898e0
1.666557e-1 -2.416667e0 2.5833226e0 2.5833226e0
2.499887e-1 -2.416667e0 2.6666556e0 2.6666556e0
3.333217e-1 -2.416667e0 2.7499887e0 2.7499887e0
4.166548e-1 -2.416667e0 2.8333217e0 2.8333217e0
4.999878e-1 -2.416667e0 2.9166548e0 2.9166548e0
5.833208e-1 -2.416667e0 2.9999878e0 2.9999878e0
6.666537e-1 -2.416667e0 3.0833206e0 3.0833206e0
7.499867e-1 -2.416667e0 3.1666536e0 3.1666536e0
8.333197e-1 -2.416667e0 3.2499867e0 3.2499867e0
9.166527e-1 -2.416667e0 3.3333197e0 3.3333197e0
9.999857e-1 -2.416667e0 3.4166527e0 3.4166527e0
1.0833186e0 -2.416667e0 3.4999857e0 3.4999857e0
1.1666516e0 -2.416667e0 3.5833186e0 3.5833186e0
1.2499846e0 -2.416667e0 3.6666516e0 3.6666516e0
1.3333177e0 -2.416667e0 3.7499847e0 3.7499847e0
1.4166507e0 -2.416667e0 3.8333177e0 3.8333177e0
1.4999837e0 -2.416667e0 3.9166507e0 3.9166507e0
1.5833167e0 -2.416667e0 3.9999837e0 3.9999837e0
1.6666496e0 -2.416667e0 4.0833167e0 4.0833167e0
1.7499826e0 -2.416667e0 4.1666496e0 4.1666496e0
1.8333156e0 -2.416667e0 4.2499826e0 4.2499826e0
1.9166486e0 -2.416667e0 4.3333156e0 4.3333156e0
1.9999815e0 -2.416667e0 4.4166486e0 4.4166486e0
2.0833145e0 -2.416667e0 4.4999815e0 4.4999815e0
2.1666476e0 -2.416667e0 4.5833147e0 4.5833147e0
2.2499806e0 -2.416667e0 4.6666476e0 4.6666476e0
2.3333136e0 -2.416667e0 4.7499806e0 4.7499806e0
2.4166466e0 -2.416667e0 4.8333136e0 4.8333136e0
2.4999796e0 -2.416667e0 4.9166466e0 4.9166466e0

-2.5e0 -2.333334e0 2.5e0 2.5e0
-2.416667e0 -2.333334e0 2.416667e0 2.416667e0
-2.333334e0 -2.333334e0 2.333334e0 2.333334e0
-2.250001e0 -2.333334e0 2.250001e0 2.250001e0
-2.1666681e0 -2.333334e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.333334e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.333334e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.333334e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.333334e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.333334e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.333334e0 1.66667e0 1.66667e0
-1.5833371e0 -2.333334e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.333334e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.333334e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.333334e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.333334e0 1.250005e0 1.250005e0
-1.166672e0 -2.333334e0 1.166672e0 1.166672e0
-1.0833391e0 -2.333334e0 1.249995e0 1.249995e0
-1.0000061e0 -2.333334e0 1.333328e0 1.333328e0
-9.166731e-1 -2.333334e0 1.416661e0 1.416661e0
-8.333401e-1 -2.333334e0 1.499994e0 1.499994e0
-7.500072e-1 -2.333334e0 1.5833269e0 1.5833269e0
-6.666742e-1 -2.333334e0 1.6666599e0 1.6666599e0
-5.833412e-1 -2.333334e0 1.749993e0 1.749993e0
-5.000082e-1 -2.333334e0 1.833326e0 1.833326e0
-4.166753e-1 -2.333334e0 1.9166588e0 1.9166588e0
-3.333421e-1 -2.333334e0 1.999992e0 1.999992e0
-2.500092e-1 -2.333334e0 2.0833249e0 2.0833249e0
-1.666762e-1 -2.333334e0 2.1666579e0 2.1666579e0
-8.33432e-2 -2.333334e0 2.2499908e0 2.2499908e0
-1.02e-5 -2.333334e0 2.333324e0 2.333324e0
8.33228e-2 -2.333334e0 2.4166568e0 2.4166568e0
1.666557e-1 -2.333334e0 2.4999896e0 2.4999896e0
2.499887e-1 -2.333334e0 2.5833226e0 2.5833226e0
3.333217e-1 -2.333334e0 2.6666557e0 2.6666557e0
4.166548e-1 -2.333334e0 2.7499887e0 2.7499887e0
4.999878e-1 -2.333334e0 2.8333218e0 2.8333218e0
5.833208e-1 -2.333334e0 2.9166548e0 2.9166548e0
6.666537e-1 -2.333334e0 2.9999876e0 2.9999876e0
7.499867e-1 -2.333334e0 3.0833206e0 3.0833206e0
8.333197e-1 -2.333334e0 3.1666537e0 3.1666537e0
9.166527e-1 -2.333334e0 3.2499867e0 3.2499867e0
9.999857e-1 -2.333334e0 3.3333197e0 3.3333197e0
1.0833186e0 -2.333334e0 3.4166527e0 3.4166527e0
1.1666516e0 -2.333334e0 3.4999857e0 3.4999857e0
1.2499846e0 -2.333334e0 3.5833186e0 3.5833186e0
1.3333177e0 -2.333334e0 3.6666518e0 3.6666518e0
1.4166507e0 -2.333334e0 3.7499847e0 3.7499847e0
1.4999837e0 -2.333334e0 3.8333177e0 3.8333177e0
1.5833167e0 -2.333334e0 3.9166507e0 3.9166507e0
1.6666496e0 -2.333334e0 3.9999837e0 3.9999837e0
1.7499826e0 -2.333334e0 4.0833167e0 4.0833167e0
1.8333156e0 -2.333334e0 4.1666496e0 4.1666496e0
1.9166486e0 -2.333334e0 4.2499826e0 4.2499826e0
1.9999815e0 -2.333334e0 4.3333156e0 4.3333156e0
2.0833145e0 -2.333334e0 4.4166486e0 4.4166486e0
2.1666476e0 -2.333334e0 4.4999817e0 4.4999817e0
2.2499806e0 -2.333334e0 4.5833147e0 4.5833147e0
2.3333136e0 -2.333334e0 4.6666476e0 4.6666476e0
2.4166466e0 -2.333334e0 4.7499806e0 4.7499806e0
2.4999796e0 -2.333334e0 4.8333136e0 4.8333136e0

-2.5e0 -2.250001e0 2.5e0 2.5e0
-2.416667e0 -2.250001e0 2.416667e0 2.416667e0
-2.333334e0 -2.250001e0 2.333334e0 2.333334e0
-2.250001e0 -2.250001e0 2.250001e0 2.250001e0
-2.1666681e0 -2.250001e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.250001e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.250001e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.250001e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.250001e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.250001e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.250001e0 1.66667e0 1.66667e0
-1.5833371e0 -2.250001e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.250001e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.250001e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.250001e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.250001e0 1.250005e0 1.250005e0
-1.166672e0 -2.250001e0 1.166672e0 1.166672e0
-1.0833391e0 -2.250001e0 1.166662e0 1.166662e0
-1.0000061e0 -2.250001e0 1.249995e0 1.249995e0
-9.166731e-1 -2.250001e0 1.3333281e0 1.3333281e0
-8.333401e-1 -2.250001e0 1.416661e0 1.416661e0
-7.500072e-1 -2.250001e0 1.4999939e0 1.4999939e0
-6.666742e-1 -2.250001e0 1.5833269e0 1.5833269e0
-5.833412e-1 -2.250001e0 1.66666e0 1.66666e0
-5.000082e-1 -2.250001e0 1.749993e0 1.749993e0
-4.166753e-1 -2.250001e0 1.8333258e0 1.8333258e0
-3.333421e-1 -2.250001e0 1.9166591e0 1.9166591e0
-2.500092e-1 -2.250001e0 1.9999919e0 1.9999919e0
-1.666762e-1 -2.250001e0 2.0833249e0 2.0833249e0
-8.33432e-2 -2.250001e0 2.1666579e0 2.1666579e0
-1.02e-5 -2.250001e0 2.249991e0 2.249991e0
8.33228e-2 -2.250001e0 2.3333238e0 2.3333238e0
1.666557e-1 -2.250001e0 2.4166566e0 2.4166566e0
2.499887e-1 -2.250001e0 2.4999896e0 2.4999896e0
3.333217e-1 -2.250001e0 2.5833228e0 2.5833228e0
4.166548e-1 -2.250001e0 2.6666557e0 2.6666557e0
4.999878e-1 -2.250001e0 2.7499889e0 2.7499889e0
5.833208e-1 -2.250001e0 2.8333218e0 2.8333218e0
6.666537e-1 -2.250001e0 2.9166547e0 2.9166547e0
7.499867e-1 -2.250001e0 2.9999876e0 2.9999876e0
8.333197e-1 -2.250001e0 3.0833208e0 3.0833208e0
9.166527e-1 -2.250001e0 3.1666537e0 3.1666537e0
9.999857e-1 -2.250001e0 3.2499867e0 3.2499867e0
1.0833186e0 -2.250001e0 3.3333197e0 3.3333197e0
1.1666516e0 -2.250001e0 3.4166527e0 3.4166527e0
1.2499846e0 -2.250001e0 3.4999857e0 3.4999857e0
1.3333177e0 -2.250001e0 3.5833188e0 3.5833188e0
1.4166507e0 -2.250001e0 3.6666518e0 3.6666518e0
1.4999837e0 -2.250001e0 3.7499847e0 3.7499847e0
1.5833167e0 -2.250001e0 3.8333177e0 3.8333177e0
1.6666496e0 -2.250001e0 3.9166507e0 3.9166507e0
1.7499826e0 -2.250001e0 3.9999837e0 3.9999837e0
1.8333156e0 -2.250001e0 4.0833167e0 4.0833167e0
1.9166486e0 -2.250001e0 4.1666496e0 4.1666496e0
1.9999815e0 -2.250001e0 4.2499826e0 4.2499826e0
2.0833145e0 -2.250001e0 4.3333156e0 4.3333156e0
2.1666476e0 -2.250001e0 4.4166487e0 4.4166487e0
2.2499806e0 -2.250001e0 4.4999817e0 4.4999817e0
2.3333136e0 -2.250001e0 4.5833147e0 4.5833147e0
2.4166466e0 -2.250001e0 4.6666476e0 4.6666476e0
2.4999796e0 -2.250001e0 4.7499806e0 4.7499806e0

-2.5e0 -2.1666681e0 2.5e0 2.5e0
-2.416667e0 -2.1666681e0 2.416667e0 2.416667e0
-2.333334e0 -2.1666681e0 2.333334e0 2.333334e0
-2.250001e0 -2.1666681e0 2.250001e0 2.250001e0
-2.1666681e0 -2.1666681e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.1666681e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.1666681e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.1666681e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.1666681e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.1666681e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.1666681e0 1.66667e0 1.66667e0
-1.5833371e0 -2.1666681e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.1666681e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.1666681e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.1666681e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.1666681e0 1.250005e0 1.250005e0
-1.166672e0 -2.1666681e0 1.166672e0 1.166672e0
-1.0833391e0 -2.1666681e0 1.0833391e0 1.0833391e0
-1.0000061e0 -2.1666681e0 1.166662e0 1.166662e0
-9.166731e-1 -2.1666681e0 1.2499951e0 1.2499951e0
-8.333401e-1 -2.1666681e0 1.3333281e0 1.3333281e0
-7.500072e-1 -2.1666681e0 1.4166609e0 1.4166609e0
-6.666742e-1 -2.1666681e0 1.4999939e0 1.4999939e0
-5.833412e-1 -2.1666681e0 1.583327e0 1.583327e0
-5.000082e-1 -2.1666681e0 1.66666e0 1.66666e0
-4.166753e-1 -2.1666681e0 1.7499928e0 1.7499928e0
-3.333421e-1 -2.1666681e0 1.8333261e0 1.8333261e0
-2.500092e-1 -2.1666681e0 1.916659e0 1.916659e0
-1.666762e-1 -2.1666681e0 1.9999919e0 1.9999919e0
-8.33432e-2 -2.1666681e0 2.0833249e0 2.0833249e0
-1.02e-5 -2.1666681e0 2.166658e0 2.166658e0
8.33228e-2 -2.1666681e0 2.2499908e0 2.2499908e0
1.666557e-1 -2.1666681e0 2.3333237e0 2.3333237e0
2.499887e-1 -2.1666681e0 2.4166566e0 2.4166566e0
3.333217e-1 -2.1666681e0 2.4999898e0 2.4999898e0
4.166548e-1 -2.1666681e0 2.5833228e0 2.5833228e0
4.999878e-1 -2.1666681e0 2.6666559e0 2.6666559e0
5.833208e-1 -2.1666681e0 2.7499889e0 2.7499889e0
6.666537e-1 -2.1666681e0 2.8333217e0 2.8333217e0
7.499867e-1 -2.1666681e0 2.9166547e0 2.9166547e0
8.333197e-1 -2.1666681e0 2.9999878e0 2.9999878e0
9.166527e-1 -2.1666681e0 3.0833208e0 3.0833208e0
9.999857e-1 -2.1666681e0 3.1666537e0 3.1666537e0
1.0833186e0 -2.1666681e0 3.2499867e0 3.2499867e0
1.1666516e0 -2.1666681e0 3.3333197e0 3.3333197e0
1.2499846e0 -2.1666681e0 3.4166527e0 3.4166527e0
1.3333177e0 -2.1666681e0 3.4999858e0 3.4999858e0
1.4166507e0 -2.1666681e0 3.5833188e0 3.5833188e0
1.4999837e0 -2.1666681e0 3.6666518e0 3.6666518e0
1.5833167e0 -2.1666681e0 3.7499847e0 3.7499847e0
1.6666496e0 -2.1666681e0 3.8333177e0 3.8333177e0
1.7499826e0 -2.1666681e0 3.9166507e0 3.9166507e0
1.8333156e0 -2.1666681e0 3.9999837e0 3.9999837e0
1.9166486e0 -2.1666681e0 4.0833167e0 4.0833167e0
1.9999815e0 -2.1666681e0 4.1666496e0 4.1666496e0
2.0833145e0 -2.1666681e0 4.2499826e0 4.2499826e0
2.1666476e0 -2.1666681e0 4.3333157e0 4.3333157e0
2.2499806e0 -2.1666681e0 4.4166487e0 4.4166487e0
2.3333136e0 -2.1666681e0 4.4999817e0 4.4999817e0
2.4166466e0 -2.1666681e0 4.5833147e0 4.5833147e0
2.4999796e0 -2.1666681e0 4.6666476e0 4.6666476e0

-2.5e0 -2.0833351e0 2.5e0 2.5e0
-2.416667e0 -2.0833351e0 2.416667e0 2.416667e0
-2.333334e0 -2.0833351e0 2.333334e0 2.333334e0
-2.250001e0 -2.0833351e0 2.250001e0 2.250001e0
-2.1666681e0 -2.0833351e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.0833351e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.0833351e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.0833351e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.0833351e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.0833351e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.0833351e0 1.66667e0 1.66667e0
-1.5833371e0 -2.0833351e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.0833351e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.0833351e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.0833351e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.0833351e0 1.250005e0 1.250005e0
-1.166672e0 -2.0833351e0 1.166672e0 1.166672e0
-1.0833391e0 -2.0833351e0 1.0833391e0 1.0833391e0
-1.0000061e0 -2.0833351e0 1.083329e0 1.083329e0
-9.166731e-1 -2.0833351e0 1.1666621e0 1.1666621e0
-8.333401e-1 -2.0833351e0 1.2499951e0 1.2499951e0
-7.500072e-1 -2.0833351e0 1.333328e0 1.333328e0
-6.666742e-1 -2.0833351e0 1.4166609e0 1.4166609e0
-5.833412e-1 -2.0833351e0 1.499994e0 1.499994e0
-5.000082e-1 -2.0833351e0 1.583327e0 1.583327e0
-4.166753e-1 -2.0833351e0 1.6666599e0 1.6666599e0
-3.333421e-1 -2.0833351e0 1.7499931e0 1.7499931e0
-2.500092e-1 -2.0833351e0 1.833326e0 1.833326e0
-1.666762e-1 -2.0833351e0 1.916659e0 1.916659e0
-8.33432e-2 -2.0833351e0 1.9999919e0 1.9999919e0
-1.02e-5 -2.0833351e0 2.083325e0 2.083325e0
8.33228e-2 -2.0833351e0 2.1666579e0 2.1666579e0
1.666557e-1 -2.0833351e0 2.2499907e0 2.2499907e0
2.499887e-1 -2.0833351e0 2.3333237e0 2.3333237e0
3.333217e-1 -2.0833351e0 2.4166568e0 2.4166568e0
4.166548e-1 -2.0833351e0 2.4999898e0 2.4999898e0
4.999878e-1 -2.0833351e0 2.5833229e0 2.5833229e0
5.833208e-1 -2.0833351e0 2.6666559e0 2.6666559e0
6.666537e-1 -2.0833351e0 2.7499887e0 2.7499887e0
7.499867e-1 -2.0833351e0 2.8333217e0 2.8333217e0
8.333197e-1 -2.0833351e0 2.9166548e0 2.9166548e0
9.166527e-1 -2.0833351e0 2.9999878e0 2.9999878e0
9.999857e-1 -2.0833351e0 3.0833208e0 3.0833208e0
1.0833186e0 -2.0833351e0 3.1666537e0 3.1666537e0
1.1666516e0 -2.0833351e0 3.2499867e0 3.2499867e0
1.2499846e0 -2.0833351e0 3.3333197e0 3.3333197e0
1.3333177e0 -2.0833351e0 3.4166528e0 3.4166528e0
1.4166507e0 -2.0833351e0 3.4999858e0 3.4999858e0
1.4999837e0 -2.0833351e0 3.5833188e0 3.5833188e0
1.5833167e0 -2.0833351e0 3.6666518e0 3.6666518e0
1.6666496e0 -2.0833351e0 3.7499847e0 3.7499847e0
1.7499826e0 -2.0833351e0 3.8333177e0 3.8333177e0
1.8333156e0 -2.0833351e0 3.9166507e0 3.9166507e0
1.9166486e0 -2.0833351e0 3.9999837e0 3.9999837e0
1.9999815e0 -2.0833351e0 4.0833167e0 4.0833167e0
2.0833145e0 -2.0833351e0 4.1666496e0 4.1666496e0
2.1666476e0 -2.0833351e0 4.2499828e0 4.2499828e0
2.2499806e0 -2.0833351e0 4.3333157e0 4.3333157e0
2.3333136e0 -2.0833351e0 4.4166487e0 4.4166487e0
2.4166466e0 -2.0833351e0 4.4999817e0 4.4999817e0
2.4999796e0 -2.0833351e0 4.5833147e0 4.5833147e0

-2.5e0 -2.0000021e0 2.5e0 2.5e0
-2.416667e0 -2.0000021e0 2.416667e0 2.416667e0
-2.333334e0 -2.0000021e0 2.333334e0 2.333334e0
-2.250001e0 -2.0000021e0 2.250001e0 2.250001e0
-2.1666681e0 -2.0000021e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.0000021e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.0000021e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.0000021e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.0000021e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.0000021e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.0000021e0 1.66667e0 1.66667e0
-1.5833371e0 -2.0000021e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.0000021e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.0000021e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.0000021e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.0000021e0 1.250005e0 1.250005e0
-1.166672e0 -2.0000021e0 1.166672e0 1.166672e0
-1.0833391e0 -2.0000021e0 1.0833391e0 1.0833391e0
-1.0000061e0 -2.0000021e0 1.0000061e0 1.0000061e0
-9.166731e-1 -2.0000021e0 1.0833292e0 1.0833292e0
-8.333401e-1 -2.0000021e0 1.1666621e0 1.1666621e0
-7.500072e-1 -2.0000021e0 1.249995e0 1.249995e0
-6.666742e-1 -2.0000021e0 1.333328e0 1.333328e0
-5.833412e-1 -2.0000021e0 1.416661e0 1.416661e0
-5.000082e-1 -2.0000021e0 1.499994e0 1.499994e0
-4.166753e-1 -2.0000021e0 1.5833269e0 1.5833269e0
-3.333421e-1 -2.0000021e0 1.6666602e0 1.6666602e0
-2.500092e-1 -2.0000021e0 1.749993e0 1.749993e0
-1.666762e-1 -2.0000021e0 1.833326e0 1.833326e0
-8.33432e-2 -2.0000021e0 1.916659e0 1.916659e0
-1.02e-5 -2.0000021e0 1.999992e0 1.999992e0
8.33228e-2 -2.0000021e0 2.0833249e0 2.0833249e0
1.666557e-1 -2.0000021e0 2.1666577e0 2.1666577e0
2.499887e-1 -2.0000021e0 2.2499907e0 2.2499907e0
3.333217e-1 -2.0000021e0 2.3333238e0 2.3333238e0
4.166548e-1 -2.0000021e0 2.4166568e0 2.4166568e0
4.999878e-1 -2.0000021e0 2.49999e0 2.49999e0
5.833208e-1 -2.0000021e0 2.5833229e0 2.5833229e0
6.666537e-1 -2.0000021e0 2.6666557e0 2.6666557e0
7.499867e-1 -2.0000021e0 2.7499887e0 2.7499887e0
8.333197e-1 -2.0000021e0 2.8333218e0 2.8333218e0
9.166527e-1 -2.0000021e0 2.9166548e0 2.9166548e0
9.999857e-1 -2.0000021e0 2.9999878e0 2.9999878e0
1.0833186e0 -2.0000021e0 3.0833208e0 3.0833208e0
1.1666516e0 -2.0000021e0 3.1666537e0 3.1666537e0
1.2499846e0 -2.0000021e0 3.2499867e0 3.2499867e0
1.3333177e0 -2.0000021e0 3.3333199e0 3.3333199e0
1.4166507e0 -2.0000021e0 3.4166528e0 3.4166528e0
1.4999837e0 -2.0000021e0 3.4999858e0 3.4999858e0
1.5833167e0 -2.0000021e0 3.5833188e0 3.5833188e0
1.6666496e0 -2.0000021e0 3.6666518e0 3.6666518e0
1.7499826e0 -2.0000021e0 3.7499847e0 3.7499847e0
1.8333156e0 -2.0000021e0 3.8333177e0 3.8333177e0
1.9166486e0 -2.0000021e0 3.9166507e0 3.9166507e0
1.9999815e0 -2.0000021e0 3.9999837e0 3.9999837e0
2.0833145e0 -2.0000021e0 4.0833167e0 4.0833167e0
2.1666476e0 -2.0000021e0 4.1666498e0 4.1666498e0
2.2499806e0 -2.0000021e0 4.2499828e0 4.2499828e0
2.3333136e0 -2.0000021e0 4.3333157e0 4.3333157e0
2.4166466e0 -2.0000021e0 4.4166487e0 4.4166487e0
2.4999796e0 -2.0000021e0 4.4999817e0 4.4999817e0

-2.5e0 -1.9166692e0 2.5e0 2.5e0
-2.416667e0 -1.9166692e0 2.416667e0 2.416667e0
-2.333334e0 -1.9166692e0 2.333334e0 2.333334e0
-2.250001e0 -1.9166692e0 2.250001e0 2.250001e0
-2.1666681e0 -1.9166692e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.9166692e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.9166692e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.9166692e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.9166692e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.9166692e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.9166692e0 1.66667e0 1.66667e0
-1.5833371e0 -1.9166692e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.9166692e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.9166692e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.9166692e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.9166692e0 1.250005e0 1.250005e0
-1.166672e0 -1.9166692e0 1.166672e0 1.166672e0
-1.0833391e0 -1.9166692e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.9166692e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.9166692e0 9.999962e-1 9.999962e-1
-8.333401e-1 -1.9166692e0 1.0833292e0 1.0833292e0
-7.500072e-1 -1.9166692e0 1.166662e0 1.166662e0
-6.666742e-1 -1.9166692e0 1.249995e0 1.249995e0
-5.833412e-1 -1.9166692e0 1.3333281e0 1.3333281e0
-5.000082e-1 -1.9166692e0 1.416661e0 1.416661e0
-4.166753e-1 -1.9166692e0 1.4999939e0 1.4999939e0
-3.333421e-1 -1.9166692e0 1.5833272e0 1.5833272e0
-2.500092e-1 -1.9166692e0 1.66666e0 1.66666e0
-1.666762e-1 -1.9166692e0 1.749993e0 1.749993e0
-8.33432e-2 -1.9166692e0 1.833326e0 1.833326e0
-1.02e-5 -1.9166692e0 1.9166591e0 1.9166591e0
8.33228e-2 -1.9166692e0 1.9999919e0 1.9999919e0
1.666557e-1 -1.9166692e0 2.0833247e0 2.0833247e0
2.499887e-1 -1.9166692e0 2.1666577e0 2.1666577e0
3.333217e-1 -1.9166692e0 2.2499908e0 2.2499908e0
4.166548e-1 -1.9166692e0 2.3333238e0 2.3333238e0
4.999878e-1 -1.9166692e0 2.416657e0 2.416657e0
5.833208e-1 -1.9166692e0 2.49999e0 2.49999e0
6.666537e-1 -1.9166692e0 2.5833228e0 2.5833228e0
7.499867e-1 -1.9166692e0 2.6666557e0 2.6666557e0
8.333197e-1 -1.9166692e0 2.7499889e0 2.7499889e0
9.166527e-1 -1.9166692e0 2.8333218e0 2.8333218e0
9.999857e-1 -1.9166692e0 2.9166548e0 2.9166548e0
1.0833186e0 -1.9166692e0 2.9999878e0 2.9999878e0
1.1666516e0 -1.9166692e0 3.0833208e0 3.0833208e0
1.2499846e0 -1.9166692e0 3.1666537e0 3.1666537e0
1.3333177e0 -1.9166692e0 3.2499869e0 3.2499869e0
1.4166507e0 -1.9166692e0 3.3333199e0 3.3333199e0
1.4999837e0 -1.9166692e0 3.4166528e0 3.4166528e0
1.5833167e0 -1.9166692e0 3.4999858e0 3.4999858e0
1.6666496e0 -1.9166692e0 3.5833188e0 3.5833188e0
1.7499826e0 -1.9166692e0 3.6666518e0 3.6666518e0
1.8333156e0 -1.9166692e0 3.7499847e0 3.7499847e0
1.9166486e0 -1.9166692e0 3.8333177e0 3.8333177e0
1.9999815e0 -1.9166692e0 3.9166507e0 3.9166507e0
2.0833145e0 -1.9166692e0 3.9999837e0 3.9999837e0
2.1666476e0 -1.9166692e0 4.0833168e0 4.0833168e0
2.2499806e0 -1.9166692e0 4.1666498e0 4.1666498e0
2.3333136e0 -1.9166692e0 4.2499828e0 4.2499828e0
2.4166466e0 -1.9166692e0 4.3333157e0 4.3333157e0
2.4999796e0 -1.9166692e0 4.4166487e0 4.4166487e0

-2.5e0 -1.8333362e0 2.5e0 2.5e0
-2.416667e0 -1.8333362e0 2.416667e0 2.416667e0
-2.333334e0 -1.8333362e0 2.333334e0 2.333334e0
-2.250001e0 -1.8333362e0 2.250001e0 2.250001e0
-2.1666681e0 -1.8333362e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.8333362e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.8333362e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.8333362e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.8333362e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.8333362e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.8333362e0 1.66667e0 1.66667e0
-1.5833371e0 -1.8333362e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.8333362e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.8333362e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.8333362e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.8333362e0 1.250005e0 1.250005e0
-1.166672e0 -1.8333362e0 1.166672e0 1.166672e0
-1.0833391e0 -1.8333362e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.8333362e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.8333362e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.8333362e0 9.999962e-1 9.999962e-1
-7.500072e-1 -1.8333362e0 1.083329e0 1.083329e0
-6.666742e-1 -1.8333362e0 1.166662e0 1.166662e0
-5.833412e-1 -1.8333362e0 1.2499951e0 1.2499951e0
-5.000082e-1 -1.8333362e0 1.3333281e0 1.3333281e0
-4.166753e-1 -1.8333362e0 1.4166609e0 1.4166609e0
-3.333421e-1 -1.8333362e0 1.4999942e0 1.4999942e0
-2.500092e-1 -1.8333362e0 1.583327e0 1.583327e0
-1.666762e-1 -1.8333362e0 1.66666e0 1.66666e0
-8.33432e-2 -1.8333362e0 1.749993e0 1.749993e0
-1.02e-5 -1.8333362e0 1.8333261e0 1.8333261e0
8.33228e-2 -1.8333362e0 1.916659e0 1.916659e0
1.666557e-1 -1.8333362e0 1.9999918e0 1.9999918e0
2.499887e-1 -1.8333362e0 2.0833247e0 2.0833247e0
3.333217e-1 -1.8333362e0 2.1666579e0 2.1666579e0
4.166548e-1 -1.8333362e0 2.2499908e0 2.2499908e0
4.999878e-1 -1.8333362e0 2.333324e0 2.333324e0
5.833208e-1 -1.8333362e0 2.416657e0 2.416657e0
6.666537e-1 -1.8333362e0 2.4999898e0 2.4999898e0
7.499867e-1 -1.8333362e0 2.5833228e0 2.5833228e0
8.333197e-1 -1.8333362e0 2.6666559e0 2.6666559e0
9.166527e-1 -1.8333362e0 2.7499889e0 2.7499889e0
9.999857e-1 -1.8333362e0 2.8333218e0 2.8333218e0
1.0833186e0 -1.8333362e0 2.9166548e0 2.9166548e0
1.1666516e0 -1.8333362e0 2.9999878e0 2.9999878e0
1.2499846e0 -1.8333362e0 3.0833208e0 3.0833208e0
1.3333177e0 -1.8333362e0 3.1666539e0 3.1666539e0
1.4166507e0 -1.8333362e0 3.2499869e0 3.2499869e0
1.4999837e0 -1.8333362e0 3.3333199e0 3.3333199e0
1.5833167e0 -1.8333362e0 3.4166528e0 3.4166528e0
1.6666496e0 -1.8333362e0 3.4999858e0 3.4999858e0
1.7499826e0 -1.8333362e0 3.5833188e0 3.5833188e0
1.8333156e0 -1.8333362e0 3.6666518e0 3.6666518e0
1.9166486e0 -1.8333362e0 3.7499847e0 3.7499847e0
1.9999815e0 -1.8333362e0 3.8333177e0 3.8333177e0
2.0833145e0 -1.8333362e0 3.9166507e0 3.9166507e0
2.1666476e0 -1.8333362e0 3.9999838e0 3.9999838e0
2.2499806e0 -1.8333362e0 4.0833168e0 4.0833168e0
2.3333136e0 -1.8333362e0 4.1666498e0 4.1666498e0
2.4166466e0 -1.8333362e0 4.2499828e0 4.2499828e0
2.4999796e0 -1.8333362e0 4.3333157e0 4.3333157e0

-2.5e0 -1.7500032e0 2.5e0 2.5e0
-2.416667e0 -1.7500032e0 2.416667e0 2.416667e0
-2.333334e0 -1.7500032e0 2.333334e0 2.333334e0
-2.250001e0 -1.7500032e0 2.250001e0 2.250001e0
-2.1666681e0 -1.7500032e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.7500032e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.7500032e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.7500032e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.7500032e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.7500032e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.7500032e0 1.66667e0 1.66667e0
-1.5833371e0 -1.7500032e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.7500032e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.7500032e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.7500032e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.7500032e0 1.250005e0 1.250005e0
-1.166672e0 -1.7500032e0 1.166672e0 1.166672e0
-1.0833391e0 -1.7500032e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.7500032e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.7500032e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.7500032e0 9.166632e-1 9.166632e-1
-7.500072e-1 -1.7500032e0 9.99996e-1 9.99996e-1
-6.666742e-1 -1.7500032e0 1.083329e0 1.083329e0
-5.833412e-1 -1.7500032e0 1.1666621e0 1.1666621e0
-5.000082e-1 -1.7500032e0 1.2499951e0 1.2499951e0
-4.166753e-1 -1.7500032e0 1.333328e0 1.333328e0
-3.333421e-1 -1.7500032e0 1.4166612e0 1.4166612e0
-2.500092e-1 -1.7500032e0 1.499994e0 1.499994e0
-1.666762e-1 -1.7500032e0 1.583327e0 1.583327e0
-8.33432e-2 -1.7500032e0 1.66666e0 1.66666e0
-1.02e-5 -1.7500032e0 1.7499931e0 1.7499931e0
8.33228e-2 -1.7500032e0 1.833326e0 1.833326e0
1.666557e-1 -1.7500032e0 1.9166588e0 1.9166588e0
2.499887e-1 -1.7500032e0 1.9999918e0 1.9999918e0
3.333217e-1 -1.7500032e0 2.0833249e0 2.0833249e0
4.166548e-1 -1.7500032e0 2.1666579e0 2.1666579e0
4.999878e-1 -1.7500032e0 2.249991e0 2.249991e0
5.833208e-1 -1.7500032e0 2.333324e0 2.333324e0
6.666537e-1 -1.7500032e0 2.4166568e0 2.4166568e0
7.499867e-1 -1.7500032e0 2.4999898e0 2.4999898e0
8.333197e-1 -1.7500032e0 2.5833229e0 2.5833229e0
9.166527e-1 -1.7500032e0 2.6666559e0 2.6666559e0
9.999857e-1 -1.7500032e0 2.7499889e0 2.7499889e0
1.0833186e0 -1.7500032e0 2.8333218e0 2.8333218e0
1.1666516e0 -1.7500032e0 2.9166548e0 2.9166548e0
1.2499846e0 -1.7500032e0 2.9999878e0 2.9999878e0
1.3333177e0 -1.7500032e0 3.0833209e0 3.0833209e0
1.4166507e0 -1.7500032e0 3.1666539e0 3.1666539e0
1.4999837e0 -1.7500032e0 3.2499869e0 3.2499869e0
1.5833167e0 -1.7500032e0 3.3333199e0 3.3333199e0
1.6666496e0 -1.7500032e0 3.4166528e0 3.4166528e0
1.7499826e0 -1.7500032e0 3.4999858e0 3.4999858e0
1.8333156e0 -1.7500032e0 3.5833188e0 3.5833188e0
1.9166486e0 -1.7500032e0 3.6666518e0 3.6666518e0
1.9999815e0 -1.7500032e0 3.7499847e0 3.7499847e0
2.0833145e0 -1.7500032e0 3.8333177e0 3.8333177e0
2.1666476e0 -1.7500032e0 3.9166508e0 3.9166508e0
2.2499806e0 -1.7500032e0 3.9999838e0 3.9999838e0
2.3333136e0 -1.7500032e0 4.0833168e0 4.0833168e0
2.4166466e0 -1.7500032e0 4.1666498e0 4.1666498e0
2.4999796e0 -1.7500032e0 4.2499828e0 4.2499828e0

-2.5e0 -1.66667e0 2.5e0 2.5e0
-2.416667e0 -1.66667e0 2.416667e0 2.416667e0
-2.333334e0 -1.66667e0 2.333334e0 2.333334e0
-2.250001e0 -1.66667e0 2.250001e0 2.250001e0
-2.1666681e0 -1.66667e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.66667e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.66667e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.66667e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.66667e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.66667e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.66667e0 1.66667e0 1.66667e0
-1.5833371e0 -1.66667e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.66667e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.66667e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.66667e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.66667e0 1.250005e0 1.250005e0
-1.166672e0 -1.66667e0 1.166672e0 1.166672e0
-1.0833391e0 -1.66667e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.66667e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.66667e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.66667e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.66667e0 9.166629e-1 9.166629e-1
-6.666742e-1 -1.66667e0 9.999959e-1 9.999959e-1
-5.833412e-1 -1.66667e0 1.083329e0 1.083329e0
-5.000082e-1 -1.66667e0 1.166662e0 1.166662e0
-4.166753e-1 -1.66667e0 1.2499948e0 1.2499948e0
-3.333421e-1 -1.66667e0 1.3333281e0 1.3333281e0
-2.500092e-1 -1.66667e0 1.4166609e0 1.4166609e0
-1.666762e-1 -1.66667e0 1.4999939e0 1.4999939e0
-8.33432e-2 -1.66667e0 1.5833269e0 1.5833269e0
-1.02e-5 -1.66667e0 1.66666e0 1.66666e0
8.33228e-2 -1.66667e0 1.7499928e0 1.7499928e0
1.666557e-1 -1.66667e0 1.8333257e0 1.8333257e0
2.499887e-1 -1.66667e0 1.9166586e0 1.9166586e0
3.333217e-1 -1.66667e0 1.9999918e0 1.9999918e0
4.166548e-1 -1.66667e0 2.0833247e0 2.0833247e0
4.999878e-1 -1.66667e0 2.1666579e0 2.1666579e0
5.833208e-1 -1.66667e0 2.2499908e0 2.2499908e0
6.666537e-1 -1.66667e0 2.3333237e0 2.3333237e0
7.499867e-1 -1.66667e0 2.4166566e0 2.4166566e0
8.333197e-1 -1.66667e0 2.4999898e0 2.4999898e0
9.166527e-1 -1.66667e0 2.5833228e0 2.5833228e0
9.999857e-1 -1.66667e0 2.6666557e0 2.6666557e0
1.0833186e0 -1.66667e0 2.7499887e0 2.7499887e0
1.1666516e0 -1.66667e0 2.8333217e0 2.8333217e0
1.2499846e0 -1.66667e0 2.9166547e0 2.9166547e0
1.3333177e0 -1.66667e0 2.9999878e0 2.9999878e0
1.4166507e0 -1.66667e0 3.0833208e0 3.0833208e0
1.4999837e0 -1.66667e0 3.1666537e0 3.1666537e0
1.5833167e0 -1.66667e0 3.2499867e0 3.2499867e0
1.6666496e0 -1.66667e0 3.3333197e0 3.3333197e0
1.7499826e0 -1.66667e0 3.4166527e0 3.4166527e0
1.8333156e0 -1.66667e0 3.4999857e0 3.4999857e0
1.9166486e0 -1.66667e0 3.5833186e0 3.5833186e0
1.9999815e0 -1.66667e0 3.6666516e0 3.6666516e0
2.0833145e0 -1.66667e0 3.7499846e0 3.7499846e0
2.1666476e0 -1.66667e0 3.8333177e0 3.8333177e0
2.2499806e0 -1.66667e0 3.9166507e0 3.9166507e0
2.3333136e0 -1.66667e0 3.9999837e0 3.9999837e0
2.4166466e0 -1.66667e0 4.0833167e0 4.0833167e0
2.4999796e0 -1.66667e0 4.1666496e0 4.1666496e0

-2.5e0 -1.5833371e0 2.5e0 2.5e0
-2.416667e0 -1.5833371e0 2.416667e0 2.416667e0
-2.333334e0 -1.5833371e0 2.333334e0 2.333334e0
-2.250001e0 -1.5833371e0 2.250001e0 2.250001e0
-2.1666681e0 -1.5833371e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.5833371e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.5833371e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.5833371e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.5833371e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.5833371e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.5833371e0 1.66667e0 1.66667e0
-1.5833371e0 -1.5833371e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.5833371e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.5833371e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.5833371e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.5833371e0 1.250005e0 1.250005e0
-1.166672e0 -1.5833371e0 1.166672e0 1.166672e0
-1.0833391e0 -1.5833371e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.5833371e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.5833371e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.5833371e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.5833371e0 8.3333e-1 8.3333e-1
-6.666742e-1 -1.5833371e0 9.166629e-1 9.166629e-1
-5.833412e-1 -1.5833371e0 9.99996e-1 9.99996e-1
-5.000082e-1 -1.5833371e0 1.083329e0 1.083329e0
-4.166753e-1 -1.5833371e0 1.1666618e0 1.1666618e0
-3.333421e-1 -1.5833371e0 1.2499951e0 1.2499951e0
-2.500092e-1 -1.5833371e0 1.333328e0 1.333328e0
-1.666762e-1 -1.5833371e0 1.4166609e0 1.4166609e0
-8.33432e-2 -1.5833371e0 1.4999939e0 1.4999939e0
-1.02e-5 -1.5833371e0 1.583327e0 1.583327e0
8.33228e-2 -1.5833371e0 1.6666599e0 1.6666599e0
1.666557e-1 -1.5833371e0 1.7499927e0 1.7499927e0
2.499887e-1 -1.5833371e0 1.8333257e0 1.8333257e0
3.333217e-1 -1.5833371e0 1.9166588e0 1.9166588e0
4.166548e-1 -1.5833371e0 1.9999918e0 1.9999918e0
4.999878e-1 -1.5833371e0 2.0833249e0 2.0833249e0
5.833208e-1 -1.5833371e0 2.1666579e0 2.1666579e0
6.666537e-1 -1.5833371e0 2.2499907e0 2.2499907e0
7.499867e-1 -1.5833371e0 2.3333237e0 2.3333237e0
8.333197e-1 -1.5833371e0 2.4166568e0 2.4166568e0
9.166527e-1 -1.5833371e0 2.4999898e0 2.4999898e0
9.999857e-1 -1.5833371e0 2.5833228e0 2.5833228e0
1.0833186e0 -1.5833371e0 2.6666557e0 2.6666557e0
1.1666516e0 -1.5833371e0 2.7499887e0 2.7499887e0
1.2499846e0 -1.5833371e0 2.8333217e0 2.8333217e0
1.3333177e0 -1.5833371e0 2.9166548e0 2.9166548e0
1.4166507e0 -1.5833371e0 2.9999878e0 2.9999878e0
1.4999837e0 -1.5833371e0 3.0833208e0 3.0833208e0
1.5833167e0 -1.5833371e0 3.1666537e0 3.1666537e0
1.6666496e0 -1.5833371e0 3.2499867e0 3.2499867e0
1.7499826e0 -1.5833371e0 3.3333197e0 3.3333197e0
1.8333156e0 -1.5833371e0 3.4166527e0 3.4166527e0
1.9166486e0 -1.5833371e0 3.4999857e0 3.4999857e0
1.9999815e0 -1.5833371e0 3.5833186e0 3.5833186e0
2.0833145e0 -1.5833371e0 3.6666516e0 3.6666516e0
2.1666476e0 -1.5833371e0 3.7499847e0 3.7499847e0
2.2499806e0 -1.5833371e0 3.8333177e0 3.8333177e0
2.3333136e0 -1.5833371e0 3.9166507e0 3.9166507e0
2.4166466e0 -1.5833371e0 3.9999837e0 3.9999837e0
2.4999796e0 -1.5833371e0 4.0833167e0 4.0833167e0

-2.5e0 -1.5000041e0 2.5e0 2.5e0
-2.416667e0 -1.5000041e0 2.416667e0 2.416667e0
-2.333334e0 -1.5000041e0 2.333334e0 2.333334e0
-2.250001e0 -1.5000041e0 2.250001e0 2.250001e0
-2.1666681e0 -1.5000041e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.5000041e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.5000041e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.5000041e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.5000041e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.5000041e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.5000041e0 1.66667e0 1.66667e0
-1.5833371e0 -1.5000041e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.5000041e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.5000041e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.5000041e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.5000041e0 1.250005e0 1.250005e0
-1.166672e0 -1.5000041e0 1.166672e0 1.166672e0
-1.0833391e0 -1.5000041e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.5000041e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.5000041e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.5000041e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.5000041e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.5000041e0 8.3333e-1 8.3333e-1
-5.833412e-1 -1.5000041e0 9.16663e-1 9.16663e-1
-5.000082e-1 -1.5000041e0 9.99996e-1 9.99996e-1
-4.166753e-1 -1.5000041e0 1.0833289e0 1.0833289e0
-3.333421e-1 -1.5000041e0 1.1666621e0 1.1666621e0
-2.500092e-1 -1.5000041e0 1.249995e0 1.249995e0
-1.666762e-1 -1.5000041e0 1.333328e0 1.333328e0
-8.33432e-2 -1.5000041e0 1.4166609e0 1.4166609e0
-1.02e-5 -1.5000041e0 1.499994e0 1.499994e0
8.33228e-2 -1.5000041e0 1.5833269e0 1.5833269e0
1.666557e-1 -1.5000041e0 1.6666597e0 1.6666597e0
2.499887e-1 -1.5000041e0 1.7499927e0 1.7499927e0
3.333217e-1 -1.5000041e0 1.8333258e0 1.8333258e0
4.166548e-1 -1.5000041e0 1.9166588e0 1.9166588e0
4.999878e-1 -1.5000041e0 1.9999919e0 1.9999919e0
5.833208e-1 -1.5000041e0 2.0833249e0 2.0833249e0
6.666537e-1 -1.5000041e0 2.1666577e0 2.1666577e0
7.499867e-1 -1.5000041e0 2.2499907e0 2.2499907e0
8.333197e-1 -1.5000041e0 2.3333238e0 2.3333238e0
9.166527e-1 -1.5000041e0 2.4166568e0 2.4166568e0
9.999857e-1 -1.5000041e0 2.4999898e0 2.4999898e0
1.0833186e0 -1.5000041e0 2.5833228e0 2.5833228e0
1.1666516e0 -1.5000041e0 2.6666557e0 2.6666557e0
1.2499846e0 -1.5000041e0 2.7499887e0 2.7499887e0
1.3333177e0 -1.5000041e0 2.8333218e0 2.8333218e0
1.4166507e0 -1.5000041e0 2.9166548e0 2.9166548e0
1.4999837e0 -1.5000041e0 2.9999878e0 2.9999878e0
1.5833167e0 -1.5000041e0 3.0833208e0 3.0833208e0
1.6666496e0 -1.5000041e0 3.1666537e0 3.1666537e0
1.7499826e0 -1.5000041e0 3.2499867e0 3.2499867e0
1.8333156e0 -1.5000041e0 3.3333197e0 3.3333197e0
1.9166486e0 -1.5000041e0 3.4166527e0 3.4166527e0
1.9999815e0 -1.5000041e0 3.4999857e0 3.4999857e0
2.0833145e0 -1.5000041e0 3.5833186e0 3.5833186e0
2.1666476e0 -1.5000041e0 3.6666518e0 3.6666518e0
2.2499806e0 -1.5000041e0 3.7499847e0 3.7499847e0
2.3333136e0 -1.5000041e0 3.8333177e0 3.8333177e0
2.4166466e0 -1.5000041e0 3.9166507e0 3.9166507e0
2.4999796e0 -1.5000041e0 3.9999837e0 3.9999837e0

-2.5e0 -1.4166711e0 2.5e0 2.5e0
-2.416667e0 -1.4166711e0 2.416667e0 2.416667e0
-2.333334e0 -1.4166711e0 2.333334e0 2.333334e0
-2.250001e0 -1.4166711e0 2.250001e0 2.250001e0
-2.1666681e0 -1.4166711e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.4166711e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.4166711e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.4166711e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.4166711e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.4166711e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.4166711e0 1.66667e0 1.66667e0
-1.5833371e0 -1.4166711e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.4166711e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.4166711e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.4166711e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.4166711e0 1.250005e0 1.250005e0
-1.166672e0 -1.4166711e0 1.166672e0 1.166672e0
-1.0833391e0 -1.4166711e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.4166711e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.4166711e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.4166711e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.4166711e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.4166711e0 7.49997e-1 7.49997e-1
-5.833412e-1 -1.4166711e0 8.333301e-1 8.333301e-1
-5.000082e-1 -1.4166711e0 9.16663e-1 9.16663e-1
-4.166753e-1 -1.4166711e0 9.999959e-1 9.999959e-1
-3.333421e-1 -1.4166711e0 1.0833292e0 1.0833292e0
-2.500092e-1 -1.4166711e0 1.166662e0 1.166662e0
-1.666762e-1 -1.4166711e0 1.249995e0 1.249995e0
-8.33432e-2 -1.4166711e0 1.333328e0 1.333328e0
-1.02e-5 -1.4166711e0 1.416661e0 1.416661e0
8.33228e-2 -1.4166711e0 1.4999939e0 1.4999939e0
1.666557e-1 -1.4166711e0 1.5833267e0 1.5833267e0
2.499887e-1 -1.4166711e0 1.6666597e0 1.6666597e0
3.333217e-1 -1.4166711e0 1.7499928e0 1.7499928e0
4.166548e-1 -1.4166711e0 1.8333258e0 1.8333258e0
4.999878e-1 -1.4166711e0 1.916659e0 1.916659e0
5.833208e-1 -1.4166711e0 1.9999919e0 1.9999919e0
6.666537e-1 -1.4166711e0 2.0833247e0 2.0833247e0
7.499867e-1 -1.4166711e0 2.1666577e0 2.1666577e0
8.333197e-1 -1.4166711e0 2.2499908e0 2.2499908e0
9.166527e-1 -1.4166711e0 2.3333238e0 2.3333238e0
9.999857e-1 -1.4166711e0 2.4166568e0 2.4166568e0
1.0833186e0 -1.4166711e0 2.4999898e0 2.4999898e0
1.1666516e0 -1.4166711e0 2.5833228e0 2.5833228e0
1.2499846e0 -1.4166711e0 2.6666557e0 2.6666557e0
1.3333177e0 -1.4166711e0 2.7499889e0 2.7499889e0
1.4166507e0 -1.4166711e0 2.8333218e0 2.8333218e0
1.4999837e0 -1.4166711e0 2.9166548e0 2.9166548e0
1.5833167e0 -1.4166711e0 2.9999878e0 2.9999878e0
1.6666496e0 -1.4166711e0 3.0833208e0 3.0833208e0
1.7499826e0 -1.4166711e0 3.1666537e0 3.1666537e0
1.8333156e0 -1.4166711e0 3.2499867e0 3.2499867e0
1.9166486e0 -1.4166711e0 3.3333197e0 3.3333197e0
1.9999815e0 -1.4166711e0 3.4166527e0 3.4166527e0
2.0833145e0 -1.4166711e0 3.4999857e0 3.4999857e0
2.1666476e0 -1.4166711e0 3.5833188e0 3.5833188e0
2.2499806e0 -1.4166711e0 3.6666518e0 3.6666518e0
2.3333136e0 -1.4166711e0 3.7499847e0 3.7499847e0
2.4166466e0 -1.4166711e0 3.8333177e0 3.8333177e0
2.4999796e0 -1.4166711e0 3.9166507e0 3.9166507e0

-2.5e0 -1.3333382e0 2.5e0 2.5e0
-2.416667e0 -1.3333382e0 2.416667e0 2.416667e0
-2.333334e0 -1.3333382e0 2.333334e0 2.333334e0
-2.250001e0 -1.3333382e0 2.250001e0 2.250001e0
-2.1666681e0 -1.3333382e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.3333382e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.3333382e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.3333382e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.3333382e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.3333382e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.3333382e0 1.66667e0 1.66667e0
-1.5833371e0 -1.3333382e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.3333382e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.3333382e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.3333382e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.3333382e0 1.250005e0 1.250005e0
-1.166672e0 -1.3333382e0 1.166672e0 1.166672e0
-1.0833391e0 -1.3333382e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.3333382e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.3333382e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.3333382e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.3333382e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.3333382e0 6.666742e-1 6.666742e-1
-5.833412e-1 -1.3333382e0 7.499971e-1 7.499971e-1
-5.000082e-1 -1.3333382e0 8.333301e-1 8.333301e-1
-4.166753e-1 -1.3333382e0 9.166629e-1 9.166629e-1
-3.333421e-1 -1.3333382e0 9.999962e-1 9.999962e-1
-2.500092e-1 -1.3333382e0 1.083329e0 1.083329e0
-1.666762e-1 -1.3333382e0 1.166662e0 1.166662e0
-8.33432e-2 -1.3333382e0 1.249995e0 1.249995e0
-1.02e-5 -1.3333382e0 1.3333281e0 1.3333281e0
8.33228e-2 -1.3333382e0 1.4166609e0 1.4166609e0
1.666557e-1 -1.3333382e0 1.4999937e0 1.4999937e0
2.499887e-1 -1.3333382e0 1.5833267e0 1.5833267e0
3.333217e-1 -1.3333382e0 1.6666599e0 1.6666599e0
4.166548e-1 -1.3333382e0 1.7499928e0 1.7499928e0
4.999878e-1 -1.3333382e0 1.833326e0 1.833326e0
5.833208e-1 -1.3333382e0 1.916659e0 1.916659e0
6.666537e-1 -1.3333382e0 1.9999918e0 1.9999918e0
7.499867e-1 -1.3333382e0 2.0833247e0 2.0833247e0
8.333197e-1 -1.3333382e0 2.1666579e0 2.1666579e0
9.166527e-1 -1.3333382e0 2.2499908e0 2.2499908e0
9.999857e-1 -1.3333382e0 2.3333238e0 2.3333238e0
1.0833186e0 -1.3333382e0 2.4166568e0 2.4166568e0
1.1666516e0 -1.3333382e0 2.4999898e0 2.4999898e0
1.2499846e0 -1.3333382e0 2.5833228e0 2.5833228e0
1.3333177e0 -1.3333382e0 2.6666559e0 2.6666559e0
1.4166507e0 -1.3333382e0 2.7499889e0 2.7499889e0
1.4999837e0 -1.3333382e0 2.8333218e0 2.8333218e0
1.5833167e0 -1.3333382e0 2.9166548e0 2.9166548e0
1.6666496e0 -1.3333382e0 2.9999878e0 2.9999878e0
1.7499826e0 -1.3333382e0 3.0833208e0 3.0833208e0
1.8333156e0 -1.3333382e0 3.1666537e0 3.1666537e0
1.9166486e0 -1.3333382e0 3.2499867e0 3.2499867e0
1.9999815e0 -1.3333382e0 3.3333197e0 3.3333197e0
2.0833145e0 -1.3333382e0 3.4166527e0 3.4166527e0
2.1666476e0 -1.3333382e0 3.4999858e0 3.4999858e0
2.2499806e0 -1.3333382e0 3.5833188e0 3.5833188e0
2.3333136e0 -1.3333382e0 3.6666518e0 3.6666518e0
2.4166466e0 -1.3333382e0 3.7499847e0 3.7499847e0
2.4999796e0 -1.3333382e0 3.8333177e0 3.8333177e0

-2.5e0 -1.250005e0 2.5e0 2.5e0
-2.416667e0 -1.250005e0 2.416667e0 2.416667e0
-2.333334e0 -1.250005e0 2.333334e0 2.333334e0
-2.250001e0 -1.250005e0 2.250001e0 2.250001e0
-2.1666681e0 -1.250005e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.250005e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.250005e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.250005e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.250005e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.250005e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.250005e0 1.66667e0 1.66667e0
-1.5833371e0 -1.250005e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.250005e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.250005e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.250005e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.250005e0 1.250005e0 1.250005e0
-1.166672e0 -1.250005e0 1.166672e0 1.166672e0
-1.0833391e0 -1.250005e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.250005e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.250005e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.250005e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.250005e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.250005e0 6.666742e-1 6.666742e-1
-5.833412e-1 -1.250005e0 6.66664e-1 6.66664e-1
-5.000082e-1 -1.250005e0 7.49997e-1 7.49997e-1
-4.166753e-1 -1.250005e0 8.333298e-1 8.333298e-1
-3.333421e-1 -1.250005e0 9.16663e-1 9.16663e-1
-2.500092e-1 -1.250005e0 9.999959e-1 9.999959e-1
-1.666762e-1 -1.250005e0 1.0833289e0 1.0833289e0
-8.33432e-2 -1.250005e0 1.1666618e0 1.1666618e0
-1.02e-5 -1.250005e0 1.249995e0 1.249995e0
8.33228e-2 -1.250005e0 1.3333278e0 1.3333278e0
1.666557e-1 -1.250005e0 1.4166606e0 1.4166606e0
2.499887e-1 -1.250005e0 1.4999936e0 1.4999936e0
3.333217e-1 -1.250005e0 1.5833267e0 1.5833267e0
4.166548e-1 -1.250005e0 1.6666597e0 1.6666597e0
4.999878e-1 -1.250005e0 1.7499928e0 1.7499928e0
5.833208e-1 -1.250005e0 1.8333258e0 1.8333258e0
6.666537e-1 -1.250005e0 1.9166586e0 1.9166586e0
7.499867e-1 -1.250005e0 1.9999916e0 1.9999916e0
8.333197e-1 -1.250005e0 2.0833247e0 2.0833247e0
9.166527e-1 -1.250005e0 2.1666577e0 2.1666577e0
9.999857e-1 -1.250005e0 2.2499907e0 2.2499907e0
1.0833186e0 -1.250005e0 2.3333237e0 2.3333237e0
1.1666516e0 -1.250005e0 2.4166566e0 2.4166566e0
1.2499846e0 -1.250005e0 2.4999896e0 2.4999896e0
1.3333177e0 -1.250005e0 2.5833228e0 2.5833228e0
1.4166507e0 -1.250005e0 2.6666557e0 2.6666557e0
1.4999837e0 -1.250005e0 2.7499887e0 2.7499887e0
1.5833167e0 -1.250005e0 2.8333217e0 2.8333217e0
1.6666496e0 -1.250005e0 2.9166547e0 2.9166547e0
1.7499826e0 -1.250005e0 2.9999876e0 2.9999876e0
1.8333156e0 -1.250005e0 3.0833206e0 3.0833206e0
1.9166486e0 -1.250005e0 3.1666536e0 3.1666536e0
1.9999815e0 -1.250005e0 3.2499866e0 3.2499866e0
2.0833145e0 -1.250005e0 3.3333195e0 3.3333195e0
2.1666476e0 -1.250005e0 3.4166527e0 3.4166527e0
2.2499806e0 -1.250005e0 3.4999857e0 3.4999857e0
2.3333136e0 -1.250005e0 3.5833186e0 3.5833186e0
2.4166466e0 -1.250005e0 3.6666516e0 3.6666516e0
2.4999796e0 -1.250005e0 3.7499846e0 3.7499846e0

-2.5e0 -1.166672e0 2.5e0 2.5e0
-2.416667e0 -1.166672e0 2.416667e0 2.416667e0
-2.333334e0 -1.166672e0 2.333334e0 2.333334e0
-2.250001e0 -1.166672e0 2.250001e0 2.250001e0
-2.1666681e0 -1.166672e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.166672e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.166672e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.166672e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.166672e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.166672e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.166672e0 1.66667e0 1.66667e0
-1.5833371e0 -1.166672e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.166672e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.166672e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.166672e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.166672e0 1.250005e0 1.250005e0
-1.166672e0 -1.166672e0 1.166672e0 1.166672e0
-1.0833391e0 -1.166672e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.166672e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.166672e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.166672e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.166672e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.166672e0 6.666742e-1 6.666742e-1
-5.833412e-1 -1.166672e0 5.833412e-1 5.833412e-1
-5.000082e-1 -1.166672e0 6.66664e-1 6.66664e-1
-4.166753e-1 -1.166672e0 7.499968e-1 7.499968e-1
-3.333421e-1 -1.166672e0 8.333301e-1 8.333301e-1
-2.500092e-1 -1.166672e0 9.166629e-1 9.166629e-1
-1.666762e-1 -1.166672e0 9.999959e-1 9.999959e-1
-8.33432e-2 -1.166672e0 1.0833289e0 1.0833289e0
-1.02e-5 -1.166672e0 1.166662e0 1.166662e0
8.33228e-2 -1.166672e0 1.2499948e0 1.2499948e0
1.666557e-1 -1.166672e0 1.3333276e0 1.3333276e0
2.499887e-1 -1.166672e0 1.4166606e0 1.4166606e0
3.333217e-1 -1.166672e0 1.4999937e0 1.4999937e0
4.166548e-1 -1.166672e0 1.5833267e0 1.5833267e0
4.999878e-1 -1.166672e0 1.6666599e0 1.6666599e0
5.833208e-1 -1.166672e0 1.7499928e0 1.7499928e0
6.666537e-1 -1.166672e0 1.8333257e0 1.8333257e0
7.499867e-1 -1.166672e0 1.9166586e0 1.9166586e0
8.333197e-1 -1.166672e0 1.9999918e0 1.9999918e0
9.166527e-1 -1.166672e0 2.0833247e0 2.0833247e0
9.999857e-1 -1.166672e0 2.1666577e0 2.1666577e0
1.0833186e0 -1.166672e0 2.2499907e0 2.2499907e0
1.1666516e0 -1.166672e0 2.3333237e0 2.3333237e0
1.2499846e0 -1.166672e0 2.4166566e0 2.4166566e0
1.3333177e0 -1.166672e0 2.4999898e0 2.4999898e0
1.4166507e0 -1.166672e0 2.5833228e0 2.5833228e0
1.4999837e0 -1.166672e0 2.6666557e0 2.6666557e0
1.5833167e0 -1.166672e0 2.7499887e0 2.7499887e0
1.6666496e0 -1.166672e0 2.8333217e0 2.8333217e0
1.7499826e0 -1.166672e0 2.9166547e0 2.9166547e0
1.8333156e0 -1.166672e0 2.9999876e0 2.9999876e0
1.9166486e0 -1.166672e0 3.0833206e0 3.0833206e0
1.9999815e0 -1.166672e0 3.1666536e0 3.1666536e0
2.0833145e0 -1.166672e0 3.2499866e0 3.2499866e0
2.1666476e0 -1.166672e0 3.3333197e0 3.3333197e0
2.2499806e0 -1.166672e0 3.4166527e0 3.4166527e0
2.3333136e0 -1.166672e0 3.4999857e0 3.4999857e0
2.4166466e0 -1.166672e0 3.5833186e0 3.5833186e0
2.4999796e0 -1.166672e0 3.6666516e0 3.6666516e0

-2.5e0 -1.0833391e0 2.5e0 2.5e0
-2.416667e0 -1.0833391e0 2.416667e0 2.416667e0
-2.333334e0 -1.0833391e0 2.333334e0 2.333334e0
-2.250001e0 -1.0833391e0 2.250001e0 2.250001e0
-2.1666681e0 -1.0833391e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.0833391e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.0833391e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.0833391e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.0833391e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.0833391e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.0833391e0 1.66667e0 1.66667e0
-1.5833371e0 -1.0833391e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.0833391e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.0833391e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.0833391e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.0833391e0 1.250005e0 1.250005e0
-1.166672e0 -1.0833391e0 1.166672e0 1.166672e0
-1.0833391e0 -1.0833391e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.0833391e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.0833391e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.0833391e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.0833391e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.0833391e0 6.666742e-1 6.666742e-1
-5.833412e-1 -1.0833391e0 5.833412e-1 5.833412e-1
-5.000082e-1 -1.0833391e0 5.83331e-1 5.83331e-1
-4.166753e-1 -1.0833391e0 6.666638e-1 6.666638e-1
-3.333421e-1 -1.0833391e0 7.499971e-1 7.499971e-1
-2.500092e-1 -1.0833391e0 8.3333e-1 8.3333e-1
-1.666762e-1 -1.0833391e0 9.166629e-1 9.166629e-1
-8.33432e-2 -1.0833391e0 9.999959e-1 9.999959e-1
-1.02e-5 -1.0833391e0 1.083329e0 1.083329e0
8.33228e-2 -1.0833391e0 1.1666618e0 1.1666618e0
1.666557e-1 -1.0833391e0 1.2499947e0 1.2499947e0
2.499887e-1 -1.0833391e0 1.3333276e0 1.3333276e0
3.333217e-1 -1.0833391e0 1.4166608e0 1.4166608e0
4.166548e-1 -1.0833391e0 1.4999937e0 1.4999937e0
4.999878e-1 -1.0833391e0 1.5833269e0 1.5833269e0
5.833208e-1 -1.0833391e0 1.6666599e0 1.6666599e0
6.666537e-1 -1.0833391e0 1.7499927e0 1.7499927e0
7.499867e-1 -1.0833391e0 1.8333257e0 1.8333257e0
8.333197e-1 -1.0833391e0 1.9166588e0 1.9166588e0
9.166527e-1 -1.0833391e0 1.9999918e0 1.9999918e0
9.999857e-1 -1.0833391e0 2.0833247e0 2.0833247e0
1.0833186e0 -1.0833391e0 2.1666577e0 2.1666577e0
1.1666516e0 -1.0833391e0 2.2499907e0 2.2499907e0
1.2499846e0 -1.0833391e0 2.3333237e0 2.3333237e0
1.3333177e0 -1.0833391e0 2.4166568e0 2.4166568e0
1.4166507e0 -1.0833391e0 2.4999898e0 2.4999898e0
1.4999837e0 -1.0833391e0 2.5833228e0 2.5833228e0
1.5833167e0 -1.0833391e0 2.6666557e0 2.6666557e0
1.6666496e0 -1.0833391e0 2.7499887e0 2.7499887e0
1.7499826e0 -1.0833391e0 2.8333217e0 2.8333217e0
1.8333156e0 -1.0833391e0 2.9166547e0 2.9166547e0
1.9166486e0 -1.0833391e0 2.9999876e0 2.9999876e0
1.9999815e0 -1.0833391e0 3.0833206e0 3.0833206e0
2.0833145e0 -1.0833391e0 3.1666536e0 3.1666536e0
2.1666476e0 -1.0833391e0 3.2499867e0 3.2499867e0
2.2499806e0 -1.0833391e0 3.3333197e0 3.3333197e0
2.3333136e0 -1.0833391e0 3.4166527e0 3.4166527e0
2.4166466e0 -1.0833391e0 3.4999857e0 3.4999857e0
2.4999796e0 -1.0833391e0 3.5833186e0 3.5833186e0

-2.5e0 -1.0000061e0 2.5e0 2.5e0
-2.416667e0 -1.0000061e0 2.416667e0 2.416667e0
-2.333334e0 -1.0000061e0 2.333334e0 2.333334e0
-2.250001e0 -1.0000061e0 2.250001e0 2.250001e0
-2.1666681e0 -1.0000061e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.0000061e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.0000061e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.0000061e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.0000061e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.0000061e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.0000061e0 1.66667e0 1.66667e0
-1.5833371e0 -1.0000061e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.0000061e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.0000061e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.0000061e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.0000061e0 1.250005e0 1.250005e0
-1.166672e0 -1.0000061e0 1.166672e0 1.166672e0
-1.0833391e0 -1.0000061e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.0000061e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.0000061e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.0000061e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.0000061e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.0000061e0 6.666742e-1 6.666742e-1
-5.833412e-1 -1.0000061e0 5.833412e-1 5.833412e-1
-5.000082e-1 -1.0000061e0 5.000082e-1 5.000082e-1
-4.166753e-1 -1.0000061e0 5.833308e-1 5.833308e-1
-3.333421e-1 -1.0000061e0 6.666641e-1 6.666641e-1
-2.500092e-1 -1.0000061e0 7.49997e-1 7.49997e-1
-1.666762e-1 -1.0000061e0 8.3333e-1 8.3333e-1
-8.33432e-2 -1.0000061e0 9.166629e-1 9.166629e-1
-1.02e-5 -1.0000061e0 9.99996e-1 9.99996e-1
8.33228e-2 -1.0000061e0 1.0833289e0 1.0833289e0
1.666557e-1 -1.0000061e0 1.1666617e0 1.1666617e0
2.499887e-1 -1.0000061e0 1.2499947e0 1.2499947e0
3.333217e-1 -1.0000061e0 1.3333278e0 1.3333278e0
4.166548e-1 -1.0000061e0 1.4166608e0 1.4166608e0
4.999878e-1 -1.0000061e0 1.4999939e0 1.4999939e0
5.833208e-1 -1.0000061e0 1.5833269e0 1.5833269e0
6.666537e-1 -1.0000061e0 1.6666597e0 1.6666597e0
7.499867e-1 -1.0000061e0 1.7499927e0 1.7499927e0
8.333197e-1 -1.0000061e0 1.8333258e0 1.8333258e0
9.166527e-1 -1.0000061e0 1.9166588e0 1.9166588e0
9.999857e-1 -1.0000061e0 1.9999918e0 1.9999918e0
1.0833186e0 -1.0000061e0 2.0833247e0 2.0833247e0
1.1666516e0 -1.0000061e0 2.1666577e0 2.1666577e0
1.2499846e0 -1.0000061e0 2.2499907e0 2.2499907e0
1.3333177e0 -1.0000061e0 2.3333238e0 2.3333238e0
1.4166507e0 -1.0000061e0 2.4166568e0 2.4166568e0
1.4999837e0 -1.0000061e0 2.4999898e0 2.4999898e0
1.5833167e0 -1.0000061e0 2.5833228e0 2.5833228e0
1.6666496e0 -1.0000061e0 2.6666557e0 2.6666557e0
1.7499826e0 -1.0000061e0 2.7499887e0 2.7499887e0
1.8333156e0 -1.0000061e0 2.8333217e0 2.8333217e0
1.9166486e0 -1.0000061e0 2.9166547e0 2.9166547e0
1.9999815e0 -1.0000061e0 2.9999876e0 2.9999876e0
2.0833145e0 -1.0000061e0 3.0833206e0 3.0833206e0
2.1666476e0 -1.0000061e0 3.1666537e0 3.1666537e0
2.2499806e0 -1.0000061e0 3.2499867e0 3.2499867e0
2.3333136e0 -1.0000061e0 3.3333197e0 3.3333197e0
2.4166466e0 -1.0000061e0 3.4166527e0 3.4166527e0
2.4999796e0 -1.0000061e0 3.4999857e0 3.4999857e0

-2.5e0 -9.166731e-1 2.5e0 2.5e0
-2.416667e0 -9.166731e-1 2.416667e0 2.416667e0
-2.333334e0 -9.166731e-1 2.333334e0 2.333334e0
-2.250001e0 -9.166731e-1 2.250001e0 2.250001e0
-2.1666681e0 -9.166731e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -9.166731e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -9.166731e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -9.166731e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -9.166731e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -9.166731e-1 1.7500032e0 1.7500032e0
-1.66667e0 -9.166731e-1 1.66667e0 1.66667e0
-1.5833371e0 -9.166731e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -9.166731e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -9.166731e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -9.166731e-1 1.3333382e0 1.3333382e0
-1.250005e0 -9.166731e-1 1.250005e0 1.250005e0
-1.166672e0 -9.166731e-1 1.166672e0 1.166672e0
-1.0833391e0 -9.166731e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -9.166731e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -9.166731e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -9.166731e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -9.166731e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -9.166731e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -9.166731e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -9.166731e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -9.166731e-1 4.999978e-1 4.999978e-1
-3.333421e-1 -9.166731e-1 5.83331e-1 5.83331e-1
-2.500092e-1 -9.166731e-1 6.666639e-1 6.666639e-1
-1.666762e-1 -9.166731e-1 7.499969e-1 7.499969e-1
-8.33432e-2 -9.166731e-1 8.333299e-1 8.333299e-1
-1.02e-5 -9.166731e-1 9.166629e-1 9.166629e-1
8.33228e-2 -9.166731e-1 9.999959e-1 9.999959e-1
1.666557e-1 -9.166731e-1 1.0833288e0 1.0833288e0
2.499887e-1 -9.166731e-1 1.16666179e0 1.16666179e0
3.333217e-1 -9.166731e-1 1.2499948e0 1.2499948e0
4.166548e-1 -9.166731e-1 1.3333279e0 1.3333279e0
4.999878e-1 -9.166731e-1 1.41666089e0 1.41666089e0
5.833208e-1 -9.166731e-1 1.4999939e0 1.4999939e0
6.666537e-1 -9.166731e-1 1.5833268e0 1.5833268e0
7.499867e-1 -9.166731e-1 1.66665979e0 1.66665979e0
8.333197e-1 -9.166731e-1 1.7499928e0 1.7499928e0
9.166527e-1 -9.166731e-1 1.83332579e0 1.83332579e0
9.999857e-1 -9.166731e-1 1.9166588e0 1.9166588e0
1.0833186e0 -9.166731e-1 1.9999916e0 1.9999916e0
1.1666516e0 -9.166731e-1 2.0833246e0 2.0833246e0
1.2499846e0 -9.166731e-1 2.1666576e0 2.1666576e0
1.3333177e0 -9.166731e-1 2.2499907e0 2.2499907e0
1.4166507e0 -9.166731e-1 2.3333237e0 2.3333237e0
1.4999837e0 -9.166731e-1 2.4166566e0 2.4166566e0
1.5833167e0 -9.166731e-1 2.4999896e0 2.4999896e0
1.6666496e0 -9.166731e-1 2.5833226e0 2.5833226e0
1.7499826e0 -9.166731e-1 2.6666556e0 2.6666556e0
1.8333156e0 -9.166731e-1 2.7499886e0 2.7499886e0
1.9166486e0 -9.166731e-1 2.8333215e0 2.8333215e0
1.9999815e0 -9.166731e-1 2.9166545e0 2.9166545e0
2.0833145e0 -9.166731e-1 2.9999875e0 2.9999875e0
2.1666476e0 -9.166731e-1 3.0833206e0 3.0833206e0
2.2499806e0 -9.166731e-1 3.1666536e0 3.1666536e0
2.3333136e0 -9.166731e-1 3.2499866e0 3.2499866e0
2.4166466e0 -9.166731e-1 3.3333195e0 3.3333195e0
2.4999796e0 -9.166731e-1 3.4166525e0 3.4166525e0

-2.5e0 -8.333401e-1 2.5e0 2.5e0
-2.416667e0 -8.333401e-1 2.416667e0 2.416667e0
-2.333334e0 -8.333401e-1 2.333334e0 2.333334e0
-2.250001e0 -8.333401e-1 2.250001e0 2.250001e0
-2.1666681e0 -8.333401e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -8.333401e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -8.333401e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -8.333401e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -8.333401e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -8.333401e-1 1.7500032e0 1.7500032e0
-1.66667e0 -8.333401e-1 1.66667e0 1.66667e0
-1.5833371e0 -8.333401e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -8.333401e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -8.333401e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -8.333401e-1 1.3333382e0 1.3333382e0
-1.250005e0 -8.333401e-1 1.250005e0 1.250005e0
-1.166672e0 -8.333401e-1 1.166672e0 1.166672e0
-1.0833391e0 -8.333401e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -8.333401e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -8.333401e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -8.333401e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -8.333401e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -8.333401e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -8.333401e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -8.333401e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -8.333401e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -8.333401e-1 4.99998e-1 4.99998e-1
-2.500092e-1 -8.333401e-1 5.833309e-1 5.833309e-1
-1.666762e-1 -8.333401e-1 6.6666391e-1 6.6666391e-1
-8.33432e-2 -8.333401e-1 7.499969e-1 7.499969e-1
-1.02e-5 -8.333401e-1 8.3332991e-1 8.3332991e-1
8.33228e-2 -8.333401e-1 9.166629e-1 9.166629e-1
1.666557e-1 -8.333401e-1 9.999958e-1 9.999958e-1
2.499887e-1 -8.333401e-1 1.0833288e0 1.0833288e0
3.333217e-1 -8.333401e-1 1.1666618e0 1.1666618e0
4.166548e-1 -8.333401e-1 1.2499949e0 1.2499949e0
4.999878e-1 -8.333401e-1 1.3333279e0 1.3333279e0
5.833208e-1 -8.333401e-1 1.4166609e0 1.4166609e0
6.666537e-1 -8.333401e-1 1.4999938e0 1.4999938e0
7.499867e-1 -8.333401e-1 1.5833268e0 1.5833268e0
8.333197e-1 -8.333401e-1 1.6666598e0 1.6666598e0
9.166527e-1 -8.333401e-1 1.7499928e0 1.7499928e0
9.999857e-1 -8.333401e-1 1.8333258e0 1.8333258e0
1.0833186e0 -8.333401e-1 1.9166586e0 1.9166586e0
1.1666516e0 -8.333401e-1 1.9999916e0 1.9999916e0
1.2499846e0 -8.333401e-1 2.0833246e0 2.0833246e0
1.3333177e0 -8.333401e-1 2.1666577e0 2.1666577e0
1.4166507e0 -8.333401e-1 2.2499907e0 2.2499907e0
1.4999837e0 -8.333401e-1 2.3333237e0 2.3333237e0
1.5833167e0 -8.333401e-1 2.4166566e0 2.4166566e0
1.6666496e0 -8.333401e-1 2.4999896e0 2.4999896e0
1.7499826e0 -8.333401e-1 2.5833226e0 2.5833226e0
1.8333156e0 -8.333401e-1 2.6666556e0 2.6666556e0
1.9166486e0 -8.333401e-1 2.7499886e0 2.7499886e0
1.9999815e0 -8.333401e-1 2.8333215e0 2.8333215e0
2.0833145e0 -8.333401e-1 2.9166545e0 2.9166545e0
2.1666476e0 -8.333401e-1 2.9999876e0 2.9999876e0
2.2499806e0 -8.333401e-1 3.0833206e0 3.0833206e0
2.3333136e0 -8.333401e-1 3.1666536e0 3.1666536e0
2.4166466e0 -8.333401e-1 3.2499866e0 3.2499866e0
2.4999796e0 -8.333401e-1 3.3333195e0 3.3333195e0

-2.5e0 -7.500072e-1 2.5e0 2.5e0
-2.416667e0 -7.500072e-1 2.416667e0 2.416667e0
-2.333334e0 -7.500072e-1 2.333334e0 2.333334e0
-2.250001e0 -7.500072e-1 2.250001e0 2.250001e0
-2.1666681e0 -7.500072e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -7.500072e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -7.500072e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -7.500072e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -7.500072e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -7.500072e-1 1.7500032e0 1.7500032e0
-1.66667e0 -7.500072e-1 1.66667e0 1.66667e0
-1.5833371e0 -7.500072e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -7.500072e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -7.500072e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -7.500072e-1 1.3333382e0 1.3333382e0
-1.250005e0 -7.500072e-1 1.250005e0 1.250005e0
-1.166672e0 -7.500072e-1 1.166672e0 1.166672e0
-1.0833391e0 -7.500072e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -7.500072e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -7.500072e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -7.500072e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -7.500072e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -7.500072e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -7.500072e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -7.500072e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -7.500072e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -7.500072e-1 4.166651e-1 4.166651e-1
-2.500092e-1 -7.500072e-1 4.99998e-1 4.99998e-1
-1.666762e-1 -7.500072e-1 5.8333101e-1 5.8333101e-1
-8.33432e-2 -7.500072e-1 6.66664e-1 6.66664e-1
-1.02e-5 -7.500072e-1 7.4999701e-1 7.4999701e-1
8.33228e-2 -7.500072e-1 8.3333e-1 8.3333e-1
1.666557e-1 -7.500072e-1 9.166629e-1 9.166629e-1
2.499887e-1 -7.500072e-1 9.999959e-1 9.999959e-1
3.333217e-1 -7.500072e-1 1.0833289e0 1.0833289e0
4.166548e-1 -7.500072e-1 1.166662e0 1.166662e0
4.999878e-1 -7.500072e-1 1.249995e0 1.249995e0
5.833208e-1 -7.500072e-1 1.333328e0 1.333328e0
6.666537e-1 -7.500072e-1 1.4166609e0 1.4166609e0
7.499867e-1 -7.500072e-1 1.4999939e0 1.4999939e0
8.333197e-1 -7.500072e-1 1.5833269e0 1.5833269e0
9.166527e-1 -7.500072e-1 1.6666599e0 1.6666599e0
9.999857e-1 -7.500072e-1 1.7499929e0 1.7499929e0
1.0833186e0 -7.500072e-1 1.8333258e0 1.8333258e0
1.1666516e0 -7.500072e-1 1.9166588e0 1.9166588e0
1.2499846e0 -7.500072e-1 1.9999918e0 1.9999918e0
1.3333177e0 -7.500072e-1 2.0833249e0 2.0833249e0
1.4166507e0 -7.500072e-1 2.1666579e0 2.1666579e0
1.4999837e0 -7.500072e-1 2.2499908e0 2.2499908e0
1.5833167e0 -7.500072e-1 2.3333238e0 2.3333238e0
1.6666496e0 -7.500072e-1 2.4166568e0 2.4166568e0
1.7499826e0 -7.500072e-1 2.4999898e0 2.4999898e0
1.8333156e0 -7.500072e-1 2.5833228e0 2.5833228e0
1.9166486e0 -7.500072e-1 2.6666557e0 2.6666557e0
1.9999815e0 -7.500072e-1 2.7499887e0 2.7499887e0
2.0833145e0 -7.500072e-1 2.8333217e0 2.8333217e0
2.1666476e0 -7.500072e-1 2.9166548e0 2.9166548e0
2.2499806e0 -7.500072e-1 2.9999878e0 2.9999878e0
2.3333136e0 -7.500072e-1 3.0833208e0 3.0833208e0
2.4166466e0 -7.500072e-1 3.1666537e0 3.1666537e0
2.4999796e0 -7.500072e-1 3.2499867e0 3.2499867e0

-2.5e0 -6.666742e-1 2.5e0 2.5e0
-2.416667e0 -6.666742e-1 2.416667e0 2.416667e0
-2.333334e0 -6.666742e-1 2.333334e0 2.333334e0
-2.250001e0 -6.666742e-1 2.250001e0 2.250001e0
-2.1666681e0 -6.666742e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -6.666742e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -6.666742e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -6.666742e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -6.666742e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -6.666742e-1 1.7500032e0 1.7500032e0
-1.66667e0 -6.666742e-1 1.66667e0 1.66667e0
-1.5833371e0 -6.666742e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -6.666742e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -6.666742e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -6.666742e-1 1.3333382e0 1.3333382e0
-1.250005e0 -6.666742e-1 1.250005e0 1.250005e0
-1.166672e0 -6.666742e-1 1.166672e0 1.166672e0
-1.0833391e0 -6.666742e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -6.666742e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -6.666742e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -6.666742e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -6.666742e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -6.666742e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -6.666742e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -6.666742e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -6.666742e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -6.666742e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -6.666742e-1 4.16665e-1 4.16665e-1
-1.666762e-1 -6.666742e-1 4.99998e-1 4.99998e-1
-8.33432e-2 -6.666742e-1 5.83331e-1 5.83331e-1
-1.02e-5 -6.666742e-1 6.66664e-1 6.66664e-1
8.33228e-2 -6.666742e-1 7.49997e-1 7.49997e-1
1.666557e-1 -6.666742e-1 8.333299e-1 8.333299e-1
2.499887e-1 -6.666742e-1 9.1666289e-1 9.1666289e-1
3.333217e-1 -6.666742e-1 9.999959e-1 9.999959e-1
4.166548e-1 -6.666742e-1 1.083329e0 1.083329e0
4.999878e-1 -6.666742e-1 1.16666199e0 1.16666199e0
5.833208e-1 -6.666742e-1 1.249995e0 1.249995e0
6.666537e-1 -6.666742e-1 1.3333279e0 1.3333279e0
7.499867e-1 -6.666742e-1 1.41666089e0 1.41666089e0
8.333197e-1 -6.666742e-1 1.4999939e0 1.4999939e0
9.166527e-1 -6.666742e-1 1.58332689e0 1.58332689e0
9.999857e-1 -6.666742e-1 1.6666599e0 1.6666599e0
1.0833186e0 -6.666742e-1 1.7499928e0 1.7499928e0
1.1666516e0 -6.666742e-1 1.8333258e0 1.8333258e0
1.2499846e0 -6.666742e-1 1.9166588e0 1.9166588e0
1.3333177e0 -6.666742e-1 1.9999919e0 1.9999919e0
1.4166507e0 -6.666742e-1 2.0833249e0 2.0833249e0
1.4999837e0 -6.666742e-1 2.1666579e0 2.1666579e0
1.5833167e0 -6.666742e-1 2.2499908e0 2.2499908e0
1.6666496e0 -6.666742e-1 2.3333238e0 2.3333238e0
1.7499826e0 -6.666742e-1 2.4166568e0 2.4166568e0
1.8333156e0 -6.666742e-1 2.4999898e0 2.4999898e0
1.9166486e0 -6.666742e-1 2.5833228e0 2.5833228e0
1.9999815e0 -6.666742e-1 2.6666557e0 2.6666557e0
2.0833145e0 -6.666742e-1 2.7499887e0 2.7499887e0
2.1666476e0 -6.666742e-1 2.8333218e0 2.8333218e0
2.2499806e0 -6.666742e-1 2.9166548e0 2.9166548e0
2.3333136e0 -6.666742e-1 2.9999878e0 2.9999878e0
2.4166466e0 -6.666742e-1 3.0833208e0 3.0833208e0
2.4999796e0 -6.666742e-1 3.1666537e0 3.1666537e0

-2.5e0 -5.833412e-1 2.5e0 2.5e0
-2.416667e0 -5.833412e-1 2.416667e0 2.416667e0
-2.333334e0 -5.833412e-1 2.333334e0 2.333334e0
-2.250001e0 -5.833412e-1 2.250001e0 2.250001e0
-2.1666681e0 -5.833412e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -5.833412e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -5.833412e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -5.833412e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -5.833412e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -5.833412e-1 1.7500032e0 1.7500032e0
-1.66667e0 -5.833412e-1 1.66667e0 1.66667e0
-1.5833371e0 -5.833412e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -5.833412e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -5.833412e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -5.833412e-1 1.3333382e0 1.3333382e0
-1.250005e0 -5.833412e-1 1.250005e0 1.250005e0
-1.166672e0 -5.833412e-1 1.166672e0 1.166672e0
-1.0833391e0 -5.833412e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -5.833412e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -5.833412e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -5.833412e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -5.833412e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -5.833412e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -5.833412e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -5.833412e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -5.833412e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -5.833412e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -5.833412e-1 3.33332e-1 3.33332e-1
-1.666762e-1 -5.833412e-1 4.1666501e-1 4.1666501e-1
-8.33432e-2 -5.833412e-1 4.99998e-1 4.99998e-1
-1.02e-5 -5.833412e-1 5.8333101e-1 5.8333101e-1
8.33228e-2 -5.833412e-1 6.66664e-1 6.66664e-1
1.666557e-1 -5.833412e-1 7.499969e-1 7.499969e-1
2.499887e-1 -5.833412e-1 8.333299e-1 8.333299e-1
3.333217e-1 -5.833412e-1 9.166629e-1 9.166629e-1
4.166548e-1 -5.833412e-1 9.99996e-1 9.99996e-1
4.999878e-1 -5.833412e-1 1.083329e0 1.083329e0
5.833208e-1 -5.833412e-1 1.166662e0 1.166662e0
6.666537e-1 -5.833412e-1 1.2499949e0 1.2499949e0
7.499867e-1 -5.833412e-1 1.3333279e0 1.3333279e0
8.333197e-1 -5.833412e-1 1.4166609e0 1.4166609e0
9.166527e-1 -5.833412e-1 1.4999939e0 1.4999939e0
9.999857e-1 -5.833412e-1 1.5833269e0 1.5833269e0
1.0833186e0 -5.833412e-1 1.6666597e0 1.6666597e0
1.1666516e0 -5.833412e-1 1.7499927e0 1.7499927e0
1.2499846e0 -5.833412e-1 1.8333257e0 1.8333257e0
1.3333177e0 -5.833412e-1 1.9166588e0 1.9166588e0
1.4166507e0 -5.833412e-1 1.9999918e0 1.9999918e0
1.4999837e0 -5.833412e-1 2.0833247e0 2.0833247e0
1.5833167e0 -5.833412e-1 2.1666577e0 2.1666577e0
1.6666496e0 -5.833412e-1 2.2499907e0 2.2499907e0
1.7499826e0 -5.833412e-1 2.3333237e0 2.3333237e0
1.8333156e0 -5.833412e-1 2.4166566e0 2.4166566e0
1.9166486e0 -5.833412e-1 2.4999896e0 2.4999896e0
1.9999815e0 -5.833412e-1 2.5833226e0 2.5833226e0
2.0833145e0 -5.833412e-1 2.6666556e0 2.6666556e0
2.1666476e0 -5.833412e-1 2.7499887e0 2.7499887e0
2.2499806e0 -5.833412e-1 2.8333217e0 2.8333217e0
2.3333136e0 -5.833412e-1 2.9166547e0 2.9166547e0
2.4166466e0 -5.833412e-1 2.9999876e0 2.9999876e0
2.4999796e0 -5.833412e-1 3.0833206e0 3.0833206e0

-2.5e0 -5.000082e-1 2.5e0 2.5e0
-2.416667e0 -5.000082e-1 2.416667e0 2.416667e0
-2.333334e0 -5.000082e-1 2.333334e0 2.333334e0
-2.250001e0 -5.000082e-1 2.250001e0 2.250001e0
-2.1666681e0 -5.000082e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -5.000082e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -5.000082e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -5.000082e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -5.000082e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -5.000082e-1 1.7500032e0 1.7500032e0
-1.66667e0 -5.000082e-1 1.66667e0 1.66667e0
-1.5833371e0 -5.000082e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -5.000082e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -5.000082e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -5.000082e-1 1.3333382e0 1.3333382e0
-1.250005e0 -5.000082e-1 1.250005e0 1.250005e0
-1.166672e0 -5.000082e-1 1.166672e0 1.166672e0
-1.0833391e0 -5.000082e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -5.000082e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -5.000082e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -5.000082e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -5.000082e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -5.000082e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -5.000082e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -5.000082e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -5.000082e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -5.000082e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -5.000082e-1 2.500092e-1 2.500092e-1
-1.666762e-1 -5.000082e-1 3.33332e-1 3.33332e-1
-8.33432e-2 -5.000082e-1 4.16665e-1 4.16665e-1
-1.02e-5 -5.000082e-1 4.99998e-1 4.99998e-1
8.33228e-2 -5.000082e-1 5.83331e-1 5.83331e-1
1.666557e-1 -5.000082e-1 6.666639e-1 6.666639e-1
2.499887e-1 -5.000082e-1 7.4999689e-1 7.4999689e-1
3.333217e-1 -5.000082e-1 8.333299e-1 8.333299e-1
4.166548e-1 -5.000082e-1 9.16663e-1 9.16663e-1
4.999878e-1 -5.000082e-1 9.9999599e-1 9.9999599e-1
5.833208e-1 -5.000082e-1 1.083329e0 1.083329e0
6.666537e-1 -5.000082e-1 1.1666619e0 1.1666619e0
7.499867e-1 -5.000082e-1 1.24999489e0 1.24999489e0
8.333197e-1 -5.000082e-1 1.3333279e0 1.3333279e0
9.166527e-1 -5.000082e-1 1.41666089e0 1.41666089e0
9.999857e-1 -5.000082e-1 1.4999939e0 1.4999939e0
1.0833186e0 -5.000082e-1 1.5833267e0 1.5833267e0
1.1666516e0 -5.000082e-1 1.6666597e0 1.6666597e0
1.2499846e0 -5.000082e-1 1.7499927e0 1.7499927e0
1.3333177e0 -5.000082e-1 1.8333258e0 1.8333258e0
1.4166507e0 -5.000082e-1 1.9166588e0 1.9166588e0
1.4999837e0 -5.000082e-1 1.9999918e0 1.9999918e0
1.5833167e0 -5.000082e-1 2.0833247e0 2.0833247e0
1.6666496e0 -5.000082e-1 2.1666577e0 2.1666577e0
1.7499826e0 -5.000082e-1 2.2499907e0 2.2499907e0
1.8333156e0 -5.000082e-1 2.3333237e0 2.3333237e0
1.9166486e0 -5.000082e-1 2.4166566e0 2.4166566e0
1.9999815e0 -5.000082e-1 2.4999896e0 2.4999896e0
2.0833145e0 -5.000082e-1 2.5833226e0 2.5833226e0
2.1666476e0 -5.000082e-1 2.6666557e0 2.6666557e0
2.2499806e0 -5.000082e-1 2.7499887e0 2.7499887e0
2.3333136e0 -5.000082e-1 2.8333217e0 2.8333217e0
2.4166466e0 -5.000082e-1 2.9166547e0 2.9166547e0
2.4999796e0 -5.000082e-1 2.9999876e0 2.9999876e0

-2.5e0 -4.166753e-1 2.5e0 2.5e0
-2.416667e0 -4.166753e-1 2.416667e0 2.416667e0
-2.333334e0 -4.166753e-1 2.333334e0 2.333334e0
-2.250001e0 -4.166753e-1 2.250001e0 2.250001e0
-2.1666681e0 -4.166753e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -4.166753e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -4.166753e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -4.166753e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -4.166753e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -4.166753e-1 1.7500032e0 1.7500032e0
-1.66667e0 -4.166753e-1 1.66667e0 1.66667e0
-1.5833371e0 -4.166753e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -4.166753e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -4.166753e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -4.166753e-1 1.3333382e0 1.3333382e0
-1.250005e0 -4.166753e-1 1.250005e0 1.250005e0
-1.166672e0 -4.166753e-1 1.166672e0 1.166672e0
-1.0833391e0 -4.166753e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -4.166753e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -4.166753e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -4.166753e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -4.166753e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -4.166753e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -4.166753e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -4.166753e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -4.166753e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -4.166753e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -4.166753e-1 2.500092e-1 2.500092e-1
-1.666762e-1 -4.166753e-1 2.499991e-1 2.499991e-1
-8.33432e-2 -4.166753e-1 3.3333209e-1 3.3333209e-1
-1.02e-5 -4.166753e-1 4.166651e-1 4.166651e-1
8.33228e-2 -4.166753e-1 4.999981e-1 4.999981e-1
1.666557e-1 -4.166753e-1 5.83331e-1 5.83331e-1
2.499887e-1 -4.166753e-1 6.6666399e-1 6.6666399e-1
3.333217e-1 -4.166753e-1 7.49997e-1 7.49997e-1
4.166548e-1 -4.166753e-1 8.333301e-1 8.333301e-1
4.999878e-1 -4.166753e-1 9.1666309e-1 9.1666309e-1
5.833208e-1 -4.166753e-1 9.999961e-1 9.999961e-1
6.666537e-1 -4.166753e-1 1.083329e0 1.083329e0
7.499867e-1 -4.166753e-1 1.16666199e0 1.16666199e0
8.333197e-1 -4.166753e-1 1.249995e0 1.249995e0
9.166527e-1 -4.166753e-1 1.33332799e0 1.33332799e0
9.999857e-1 -4.166753e-1 1.416661e0 1.416661e0
1.0833186e0 -4.166753e-1 1.4999939e0 1.4999939e0
1.1666516e0 -4.166753e-1 1.5833269e0 1.5833269e0
1.2499846e0 -4.166753e-1 1.6666599e0 1.6666599e0
1.3333177e0 -4.166753e-1 1.749993e0 1.749993e0
1.4166507e0 -4.166753e-1 1.833326e0 1.833326e0
1.4999837e0 -4.166753e-1 1.916659e0 1.916659e0
1.5833167e0 -4.166753e-1 1.9999919e0 1.9999919e0
1.6666496e0 -4.166753e-1 2.0833249e0 2.0833249e0
1.7499826e0 -4.166753e-1 2.1666579e0 2.1666579e0
1.8333156e0 -4.166753e-1 2.2499908e0 2.2499908e0
1.9166486e0 -4.166753e-1 2.3333238e0 2.3333238e0
1.9999815e0 -4.166753e-1 2.4166568e0 2.4166568e0
2.0833145e0 -4.166753e-1 2.4999898e0 2.4999898e0
2.1666476e0 -4.166753e-1 2.5833229e0 2.5833229e0
2.2499806e0 -4.166753e-1 2.6666559e0 2.6666559e0
2.3333136e0 -4.166753e-1 2.7499889e0 2.7499889e0
2.4166466e0 -4.166753e-1 2.8333218e0 2.8333218e0
2.4999796e0 -4.166753e-1 2.9166548e0 2.9166548e0

-2.5e0 -3.333421e-1 2.5e0 2.5e0
-2.416667e0 -3.333421e-1 2.416667e0 2.416667e0
-2.333334e0 -3.333421e-1 2.333334e0 2.333334e0
-2.250001e0 -3.333421e-1 2.250001e0 2.250001e0
-2.1666681e0 -3.333421e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -3.333421e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -3.333421e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -3.333421e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -3.333421e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -3.333421e-1 1.7500032e0 1.7500032e0
-1.66667e0 -3.333421e-1 1.66667e0 1.66667e0
-1.5833371e0 -3.333421e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -3.333421e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -3.333421e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -3.333421e-1 1.3333382e0 1.3333382e0
-1.250005e0 -3.333421e-1 1.250005e0 1.250005e0
-1.166672e0 -3.333421e-1 1.166672e0 1.166672e0
-1.0833391e0 -3.333421e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -3.333421e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -3.333421e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -3.333421e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -3.333421e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -3.333421e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -3.333421e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -3.333421e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -3.333421e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -3.333421e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -3.333421e-1 2.500092e-1 2.500092e-1
-1.666762e-1 -3.333421e-1 1.666762e-1 1.666762e-1
-8.33432e-2 -3.333421e-1 2.499989e-1 2.499989e-1
-1.02e-5 -3.333421e-1 3.3333191e-1 3.3333191e-1
8.33228e-2 -3.333421e-1 4.166649e-1 4.166649e-1
1.666557e-1 -3.333421e-1 4.999978e-1 4.999978e-1
2.499887e-1 -3.333421e-1 5.833308e-1 5.833308e-1
3.333217e-1 -3.333421e-1 6.666638e-1 6.666638e-1
4.166548e-1 -3.333421e-1 7.499969e-1 7.499969e-1
4.999878e-1 -3.333421e-1 8.333299e-1 8.333299e-1
5.833208e-1 -3.333421e-1 9.166629e-1 9.166629e-1
6.666537e-1 -3.333421e-1 9.999958e-1 9.999958e-1
7.499867e-1 -3.333421e-1 1.0833288e0 1.0833288e0
8.333197e-1 -3.333421e-1 1.1666618e0 1.1666618e0
9.166527e-1 -3.333421e-1 1.2499948e0 1.2499948e0
9.999857e-1 -3.333421e-1 1.3333278e0 1.3333278e0
1.0833186e0 -3.333421e-1 1.4166606e0 1.4166606e0
1.1666516e0 -3.333421e-1 1.4999936e0 1.4999936e0
1.2499846e0 -3.333421e-1 1.5833266e0 1.5833266e0
1.3333177e0 -3.333421e-1 1.6666597e0 1.6666597e0
1.4166507e0 -3.333421e-1 1.7499927e0 1.7499927e0
1.4999837e0 -3.333421e-1 1.8333257e0 1.8333257e0
1.5833167e0 -3.333421e-1 1.9166586e0 1.9166586e0
1.6666496e0 -3.333421e-1 1.9999916e0 1.9999916e0
1.7499826e0 -3.333421e-1 2.0833246e0 2.0833246e0
1.8333156e0 -3.333421e-1 2.1666576e0 2.1666576e0
1.9166486e0 -3.333421e-1 2.2499905e0 2.2499905e0
1.9999815e0 -3.333421e-1 2.3333235e0 2.3333235e0
2.0833145e0 -3.333421e-1 2.4166565e0 2.4166565e0
2.1666476e0 -3.333421e-1 2.4999896e0 2.4999896e0
2.2499806e0 -3.333421e-1 2.5833226e0 2.5833226e0
2.3333136e0 -3.333421e-1 2.6666556e0 2.6666556e0
2.4166466e0 -3.333421e-1 2.7499886e0 2.7499886e0
2.4999796e0 -3.333421e-1 2.8333215e0 2.8333215e0

-2.5e0 -2.500092e-1 2.5e0 2.5e0
-2.416667e0 -2.500092e-1 2.416667e0 2.416667e0
-2.333334e0 -2.500092e-1 2.333334e0 2.333334e0
-2.250001e0 -2.500092e-1 2.250001e0 2.250001e0
-2.1666681e0 -2.500092e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -2.500092e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -2.500092e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -2.500092e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -2.500092e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -2.500092e-1 1.7500032e0 1.7500032e0
-1.66667e0 -2.500092e-1 1.66667e0 1.66667e0
-1.5833371e0 -2.500092e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -2.500092e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -2.500092e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -2.500092e-1 1.3333382e0 1.3333382e0
-1.250005e0 -2.500092e-1 1.250005e0 1.250005e0
-1.166672e0 -2.500092e-1 1.166672e0 1.166672e0
-1.0833391e0 -2.500092e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -2.500092e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -2.500092e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -2.500092e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -2.500092e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -2.500092e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -2.500092e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -2.500092e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -2.500092e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -2.500092e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -2.500092e-1 2.500092e-1 2.500092e-1
-1.666762e-1 -2.500092e-1 1.666762e-1 1.666762e-1
-8.33432e-2 -2.500092e-1 1.66666e-1 1.66666e-1
-1.02e-5 -2.500092e-1 2.4999901e-1 2.4999901e-1
8.33228e-2 -2.500092e-1 3.33332e-1 3.33332e-1
1.666557e-1 -2.500092e-1 4.166649e-1 4.166649e-1
2.499887e-1 -2.500092e-1 4.999979e-1 4.999979e-1
3.333217e-1 -2.500092e-1 5.833309e-1 5.833309e-1
4.166548e-1 -2.500092e-1 6.66664e-1 6.66664e-1
4.999878e-1 -2.500092e-1 7.49997e-1 7.49997e-1
5.833208e-1 -2.500092e-1 8.3333e-1 8.3333e-1
6.666537e-1 -2.500092e-1 9.166629e-1 9.166629e-1
7.499867e-1 -2.500092e-1 9.999959e-1 9.999959e-1
8.333197e-1 -2.500092e-1 1.0833289e0 1.0833289e0
9.166527e-1 -2.500092e-1 1.1666619e0 1.1666619e0
9.999857e-1 -2.500092e-1 1.2499949e0 1.2499949e0
1.0833186e0 -2.500092e-1 1.3333278e0 1.3333278e0
1.1666516e0 -2.500092e-1 1.4166608e0 1.4166608e0
1.2499846e0 -2.500092e-1 1.4999937e0 1.4999937e0
1.3333177e0 -2.500092e-1 1.5833269e0 1.5833269e0
1.4166507e0 -2.500092e-1 1.6666599e0 1.6666599e0
1.4999837e0 -2.500092e-1 1.7499928e0 1.7499928e0
1.5833167e0 -2.500092e-1 1.8333258e0 1.8333258e0
1.6666496e0 -2.500092e-1 1.9166588e0 1.9166588e0
1.7499826e0 -2.500092e-1 1.9999918e0 1.9999918e0
1.8333156e0 -2.500092e-1 2.0833247e0 2.0833247e0
1.9166486e0 -2.500092e-1 2.1666577e0 2.1666577e0
1.9999815e0 -2.500092e-1 2.2499907e0 2.2499907e0
2.0833145e0 -2.500092e-1 2.3333237e0 2.3333237e0
2.1666476e0 -2.500092e-1 2.4166568e0 2.4166568e0
2.2499806e0 -2.500092e-1 2.4999898e0 2.4999898e0
2.3333136e0 -2.500092e-1 2.5833228e0 2.5833228e0
2.4166466e0 -2.500092e-1 2.6666557e0 2.6666557e0
2.4999796e0 -2.500092e-1 2.7499887e0 2.7499887e0

-2.5e0 -1.666762e-1 2.5e0 2.5e0
-2.416667e0 -1.666762e-1 2.416667e0 2.416667e0
-2.333334e0 -1.666762e-1 2.333334e0 2.333334e0
-2.250001e0 -1.666762e-1 2.250001e0 2.250001e0
-2.1666681e0 -1.666762e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -1.666762e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -1.666762e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -1.666762e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -1.666762e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -1.666762e-1 1.7500032e0 1.7500032e0
-1.66667e0 -1.666762e-1 1.66667e0 1.66667e0
-1.5833371e0 -1.666762e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -1.666762e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -1.666762e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -1.666762e-1 1.3333382e0 1.3333382e0
-1.250005e0 -1.666762e-1 1.250005e0 1.250005e0
-1.166672e0 -1.666762e-1 1.166672e0 1.166672e0
-1.0833391e0 -1.666762e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -1.666762e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -1.666762e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -1.666762e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -1.666762e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -1.666762e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -1.666762e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -1.666762e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -1.666762e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -1.666762e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -1.666762e-1 2.500092e-1 2.500092e-1
-1.666762e-1 -1.666762e-1 1.666762e-1 1.666762e-1
-8.33432e-2 -1.666762e-1 8.33432e-2 8.33432e-2
-1.02e-5 -1.666762e-1 1.66666e-1 1.66666e-1
8.33228e-2 -1.666762e-1 2.49999e-1 2.49999e-1
1.666557e-1 -1.666762e-1 3.333319e-1 3.333319e-1
2.499887e-1 -1.666762e-1 4.1666489e-1 4.1666489e-1
3.333217e-1 -1.666762e-1 4.999979e-1 4.999979e-1
4.166548e-1 -1.666762e-1 5.83331e-1 5.83331e-1
4.999878e-1 -1.666762e-1 6.6666399e-1 6.6666399e-1
5.833208e-1 -1.666762e-1 7.49997e-1 7.49997e-1
6.666537e-1 -1.666762e-1 8.333299e-1 8.333299e-1
7.499867e-1 -1.666762e-1 9.1666289e-1 9.1666289e-1
8.333197e-1 -1.666762e-1 9.999959e-1 9.999959e-1
9.166527e-1 -1.666762e-1 1.08332889e0 1.08332889e0
9.999857e-1 -1.666762e-1 1.1666619e0 1.1666619e0
1.0833186e0 -1.666762e-1 1.2499948e0 1.2499948e0
1.1666516e0 -1.666762e-1 1.3333278e0 1.3333278e0
1.2499846e0 -1.666762e-1 1.4166608e0 1.4166608e0
1.3333177e0 -1.666762e-1 1.4999939e0 1.4999939e0
1.4166507e0 -1.666762e-1 1.5833269e0 1.5833269e0
1.4999837e0 -1.666762e-1 1.6666599e0 1.6666599e0
1.5833167e0 -1.666762e-1 1.7499928e0 1.7499928e0
1.6666496e0 -1.666762e-1 1.8333258e0 1.8333258e0
1.7499826e0 -1.666762e-1 1.9166588e0 1.9166588e0
1.8333156e0 -1.666762e-1 1.9999918e0 1.9999918e0
1.9166486e0 -1.666762e-1 2.0833247e0 2.0833247e0
1.9999815e0 -1.666762e-1 2.1666577e0 2.1666577e0
2.0833145e0 -1.666762e-1 2.2499907e0 2.2499907e0
2.1666476e0 -1.666762e-1 2.3333238e0 2.3333238e0
2.2499806e0 -1.666762e-1 2.4166568e0 2.4166568e0
2.3333136e0 -1.666762e-1 2.4999898e0 2.4999898e0
2.4166466e0 -1.666762e-1 2.5833228e0 2.5833228e0
2.4999796e0 -1.666762e-1 2.6666557e0 2.6666557e0

-2.5e0 -8.33432e-2 2.5e0 2.5e0
-2.416667e0 -8.33432e-2 2.416667e0 2.416667e0
-2.333334e0 -8.33432e-2 2.333334e0 2.333334e0
-2.250001e0 -8.33432e-2 2.250001e0 2.250001e0
-2.1666681e0 -8.33432e-2 2.1666681e0 2.1666681e0
-2.0833351e0 -8.33432e-2 2.0833351e0 2.0833351e0
-2.0000021e0 -8.33432e-2 2.0000021e0 2.0000021e0
-1.9166692e0 -8.33432e-2 1.9166692e0 1.9166692e0
-1.8333362e0 -8.33432e-2 1.8333362e0 1.8333362e0
-1.7500032e0 -8.33432e-2 1.7500032e0 1.7500032e0
-1.66667e0 -8.33432e-2 1.66667e0 1.66667e0
-1.5833371e0 -8.33432e-2 1.5833371e0 1.5833371e0
-1.5000041e0 -8.33432e-2 1.5000041e0 1.5000041e0
-1.4166711e0 -8.33432e-2 1.4166711e0 1.4166711e0
-1.3333382e0 -8.33432e-2 1.3333382e0 1.3333382e0
-1.250005e0 -8.33432e-2 1.250005e0 1.250005e0
-1.166672e0 -8.33432e-2 1.166672e0 1.166672e0
-1.0833391e0 -8.33432e-2 1.0833391e0 1.0833391e0
-1.0000061e0 -8.33432e-2 1.0000061e0 1.0000061e0
-9.166731e-1 -8.33432e-2 9.166731e-1 9.166731e-1
-8.333401e-1 -8.33432e-2 8.333401e-1 8.333401e-1
-7.500072e-1 -8.33432e-2 7.500072e-1 7.500072e-1
-6.666742e-1 -8.33432e-2 6.666742e-1 6.666742e-1
-5.833412e-1 -8.33432e-2 5.833412e-1 5.833412e-1
-5.000082e-1 -8.33432e-2 5.000082e-1 5.000082e-1
-4.166753e-1 -8.33432e-2 4.166753e-1 4.166753e-1
-3.333421e-1 -8.33432e-2 3.333421e-1 3.333421e-1
-2.500092e-1 -8.33432e-2 2.500092e-1 2.500092e-1
-1.666762e-1 -8.33432e-2 1.666762e-1 1.666762e-1
-8.33432e-2 -8.33432e-2 8.33432e-2 8.33432e-2
-1.02e-5 -8.33432e-2 8.3333002e-2 8.3333002e-2
8.33228e-2 -8.33432e-2 1.66666e-1 1.66666e-1
1.666557e-1 -8.33432e-2 2.499989e-1 2.499989e-1
2.499887e-1 -8.33432e-2 3.333319e-1 3.333319e-1
3.333217e-1 -8.33432e-2 4.166649e-1 4.166649e-1
4.166548e-1 -8.33432e-2 4.99998e-1 4.99998e-1
4.999878e-1 -8.33432e-2 5.83331e-1 5.83331e-1
5.833208e-1 -8.33432e-2 6.66664e-1 6.66664e-1
6.666537e-1 -8.33432e-2 7.499969e-1 7.499969e-1
7.499867e-1 -8.33432e-2 8.333299e-1 8.333299e-1
8.333197e-1 -8.33432e-2 9.166629e-1 9.166629e-1
9.166527e-1 -8.33432e-2 9.999959e-1 9.999959e-1
9.999857e-1 -8.33432e-2 1.0833289e0 1.0833289e0
1.0833186e0 -8.33432e-2 1.1666618e0 1.1666618e0
1.1666516e0 -8.33432e-2 1.2499948e0 1.2499948e0
1.2499846e0 -8.33432e-2 1.3333278e0 1.3333278e0
1.3333177e0 -8.33432e-2 1.4166609e0 1.4166609e0
1.4166507e0 -8.33432e-2 1.4999939e0 1.4999939e0
1.4999837e0 -8.33432e-2 1.5833269e0 1.5833269e0
1.5833167e0 -8.33432e-2 1.6666599e0 1.6666599e0
1.6666496e0 -8.33432e-2 1.7499928e0 1.7499928e0
1.7499826e0 -8.33432e-2 1.8333258e0 1.8333258e0
1.8333156e0 -8.33432e-2 1.9166588e0 1.9166588e0
1.9166486e0 -8.33432e-2 1.9999918e0 1.9999918e0
1.9999815e0 -8.33432e-2 2.0833247e0 2.0833247e0
2.0833145e0 -8.33432e-2 2.1666577e0 2.1666577e0
2.1666476e0 -8.33432e-2 2.2499908e0 2.2499908e0
2.2499806e0 -8.33432e-2 2.3333238e0 2.3333238e0
2.3333136e0 -8.33432e-2 2.4166568e0 2.4166568e0
2.4166466e0 -8.33432e-2 2.4999898e0 2.4999898e0
2.4999796e0 -8.33432e-2 2.5833228e0 2.5833228e0

-2.5e0 -1.02e-5 2.5e0 2.5e0
-2.416667e0 -1.02e-5 2.416667e0 2.416667e0
-2.333334e0 -1.02e-5 2.333334e0 2.333334e0
-2.250001e0 -1.02e-5 2.250001e0 2.250001e0
-2.1666681e0 -1.02e-5 2.1666681e0 2.1666681e0
-2.0833351e0 -1.02e-5 2.0833351e0 2.0833351e0
-2.0000021e0 -1.02e-5 2.0000021e0 2.0000021e0
-1.9166692e0 -1.02e-5 1.9166692e0 1.9166692e0
-1.8333362e0 -1.02e-5 1.8333362e0 1.8333362e0
-1.7500032e0 -1.02e-5 1.7500032e0 1.7500032e0
-1.66667e0 -1.02e-5 1.66667e0 1.66667e0
-1.5833371e0 -1.02e-5 1.5833371e0 1.5833371e0
-1.5000041e0 -1.02e-5 1.5000041e0 1.5000041e0
-1.4166711e0 -1.02e-5 1.4166711e0 1.4166711e0
-1.3333382e0 -1.02e-5 1.3333382e0 1.3333382e0
-1.250005e0 -1.02e-5 1.250005e0 1.250005e0
-1.166672e0 -1.02e-5 1.166672e0 1.166672e0
-1.0833391e0 -1.02e-5 1.0833391e0 1.0833391e0
-1.0000061e0 -1.02e-5 1.0000061e0 1.0000061e0
-9.166731e-1 -1.02e-5 9.166731e-1 9.166731e-1
-8.333401e-1 -1.02e-5 8.333401e-1 8.333401e-1
-7.500072e-1 -1.02e-5 7.500072e-1 7.500072e-1
-6.666742e-1 -1.02e-5 6.666742e-1 6.666742e-1
-5.833412e-1 -1.02e-5 5.833412e-1 5.833412e-1
-5.000082e-1 -1.02e-5 5.000082e-1 5.000082e-1
-4.166753e-1 -1.02e-5 4.166753e-1 4.166753e-1
-3.333421e-1 -1.02e-5 3.333421e-1 3.333421e-1
-2.500092e-1 -1.02e-5 2.500092e-1 2.500092e-1
-1.666762e-1 -1.02e-5 1.666762e-1 1.666762e-1
-8.33432e-2 -1.02e-5 8.33432e-2 8.33432e-2
-1.02e-5 -1.02e-5 1.02e-5 1.02e-5
8.33228e-2 -1.02e-5 8.3332999e-2 8.3332999e-2
1.666557e-1 -1.02e-5 1.666659e-1 1.666659e-1
2.499887e-1 -1.02e-5 2.4999889e-1 2.4999889e-1
3.333217e-1 -1.02e-5 3.333319e-1 3.333319e-1
4.166548e-1 -1.02e-5 4.16665e-1 4.16665e-1
4.999878e-1 -1.02e-5 4.9999799e-1 4.9999799e-1
5.833208e-1 -1.02e-5 5.83331e-1 5.83331e-1
6.666537e-1 -1.02e-5 6.666639e-1 6.666639e-1
7.499867e-1 -1.02e-5 7.4999689e-1 7.4999689e-1
8.333197e-1 -1.02e-5 8.333299e-1 8.333299e-1
9.166527e-1 -1.02e-5 9.1666289e-1 9.1666289e-1
9.999857e-1 -1.02e-5 9.999959e-1 9.999959e-1
1.0833186e0 -1.02e-5 1.0833287e0 1.0833287e0
1.1666516e0 -1.02e-5 1.1666617e0 1.1666617e0
1.2499846e0 -1.02e-5 1.2499947e0 1.2499947e0
1.3333177e0 -1.02e-5 1.3333278e0 1.3333278e0
1.4166507e0 -1.02e-5 1.4166608e0 1.4166608e0
1.4999837e0 -1.02e-5 1.4999937e0 1.4999937e0
1.5833167e0 -1.02e-5 1.5833267e0 1.5833267e0
1.6666496e0 -1.02e-5 1.6666597e0 1.6666597e0
1.7499826e0 -1.02e-5 1.7499927e0 1.7499927e0
1.8333156e0 -1.02e-5 1.8333257e0 1.8333257e0
1.9166486e0 -1.02e-5 1.9166586e0 1.9166586e0
1.9999815e0 -1.02e-5 1.9999916e0 1.9999916e0
2.0833145e0 -1.02e-5 2.0833246e0 2.0833246e0
2.1666476e0 -1.02e-5 2.1666577e0 2.1666577e0
2.2499806e0 -1.02e-5 2.2499907e0 2.2499907e0
2.3333136e0 -1.02e-5 2.3333237e0 2.3333237e0
2.4166466e0 -1.02e-5 2.4166566e0 2.4166566e0
2.4999796e0 -1.02e-5 2.4999896e0 2.4999896e0

-2.5e0 8.33228e-2 2.5e0 2.5e0
-2.416667e0 8.33228e-2 2.416667e0 2.416667e0
-2.333334e0 8.33228e-2 2.333334e0 2.333334e0
-2.250001e0 8.33228e-2 2.250001e0 2.250001e0
-2.1666681e0 8.33228e-2 2.1666681e0 2.1666681e0
-2.0833351e0 8.33228e-2 2.0833351e0 2.0833351e0
-2.0000021e0 8.33228e-2 2.0000021e0 2.0000021e0
-1.9166692e0 8.33228e-2 1.9166692e0 1.9166692e0
-1.8333362e0 8.33228e-2 1.8333362e0 1.8333362e0
-1.7500032e0 8.33228e-2 1.7500032e0 1.7500032e0
-1.66667e0 8.33228e-2 1.66667e0 1.66667e0
-1.5833371e0 8.33228e-2 1.5833371e0 1.5833371e0
-1.5000041e0 8.33228e-2 1.5000041e0 1.5000041e0
-1.4166711e0 8.33228e-2 1.4166711e0 1.4166711e0
-1.3333382e0 8.33228e-2 1.3333382e0 1.3333382e0
-1.250005e0 8.33228e-2 1.250005e0 1.250005e0
-1.166672e0 8.33228e-2 1.166672e0 1.166672e0
-1.0833391e0 8.33228e-2 1.0833391e0 1.0833391e0
-1.0000061e0 8.33228e-2 1.0000061e0 1.0000061e0
-9.166731e-1 8.33228e-2 9.166731e-1 9.166731e-1
-8.333401e-1 8.33228e-2 8.333401e-1 8.333401e-1
-7.500072e-1 8.33228e-2 7.500072e-1 7.500072e-1
-6.666742e-1 8.33228e-2 6.666742e-1 6.666742e-1
-5.833412e-1 8.33228e-2 5.833412e-1 5.833412e-1
-5.000082e-1 8.33228e-2 5.000082e-1 5.000082e-1
-4.166753e-1 8.33228e-2 4.166753e-1 4.166753e-1
-3.333421e-1 8.33228e-2 3.333421e-1 3.333421e-1
-2.500092e-1 8.33228e-2 2.500092e-1 2.500092e-1
-1.666762e-1 8.33228e-2 1.666762e-1 1.666762e-1
-8.33432e-2 8.33228e-2 8.33432e-2 8.33432e-2
-1.02e-5 8.33228e-2 8.33126e-2 8.33126e-2
8.33228e-2 8.33228e-2 1.666456e-1 1.666456e-1
1.666557e-1 8.33228e-2 2.499785e-1 2.499785e-1
2.499887e-1 8.33228e-2 3.333115e-1 3.333115e-1
3.333217e-1 8.33228e-2 4.166445e-1 4.166445e-1
4.166548e-1 8.33228e-2 4.999776e-1 4.999776e-1
4.999878e-1 8.33228e-2 5.833106e-1 5.833106e-1
5.833208e-1 8.33228e-2 6.666436e-1 6.666436e-1
6.666537e-1 8.33228e-2 7.499765e-1 7.499765e-1
7.499867e-1 8.33228e-2 8.333095e-1 8.333095e-1
8.333197e-1 8.33228e-2 9.166425e-1 9.166425e-1
9.166527e-1 8.33228e-2 9.999755e-1 9.999755e-1
9.999857e-1 8.33228e-2 1.0833085e0 1.0833085e0
1.0833186e0 8.33228e-2 1.1666414e0 1.1666414e0
1.1666516e0 8.33228e-2 1.2499744e0 1.2499744e0
1.2499846e0 8.33228e-2 1.3333073e0 1.3333073e0
1.3333177e0 8.33228e-2 1.4166405e0 1.4166405e0
1.4166507e0 8.33228e-2 1.4999734e0 1.4999734e0
1.4999837e0 8.33228e-2 1.5833064e0 1.5833064e0
1.5833167e0 8.33228e-2 1.6666394e0 1.6666394e0
1.6666496e0 8.33228e-2 1.7499724e0 1.7499724e0
1.7499826e0 8.33228e-2 1.8333054e0 1.8333054e0
1.8333156e0 8.33228e-2 1.9166383e0 1.9166383e0
1.9166486e0 8.33228e-2 1.9999713e0 1.9999713e0
1.9999815e0 8.33228e-2 2.0833043e0 2.0833043e0
2.0833145e0 8.33228e-2 2.1666373e0 2.1666373e0
2.1666476e0 8.33228e-2 2.2499704e0 2.2499704e0
2.2499806e0 8.33228e-2 2.3333034e0 2.3333034e0
2.3333136e0 8.33228e-2 2.4166364e0 2.4166364e0
2.4166466e0 8.33228e-2 2.4999693e0 2.4999693e0
2.4999796e0 8.33228e-2 2.5833023e0 2.5833023e0

-2.5e0 1.666557e-1 2.5e0 2.5e0
-2.416667e0 1.666557e-1 2.416667e0 2.416667e0
-2.333334e0 1.666557e-1 2.333334e0 2.333334e0
-2.250001e0 1.666557e-1 2.250001e0 2.250001e0
-2.1666681e0 1.666557e-1 2.1666681e0 2.1666681e0
-2.0833351e0 1.666557e-1 2.0833351e0 2.0833351e0
-2.0000021e0 1.666557e-1 2.0000021e0 2.0000021e0
-1.9166692e0 1.666557e-1 1.9166692e0 1.9166692e0
-1.8333362e0 1.666557e-1 1.8333362e0 1.8333362e0
-1.7500032e0 1.666557e-1 1.7500032e0 1.7500032e0
-1.66667e0 1.666557e-1 1.66667e0 1.66667e0
-1.5833371e0 1.666557e-1 1.5833371e0 1.5833371e0
-1.5000041e0 1.666557e-1 1.5000041e0 1.5000041e0
-1.4166711e0 1.666557e-1 1.4166711e0 1.4166711e0
-1.3333382e0 1.666557e-1 1.3333382e0 1.3333382e0
-1.250005e0 1.666557e-1 1.250005e0 1.250005e0
-1.166672e0 1.666557e-1 1.166672e0 1.166672e0
-1.0833391e0 1.666557e-1 1.0833391e0 1.0833391e0
-1.0000061e0 1.666557e-1 1.0000061e0 1.0000061e0
-9.166731e-1 1.666557e-1 9.166731e-1 9.166731e-1
-8.333401e-1 1.666557e-1 8.333401e-1 8.333401e-1
-7.500072e-1 1.666557e-1 7.500072e-1 7.500072e-1
-6.666742e-1 1.666557e-1 6.666742e-1 6.666742e-1
-5.833412e-1 1.666557e-1 5.833412e-1 5.833412e-1
-5.000082e-1 1.666557e-1 5.000082e-1 5.000082e-1
-4.166753e-1 1.666557e-1 4.166753e-1 4.166753e-1
-3.333421e-1 1.666557e-1 3.333421e-1 3.333421e-1
-2.500092e-1 1.666557e-1 2.500092e-1 2.500092e-1
-1.666762e-1 1.666557e-1 1.666762e-1 1.666762e-1
-8.33432e-2 1.666557e-1 8.33432e-2 8.33432e-2
-1.02e-5 1.666557e-1 1.6664551e-1 1.6664551e-1
8.33228e-2 1.666557e-1 2.499785e-1 2.499785e-1
1.666557e-1 1.666557e-1 3.333114e-1 3.333114e-1
2.499887e-1 1.666557e-1 4.166444e-1 4.166444e-1
3.333217e-1 1.666557e-1 4.999774e-1 4.999774e-1
4.166548e-1 1.666557e-1 5.833105e-1 5.833105e-1
4.999878e-1 1.666557e-1 6.666435e-1 6.666435e-1
5.833208e-1 1.666557e-1 7.499765e-1 7.499765e-1
6.666537e-1 1.666557e-1 8.333094e-1 8.333094e-1
7.499867e-1 1.666557e-1 9.166424e-1 9.166424e-1
8.333197e-1 1.666557e-1 9.999754e-1 9.999754e-1
9.166527e-1 1.666557e-1 1.0833084e0 1.0833084e0
9.999857e-1 1.666557e-1 1.1666414e0 1.1666414e0
1.0833186e0 1.666557e-1 1.2499742e0 1.2499742e0
1.1666516e0 1.666557e-1 1.3333072e0 1.3333072e0
1.2499846e0 1.666557e-1 1.4166402e0 1.4166402e0
1.3333177e0 1.666557e-1 1.4999733e0 1.4999733e0
1.4166507e0 1.666557e-1 1.5833063e0 1.5833063e0
1.4999837e0 1.666557e-1 1.6666393e0 1.6666393e0
1.5833167e0 1.666557e-1 1.7499722e0 1.7499722e0
1.6666496e0 1.666557e-1 1.8333052e0 1.8333052e0
1.7499826e0 1.666557e-1 1.9166382e0 1.9166382e0
1.8333156e0 1.666557e-1 1.9999712e0 1.9999712e0
1.9166486e0 1.666557e-1 2.0833041e0 2.0833041e0
1.9999815e0 1.666557e-1 2.1666371e0 2.1666371e0
2.0833145e0 1.666557e-1 2.2499701e0 2.2499701e0
2.1666476e0 1.666557e-1 2.3333032e0 2.3333032e0
2.2499806e0 1.666557e-1 2.4166362e0 2.4166362e0
2.3333136e0 1.666557e-1 2.4999692e0 2.4999692e0
2.4166466e0 1.666557e-1 2.5833022e0 2.5833022e0
2.4999796e0 1.666557e-1 2.6666351e0 2.6666351e0

-2.5e0 2.499887e-1 2.5e0 2.5e0
-2.416667e0 2.499887e-1 2.416667e0 2.416667e0
-2.333334e0 2.499887e-1 2.333334e0 2.333334e0
-2.250001e0 2.499887e-1 2.250001e0 2.250001e0
-2.1666681e0 2.499887e-1 2.1666681e0 2.1666681e0
-2.0833351e0 2.499887e-1 2.0833351e0 2.0833351e0
-2.0000021e0 2.499887e-1 2.0000021e0 2.0000021e0
-1.9166692e0 2.499887e-1 1.9166692e0 1.9166692e0
-1.8333362e0 2.499887e-1 1.8333362e0 1.8333362e0
-1.7500032e0 2.499887e-1 1.7500032e0 1.7500032e0
-1.66667e0 2.499887e-1 1.66667e0 1.66667e0
-1.5833371e0 2.499887e-1 1.5833371e0 1.5833371e0
-1.5000041e0 2.499887e-1 1.5000041e0 1.5000041e0
-1.4166711e0 2.499887e-1 1.4166711e0 1.4166711e0
-1.3333382e0 2.499887e-1 1.3333382e0 1.3333382e0
-1.250005e0 2.499887e-1 1.250005e0 1.250005e0
-1.166672e0 2.499887e-1 1.166672e0 1.166672e0
-1.0833391e0 2.499887e-1 1.0833391e0 1.0833391e0
-1.0000061e0 2.499887e-1 1.0000061e0 1.0000061e0
-9.166731e-1 2.499887e-1 9.166731e-1 9.166731e-1
-8.333401e-1 2.499887e-1 8.333401e-1 8.333401e-1
-7.500072e-1 2.499887e-1 7.500072e-1 7.500072e-1
-6.666742e-1 2.499887e-1 6.666742e-1 6.666742e-1
-5.833412e-1 2.499887e-1 5.833412e-1 5.833412e-1
-5.000082e-1 2.499887e-1 5.000082e-1 5.000082e-1
-4.166753e-1 2.499887e-1 4.166753e-1 4.166753e-1
-3.333421e-1 2.499887e-1 3.333421e-1 3.333421e-1
-2.500092e-1 2.499887e-1 2.500092e-1 2.500092e-1
-1.666762e-1 2.499887e-1 1.666762e-1 1.666762e-1
-8.33432e-2 2.499887e-1 1.666455e-1 1.666455e-1
-1.02e-5 2.499887e-1 2.499785e-1 2.499785e-1
8.33228e-2 2.499887e-1 3.333115e-1 3.333115e-1
1.666557e-1 2.499887e-1 4.166444e-1 4.166444e-1
2.499887e-1 2.499887e-1 4.9997739e-1 4.9997739e-1
3.333217e-1 2.499887e-1 5.833104e-1 5.833104e-1
4.166548e-1 2.499887e-1 6.666435e-1 6.666435e-1
4.999878e-1 2.499887e-1 7.4997649e-1 7.4997649e-1
5.833208e-1 2.499887e-1 8.333095e-1 8.333095e-1
6.666537e-1 2.499887e-1 9.166424e-1 9.166424e-1
7.499867e-1 2.499887e-1 9.9997539e-1 9.9997539e-1
8.333197e-1 2.499887e-1 1.0833084e0 1.0833084e0
9.166527e-1 2.499887e-1 1.16664139e0 1.16664139e0
9.999857e-1 2.499887e-1 1.2499744e0 1.2499744e0
1.0833186e0 2.499887e-1 1.3333072e0 1.3333072e0
1.1666516e0 2.499887e-1 1.4166402e0 1.4166402e0
1.2499846e0 2.499887e-1 1.4999731e0 1.4999731e0
1.3333177e0 2.499887e-1 1.5833063e0 1.5833063e0
1.4166507e0 2.499887e-1 1.6666393e0 1.6666393e0
1.4999837e0 2.499887e-1 1.7499722e0 1.7499722e0
1.5833167e0 2.499887e-1 1.8333052e0 1.8333052e0
1.6666496e0 2.499887e-1 1.9166382e0 1.9166382e0
1.7499826e0 2.499887e-1 1.9999712e0 1.9999712e0
1.8333156e0 2.499887e-1 2.0833041e0 2.0833041e0
1.9166486e0 2.499887e-1 2.1666371e0 2.1666371e0
1.9999815e0 2.499887e-1 2.2499701e0 2.2499701e0
2.0833145e0 2.499887e-1 2.333303e0 2.333303e0
2.1666476e0 2.499887e-1 2.4166362e0 2.4166362e0
2.2499806e0 2.499887e-1 2.4999692e0 2.4999692e0
2.3333136e0 2.499887e-1 2.5833022e0 2.5833022e0
2.4166466e0 2.499887e-1 2.6666351e0 2.6666351e0
2.4999796e0 2.499887e-1 2.7499681e0 2.7499681e0

-2.5e0 3.333217e-1 2.5e0 2.5e0
-2.416667e0 3.333217e-1 2.416667e0 2.416667e0
-2.333334e0 3.333217e-1 2.333334e0 2.333334e0
-2.250001e0 3.333217e-1 2.250001e0 2.250001e0
-2.1666681e0 3.333217e-1 2.1666681e0 2.1666681e0
-2.0833351e0 3.333217e-1 2.0833351e0 2.0833351e0
-2.0000021e0 3.333217e-1 2.0000021e0 2.0000021e0
-1.9166692e0 3.333217e-1 1.9166692e0 1.9166692e0
-1.8333362e0 3.333217e-1 1.8333362e0 1.8333362e0
-1.7500032e0 3.333217e-1 1.7500032e0 1.7500032e0
-1.66667e0 3.333217e-1 1.66667e0 1.66667e0
-1.5833371e0 3.333217e-1 1.5833371e0 1.5833371e0
-1.5000041e0 3.333217e-1 1.5000041e0 1.5000041e0
-1.4166711e0 3.333217e-1 1.4166711e0 1.4166711e0
-1.3333382e0 3.333217e-1 1.3333382e0 1.3333382e0
-1.250005e0 3.333217e-1 1.250005e0 1.250005e0
-1.166672e0 3.333217e-1 1.166672e0 1.166672e0
-1.0833391e0 3.333217e-1 1.0833391e0 1.0833391e0
-1.0000061e0 3.333217e-1 1.0000061e0 1.0000061e0
-9.166731e-1 3.333217e-1 9.166731e-1 9.166731e-1
-8.333401e-1 3.333217e-1 8.333401e-1 8.333401e-1
-7.500072e-1 3.333217e-1 7.500072e-1 7.500072e-1
-6.666742e-1 3.333217e-1 6.666742e-1 6.666742e-1
-5.833412e-1 3.333217e-1 5.833412e-1 5.833412e-1
-5.000082e-1 3.333217e-1 5.000082e-1 5.000082e-1
-4.166753e-1 3.333217e-1 4.166753e-1 4.166753e-1
-3.333421e-1 3.333217e-1 3.333421e-1 3.333421e-1
-2.500092e-1 3.333217e-1 2.500092e-1 2.500092e-1
-1.666762e-1 3.333217e-1 1.666762e-1 1.666762e-1
-8.33432e-2 3.333217e-1 2.499785e-1 2.499785e-1
-1.02e-5 3.333217e-1 3.3331151e-1 3.3331151e-1
8.33228e-2 3.333217e-1 4.166445e-1 4.166445e-1
1.666557e-1 3.333217e-1 4.999774e-1 4.999774e-1
2.499887e-1 3.333217e-1 5.833104e-1 5.833104e-1
3.333217e-1 3.333217e-1 6.666434e-1 6.666434e-1
4.166548e-1 3.333217e-1 7.499765e-1 7.499765e-1
4.999878e-1 3.333217e-1 8.333095e-1 8.333095e-1
5.833208e-1 3.333217e-1 9.166425e-1 9.166425e-1
6.666537e-1 3.333217e-1 9.999754e-1 9.999754e-1
7.499867e-1 3.333217e-1 1.0833084e0 1.0833084e0
8.333197e-1 3.333217e-1 1.1666414e0 1.1666414e0
9.166527e-1 3.333217e-1 1.2499744e0 1.2499744e0
9.999857e-1 3.333217e-1 1.3333074e0 1.3333074e0
1.0833186e0 3.333217e-1 1.4166403e0 1.4166403e0
1.1666516e0 3.333217e-1 1.4999733e0 1.4999733e0
1.2499846e0 3.333217e-1 1.5833063e0 1.5833063e0
1.3333177e0 3.333217e-1 1.6666394e0 1.6666394e0
1.4166507e0 3.333217e-1 1.7499724e0 1.7499724e0
1.4999837e0 3.333217e-1 1.8333054e0 1.8333054e0
1.5833167e0 3.333217e-1 1.9166383e0 1.9166383e0
1.6666496e0 3.333217e-1 1.9999713e0 1.9999713e0
1.7499826e0 3.333217e-1 2.0833043e0 2.0833043e0
1.8333156e0 3.333217e-1 2.1666373e0 2.1666373e0
1.9166486e0 3.333217e-1 2.2499702e0 2.2499702e0
1.9999815e0 3.333217e-1 2.3333032e0 2.3333032e0
2.0833145e0 3.333217e-1 2.4166362e0 2.4166362e0
2.1666476e0 3.333217e-1 2.4999693e0 2.4999693e0
2.2499806e0 3.333217e-1 2.5833023e0 2.5833023e0
2.3333136e0 3.333217e-1 2.6666353e0 2.6666353e0
2.4166466e0 3.333217e-1 2.7499683e0 2.7499683e0
2.4999796e0 3.333217e-1 2.8333012e0 2.8333012e0

-2.5e0 4.166548e-1 2.5e0 2.5e0
-2.416667e0 4.166548e-1 2.416667e0 2.416667e0
-2.333334e0 4.166548e-1 2.333334e0 2.333334e0
-2.250001e0 4.166548e-1 2.250001e0 2.250001e0
-2.1666681e0 4.166548e-1 2.1666681e0 2.1666681e0
-2.0833351e0 4.166548e-1 2.0833351e0 2.0833351e0
-2.0000021e0 4.166548e-1 2.0000021e0 2.0000021e0
-1.9166692e0 4.166548e-1 1.9166692e0 1.9166692e0
-1.8333362e0 4.166548e-1 1.8333362e0 1.8333362e0
-1.7500032e0 4.166548e-1 1.7500032e0 1.7500032e0
-1.66667e0 4.166548e-1 1.66667e0 1.66667e0
-1.5833371e0 4.166548e-1 1.5833371e0 1.5833371e0
-1.5000041e0 4.166548e-1 1.5000041e0 1.5000041e0
-1.4166711e0 4.166548e-1 1.4166711e0 1.4166711e0
-1.3333382e0 4.166548e-1 1.3333382e0 1.3333382e0
-1.250005e0 4.166548e-1 1.250005e0 1.250005e0
-1.166672e0 4.166548e-1 1.166672e0 1.166672e0
-1.0833391e0 4.166548e-1 1.0833391e0 1.0833391e0
-1.0000061e0 4.166548e-1 1.0000061e0 1.0000061e0
-9.166731e-1 4.166548e-1 9.166731e-1 9.166731e-1
-8.333401e-1 4.166548e-1 8.333401e-1 8.333401e-1
-7.500072e-1 4.166548e-1 7.500072e-1 7.500072e-1
-6.666742e-1 4.166548e-1 6.666742e-1 6.666742e-1
-5.833412e-1 4.166548e-1 5.833412e-1 5.833412e-1
-5.000082e-1 4.166548e-1 5.000082e-1 5.000082e-1
-4.166753e-1 4.166548e-1 4.166753e-1 4.166753e-1
-3.333421e-1 4.166548e-1 3.333421e-1 3.333421e-1
-2.500092e-1 4.166548e-1 2.500092e-1 2.500092e-1
-1.666762e-1 4.166548e-1 2.499786e-1 2.499786e-1
-8.33432e-2 4.166548e-1 3.333116e-1 3.333116e-1
-1.02e-5 4.166548e-1 4.166446e-1 4.166446e-1
8.33228e-2 4.166548e-1 4.999776e-1 4.999776e-1
1.666557e-1 4.166548e-1 5.833105e-1 5.833105e-1
2.499887e-1 4.166548e-1 6.666435e-1 6.666435e-1
3.333217e-1 4.166548e-1 7.499765e-1 7.499765e-1
4.166548e-1 4.166548e-1 8.333096e-1 8.333096e-1
4.999878e-1 4.166548e-1 9.166426e-1 9.166426e-1
5.833208e-1 4.166548e-1 9.999756e-1 9.999756e-1
6.666537e-1 4.166548e-1 1.0833085e0 1.0833085e0
7.499867e-1 4.166548e-1 1.1666415e0 1.1666415e0
8.333197e-1 4.166548e-1 1.2499745e0 1.2499745e0
9.166527e-1 4.166548e-1 1.3333075e0 1.3333075e0
9.999857e-1 4.166548e-1 1.4166405e0 1.4166405e0
1.0833186e0 4.166548e-1 1.4999733e0 1.4999733e0
1.1666516e0 4.166548e-1 1.5833063e0 1.5833063e0
1.2499846e0 4.166548e-1 1.6666393e0 1.6666393e0
1.3333177e0 4.166548e-1 1.7499724e0 1.7499724e0
1.4166507e0 4.166548e-1 1.8333054e0 1.8333054e0
1.4999837e0 4.166548e-1 1.9166383e0 1.9166383e0
1.5833167e0 4.166548e-1 1.9999713e0 1.9999713e0
1.6666496e0 4.166548e-1 2.0833043e0 2.0833043e0
1.7499826e0 4.166548e-1 2.1666373e0 2.1666373e0
1.8333156e0 4.166548e-1 2.2499702e0 2.2499702e0
1.9166486e0 4.166548e-1 2.3333032e0 2.3333032e0
1.9999815e0 4.166548e-1 2.4166362e0 2.4166362e0
2.0833145e0 4.166548e-1 2.4999692e0 2.4999692e0
2.1666476e0 4.166548e-1 2.5833023e0 2.5833023e0
2.2499806e0 4.166548e-1 2.6666353e0 2.6666353e0
2.3333136e0 4.166548e-1 2.7499683e0 2.7499683e0
2.4166466e0 4.166548e-1 2.8333012e0 2.8333012e0
2.4999796e0 4.166548e-1 2.9166342e0 2.9166342e0

-2.5e0 4.999878e-1 2.5e0 2.5e0
-2.416667e0 4.999878e-1 2.416667e0 2.416667e0
-2.333334e0 4.999878e-1 2.333334e0 2.333334e0
-2.250001e0 4.999878e-1 2.250001e0 2.250001e0
-2.1666681e0 4.999878e-1 2.1666681e0 2.1666681e0
-2.0833351e0 4.999878e-1 2.0833351e0 2.0833351e0
-2.0000021e0 4.999878e-1 2.0000021e0 2.0000021e0
-1.9166692e0 4.999878e-1 1.9166692e0 1.9166692e0
-1.8333362e0 4.999878e-1 1.8333362e0 1.8333362e0
-1.7500032e0 4.999878e-1 1.7500032e0 1.7500032e0
-1.66667e0 4.999878e-1 1.66667e0 1.66667e0
-1.5833371e0 4.999878e-1 1.5833371e0 1.5833371e0
-1.5000041e0 4.999878e-1 1.5000041e0 1.5000041e0
-1.4166711e0 4.999878e-1 1.4166711e0 1.4166711e0
-1.3333382e0 4.999878e-1 1.3333382e0 1.3333382e0
-1.250005e0 4.999878e-1 1.250005e0 1.250005e0
-1.166672e0 4.999878e-1 1.166672e0 1.166672e0
-1.0833391e0 4.999878e-1 1.0833391e0 1.0833391e0
-1.0000061e0 4.999878e-1 1.0000061e0 1.0000061e0
-9.166731e-1 4.999878e-1 9.166731e-1 9.166731e-1
-8.333401e-1 4.999878e-1 8.333401e-1 8.333401e-1
-7.500072e-1 4.999878e-1 7.500072e-1 7.500072e-1
-6.666742e-1 4.999878e-1 6.666742e-1 6.666742e-1
-5.833412e-1 4.999878e-1 5.833412e-1 5.833412e-1
-5.000082e-1 4.999878e-1 5.000082e-1 5.000082e-1
-4.166753e-1 4.999878e-1 4.166753e-1 4.166753e-1
-3.333421e-1 4.999878e-1 3.333421e-1 3.333421e-1
-2.500092e-1 4.999878e-1 2.500092e-1 2.500092e-1
-1.666762e-1 4.999878e-1 3.333116e-1 3.333116e-1
-8.33432e-2 4.999878e-1 4.1664459e-1 4.1664459e-1
-1.02e-5 4.999878e-1 4.999776e-1 4.999776e-1
8.33228e-2 4.999878e-1 5.833106e-1 5.833106e-1
1.666557e-1 4.999878e-1 6.666435e-1 6.666435e-1
2.499887e-1 4.999878e-1 7.4997649e-1 7.4997649e-1
3.333217e-1 4.999878e-1 8.333095e-1 8.333095e-1
4.166548e-1 4.999878e-1 9.166426e-1 9.166426e-1
4.999878e-1 4.999878e-1 9.9997559e-1 9.9997559e-1
5.833208e-1 4.999878e-1 1.0833086e0 1.0833086e0
6.666537e-1 4.999878e-1 1.1666415e0 1.1666415e0
7.499867e-1 4.999878e-1 1.24997449e0 1.24997449e0
8.333197e-1 4.999878e-1 1.3333075e0 1.3333075e0
9.166527e-1 4.999878e-1 1.41664049e0 1.41664049e0
9.999857e-1 4.999878e-1 1.4999735e0 1.4999735e0
1.0833186e0 4.999878e-1 1.5833064e0 1.5833064e0
1.1666516e0 4.999878e-1 1.6666394e0 1.6666394e0
1.2499846e0 4.999878e-1 1.7499724e0 1.7499724e0
1.3333177e0 4.999878e-1 1.8333055e0 1.8333055e0
1.4166507e0 4.999878e-1 1.9166385e0 1.9166385e0
1.4999837e0 4.999878e-1 1.9999715e0 1.9999715e0
1.5833167e0 4.999878e-1 2.0833044e0 2.0833044e0
1.6666496e0 4.999878e-1 2.1666374e0 2.1666374e0
1.7499826e0 4.999878e-1 2.2499704e0 2.2499704e0
1.8333156e0 4.999878e-1 2.3333034e0 2.3333034e0
1.9166486e0 4.999878e-1 2.4166364e0 2.4166364e0
1.9999815e0 4.999878e-1 2.4999693e0 2.4999693e0
2.0833145e0 4.999878e-1 2.5833023e0 2.5833023e0
2.1666476e0 4.999878e-1 2.6666354e0 2.6666354e0
2.2499806e0 4.999878e-1 2.7499684e0 2.7499684e0
2.3333136e0 4.999878e-1 2.8333014e0 2.8333014e0
2.4166466e0 4.999878e-1 2.9166344e0 2.9166344e0
2.4999796e0 4.999878e-1 2.9999673e0 2.9999673e0

-2.5e0 5.833208e-1 2.5e0 2.5e0
-2.416667e0 5.833208e-1 2.416667e0 2.416667e0
-2.333334e0 5.833208e-1 2.333334e0 2.333334e0
-2.250001e0 5.833208e-1 2.250001e0 2.250001e0
-2.1666681e0 5.833208e-1 2.1666681e0 2.1666681e0
-2.0833351e0 5.833208e-1 2.0833351e0 2.0833351e0
-2.0000021e0 5.833208e-1 2.0000021e0 2.0000021e0
-1.9166692e0 5.833208e-1 1.9166692e0 1.9166692e0
-1.8333362e0 5.833208e-1 1.8333362e0 1.8333362e0
-1.7500032e0 5.833208e-1 1.7500032e0 1.7500032e0
-1.66667e0 5.833208e-1 1.66667e0 1.66667e0
-1.5833371e0 5.833208e-1 1.5833371e0 1.5833371e0
-1.5000041e0 5.833208e-1 1.5000041e0 1.5000041e0
-1.4166711e0 5.833208e-1 1.4166711e0 1.4166711e0
-1.3333382e0 5.833208e-1 1.3333382e0 1.3333382e0
-1.250005e0 5.833208e-1 1.250005e0 1.250005e0
-1.166672e0 5.833208e-1 1.166672e0 1.166672e0
-1.0833391e0 5.833208e-1 1.0833391e0 1.0833391e0
-1.0000061e0 5.833208e-1 1.0000061e0 1.0000061e0
-9.166731e-1 5.833208e-1 9.166731e-1 9.166731e-1
-8.333401e-1 5.833208e-1 8.333401e-1 8.333401e-1
-7.500072e-1 5.833208e-1 7.500072e-1 7.500072e-1
-6.666742e-1 5.833208e-1 6.666742e-1 6.666742e-1
-5.833412e-1 5.833208e-1 5.833412e-1 5.833412e-1
-5.000082e-1 5.833208e-1 5.000082e-1 5.000082e-1
-4.166753e-1 5.833208e-1 4.166753e-1 4.166753e-1
-3.333421e-1 5.833208e-1 3.333421e-1 3.333421e-1
-2.500092e-1 5.833208e-1 3.333116e-1 3.333116e-1
-1.666762e-1 5.833208e-1 4.166446e-1 4.166446e-1
-8.33432e-2 5.833208e-1 4.999776e-1 4.999776e-1
-1.02e-5 5.833208e-1 5.8331061e-1 5.8331061e-1
8.33228e-2 5.833208e-1 6.666436e-1 6.666436e-1
1.666557e-1 5.833208e-1 7.499765e-1 7.499765e-1
2.499887e-1 5.833208e-1 8.333095e-1 8.333095e-1
3.333217e-1 5.833208e-1 9.166425e-1 9.166425e-1
4.166548e-1 5.833208e-1 9.999756e-1 9.999756e-1
4.999878e-1 5.833208e-1 1.0833086e0 1.0833086e0
5.833208e-1 5.833208e-1 1.1666416e0 1.1666416e0
6.666537e-1 5.833208e-1 1.2499745e0 1.2499745e0
7.499867e-1 5.833208e-1 1.3333075e0 1.3333075e0
8.333197e-1 5.833208e-1 1.4166405e0 1.4166405e0
9.166527e-1 5.833208e-1 1.4999735e0 1.4999735e0
9.999857e-1 5.833208e-1 1.5833065e0 1.5833065e0
1.0833186e0 5.833208e-1 1.6666394e0 1.6666394e0
1.1666516e0 5.833208e-1 1.7499724e0 1.7499724e0
1.2499846e0 5.833208e-1 1.8333054e0 1.8333054e0
1.3333177e0 5.833208e-1 1.9166385e0 1.9166385e0
1.4166507e0 5.833208e-1 1.9999715e0 1.9999715e0
1.4999837e0 5.833208e-1 2.0833044e0 2.0833044e0
1.5833167e0 5.833208e-1 2.1666374e0 2.1666374e0
1.6666496e0 5.833208e-1 2.2499704e0 2.2499704e0
1.7499826e0 5.833208e-1 2.3333034e0 2.3333034e0
1.8333156e0 5.833208e-1 2.4166364e0 2.4166364e0
1.9166486e0 5.833208e-1 2.4999693e0 2.4999693e0
1.9999815e0 5.833208e-1 2.5833023e0 2.5833023e0
2.0833145e0 5.833208e-1 2.6666353e0 2.6666353e0
2.1666476e0 5.833208e-1 2.7499684e0 2.7499684e0
2.2499806e0 5.833208e-1 2.8333014e0 2.8333014e0
2.3333136e0 5.833208e-1 2.9166344e0 2.9166344e0
2.4166466e0 5.833208e-1 2.9999673e0 2.9999673e0
2.4999796e0 5.833208e-1 3.0833003e0 3.0833003e0

-2.5e0 6.666537e-1 2.5e0 2.5e0
-2.416667e0 6.666537e-1 2.416667e0 2.416667e0
-2.333334e0 6.666537e-1 2.333334e0 2.333334e0
-2.250001e0 6.666537e-1 2.250001e0 2.250001e0
-2.1666681e0 6.666537e-1 2.1666681e0 2.1666681e0
-2.0833351e0 6.666537e-1 2.0833351e0 2.0833351e0
-2.0000021e0 6.666537e-1 2.0000021e0 2.0000021e0
-1.9166692e0 6.666537e-1 1.9166692e0 1.9166692e0
-1.8333362e0 6.666537e-1 1.8333362e0 1.8333362e0
-1.7500032e0 6.666537e-1 1.7500032e0 1.7500032e0
-1.66667e0 6.666537e-1 1.66667e0 1.66667e0
-1.5833371e0 6.666537e-1 1.5833371e0 1.5833371e0
-1.5000041e0 6.666537e-1 1.5000041e0 1.5000041e0
-1.4166711e0 6.666537e-1 1.4166711e0 1.4166711e0
-1.3333382e0 6.666537e-1 1.3333382e0 1.3333382e0
-1.250005e0 6.666537e-1 1.250005e0 1.250005e0
-1.166672e0 6.666537e-1 1.166672e0 1.166672e0
-1.0833391e0 6.666537e-1 1.0833391e0 1.0833391e0
-1.0000061e0 6.666537e-1 1.0000061e0 1.0000061e0
-9.166731e-1 6.666537e-1 9.166731e-1 9.166731e-1
-8.333401e-1 6.666537e-1 8.333401e-1 8.333401e-1
-7.500072e-1 6.666537e-1 7.500072e-1 7.500072e-1
-6.666742e-1 6.666537e-1 6.666742e-1 6.666742e-1
-5.833412e-1 6.666537e-1 5.833412e-1 5.833412e-1
-5.000082e-1 6.666537e-1 5.000082e-1 5.000082e-1
-4.166753e-1 6.666537e-1 4.166753e-1 4.166753e-1
-3.333421e-1 6.666537e-1 3.333421e-1 3.333421e-1
-2.500092e-1 6.666537e-1 4.166445e-1 4.166445e-1
-1.666762e-1 6.666537e-1 4.9997751e-1 4.9997751e-1
-8.33432e-2 6.666537e-1 5.833105e-1 5.833105e-1
-1.02e-5 6.666537e-1 6.6664351e-1 6.6664351e-1
8.33228e-2 6.666537e-1 7.499765e-1 7.499765e-1
1.666557e-1 6.666537e-1 8.333094e-1 8.333094e-1
2.499887e-1 6.666537e-1 9.166424e-1 9.166424e-1
3.333217e-1 6.666537e-1 9.999754e-1 9.999754e-1
4.166548e-1 6.666537e-1 1.0833085e0 1.0833085e0
4.999878e-1 6.666537e-1 1.1666415e0 1.1666415e0
5.833208e-1 6.666537e-1 1.2499745e0 1.2499745e0
6.666537e-1 6.666537e-1 1.3333074e0 1.3333074e0
7.499867e-1 6.666537e-1 1.4166404e0 1.4166404e0
8.333197e-1 6.666537e-1 1.4999734e0 1.4999734e0
9.166527e-1 6.666537e-1 1.5833064e0 1.5833064e0
9.999857e-1 6.666537e-1 1.6666394e0 1.6666394e0
1.0833186e0 6.666537e-1 1.7499722e0 1.7499722e0
1.1666516e0 6.666537e-1 1.8333052e0 1.8333052e0
1.2499846e0 6.666537e-1 1.9166382e0 1.9166382e0
1.3333177e0 6.666537e-1 1.9999713e0 1.9999713e0
1.4166507e0 6.666537e-1 2.0833043e0 2.0833043e0
1.4999837e0 6.666537e-1 2.1666373e0 2.1666373e0
1.5833167e0 6.666537e-1 2.2499702e0 2.2499702e0
1.6666496e0 6.666537e-1 2.3333032e0 2.3333032e0
1.7499826e0 6.666537e-1 2.4166362e0 2.4166362e0
1.8333156e0 6.666537e-1 2.4999692e0 2.4999692e0
1.9166486e0 6.666537e-1 2.5833022e0 2.5833022e0
1.9999815e0 6.666537e-1 2.6666351e0 2.6666351e0
2.0833145e0 6.666537e-1 2.7499681e0 2.7499681e0
2.1666476e0 6.666537e-1 2.8333012e0 2.8333012e0
2.2499806e0 6.666537e-1 2.9166342e0 2.9166342e0
2.3333136e0 6.666537e-1 2.9999672e0 2.9999672e0
2.4166466e0 6.666537e-1 3.0833002e0 3.0833002e0
2.4999796e0 6.666537e-1 3.1666331e0 3.1666331e0

-2.5e0 7.499867e-1 2.5e0 2.5e0
-2.416667e0 7.499867e-1 2.416667e0 2.416667e0
-2.333334e0 7.499867e-1 2.333334e0 2.333334e0
-2.250001e0 7.499867e-1 2.250001e0 2.250001e0
-2.1666681e0 7.499867e-1 2.1666681e0 2.1666681e0
-2.0833351e0 7.499867e-1 2.0833351e0 2.0833351e0
-2.0000021e0 7.499867e-1 2.0000021e0 2.0000021e0
-1.9166692e0 7.499867e-1 1.9166692e0 1.9166692e0
-1.8333362e0 7.499867e-1 1.8333362e0 1.8333362e0
-1.7500032e0 7.499867e-1 1.7500032e0 1.7500032e0
-1.66667e0 7.499867e-1 1.66667e0 1.66667e0
-1.5833371e0 7.499867e-1 1.5833371e0 1.5833371e0
-1.5000041e0 7.499867e-1 1.5000041e0 1.5000041e0
-1.4166711e0 7.499867e-1 1.4166711e0 1.4166711e0
-1.3333382e0 7.499867e-1 1.3333382e0 1.3333382e0
-1.250005e0 7.499867e-1 1.250005e0 1.250005e0
-1.166672e0 7.499867e-1 1.166672e0 1.166672e0
-1.0833391e0 7.499867e-1 1.0833391e0 1.0833391e0
-1.0000061e0 7.499867e-1 1.0000061e0 1.0000061e0
-9.166731e-1 7.499867e-1 9.166731e-1 9.166731e-1
-8.333401e-1 7.499867e-1 8.333401e-1 8.333401e-1
-7.500072e-1 7.499867e-1 7.500072e-1 7.500072e-1
-6.666742e-1 7.499867e-1 6.666742e-1 6.666742e-1
-5.833412e-1 7.499867e-1 5.833412e-1 5.833412e-1
-5.000082e-1 7.499867e-1 5.000082e-1 5.000082e-1
-4.166753e-1 7.499867e-1 4.166753e-1 4.166753e-1
-3.333421e-1 7.499867e-1 4.1664459e-1 4.1664459e-1
-2.500092e-1 7.499867e-1 4.999775e-1 4.999775e-1
-1.666762e-1 7.499867e-1 5.833105e-1 5.833105e-1
-8.33432e-2 7.499867e-1 6.666435e-1 6.666435e-1
-1.02e-5 7.499867e-1 7.499765e-1 7.499765e-1
8.33228e-2 7.499867e-1 8.333095e-1 8.333095e-1
1.666557e-1 7.499867e-1 9.166424e-1 9.166424e-1
2.499887e-1 7.499867e-1 9.9997539e-1 9.9997539e-1
3.333217e-1 7.499867e-1 1.0833084e0 1.0833084e0
4.166548e-1 7.499867e-1 1.1666415e0 1.1666415e0
4.999878e-1 7.499867e-1 1.24997449e0 1.24997449e0
5.833208e-1 7.499867e-1 1.3333075e0 1.3333075e0
6.666537e-1 7.499867e-1 1.4166404e0 1.4166404e0
7.499867e-1 7.499867e-1 1.49997339e0 1.49997339e0
8.333197e-1 7.499867e-1 1.5833064e0 1.5833064e0
9.166527e-1 7.499867e-1 1.66663939e0 1.66663939e0
9.999857e-1 7.499867e-1 1.7499724e0 1.7499724e0
1.0833186e0 7.499867e-1 1.8333052e0 1.8333052e0
1.1666516e0 7.499867e-1 1.9166382e0 1.9166382e0
1.2499846e0 7.499867e-1 1.9999712e0 1.9999712e0
1.3333177e0 7.499867e-1 2.0833043e0 2.0833043e0
1.4166507e0 7.499867e-1 2.1666373e0 2.1666373e0
1.4999837e0 7.499867e-1 2.2499702e0 2.2499702e0
1.5833167e0 7.499867e-1 2.3333032e0 2.3333032e0
1.6666496e0 7.499867e-1 2.4166362e0 2.4166362e0
1.7499826e0 7.499867e-1 2.4999692e0 2.4999692e0
1.8333156e0 7.499867e-1 2.5833022e0 2.5833022e0
1.9166486e0 7.499867e-1 2.6666351e0 2.6666351e0
1.9999815e0 7.499867e-1 2.7499681e0 2.7499681e0
2.0833145e0 7.499867e-1 2.8333011e0 2.8333011e0
2.1666476e0 7.499867e-1 2.9166342e0 2.9166342e0
2.2499806e0 7.499867e-1 2.9999672e0 2.9999672e0
2.3333136e0 7.499867e-1 3.0833002e0 3.0833002e0
2.4166466e0 7.499867e-1 3.1666331e0 3.1666331e0
2.4999796e0 7.499867e-1 3.2499661e0 3.2499661e0

-2.5e0 8.333197e-1 2.5e0 2.5e0
-2.416667e0 8.333197e-1 2.416667e0 2.416667e0
-2.333334e0 8.333197e-1 2.333334e0 2.333334e0
-2.250001e0 8.333197e-1 2.250001e0 2.250001e0
-2.1666681e0 8.333197e-1 2.1666681e0 2.1666681e0
-2.0833351e0 8.333197e-1 2.0833351e0 2.0833351e0
-2.0000021e0 8.333197e-1 2.0000021e0 2.0000021e0
-1.9166692e0 8.333197e-1 1.9166692e0 1.9166692e0
-1.8333362e0 8.333197e-1 1.8333362e0 1.8333362e0
-1.7500032e0 8.333197e-1 1.7500032e0 1.7500032e0
-1.66667e0 8.333197e-1 1.66667e0 1.66667e0
-1.5833371e0 8.333197e-1 1.5833371e0 1.5833371e0
-1.5000041e0 8.333197e-1 1.5000041e0 1.5000041e0
-1.4166711e0 8.333197e-1 1.4166711e0 1.4166711e0
-1.3333382e0 8.333197e-1 1.3333382e0 1.3333382e0
-1.250005e0 8.333197e-1 1.250005e0 1.250005e0
-1.166672e0 8.333197e-1 1.166672e0 1.166672e0
-1.0833391e0 8.333197e-1 1.0833391e0 1.0833391e0
-1.0000061e0 8.333197e-1 1.0000061e0 1.0000061e0
-9.166731e-1 8.333197e-1 9.166731e-1 9.166731e-1
-8.333401e-1 8.333197e-1 8.333401e-1 8.333401e-1
-7.500072e-1 8.333197e-1 7.500072e-1 7.500072e-1
-6.666742e-1 8.333197e-1 6.666742e-1 6.666742e-1
-5.833412e-1 8.333197e-1 5.833412e-1 5.833412e-1
-5.000082e-1 8.333197e-1 5.000082e-1 5.000082e-1
-4.166753e-1 8.333197e-1 4.166753e-1 4.166753e-1
-3.333421e-1 8.333197e-1 4.999776e-1 4.999776e-1
-2.500092e-1 8.333197e-1 5.833105e-1 5.833105e-1
-1.666762e-1 8.333197e-1 6.6664351e-1 6.6664351e-1
-8.33432e-2 8.333197e-1 7.499765e-1 7.499765e-1
-1.02e-5 8.333197e-1 8.3330951e-1 8.3330951e-1
8.33228e-2 8.333197e-1 9.166425e-1 9.166425e-1
1.666557e-1 8.333197e-1 9.999754e-1 9.999754e-1
2.499887e-1 8.333197e-1 1.0833084e0 1.0833084e0
3.333217e-1 8.333197e-1 1.1666414e0 1.1666414e0
4.166548e-1 8.333197e-1 1.2499745e0 1.2499745e0
4.999878e-1 8.333197e-1 1.3333075e0 1.3333075e0
5.833208e-1 8.333197e-1 1.4166405e0 1.4166405e0
6.666537e-1 8.333197e-1 1.4999734e0 1.4999734e0
7.499867e-1 8.333197e-1 1.5833064e0 1.5833064e0
8.333197e-1 8.333197e-1 1.6666394e0 1.6666394e0
9.166527e-1 8.333197e-1 1.7499724e0 1.7499724e0
9.999857e-1 8.333197e-1 1.8333054e0 1.8333054e0
1.0833186e0 8.333197e-1 1.9166383e0 1.9166383e0
1.1666516e0 8.333197e-1 1.9999713e0 1.9999713e0
1.2499846e0 8.333197e-1 2.0833043e0 2.0833043e0
1.3333177e0 8.333197e-1 2.1666374e0 2.1666374e0
1.4166507e0 8.333197e-1 2.2499704e0 2.2499704e0
1.4999837e0 8.333197e-1 2.3333034e0 2.3333034e0
1.5833167e0 8.333197e-1 2.4166364e0 2.4166364e0
1.6666496e0 8.333197e-1 2.4999693e0 2.4999693e0
1.7499826e0 8.333197e-1 2.5833023e0 2.5833023e0
1.8333156e0 8.333197e-1 2.6666353e0 2.6666353e0
1.9166486e0 8.333197e-1 2.7499683e0 2.7499683e0
1.9999815e0 8.333197e-1 2.8333012e0 2.8333012e0
2.0833145e0 8.333197e-1 2.9166342e0 2.9166342e0
2.1666476e0 8.333197e-1 2.9999673e0 2.9999673e0
2.2499806e0 8.333197e-1 3.0833003e0 3.0833003e0
2.3333136e0 8.333197e-1 3.1666333e0 3.1666333e0
2.4166466e0 8.333197e-1 3.2499663e0 3.2499663e0
2.4999796e0 8.333197e-1 3.3332993e0 3.3332993e0

-2.5e0 9.166527e-1 2.5e0 2.5e0
-2.416667e0 9.166527e-1 2.416667e0 2.416667e0
-2.333334e0 9.166527e-1 2.333334e0 2.333334e0
-2.250001e0 9.166527e-1 2.250001e0 2.250001e0
-2.1666681e0 9.166527e-1 2.1666681e0 2.1666681e0
-2.0833351e0 9.166527e-1 2.0833351e0 2.0833351e0
-2.0000021e0 9.166527e-1 2.0000021e0 2.0000021e0
-1.9166692e0 9.166527e-1 1.9166692e0 1.9166692e0
-1.8333362e0 9.166527e-1 1.8333362e0 1.8333362e0
-1.7500032e0 9.166527e-1 1.7500032e0 1.7500032e0
-1.66667e0 9.166527e-1 1.66667e0 1.66667e0
-1.5833371e0 9.166527e-1 1.5833371e0 1.5833371e0
-1.5000041e0 9.166527e-1 1.5000041e0 1.5000041e0
-1.4166711e0 9.166527e-1 1.4166711e0 1.4166711e0
-1.3333382e0 9.166527e-1 1.3333382e0 1.3333382e0
-1.250005e0 9.166527e-1 1.250005e0 1.250005e0
-1.166672e0 9.166527e-1 1.166672e0 1.166672e0
-1.0833391e0 9.166527e-1 1.0833391e0 1.0833391e0
-1.0000061e0 9.166527e-1 1.0000061e0 1.0000061e0
-9.166731e-1 9.166527e-1 9.166731e-1 9.166731e-1
-8.333401e-1 9.166527e-1 8.333401e-1 8.333401e-1
-7.500072e-1 9.166527e-1 7.500072e-1 7.500072e-1
-6.666742e-1 9.166527e-1 6.666742e-1 6.666742e-1
-5.833412e-1 9.166527e-1 5.833412e-1 5.833412e-1
-5.000082e-1 9.166527e-1 5.000082e-1 5.000082e-1
-4.166753e-1 9.166527e-1 4.999774e-1 4.999774e-1
-3.333421e-1 9.166527e-1 5.833106e-1 5.833106e-1
-2.500092e-1 9.166527e-1 6.666435e-1 6.666435e-1
-1.666762e-1 9.166527e-1 7.499765e-1 7.499765e-1
-8.33432e-2 9.166527e-1 8.333095e-1 8.333095e-1
-1.02e-5 9.166527e-1 9.166425e-1 9.166425e-1
8.33228e-2 9.166527e-1 9.999755e-1 9.999755e-1
1.666557e-1 9.166527e-1 1.0833084e0 1.0833084e0
2.499887e-1 9.166527e-1 1.16664139e0 1.16664139e0
3.333217e-1 9.166527e-1 1.2499744e0 1.2499744e0
4.166548e-1 9.166527e-1 1.3333075e0 1.3333075e0
4.999878e-1 9.166527e-1 1.41664049e0 1.41664049e0
5.833208e-1 9.166527e-1 1.4999735e0 1.4999735e0
6.666537e-1 9.166527e-1 1.5833064e0 1.5833064e0
7.499867e-1 9.166527e-1 1.66663939e0 1.66663939e0
8.333197e-1 9.166527e-1 1.7499724e0 1.7499724e0
9.166527e-1 9.166527e-1 1.83330539e0 1.83330539e0
9.999857e-1 9.166527e-1 1.9166384e0 1.9166384e0
1.0833186e0 9.166527e-1 1.9999713e0 1.9999713e0
1.1666516e0 9.166527e-1 2.0833043e0 2.0833043e0
1.2499846e0 9.166527e-1 2.1666373e0 2.1666373e0
1.3333177e0 9.166527e-1 2.2499704e0 2.2499704e0
1.4166507e0 9.166527e-1 2.3333034e0 2.3333034e0
1.4999837e0 9.166527e-1 2.4166364e0 2.4166364e0
1.5833167e0 9.166527e-1 2.4999693e0 2.4999693e0
1.6666496e0 9.166527e-1 2.5833023e0 2.5833023e0
1.7499826e0 9.166527e-1 2.6666353e0 2.6666353e0
1.8333156e0 9.166527e-1 2.7499683e0 2.7499683e0
1.9166486e0 9.166527e-1 2.8333012e0 2.8333012e0
1.9999815e0 9.166527e-1 2.9166342e0 2.9166342e0
2.0833145e0 9.166527e-1 2.9999672e0 2.9999672e0
2.1666476e0 9.166527e-1 3.0833003e0 3.0833003e0
2.2499806e0 9.166527e-1 3.1666333e0 3.1666333e0
2.3333136e0 9.166527e-1 3.2499663e0 3.2499663e0
2.4166466e0 9.166527e-1 3.3332993e0 3.3332993e0
2.4999796e0 9.166527e-1 3.4166322e0 3.4166322e0

-2.5e0 9.999857e-1 2.5e0 2.5e0
-2.416667e0 9.999857e-1 2.416667e0 2.416667e0
-2.333334e0 9.999857e-1 2.333334e0 2.333334e0
-2.250001e0 9.999857e-1 2.250001e0 2.250001e0
-2.1666681e0 9.999857e-1 2.1666681e0 2.1666681e0
-2.0833351e0 9.999857e-1 2.0833351e0 2.0833351e0
-2.0000021e0 9.999857e-1 2.0000021e0 2.0000021e0
-1.9166692e0 9.999857e-1 1.9166692e0 1.9166692e0
-1.8333362e0 9.999857e-1 1.8333362e0 1.8333362e0
-1.7500032e0 9.999857e-1 1.7500032e0 1.7500032e0
-1.66667e0 9.999857e-1 1.66667e0 1.66667e0
-1.5833371e0 9.999857e-1 1.5833371e0 1.5833371e0
-1.5000041e0 9.999857e-1 1.5000041e0 1.5000041e0
-1.4166711e0 9.999857e-1 1.4166711e0 1.4166711e0
-1.3333382e0 9.999857e-1 1.3333382e0 1.3333382e0
-1.250005e0 9.999857e-1 1.250005e0 1.250005e0
-1.166672e0 9.999857e-1 1.166672e0 1.166672e0
-1.0833391e0 9.999857e-1 1.0833391e0 1.0833391e0
-1.0000061e0 9.999857e-1 1.0000061e0 1.0000061e0
-9.166731e-1 9.999857e-1 9.166731e-1 9.166731e-1
-8.333401e-1 9.999857e-1 8.333401e-1 8.333401e-1
-7.500072e-1 9.999857e-1 7.500072e-1 7.500072e-1
-6.666742e-1 9.999857e-1 6.666742e-1 6.666742e-1
-5.833412e-1 9.999857e-1 5.833412e-1 5.833412e-1
-5.000082e-1 9.999857e-1 5.000082e-1 5.000082e-1
-4.166753e-1 9.999857e-1 5.8331041e-1 5.8331041e-1
-3.333421e-1 9.999857e-1 6.666436e-1 6.666436e-1
-2.500092e-1 9.999857e-1 7.499765e-1 7.499765e-1
-1.666762e-1 9.999857e-1 8.3330951e-1 8.3330951e-1
-8.33432e-2 9.999857e-1 9.166425e-1 9.166425e-1
-1.02e-5 9.999857e-1 9.9997551e-1 9.9997551e-1
8.33228e-2 9.999857e-1 1.0833085e0 1.0833085e0
1.666557e-1 9.999857e-1 1.1666414e0 1.1666414e0
2.499887e-1 9.999857e-1 1.2499744e0 1.2499744e0
3.333217e-1 9.999857e-1 1.3333074e0 1.3333074e0
4.166548e-1 9.999857e-1 1.4166405e0 1.4166405e0
4.999878e-1 9.999857e-1 1.4999735e0 1.4999735e0
5.833208e-1 9.999857e-1 1.5833065e0 1.5833065e0
6.666537e-1 9.999857e-1 1.6666394e0 1.6666394e0
7.499867e-1 9.999857e-1 1.7499724e0 1.7499724e0
8.333197e-1 9.999857e-1 1.8333054e0 1.8333054e0
9.166527e-1 9.999857e-1 1.9166384e0 1.9166384e0
9.999857e-1 9.999857e-1 1.9999714e0 1.9999714e0
1.0833186e0 9.999857e-1 2.0833043e0 2.0833043e0
1.1666516e0 9.999857e-1 2.1666373e0 2.1666373e0
1.2499846e0 9.999857e-1 2.2499702e0 2.2499702e0
1.3333177e0 9.999857e-1 2.3333034e0 2.3333034e0
1.4166507e0 9.999857e-1 2.4166364e0 2.4166364e0
1.4999837e0 9.999857e-1 2.4999693e0 2.4999693e0
1.5833167e0 9.999857e-1 2.5833023e0 2.5833023e0
1.6666496e0 9.999857e-1 2.6666353e0 2.6666353e0
1.7499826e0 9.999857e-1 2.7499683e0 2.7499683e0
1.8333156e0 9.999857e-1 2.8333012e0 2.8333012e0
1.9166486e0 9.999857e-1 2.9166342e0 2.9166342e0
1.9999815e0 9.999857e-1 2.9999672e0 2.9999672e0
2.0833145e0 9.999857e-1 3.0833002e0 3.0833002e0
2.1666476e0 9.999857e-1 3.1666333e0 3.1666333e0
2.2499806e0 9.999857e-1 3.2499663e0 3.2499663e0
2.3333136e0 9.999857e-1 3.3332993e0 3.3332993e0
2.4166466e0 9.999857e-1 3.4166322e0 3.4166322e0
2.4999796e0 9.999857e-1 3.4999652e0 3.4999652e0

-2.5e0 1.0833186e0 2.5e0 2.5e0
-2.416667e0 1.0833186e0 2.416667e0 2.416667e0
-2.333334e0 1.0833186e0 2.333334e0 2.333334e0
-2.250001e0 1.0833186e0 2.250001e0 2.250001e0
-2.1666681e0 1.0833186e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.0833186e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.0833186e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.0833186e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.0833186e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.0833186e0 1.7500032e0 1.7500032e0
-1.66667e0 1.0833186e0 1.66667e0 1.66667e0
-1.5833371e0 1.0833186e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.0833186e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.0833186e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.0833186e0 1.3333382e0 1.3333382e0
-1.250005e0 1.0833186e0 1.250005e0 1.250005e0
-1.166672e0 1.0833186e0 1.166672e0 1.166672e0
-1.0833391e0 1.0833186e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.0833186e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.0833186e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.0833186e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.0833186e0 7.500072e-1 7.500072e-1
-6.666742e-1 1.0833186e0 6.666742e-1 6.666742e-1
-5.833412e-1 1.0833186e0 5.833412e-1 5.833412e-1
-5.000082e-1 1.0833186e0 5.833105e-1 5.833105e-1
-4.166753e-1 1.0833186e0 6.666434e-1 6.666434e-1
-3.333421e-1 1.0833186e0 7.499767e-1 7.499767e-1
-2.500092e-1 1.0833186e0 8.333095e-1 8.333095e-1
-1.666762e-1 1.0833186e0 9.166425e-1 9.166425e-1
-8.33432e-2 1.0833186e0 9.999754e-1 9.999754e-1
-1.02e-5 1.0833186e0 1.0833086e0 1.0833086e0
8.33228e-2 1.0833186e0 1.1666414e0 1.1666414e0
1.666557e-1 1.0833186e0 1.2499742e0 1.2499742e0
2.499887e-1 1.0833186e0 1.3333072e0 1.3333072e0
3.333217e-1 1.0833186e0 1.4166403e0 1.4166403e0
4.166548e-1 1.0833186e0 1.4999733e0 1.4999733e0
4.999878e-1 1.0833186e0 1.5833064e0 1.5833064e0
5.833208e-1 1.0833186e0 1.6666394e0 1.6666394e0
6.666537e-1 1.0833186e0 1.7499722e0 1.7499722e0
7.499867e-1 1.0833186e0 1.8333052e0 1.8333052e0
8.333197e-1 1.0833186e0 1.9166383e0 1.9166383e0
9.166527e-1 1.0833186e0 1.9999713e0 1.9999713e0
9.999857e-1 1.0833186e0 2.0833043e0 2.0833043e0
1.0833186e0 1.0833186e0 2.1666373e0 2.1666373e0
1.1666516e0 1.0833186e0 2.2499702e0 2.2499702e0
1.2499846e0 1.0833186e0 2.3333032e0 2.3333032e0
1.3333177e0 1.0833186e0 2.4166364e0 2.4166364e0
1.4166507e0 1.0833186e0 2.4999693e0 2.4999693e0
1.4999837e0 1.0833186e0 2.5833023e0 2.5833023e0
1.5833167e0 1.0833186e0 2.6666353e0 2.6666353e0
1.6666496e0 1.0833186e0 2.7499683e0 2.7499683e0
1.7499826e0 1.0833186e0 2.8333012e0 2.8333012e0
1.8333156e0 1.0833186e0 2.9166342e0 2.9166342e0
1.9166486e0 1.0833186e0 2.9999672e0 2.9999672e0
1.9999815e0 1.0833186e0 3.0833002e0 3.0833002e0
2.0833145e0 1.0833186e0 3.1666331e0 3.1666331e0
2.1666476e0 1.0833186e0 3.2499663e0 3.2499663e0
2.2499806e0 1.0833186e0 3.3332993e0 3.3332993e0
2.3333136e0 1.0833186e0 3.4166322e0 3.4166322e0
2.4166466e0 1.0833186e0 3.4999652e0 3.4999652e0
2.4999796e0 1.0833186e0 3.5832982e0 3.5832982e0

-2.5e0 1.1666516e0 2.5e0 2.5e0
-2.416667e0 1.1666516e0 2.416667e0 2.416667e0
-2.333334e0 1.1666516e0 2.333334e0 2.333334e0
-2.250001e0 1.1666516e0 2.250001e0 2.250001e0
-2.1666681e0 1.1666516e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.1666516e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.1666516e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.1666516e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.1666516e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.1666516e0 1.7500032e0 1.7500032e0
-1.66667e0 1.1666516e0 1.66667e0 1.66667e0
-1.5833371e0 1.1666516e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.1666516e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.1666516e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.1666516e0 1.3333382e0 1.3333382e0
-1.250005e0 1.1666516e0 1.250005e0 1.250005e0
-1.166672e0 1.1666516e0 1.166672e0 1.166672e0
-1.0833391e0 1.1666516e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.1666516e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.1666516e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.1666516e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.1666516e0 7.500072e-1 7.500072e-1
-6.666742e-1 1.1666516e0 6.666742e-1 6.666742e-1
-5.833412e-1 1.1666516e0 5.833412e-1 5.833412e-1
-5.000082e-1 1.1666516e0 6.666435e-1 6.666435e-1
-4.166753e-1 1.1666516e0 7.499763e-1 7.499763e-1
-3.333421e-1 1.1666516e0 8.333096e-1 8.333096e-1
-2.500092e-1 1.1666516e0 9.166425e-1 9.166425e-1
-1.666762e-1 1.1666516e0 9.999754e-1 9.999754e-1
-8.33432e-2 1.1666516e0 1.0833084e0 1.0833084e0
-1.02e-5 1.1666516e0 1.1666415e0 1.1666415e0
8.33228e-2 1.1666516e0 1.2499744e0 1.2499744e0
1.666557e-1 1.1666516e0 1.3333072e0 1.3333072e0
2.499887e-1 1.1666516e0 1.4166402e0 1.4166402e0
3.333217e-1 1.1666516e0 1.4999733e0 1.4999733e0
4.166548e-1 1.1666516e0 1.5833063e0 1.5833063e0
4.999878e-1 1.1666516e0 1.6666394e0 1.6666394e0
5.833208e-1 1.1666516e0 1.7499724e0 1.7499724e0
6.666537e-1 1.1666516e0 1.8333052e0 1.8333052e0
7.499867e-1 1.1666516e0 1.9166382e0 1.9166382e0
8.333197e-1 1.1666516e0 1.9999713e0 1.9999713e0
9.166527e-1 1.1666516e0 2.0833043e0 2.0833043e0
9.999857e-1 1.1666516e0 2.1666373e0 2.1666373e0
1.0833186e0 1.1666516e0 2.2499702e0 2.2499702e0
1.1666516e0 1.1666516e0 2.3333032e0 2.3333032e0
1.2499846e0 1.1666516e0 2.4166362e0 2.4166362e0
1.3333177e0 1.1666516e0 2.4999693e0 2.4999693e0
1.4166507e0 1.1666516e0 2.5833023e0 2.5833023e0
1.4999837e0 1.1666516e0 2.6666353e0 2.6666353e0
1.5833167e0 1.1666516e0 2.7499683e0 2.7499683e0
1.6666496e0 1.1666516e0 2.8333012e0 2.8333012e0
1.7499826e0 1.1666516e0 2.9166342e0 2.9166342e0
1.8333156e0 1.1666516e0 2.9999672e0 2.9999672e0
1.9166486e0 1.1666516e0 3.0833002e0 3.0833002e0
1.9999815e0 1.1666516e0 3.1666331e0 3.1666331e0
2.0833145e0 1.1666516e0 3.2499661e0 3.2499661e0
2.1666476e0 1.1666516e0 3.3332993e0 3.3332993e0
2.2499806e0 1.1666516e0 3.4166322e0 3.4166322e0
2.3333136e0 1.1666516e0 3.4999652e0 3.4999652e0
2.4166466e0 1.1666516e0 3.5832982e0 3.5832982e0
2.4999796e0 1.1666516e0 3.6666312e0 3.6666312e0

-2.5e0 1.2499846e0 2.5e0 2.5e0
-2.416667e0 1.2499846e0 2.416667e0 2.416667e0
-2.333334e0 1.2499846e0 2.333334e0 2.333334e0
-2.250001e0 1.2499846e0 2.250001e0 2.250001e0
-2.1666681e0 1.2499846e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.2499846e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.2499846e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.2499846e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.2499846e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.2499846e0 1.7500032e0 1.7500032e0
-1.66667e0 1.2499846e0 1.66667e0 1.66667e0
-1.5833371e0 1.2499846e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.2499846e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.2499846e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.2499846e0 1.3333382e0 1.3333382e0
-1.250005e0 1.2499846e0 1.250005e0 1.250005e0
-1.166672e0 1.2499846e0 1.166672e0 1.166672e0
-1.0833391e0 1.2499846e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.2499846e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.2499846e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.2499846e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.2499846e0 7.500072e-1 7.500072e-1
-6.666742e-1 1.2499846e0 6.666742e-1 6.666742e-1
-5.833412e-1 1.2499846e0 6.666435e-1 6.666435e-1
-5.000082e-1 1.2499846e0 7.499765e-1 7.499765e-1
-4.166753e-1 1.2499846e0 8.333093e-1 8.333093e-1
-3.333421e-1 1.2499846e0 9.166426e-1 9.166426e-1
-2.500092e-1 1.2499846e0 9.999754e-1 9.999754e-1
-1.666762e-1 1.2499846e0 1.0833084e0 1.0833084e0
-8.33432e-2 1.2499846e0 1.1666414e0 1.1666414e0
-1.02e-5 1.2499846e0 1.2499745e0 1.2499745e0
8.33228e-2 1.2499846e0 1.3333073e0 1.3333073e0
1.666557e-1 1.2499846e0 1.4166402e0 1.4166402e0
2.499887e-1 1.2499846e0 1.4999731e0 1.4999731e0
3.333217e-1 1.2499846e0 1.5833063e0 1.5833063e0
4.166548e-1 1.2499846e0 1.6666393e0 1.6666393e0
4.999878e-1 1.2499846e0 1.7499724e0 1.7499724e0
5.833208e-1 1.2499846e0 1.8333054e0 1.8333054e0
6.666537e-1 1.2499846e0 1.9166382e0 1.9166382e0
7.499867e-1 1.2499846e0 1.9999712e0 1.9999712e0
8.333197e-1 1.2499846e0 2.0833043e0 2.0833043e0
9.166527e-1 1.2499846e0 2.1666373e0 2.1666373e0
9.999857e-1 1.2499846e0 2.2499702e0 2.2499702e0
1.0833186e0 1.2499846e0 2.3333032e0 2.3333032e0
1.1666516e0 1.2499846e0 2.4166362e0 2.4166362e0
1.2499846e0 1.2499846e0 2.4999692e0 2.4999692e0
1.3333177e0 1.2499846e0 2.5833023e0 2.5833023e0
1.4166507e0 1.2499846e0 2.6666353e0 2.6666353e0
1.4999837e0 1.2499846e0 2.7499683e0 2.7499683e0
1.5833167e0 1.2499846e0 2.8333012e0 2.8333012e0
1.6666496e0 1.2499846e0 2.9166342e0 2.9166342e0
1.7499826e0 1.2499846e0 2.9999672e0 2.9999672e0
1.8333156e0 1.2499846e0 3.0833002e0 3.0833002e0
1.9166486e0 1.2499846e0 3.1666331e0 3.1666331e0
1.9999815e0 1.2499846e0 3.2499661e0 3.2499661e0
2.0833145e0 1.2499846e0 3.3332991e0 3.3332991e0
2.1666476e0 1.2499846e0 3.4166322e0 3.4166322e0
2.2499806e0 1.2499846e0 3.4999652e0 3.4999652e0
2.3333136e0 1.2499846e0 3.5832982e0 3.5832982e0
2.4166466e0 1.2499846e0 3.6666312e0 3.6666312e0
2.4999796e0 1.2499846e0 3.7499641e0 3.7499641e0

-2.5e0 1.3333177e0 2.5e0 2.5e0
-2.416667e0 1.3333177e0 2.416667e0 2.416667e0
-2.333334e0 1.3333177e0 2.333334e0 2.333334e0
-2.250001e0 1.3333177e0 2.250001e0 2.250001e0
-2.1666681e0 1.3333177e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.3333177e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.3333177e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.3333177e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.3333177e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.3333177e0 1.7500032e0 1.7500032e0
-1.66667e0 1.3333177e0 1.66667e0 1.66667e0
-1.5833371e0 1.3333177e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.3333177e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.3333177e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.3333177e0 1.3333382e0 1.3333382e0
-1.250005e0 1.3333177e0 1.250005e0 1.250005e0
-1.166672e0 1.3333177e0 1.166672e0 1.166672e0
-1.0833391e0 1.3333177e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.3333177e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.3333177e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.3333177e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.3333177e0 7.500072e-1 7.500072e-1
-6.666742e-1 1.3333177e0 6.666742e-1 6.666742e-1
-5.833412e-1 1.3333177e0 7.499767e-1 7.499767e-1
-5.000082e-1 1.3333177e0 8.333096e-1 8.333096e-1
-4.166753e-1 1.3333177e0 9.166425e-1 9.166425e-1
-3.333421e-1 1.3333177e0 9.999757e-1 9.999757e-1
-2.500092e-1 1.3333177e0 1.0833086e0 1.0833086e0
-1.666762e-1 1.3333177e0 1.1666415e0 1.1666415e0
-8.33432e-2 1.3333177e0 1.2499745e0 1.2499745e0
-1.02e-5 1.3333177e0 1.3333076e0 1.3333076e0
8.33228e-2 1.3333177e0 1.4166405e0 1.4166405e0
1.666557e-1 1.3333177e0 1.4999733e0 1.4999733e0
2.499887e-1 1.3333177e0 1.5833063e0 1.5833063e0
3.333217e-1 1.3333177e0 1.6666394e0 1.6666394e0
4.166548e-1 1.3333177e0 1.7499724e0 1.7499724e0
4.999878e-1 1.3333177e0 1.8333055e0 1.8333055e0
5.833208e-1 1.3333177e0 1.9166385e0 1.9166385e0
6.666537e-1 1.3333177e0 1.9999713e0 1.9999713e0
7.499867e-1 1.3333177e0 2.0833043e0 2.0833043e0
8.333197e-1 1.3333177e0 2.1666374e0 2.1666374e0
9.166527e-1 1.3333177e0 2.2499704e0 2.2499704e0
9.999857e-1 1.3333177e0 2.3333034e0 2.3333034e0
1.0833186e0 1.3333177e0 2.4166364e0 2.4166364e0
1.1666516e0 1.3333177e0 2.4999693e0 2.4999693e0
1.2499846e0 1.3333177e0 2.5833023e0 2.5833023e0
1.3333177e0 1.3333177e0 2.6666354e0 2.6666354e0
1.4166507e0 1.3333177e0 2.7499684e0 2.7499684e0
1.4999837e0 1.3333177e0 2.8333014e0 2.8333014e0
1.5833167e0 1.3333177e0 2.9166344e0 2.9166344e0
1.6666496e0 1.3333177e0 2.9999673e0 2.9999673e0
1.7499826e0 1.3333177e0 3.0833003e0 3.0833003e0
1.8333156e0 1.3333177e0 3.1666333e0 3.1666333e0
1.9166486e0 1.3333177e0 3.2499663e0 3.2499663e0
1.9999815e0 1.3333177e0 3.3332993e0 3.3332993e0
2.0833145e0 1.3333177e0 3.4166322e0 3.4166322e0
2.1666476e0 1.3333177e0 3.4999654e0 3.4999654e0
2.2499806e0 1.3333177e0 3.5832983e0 3.5832983e0
2.3333136e0 1.3333177e0 3.6666313e0 3.6666313e0
2.4166466e0 1.3333177e0 3.7499643e0 3.7499643e0
2.4999796e0 1.3333177e0 3.8332973e0 3.8332973e0

-2.5e0 1.4166507e0 2.5e0 2.5e0
-2.416667e0 1.4166507e0 2.416667e0 2.416667e0
-2.333334e0 1.4166507e0 2.333334e0 2.333334e0
-2.250001e0 1.4166507e0 2.250001e0 2.250001e0
-2.1666681e0 1.4166507e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.4166507e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.4166507e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.4166507e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.4166507e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.4166507e0 1.7500032e0 1.7500032e0
-1.66667e0 1.4166507e0 1.66667e0 1.66667e0
-1.5833371e0 1.4166507e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.4166507e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.4166507e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.4166507e0 1.3333382e0 1.3333382e0
-1.250005e0 1.4166507e0 1.250005e0 1.250005e0
-1.166672e0 1.4166507e0 1.166672e0 1.166672e0
-1.0833391e0 1.4166507e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.4166507e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.4166507e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.4166507e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.4166507e0 7.500072e-1 7.500072e-1
-6.666742e-1 1.4166507e0 7.499765e-1 7.499765e-1
-5.833412e-1 1.4166507e0 8.333096e-1 8.333096e-1
-5.000082e-1 1.4166507e0 9.166426e-1 9.166426e-1
-4.166753e-1 1.4166507e0 9.999754e-1 9.999754e-1
-3.333421e-1 1.4166507e0 1.0833087e0 1.0833087e0
-2.500092e-1 1.4166507e0 1.1666415e0 1.1666415e0
-1.666762e-1 1.4166507e0 1.2499745e0 1.2499745e0
-8.33432e-2 1.4166507e0 1.3333075e0 1.3333075e0
-1.02e-5 1.4166507e0 1.4166406e0 1.4166406e0
8.33228e-2 1.4166507e0 1.4999734e0 1.4999734e0
1.666557e-1 1.4166507e0 1.5833063e0 1.5833063e0
2.499887e-1 1.4166507e0 1.6666393e0 1.6666393e0
3.333217e-1 1.4166507e0 1.7499724e0 1.7499724e0
4.166548e-1 1.4166507e0 1.8333054e0 1.8333054e0
4.999878e-1 1.4166507e0 1.9166385e0 1.9166385e0
5.833208e-1 1.4166507e0 1.9999715e0 1.9999715e0
6.666537e-1 1.4166507e0 2.0833043e0 2.0833043e0
7.499867e-1 1.4166507e0 2.1666373e0 2.1666373e0
8.333197e-1 1.4166507e0 2.2499704e0 2.2499704e0
9.166527e-1 1.4166507e0 2.3333034e0 2.3333034e0
9.999857e-1 1.4166507e0 2.4166364e0 2.4166364e0
1.0833186e0 1.4166507e0 2.4999693e0 2.4999693e0
1.1666516e0 1.4166507e0 2.5833023e0 2.5833023e0
1.2499846e0 1.4166507e0 2.6666353e0 2.6666353e0
1.3333177e0 1.4166507e0 2.7499684e0 2.7499684e0
1.4166507e0 1.4166507e0 2.8333014e0 2.8333014e0
1.4999837e0 1.4166507e0 2.9166344e0 2.9166344e0
1.5833167e0 1.4166507e0 2.9999673e0 2.9999673e0
1.6666496e0 1.4166507e0 3.0833003e0 3.0833003e0
1.7499826e0 1.4166507e0 3.1666333e0 3.1666333e0
1.8333156e0 1.4166507e0 3.2499663e0 3.2499663e0
1.9166486e0 1.4166507e0 3.3332993e0 3.3332993e0
1.9999815e0 1.4166507e0 3.4166322e0 3.4166322e0
2.0833145e0 1.4166507e0 3.4999652e0 3.4999652e0
2.1666476e0 1.4166507e0 3.5832983e0 3.5832983e0
2.2499806e0 1.4166507e0 3.6666313e0 3.6666313e0
2.3333136e0 1.4166507e0 3.7499643e0 3.7499643e0
2.4166466e0 1.4166507e0 3.8332973e0 3.8332973e0
2.4999796e0 1.4166507e0 3.9166302e0 3.9166302e0

-2.5e0 1.4999837e0 2.5e0 2.5e0
-2.416667e0 1.4999837e0 2.416667e0 2.416667e0
-2.333334e0 1.4999837e0 2.333334e0 2.333334e0
-2.250001e0 1.4999837e0 2.250001e0 2.250001e0
-2.1666681e0 1.4999837e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.4999837e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.4999837e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.4999837e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.4999837e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.4999837e0 1.7500032e0 1.7500032e0
-1.66667e0 1.4999837e0 1.66667e0 1.66667e0
-1.5833371e0 1.4999837e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.4999837e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.4999837e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.4999837e0 1.3333382e0 1.3333382e0
-1.250005e0 1.4999837e0 1.250005e0 1.250005e0
-1.166672e0 1.4999837e0 1.166672e0 1.166672e0
-1.0833391e0 1.4999837e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.4999837e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.4999837e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.4999837e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.4999837e0 7.500072e-1 7.500072e-1
-6.666742e-1 1.4999837e0 8.333095e-1 8.333095e-1
-5.833412e-1 1.4999837e0 9.166426e-1 9.166426e-1
-5.000082e-1 1.4999837e0 9.999756e-1 9.999756e-1
-4.166753e-1 1.4999837e0 1.0833084e0 1.0833084e0
-3.333421e-1 1.4999837e0 1.1666417e0 1.1666417e0
-2.500092e-1 1.4999837e0 1.2499745e0 1.2499745e0
-1.666762e-1 1.4999837e0 1.3333075e0 1.3333075e0
-8.33432e-2 1.4999837e0 1.4166405e0 1.4166405e0
-1.02e-5 1.4999837e0 1.4999736e0 1.4999736e0
8.33228e-2 1.4999837e0 1.5833064e0 1.5833064e0
1.666557e-1 1.4999837e0 1.6666393e0 1.6666393e0
2.499887e-1 1.4999837e0 1.7499722e0 1.7499722e0
3.333217e-1 1.4999837e0 1.8333054e0 1.8333054e0
4.166548e-1 1.4999837e0 1.9166383e0 1.9166383e0
4.999878e-1 1.4999837e0 1.9999715e0 1.9999715e0
5.833208e-1 1.4999837e0 2.0833044e0 2.0833044e0
6.666537e-1 1.4999837e0 2.1666373e0 2.1666373e0
7.499867e-1 1.4999837e0 2.2499702e0 2.2499702e0
8.333197e-1 1.4999837e0 2.3333034e0 2.3333034e0
9.166527e-1 1.4999837e0 2.4166364e0 2.4166364e0
9.999857e-1 1.4999837e0 2.4999693e0 2.4999693e0
1.0833186e0 1.4999837e0 2.5833023e0 2.5833023e0
1.1666516e0 1.4999837e0 2.6666353e0 2.6666353e0
1.2499846e0 1.4999837e0 2.7499683e0 2.7499683e0
1.3333177e0 1.4999837e0 2.8333014e0 2.8333014e0
1.4166507e0 1.4999837e0 2.9166344e0 2.9166344e0
1.4999837e0 1.4999837e0 2.9999673e0 2.9999673e0
1.5833167e0 1.4999837e0 3.0833003e0 3.0833003e0
1.6666496e0 1.4999837e0 3.1666333e0 3.1666333e0
1.7499826e0 1.4999837e0 3.2499663e0 3.2499663e0
1.8333156e0 1.4999837e0 3.3332993e0 3.3332993e0
1.9166486e0 1.4999837e0 3.4166322e0 3.4166322e0
1.9999815e0 1.4999837e0 3.4999652e0 3.4999652e0
2.0833145e0 1.4999837e0 3.5832982e0 3.5832982e0
2.1666476e0 1.4999837e0 3.6666313e0 3.6666313e0
2.2499806e0 1.4999837e0 3.7499643e0 3.7499643e0
2.3333136e0 1.4999837e0 3.8332973e0 3.8332973e0
2.4166466e0 1.4999837e0 3.9166302e0 3.9166302e0
2.4999796e0 1.4999837e0 3.9999632e0 3.9999632e0

-2.5e0 1.5833167e0 2.5e0 2.5e0
-2.416667e0 1.5833167e0 2.416667e0 2.416667e0
-2.333334e0 1.5833167e0 2.333334e0 2.333334e0
-2.250001e0 1.5833167e0 2.250001e0 2.250001e0
-2.1666681e0 1.5833167e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.5833167e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.5833167e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.5833167e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.5833167e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.5833167e0 1.7500032e0 1.7500032e0
-1.66667e0 1.5833167e0 1.66667e0 1.66667e0
-1.5833371e0 1.5833167e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.5833167e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.5833167e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.5833167e0 1.3333382e0 1.3333382e0
-1.250005e0 1.5833167e0 1.250005e0 1.250005e0
-1.166672e0 1.5833167e0 1.166672e0 1.166672e0
-1.0833391e0 1.5833167e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.5833167e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.5833167e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.5833167e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.5833167e0 8.333095e-1 8.333095e-1
-6.666742e-1 1.5833167e0 9.166425e-1 9.166425e-1
-5.833412e-1 1.5833167e0 9.999756e-1 9.999756e-1
-5.000082e-1 1.5833167e0 1.0833086e0 1.0833086e0
-4.166753e-1 1.5833167e0 1.1666414e0 1.1666414e0
-3.333421e-1 1.5833167e0 1.2499747e0 1.2499747e0
-2.500092e-1 1.5833167e0 1.3333075e0 1.3333075e0
-1.666762e-1 1.5833167e0 1.4166405e0 1.4166405e0
-8.33432e-2 1.5833167e0 1.4999734e0 1.4999734e0
-1.02e-5 1.5833167e0 1.5833066e0 1.5833066e0
8.33228e-2 1.5833167e0 1.6666394e0 1.6666394e0
1.666557e-1 1.5833167e0 1.7499722e0 1.7499722e0
2.499887e-1 1.5833167e0 1.8333052e0 1.8333052e0
3.333217e-1 1.5833167e0 1.9166383e0 1.9166383e0
4.166548e-1 1.5833167e0 1.9999713e0 1.9999713e0
4.999878e-1 1.5833167e0 2.0833044e0 2.0833044e0
5.833208e-1 1.5833167e0 2.1666374e0 2.1666374e0
6.666537e-1 1.5833167e0 2.2499702e0 2.2499702e0
7.499867e-1 1.5833167e0 2.3333032e0 2.3333032e0
8.333197e-1 1.5833167e0 2.4166364e0 2.4166364e0
9.166527e-1 1.5833167e0 2.4999693e0 2.4999693e0
9.999857e-1 1.5833167e0 2.5833023e0 2.5833023e0
1.0833186e0 1.5833167e0 2.6666353e0 2.6666353e0
1.1666516e0 1.5833167e0 2.7499683e0 2.7499683e0
1.2499846e0 1.5833167e0 2.8333012e0 2.8333012e0
1.3333177e0 1.5833167e0 2.9166344e0 2.9166344e0
1.4166507e0 1.5833167e0 2.9999673e0 2.9999673e0
1.4999837e0 1.5833167e0 3.0833003e0 3.0833003e0
1.5833167e0 1.5833167e0 3.1666333e0 3.1666333e0
1.6666496e0 1.5833167e0 3.2499663e0 3.2499663e0
1.7499826e0 1.5833167e0 3.3332993e0 3.3332993e0
1.8333156e0 1.5833167e0 3.4166322e0 3.4166322e0
1.9166486e0 1.5833167e0 3.4999652e0 3.4999652e0
1.9999815e0 1.5833167e0 3.5832982e0 3.5832982e0
2.0833145e0 1.5833167e0 3.6666312e0 3.6666312e0
2.1666476e0 1.5833167e0 3.7499643e0 3.7499643e0
2.2499806e0 1.5833167e0 3.8332973e0 3.8332973e0
2.3333136e0 1.5833167e0 3.9166302e0 3.9166302e0
2.4166466e0 1.5833167e0 3.9999632e0 3.9999632e0
2.4999796e0 1.5833167e0 4.0832962e0 4.0832962e0

-2.5e0 1.6666496e0 2.5e0 2.5e0
-2.416667e0 1.6666496e0 2.416667e0 2.416667e0
-2.333334e0 1.6666496e0 2.333334e0 2.333334e0
-2.250001e0 1.6666496e0 2.250001e0 2.250001e0
-2.1666681e0 1.6666496e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.6666496e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.6666496e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.6666496e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.6666496e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.6666496e0 1.7500032e0 1.7500032e0
-1.66667e0 1.6666496e0 1.66667e0 1.66667e0
-1.5833371e0 1.6666496e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.6666496e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.6666496e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.6666496e0 1.3333382e0 1.3333382e0
-1.250005e0 1.6666496e0 1.250005e0 1.250005e0
-1.166672e0 1.6666496e0 1.166672e0 1.166672e0
-1.0833391e0 1.6666496e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.6666496e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.6666496e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.6666496e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.6666496e0 9.166425e-1 9.166425e-1
-6.666742e-1 1.6666496e0 9.999754e-1 9.999754e-1
-5.833412e-1 1.6666496e0 1.0833086e0 1.0833086e0
-5.000082e-1 1.6666496e0 1.1666415e0 1.1666415e0
-4.166753e-1 1.6666496e0 1.2499744e0 1.2499744e0
-3.333421e-1 1.6666496e0 1.3333076e0 1.3333076e0
-2.500092e-1 1.6666496e0 1.4166405e0 1.4166405e0
-1.666762e-1 1.6666496e0 1.4999734e0 1.4999734e0
-8.33432e-2 1.6666496e0 1.5833064e0 1.5833064e0
-1.02e-5 1.6666496e0 1.6666396e0 1.6666396e0
8.33228e-2 1.6666496e0 1.7499724e0 1.7499724e0
1.666557e-1 1.6666496e0 1.8333052e0 1.8333052e0
2.499887e-1 1.6666496e0 1.9166382e0 1.9166382e0
3.333217e-1 1.6666496e0 1.9999713e0 1.9999713e0
4.166548e-1 1.6666496e0 2.0833043e0 2.0833043e0
4.999878e-1 1.6666496e0 2.1666374e0 2.1666374e0
5.833208e-1 1.6666496e0 2.2499704e0 2.2499704e0
6.666537e-1 1.6666496e0 2.3333032e0 2.3333032e0
7.499867e-1 1.6666496e0 2.4166362e0 2.4166362e0
8.333197e-1 1.6666496e0 2.4999693e0 2.4999693e0
9.166527e-1 1.6666496e0 2.5833023e0 2.5833023e0
9.999857e-1 1.6666496e0 2.6666353e0 2.6666353e0
1.0833186e0 1.6666496e0 2.7499683e0 2.7499683e0
1.1666516e0 1.6666496e0 2.8333012e0 2.8333012e0
1.2499846e0 1.6666496e0 2.9166342e0 2.9166342e0
1.3333177e0 1.6666496e0 2.9999673e0 2.9999673e0
1.4166507e0 1.6666496e0 3.0833003e0 3.0833003e0
1.4999837e0 1.6666496e0 3.1666333e0 3.1666333e0
1.5833167e0 1.6666496e0 3.2499663e0 3.2499663e0
1.6666496e0 1.6666496e0 3.3332993e0 3.3332993e0
1.7499826e0 1.6666496e0 3.4166322e0 3.4166322e0
1.8333156e0 1.6666496e0 3.4999652e0 3.4999652e0
1.9166486e0 1.6666496e0 3.5832982e0 3.5832982e0
1.9999815e0 1.6666496e0 3.6666312e0 3.6666312e0
2.0833145e0 1.6666496e0 3.7499641e0 3.7499641e0
2.1666476e0 1.6666496e0 3.8332973e0 3.8332973e0
2.2499806e0 1.6666496e0 3.9166302e0 3.9166302e0
2.3333136e0 1.6666496e0 3.9999632e0 3.9999632e0
2.4166466e0 1.6666496e0 4.0832962e0 4.0832962e0
2.4999796e0 1.6666496e0 4.1666292e0 4.1666292e0

-2.5e0 1.7499826e0 2.5e0 2.5e0
-2.416667e0 1.7499826e0 2.416667e0 2.416667e0
-2.333334e0 1.7499826e0 2.333334e0 2.333334e0
-2.250001e0 1.7499826e0 2.250001e0 2.250001e0
-2.1666681e0 1.7499826e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.7499826e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.7499826e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.7499826e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.7499826e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.7499826e0 1.7500032e0 1.7500032e0
-1.66667e0 1.7499826e0 1.66667e0 1.66667e0
-1.5833371e0 1.7499826e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.7499826e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.7499826e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.7499826e0 1.3333382e0 1.3333382e0
-1.250005e0 1.7499826e0 1.250005e0 1.250005e0
-1.166672e0 1.7499826e0 1.166672e0 1.166672e0
-1.0833391e0 1.7499826e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.7499826e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.7499826e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.7499826e0 9.166426e-1 9.166426e-1
-7.500072e-1 1.7499826e0 9.999754e-1 9.999754e-1
-6.666742e-1 1.7499826e0 1.0833084e0 1.0833084e0
-5.833412e-1 1.7499826e0 1.1666415e0 1.1666415e0
-5.000082e-1 1.7499826e0 1.2499745e0 1.2499745e0
-4.166753e-1 1.7499826e0 1.3333073e0 1.3333073e0
-3.333421e-1 1.7499826e0 1.4166406e0 1.4166406e0
-2.500092e-1 1.7499826e0 1.4999734e0 1.4999734e0
-1.666762e-1 1.7499826e0 1.5833064e0 1.5833064e0
-8.33432e-2 1.7499826e0 1.6666394e0 1.6666394e0
-1.02e-5 1.7499826e0 1.7499725e0 1.7499725e0
8.33228e-2 1.7499826e0 1.8333054e0 1.8333054e0
1.666557e-1 1.7499826e0 1.9166382e0 1.9166382e0
2.499887e-1 1.7499826e0 1.9999712e0 1.9999712e0
3.333217e-1 1.7499826e0 2.0833043e0 2.0833043e0
4.166548e-1 1.7499826e0 2.1666373e0 2.1666373e0
4.999878e-1 1.7499826e0 2.2499704e0 2.2499704e0
5.833208e-1 1.7499826e0 2.3333034e0 2.3333034e0
6.666537e-1 1.7499826e0 2.4166362e0 2.4166362e0
7.499867e-1 1.7499826e0 2.4999692e0 2.4999692e0
8.333197e-1 1.7499826e0 2.5833023e0 2.5833023e0
9.166527e-1 1.7499826e0 2.6666353e0 2.6666353e0
9.999857e-1 1.7499826e0 2.7499683e0 2.7499683e0
1.0833186e0 1.7499826e0 2.8333012e0 2.8333012e0
1.1666516e0 1.7499826e0 2.9166342e0 2.9166342e0
1.2499846e0 1.7499826e0 2.9999672e0 2.9999672e0
1.3333177e0 1.7499826e0 3.0833003e0 3.0833003e0
1.4166507e0 1.7499826e0 3.1666333e0 3.1666333e0
1.4999837e0 1.7499826e0 3.2499663e0 3.2499663e0
1.5833167e0 1.7499826e0 3.3332993e0 3.3332993e0
1.6666496e0 1.7499826e0 3.4166322e0 3.4166322e0
1.7499826e0 1.7499826e0 3.4999652e0 3.4999652e0
1.8333156e0 1.7499826e0 3.5832982e0 3.5832982e0
1.9166486e0 1.7499826e0 3.6666312e0 3.6666312e0
1.9999815e0 1.7499826e0 3.7499641e0 3.7499641e0
2.0833145e0 1.7499826e0 3.8332971e0 3.8332971e0
2.1666476e0 1.7499826e0 3.9166302e0 3.9166302e0
2.2499806e0 1.7499826e0 3.9999632e0 3.9999632e0
2.3333136e0 1.7499826e0 4.0832962e0 4.0832962e0
2.4166466e0 1.7499826e0 4.1666292e0 4.1666292e0
2.4999796e0 1.7499826e0 4.2499622e0 4.2499622e0

-2.5e0 1.8333156e0 2.5e0 2.5e0
-2.416667e0 1.8333156e0 2.416667e0 2.416667e0
-2.333334e0 1.8333156e0 2.333334e0 2.333334e0
-2.250001e0 1.8333156e0 2.250001e0 2.250001e0
-2.1666681e0 1.8333156e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.8333156e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.8333156e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.8333156e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.8333156e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.8333156e0 1.7500032e0 1.7500032e0
-1.66667e0 1.8333156e0 1.66667e0 1.66667e0
-1.5833371e0 1.8333156e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.8333156e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.8333156e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.8333156e0 1.3333382e0 1.3333382e0
-1.250005e0 1.8333156e0 1.250005e0 1.250005e0
-1.166672e0 1.8333156e0 1.166672e0 1.166672e0
-1.0833391e0 1.8333156e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.8333156e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.8333156e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.8333156e0 9.999756e-1 9.999756e-1
-7.500072e-1 1.8333156e0 1.0833084e0 1.0833084e0
-6.666742e-1 1.8333156e0 1.1666414e0 1.1666414e0
-5.833412e-1 1.8333156e0 1.2499745e0 1.2499745e0
-5.000082e-1 1.8333156e0 1.3333075e0 1.3333075e0
-4.166753e-1 1.8333156e0 1.4166403e0 1.4166403e0
-3.333421e-1 1.8333156e0 1.4999736e0 1.4999736e0
-2.500092e-1 1.8333156e0 1.5833064e0 1.5833064e0
-1.666762e-1 1.8333156e0 1.6666394e0 1.6666394e0
-8.33432e-2 1.8333156e0 1.7499724e0 1.7499724e0
-1.02e-5 1.8333156e0 1.8333055e0 1.8333055e0
8.33228e-2 1.8333156e0 1.9166383e0 1.9166383e0
1.666557e-1 1.8333156e0 1.9999712e0 1.9999712e0
2.499887e-1 1.8333156e0 2.0833041e0 2.0833041e0
3.333217e-1 1.8333156e0 2.1666373e0 2.1666373e0
4.166548e-1 1.8333156e0 2.2499702e0 2.2499702e0
4.999878e-1 1.8333156e0 2.3333034e0 2.3333034e0
5.833208e-1 1.8333156e0 2.4166364e0 2.4166364e0
6.666537e-1 1.8333156e0 2.4999692e0 2.4999692e0
7.499867e-1 1.8333156e0 2.5833022e0 2.5833022e0
8.333197e-1 1.8333156e0 2.6666353e0 2.6666353e0
9.166527e-1 1.8333156e0 2.7499683e0 2.7499683e0
9.999857e-1 1.8333156e0 2.8333012e0 2.8333012e0
1.0833186e0 1.8333156e0 2.9166342e0 2.9166342e0
1.1666516e0 1.8333156e0 2.9999672e0 2.9999672e0
1.2499846e0 1.8333156e0 3.0833002e0 3.0833002e0
1.3333177e0 1.8333156e0 3.1666333e0 3.1666333e0
1.4166507e0 1.8333156e0 3.2499663e0 3.2499663e0
1.4999837e0 1.8333156e0 3.3332993e0 3.3332993e0
1.5833167e0 1.8333156e0 3.4166322e0 3.4166322e0
1.6666496e0 1.8333156e0 3.4999652e0 3.4999652e0
1.7499826e0 1.8333156e0 3.5832982e0 3.5832982e0
1.8333156e0 1.8333156e0 3.6666312e0 3.6666312e0
1.9166486e0 1.8333156e0 3.7499641e0 3.7499641e0
1.9999815e0 1.8333156e0 3.8332971e0 3.8332971e0
2.0833145e0 1.8333156e0 3.9166301e0 3.9166301e0
2.1666476e0 1.8333156e0 3.9999632e0 3.9999632e0
2.2499806e0 1.8333156e0 4.0832962e0 4.0832962e0
2.3333136e0 1.8333156e0 4.1666292e0 4.1666292e0
2.4166466e0 1.8333156e0 4.2499622e0 4.2499622e0
2.4999796e0 1.8333156e0 4.3332951e0 4.3332951e0

-2.5e0 1.9166486e0 2.5e0 2.5e0
-2.416667e0 1.9166486e0 2.416667e0 2.416667e0
-2.333334e0 1.9166486e0 2.333334e0 2.333334e0
-2.250001e0 1.9166486e0 2.250001e0 2.250001e0
-2.1666681e0 1.9166486e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.9166486e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.9166486e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.9166486e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.9166486e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.9166486e0 1.7500032e0 1.7500032e0
-1.66667e0 1.9166486e0 1.66667e0 1.66667e0
-1.5833371e0 1.9166486e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.9166486e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.9166486e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.9166486e0 1.3333382e0 1.3333382e0
-1.250005e0 1.9166486e0 1.250005e0 1.250005e0
-1.166672e0 1.9166486e0 1.166672e0 1.166672e0
-1.0833391e0 1.9166486e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.9166486e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.9166486e0 9.999756e-1 9.999756e-1
-8.333401e-1 1.9166486e0 1.0833086e0 1.0833086e0
-7.500072e-1 1.9166486e0 1.1666414e0 1.1666414e0
-6.666742e-1 1.9166486e0 1.2499744e0 1.2499744e0
-5.833412e-1 1.9166486e0 1.3333075e0 1.3333075e0
-5.000082e-1 1.9166486e0 1.4166405e0 1.4166405e0
-4.166753e-1 1.9166486e0 1.4999733e0 1.4999733e0
-3.333421e-1 1.9166486e0 1.5833066e0 1.5833066e0
-2.500092e-1 1.9166486e0 1.6666394e0 1.6666394e0
-1.666762e-1 1.9166486e0 1.7499724e0 1.7499724e0
-8.33432e-2 1.9166486e0 1.8333054e0 1.8333054e0
-1.02e-5 1.9166486e0 1.9166385e0 1.9166385e0
8.33228e-2 1.9166486e0 1.9999713e0 1.9999713e0
1.666557e-1 1.9166486e0 2.0833041e0 2.0833041e0
2.499887e-1 1.9166486e0 2.1666371e0 2.1666371e0
3.333217e-1 1.9166486e0 2.2499702e0 2.2499702e0
4.166548e-1 1.9166486e0 2.3333032e0 2.3333032e0
4.999878e-1 1.9166486e0 2.4166364e0 2.4166364e0
5.833208e-1 1.9166486e0 2.4999693e0 2.4999693e0
6.666537e-1 1.9166486e0 2.5833022e0 2.5833022e0
7.499867e-1 1.9166486e0 2.6666351e0 2.6666351e0
8.333197e-1 1.9166486e0 2.7499683e0 2.7499683e0
9.166527e-1 1.9166486e0 2.8333012e0 2.8333012e0
9.999857e-1 1.9166486e0 2.9166342e0 2.9166342e0
1.0833186e0 1.9166486e0 2.9999672e0 2.9999672e0
1.1666516e0 1.9166486e0 3.0833002e0 3.0833002e0
1.2499846e0 1.9166486e0 3.1666331e0 3.1666331e0
1.3333177e0 1.9166486e0 3.2499663e0 3.2499663e0
1.4166507e0 1.9166486e0 3.3332993e0 3.3332993e0
1.4999837e0 1.9166486e0 3.4166322e0 3.4166322e0
1.5833167e0 1.9166486e0 3.4999652e0 3.4999652e0
1.6666496e0 1.9166486e0 3.5832982e0 3.5832982e0
1.7499826e0 1.9166486e0 3.6666312e0 3.6666312e0
1.8333156e0 1.9166486e0 3.7499641e0 3.7499641e0
1.9166486e0 1.9166486e0 3.8332971e0 3.8332971e0
1.9999815e0 1.9166486e0 3.9166301e0 3.9166301e0
2.0833145e0 1.9166486e0 3.999963e0 3.999963e0
2.1666476e0 1.9166486e0 4.0832962e0 4.0832962e0
2.2499806e0 1.9166486e0 4.1666292e0 4.1666292e0
2.3333136e0 1.9166486e0 4.2499622e0 4.2499622e0
2.4166466e0 1.9166486e0 4.3332951e0 4.3332951e0
2.4999796e0 1.9166486e0 4.4166281e0 4.4166281e0

-2.5e0 1.9999815e0 2.5e0 2.5e0
-2.416667e0 1.9999815e0 2.416667e0 2.416667e0
-2.333334e0 1.9999815e0 2.333334e0 2.333334e0
-2.250001e0 1.9999815e0 2.250001e0 2.250001e0
-2.1666681e0 1.9999815e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.9999815e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.9999815e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.9999815e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.9999815e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.9999815e0 1.7500032e0 1.7500032e0
-1.66667e0 1.9999815e0 1.66667e0 1.66667e0
-1.5833371e0 1.9999815e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.9999815e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.9999815e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.9999815e0 1.3333382e0 1.3333382e0
-1.250005e0 1.9999815e0 1.250005e0 1.250005e0
-1.166672e0 1.9999815e0 1.166672e0 1.166672e0
-1.0833391e0 1.9999815e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.9999815e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.9999815e0 1.0833086e0 1.0833086e0
-8.333401e-1 1.9999815e0 1.1666415e0 1.1666415e0
-7.500072e-1 1.9999815e0 1.2499744e0 1.2499744e0
-6.666742e-1 1.9999815e0 1.3333073e0 1.3333073e0
-5.833412e-1 1.9999815e0 1.4166405e0 1.4166405e0
-5.000082e-1 1.9999815e0 1.4999734e0 1.4999734e0
-4.166753e-1 1.9999815e0 1.5833063e0 1.5833063e0
-3.333421e-1 1.9999815e0 1.6666396e0 1.6666396e0
-2.500092e-1 1.9999815e0 1.7499724e0 1.7499724e0
-1.666762e-1 1.9999815e0 1.8333054e0 1.8333054e0
-8.33432e-2 1.9999815e0 1.9166383e0 1.9166383e0
-1.02e-5 1.9999815e0 1.9999715e0 1.9999715e0
8.33228e-2 1.9999815e0 2.0833043e0 2.0833043e0
1.666557e-1 1.9999815e0 2.1666371e0 2.1666371e0
2.499887e-1 1.9999815e0 2.2499701e0 2.2499701e0
3.333217e-1 1.9999815e0 2.3333032e0 2.3333032e0
4.166548e-1 1.9999815e0 2.4166362e0 2.4166362e0
4.999878e-1 1.9999815e0 2.4999693e0 2.4999693e0
5.833208e-1 1.9999815e0 2.5833023e0 2.5833023e0
6.666537e-1 1.9999815e0 2.6666351e0 2.6666351e0
7.499867e-1 1.9999815e0 2.7499681e0 2.7499681e0
8.333197e-1 1.9999815e0 2.8333012e0 2.8333012e0
9.166527e-1 1.9999815e0 2.9166342e0 2.9166342e0
9.999857e-1 1.9999815e0 2.9999672e0 2.9999672e0
1.0833186e0 1.9999815e0 3.0833002e0 3.0833002e0
1.1666516e0 1.9999815e0 3.1666331e0 3.1666331e0
1.2499846e0 1.9999815e0 3.2499661e0 3.2499661e0
1.3333177e0 1.9999815e0 3.3332993e0 3.3332993e0
1.4166507e0 1.9999815e0 3.4166322e0 3.4166322e0
1.4999837e0 1.9999815e0 3.4999652e0 3.4999652e0
1.5833167e0 1.9999815e0 3.5832982e0 3.5832982e0
1.6666496e0 1.9999815e0 3.6666312e0 3.6666312e0
1.7499826e0 1.9999815e0 3.7499641e0 3.7499641e0
1.8333156e0 1.9999815e0 3.8332971e0 3.8332971e0
1.9166486e0 1.9999815e0 3.9166301e0 3.9166301e0
1.9999815e0 1.9999815e0 3.999963e0 3.999963e0
2.0833145e0 1.9999815e0 4.083296e0 4.083296e0
2.1666476e0 1.9999815e0 4.1666292e0 4.1666292e0
2.2499806e0 1.9999815e0 4.2499622e0 4.2499622e0
2.3333136e0 1.9999815e0 4.3332951e0 4.3332951e0
2.4166466e0 1.9999815e0 4.4166281e0 4.4166281e0
2.4999796e0 1.9999815e0 4.4999611e0 4.4999611e0

-2.5e0 2.0833145e0 2.5e0 2.5e0
-2.416667e0 2.0833145e0 2.416667e0 2.416667e0
-2.333334e0 2.0833145e0 2.333334e0 2.333334e0
-2.250001e0 2.0833145e0 2.250001e0 2.250001e0
-2.1666681e0 2.0833145e0 2.1666681e0 2.1666681e0
-2.0833351e0 2.0833145e0 2.0833351e0 2.0833351e0
-2.0000021e0 2.0833145e0 2.0000021e0 2.0000021e0
-1.9166692e0 2.0833145e0 1.9166692e0 1.9166692e0
-1.8333362e0 2.0833145e0 1.8333362e0 1.8333362e0
-1.7500032e0 2.0833145e0 1.7500032e0 1.7500032e0
-1.66667e0 2.0833145e0 1.66667e0 1.66667e0
-1.5833371e0 2.0833145e0 1.5833371e0 1.5833371e0
-1.5000041e0 2.0833145e0 1.5000041e0 1.5000041e0
-1.4166711e0 2.0833145e0 1.4166711e0 1.4166711e0
-1.3333382e0 2.0833145e0 1.3333382e0 1.3333382e0
-1.250005e0 2.0833145e0 1.250005e0 1.250005e0
-1.166672e0 2.0833145e0 1.166672e0 1.166672e0
-1.0833391e0 2.0833145e0 1.0833391e0 1.0833391e0
-1.0000061e0 2.0833145e0 1.0833084e0 1.0833084e0
-9.166731e-1 2.0833145e0 1.1666415e0 1.1666415e0
-8.333401e-1 2.0833145e0 1.2499745e0 1.2499745e0
-7.500072e-1 2.0833145e0 1.3333073e0 1.3333073e0
-6.666742e-1 2.0833145e0 1.4166403e0 1.4166403e0
-5.833412e-1 2.0833145e0 1.4999734e0 1.4999734e0
-5.000082e-1 2.0833145e0 1.5833064e0 1.5833064e0
-4.166753e-1 2.0833145e0 1.6666393e0 1.6666393e0
-3.333421e-1 2.0833145e0 1.7499725e0 1.7499725e0
-2.500092e-1 2.0833145e0 1.8333054e0 1.8333054e0
-1.666762e-1 2.0833145e0 1.9166383e0 1.9166383e0
-8.33432e-2 2.0833145e0 1.9999713e0 1.9999713e0
-1.02e-5 2.0833145e0 2.0833044e0 2.0833044e0
8.33228e-2 2.0833145e0 2.1666373e0 2.1666373e0
1.666557e-1 2.0833145e0 2.2499701e0 2.2499701e0
2.499887e-1 2.0833145e0 2.333303e0 2.333303e0
3.333217e-1 2.0833145e0 2.4166362e0 2.4166362e0
4.166548e-1 2.0833145e0 2.4999692e0 2.4999692e0
4.999878e-1 2.0833145e0 2.5833023e0 2.5833023e0
5.833208e-1 2.0833145e0 2.6666353e0 2.6666353e0
6.666537e-1 2.0833145e0 2.7499681e0 2.7499681e0
7.499867e-1 2.0833145e0 2.8333011e0 2.8333011e0
8.333197e-1 2.0833145e0 2.9166342e0 2.9166342e0
9.166527e-1 2.0833145e0 2.9999672e0 2.9999672e0
9.999857e-1 2.0833145e0 3.0833002e0 3.0833002e0
1.0833186e0 2.0833145e0 3.1666331e0 3.1666331e0
1.1666516e0 2.0833145e0 3.2499661e0 3.2499661e0
1.2499846e0 2.0833145e0 3.3332991e0 3.3332991e0
1.3333177e0 2.0833145e0 3.4166322e0 3.4166322e0
1.4166507e0 2.0833145e0 3.4999652e0 3.4999652e0
1.4999837e0 2.0833145e0 3.5832982e0 3.5832982e0
1.5833167e0 2.0833145e0 3.6666312e0 3.6666312e0
1.6666496e0 2.0833145e0 3.7499641e0 3.7499641e0
1.7499826e0 2.0833145e0 3.8332971e0 3.8332971e0
1.8333156e0 2.0833145e0 3.9166301e0 3.9166301e0
1.9166486e0 2.0833145e0 3.999963e0 3.999963e0
1.9999815e0 2.0833145e0 4.083296e0 4.083296e0
2.0833145e0 2.0833145e0 4.166629e0 4.166629e0
2.1666476e0 2.0833145e0 4.2499622e0 4.2499622e0
2.2499806e0 2.0833145e0 4.3332951e0 4.3332951e0
2.3333136e0 2.0833145e0 4.4166281e0 4.4166281e0
2.4166466e0 2.0833145e0 4.4999611e0 4.4999611e0
2.4999796e0 2.0833145e0 4.583294e0 4.583294e0

-2.5e0 2.1666476e0 2.5e0 2.5e0
-2.416667e0 2.1666476e0 2.416667e0 2.416667e0
-2.333334e0 2.1666476e0 2.333334e0 2.333334e0
-2.250001e0 2.1666476e0 2.250001e0 2.250001e0
-2.1666681e0 2.1666476e0 2.1666681e0 2.1666681e0
-2.0833351e0 2.1666476e0 2.0833351e0 2.0833351e0
-2.0000021e0 2.1666476e0 2.0000021e0 2.0000021e0
-1.9166692e0 2.1666476e0 1.9166692e0 1.9166692e0
-1.8333362e0 2.1666476e0 1.8333362e0 1.8333362e0
-1.7500032e0 2.1666476e0 1.7500032e0 1.7500032e0
-1.66667e0 2.1666476e0 1.66667e0 1.66667e0
-1.5833371e0 2.1666476e0 1.5833371e0 1.5833371e0
-1.5000041e0 2.1666476e0 1.5000041e0 1.5000041e0
-1.4166711e0 2.1666476e0 1.4166711e0 1.4166711e0
-1.3333382e0 2.1666476e0 1.3333382e0 1.3333382e0
-1.250005e0 2.1666476e0 1.250005e0 1.250005e0
-1.166672e0 2.1666476e0 1.166672e0 1.166672e0
-1.0833391e0 2.1666476e0 1.0833391e0 1.0833391e0
-1.0000061e0 2.1666476e0 1.1666415e0 1.1666415e0
-9.166731e-1 2.1666476e0 1.2499747e0 1.2499747e0
-8.333401e-1 2.1666476e0 1.3333076e0 1.3333076e0
-7.500072e-1 2.1666476e0 1.4166405e0 1.4166405e0
-6.666742e-1 2.1666476e0 1.4999734e0 1.4999734e0
-5.833412e-1 2.1666476e0 1.5833066e0 1.5833066e0
-5.000082e-1 2.1666476e0 1.6666396e0 1.6666396e0
-4.166753e-1 2.1666476e0 1.7499724e0 1.7499724e0
-3.333421e-1 2.1666476e0 1.8333057e0 1.8333057e0
-2.500092e-1 2.1666476e0 1.9166385e0 1.9166385e0
-1.666762e-1 2.1666476e0 1.9999715e0 1.9999715e0
-8.33432e-2 2.1666476e0 2.0833044e0 2.0833044e0
-1.02e-5 2.1666476e0 2.1666376e0 2.1666376e0
8.33228e-2 2.1666476e0 2.2499704e0 2.2499704e0
1.666557e-1 2.1666476e0 2.3333032e0 2.3333032e0
2.499887e-1 2.1666476e0 2.4166362e0 2.4166362e0
3.333217e-1 2.1666476e0 2.4999693e0 2.4999693e0
4.166548e-1 2.1666476e0 2.5833023e0 2.5833023e0
4.999878e-1 2.1666476e0 2.6666354e0 2.6666354e0
5.833208e-1 2.1666476e0 2.7499684e0 2.7499684e0
6.666537e-1 2.1666476e0 2.8333012e0 2.8333012e0
7.499867e-1 2.1666476e0 2.9166342e0 2.9166342e0
8.333197e-1 2.1666476e0 2.9999673e0 2.9999673e0
9.166527e-1 2.1666476e0 3.0833003e0 3.0833003e0
9.999857e-1 2.1666476e0 3.1666333e0 3.1666333e0
1.0833186e0 2.1666476e0 3.2499663e0 3.2499663e0
1.1666516e0 2.1666476e0 3.3332993e0 3.3332993e0
1.2499846e0 2.1666476e0 3.4166322e0 3.4166322e0
1.3333177e0 2.1666476e0 3.4999654e0 3.4999654e0
1.4166507e0 2.1666476e0 3.5832983e0 3.5832983e0
1.4999837e0 2.1666476e0 3.6666313e0 3.6666313e0
1.5833167e0 2.1666476e0 3.7499643e0 3.7499643e0
1.6666496e0 2.1666476e0 3.8332973e0 3.8332973e0
1.7499826e0 2.1666476e0 3.9166302e0 3.9166302e0
1.8333156e0 2.1666476e0 3.9999632e0 3.9999632e0
1.9166486e0 2.1666476e0 4.0832962e0 4.0832962e0
1.9999815e0 2.1666476e0 4.1666292e0 4.1666292e0
2.0833145e0 2.1666476e0 4.2499622e0 4.2499622e0
2.1666476e0 2.1666476e0 4.3332953e0 4.3332953e0
2.2499806e0 2.1666476e0 4.4166283e0 4.4166283e0
2.3333136e0 2.1666476e0 4.4999612e0 4.4999612e0
2.4166466e0 2.1666476e0 4.5832942e0 4.5832942e0
2.4999796e0 2.1666476e0 4.6666272e0 4.6666272e0

-2.5e0 2.2499806e0 2.5e0 2.5e0
-2.416667e0 2.2499806e0 2.416667e0 2.416667e0
-2.333334e0 2.2499806e0 2.333334e0 2.333334e0
-2.250001e0 2.2499806e0 2.250001e0 2.250001e0
-2.1666681e0 2.2499806e0 2.1666681e0 2.1666681e0
-2.0833351e0 2.2499806e0 2.0833351e0 2.0833351e0
-2.0000021e0 2.2499806e0 2.0000021e0 2.0000021e0
-1.9166692e0 2.2499806e0 1.9166692e0 1.9166692e0
-1.8333362e0 2.2499806e0 1.8333362e0 1.8333362e0
-1.7500032e0 2.2499806e0 1.7500032e0 1.7500032e0
-1.66667e0 2.2499806e0 1.66667e0 1.66667e0
-1.5833371e0 2.2499806e0 1.5833371e0 1.5833371e0
-1.5000041e0 2.2499806e0 1.5000041e0 1.5000041e0
-1.4166711e0 2.2499806e0 1.4166711e0 1.4166711e0
-1.3333382e0 2.2499806e0 1.3333382e0 1.3333382e0
-1.250005e0 2.2499806e0 1.250005e0 1.250005e0
-1.166672e0 2.2499806e0 1.166672e0 1.166672e0
-1.0833391e0 2.2499806e0 1.1666415e0 1.1666415e0
-1.0000061e0 2.2499806e0 1.2499745e0 1.2499745e0
-9.166731e-1 2.2499806e0 1.3333076e0 1.3333076e0
-8.333401e-1 2.2499806e0 1.4166406e0 1.4166406e0
-7.500072e-1 2.2499806e0 1.4999734e0 1.4999734e0
-6.666742e-1 2.2499806e0 1.5833064e0 1.5833064e0
-5.833412e-1 2.2499806e0 1.6666396e0 1.6666396e0
-5.000082e-1 2.2499806e0 1.7499725e0 1.7499725e0
-4.166753e-1 2.2499806e0 1.8333054e0 1.8333054e0
-3.333421e-1 2.2499806e0 1.9166386e0 1.9166386e0
-2.500092e-1 2.2499806e0 1.9999715e0 1.9999715e0
-1.666762e-1 2.2499806e0 2.0833044e0 2.0833044e0
-8.33432e-2 2.2499806e0 2.1666374e0 2.1666374e0
-1.02e-5 2.2499806e0 2.2499706e0 2.2499706e0
8.33228e-2 2.2499806e0 2.3333034e0 2.3333034e0
1.666557e-1 2.2499806e0 2.4166362e0 2.4166362e0
2.499887e-1 2.2499806e0 2.4999692e0 2.4999692e0
3.333217e-1 2.2499806e0 2.5833023e0 2.5833023e0
4.166548e-1 2.2499806e0 2.6666353e0 2.6666353e0
4.999878e-1 2.2499806e0 2.7499684e0 2.7499684e0
5.833208e-1 2.2499806e0 2.8333014e0 2.8333014e0
6.666537e-1 2.2499806e0 2.9166342e0 2.9166342e0
7.499867e-1 2.2499806e0 2.9999672e0 2.9999672e0
8.333197e-1 2.2499806e0 3.0833003e0 3.0833003e0
9.166527e-1 2.2499806e0 3.1666333e0 3.1666333e0
9.999857e-1 2.2499806e0 3.2499663e0 3.2499663e0
1.0833186e0 2.2499806e0 3.3332993e0 3.3332993e0
1.1666516e0 2.2499806e0 3.4166322e0 3.4166322e0
1.2499846e0 2.2499806e0 3.4999652e0 3.4999652e0
1.3333177e0 2.2499806e0 3.5832983e0 3.5832983e0
1.4166507e0 2.2499806e0 3.6666313e0 3.6666313e0
1.4999837e0 2.2499806e0 3.7499643e0 3.7499643e0
1.5833167e0 2.2499806e0 3.8332973e0 3.8332973e0
1.6666496e0 2.2499806e0 3.9166302e0 3.9166302e0
1.7499826e0 2.2499806e0 3.9999632e0 3.9999632e0
1.8333156e0 2.2499806e0 4.0832962e0 4.0832962e0
1.9166486e0 2.2499806e0 4.1666292e0 4.1666292e0
1.9999815e0 2.2499806e0 4.2499622e0 4.2499622e0
2.0833145e0 2.2499806e0 4.3332951e0 4.3332951e0
2.1666476e0 2.2499806e0 4.4166283e0 4.4166283e0
2.2499806e0 2.2499806e0 4.4999612e0 4.4999612e0
2.3333136e0 2.2499806e0 4.5832942e0 4.5832942e0
2.4166466e0 2.2499806e0 4.6666272e0 4.6666272e0
2.4999796e0 2.2499806e0 4.7499602e0 4.7499602e0

-2.5e0 2.3333136e0 2.5e0 2.5e0
-2.416667e0 2.3333136e0 2.416667e0 2.416667e0
-2.333334e0 2.3333136e0 2.333334e0 2.333334e0
-2.250001e0 2.3333136e0 2.250001e0 2.250001e0
-2.1666681e0 2.3333136e0 2.1666681e0 2.1666681e0
-2.0833351e0 2.3333136e0 2.0833351e0 2.0833351e0
-2.0000021e0 2.3333136e0 2.0000021e0 2.0000021e0
-1.9166692e0 2.3333136e0 1.9166692e0 1.9166692e0
-1.8333362e0 2.3333136e0 1.8333362e0 1.8333362e0
-1.7500032e0 2.3333136e0 1.7500032e0 1.7500032e0
-1.66667e0 2.3333136e0 1.66667e0 1.66667e0
-1.5833371e0 2.3333136e0 1.5833371e0 1.5833371e0
-1.5000041e0 2.3333136e0 1.5000041e0 1.5000041e0
-1.4166711e0 2.3333136e0 1.4166711e0 1.4166711e0
-1.3333382e0 2.3333136e0 1.3333382e0 1.3333382e0
-1.250005e0 2.3333136e0 1.250005e0 1.250005e0
-1.166672e0 2.3333136e0 1.166672e0 1.166672e0
-1.0833391e0 2.3333136e0 1.2499745e0 1.2499745e0
-1.0000061e0 2.3333136e0 1.3333075e0 1.3333075e0
-9.166731e-1 2.3333136e0 1.4166406e0 1.4166406e0
-8.333401e-1 2.3333136e0 1.4999736e0 1.4999736e0
-7.500072e-1 2.3333136e0 1.5833064e0 1.5833064e0
-6.666742e-1 2.3333136e0 1.6666394e0 1.6666394e0
-5.833412e-1 2.3333136e0 1.7499725e0 1.7499725e0
-5.000082e-1 2.3333136e0 1.8333055e0 1.8333055e0
-4.166753e-1 2.3333136e0 1.9166383e0 1.9166383e0
-3.333421e-1 2.3333136e0 1.9999716e0 1.9999716e0
-2.500092e-1 2.3333136e0 2.0833044e0 2.0833044e0
-1.666762e-1 2.3333136e0 2.1666374e0 2.1666374e0
-8.33432e-2 2.3333136e0 2.2499704e0 2.2499704e0
-1.02e-5 2.3333136e0 2.3333035e0 2.3333035e0
8.33228e-2 2.3333136e0 2.4166364e0 2.4166364e0
1.666557e-1 2.3333136e0 2.4999692e0 2.4999692e0
2.499887e-1 2.3333136e0 2.5833022e0 2.5833022e0
3.333217e-1 2.3333136e0 2.6666353e0 2.6666353e0
4.166548e-1 2.3333136e0 2.7499683e0 2.7499683e0
4.999878e-1 2.3333136e0 2.8333014e0 2.8333014e0
5.833208e-1 2.3333136e0 2.9166344e0 2.9166344e0
6.666537e-1 2.3333136e0 2.9999672e0 2.9999672e0
7.499867e-1 2.3333136e0 3.0833002e0 3.0833002e0
8.333197e-1 2.3333136e0 3.1666333e0 3.1666333e0
9.166527e-1 2.3333136e0 3.2499663e0 3.2499663e0
9.999857e-1 2.3333136e0 3.3332993e0 3.3332993e0
1.0833186e0 2.3333136e0 3.4166322e0 3.4166322e0
1.1666516e0 2.3333136e0 3.4999652e0 3.4999652e0
1.2499846e0 2.3333136e0 3.5832982e0 3.5832982e0
1.3333177e0 2.3333136e0 3.6666313e0 3.6666313e0
1.4166507e0 2.3333136e0 3.7499643e0 3.7499643e0
1.4999837e0 2.3333136e0 3.8332973e0 3.8332973e0
1.5833167e0 2.3333136e0 3.9166302e0 3.9166302e0
1.6666496e0 2.3333136e0 3.9999632e0 3.9999632e0
1.7499826e0 2.3333136e0 4.0832962e0 4.0832962e0
1.8333156e0 2.3333136e0 4.1666292e0 4.1666292e0
1.9166486e0 2.3333136e0 4.2499622e0 4.2499622e0
1.9999815e0 2.3333136e0 4.3332951e0 4.3332951e0
2.0833145e0 2.3333136e0 4.4166281e0 4.4166281e0
2.1666476e0 2.3333136e0 4.4999612e0 4.4999612e0
2.2499806e0 2.3333136e0 4.5832942e0 4.5832942e0
2.3333136e0 2.3333136e0 4.6666272e0 4.6666272e0
2.4166466e0 2.3333136e0 4.7499602e0 4.7499602e0
2.4999796e0 2.3333136e0 4.8332932e0 4.8332932e0

-2.5e0 2.4166466e0 2.5e0 2.5e0
-2.416667e0 2.4166466e0 2.416667e0 2.416667e0
-2.333334e0 2.4166466e0 2.333334e0 2.333334e0
-2.250001e0 2.4166466e0 2.250001e0 2.250001e0
-2.1666681e0 2.4166466e0 2.1666681e0 2.1666681e0
-2.0833351e0 2.4166466e0 2.0833351e0 2.0833351e0
-2.0000021e0 2.4166466e0 2.0000021e0 2.0000021e0
-1.9166692e0 2.4166466e0 1.9166692e0 1.9166692e0
-1.8333362e0 2.4166466e0 1.8333362e0 1.8333362e0
-1.7500032e0 2.4166466e0 1.7500032e0 1.7500032e0
-1.66667e0 2.4166466e0 1.66667e0 1.66667e0
-1.5833371e0 2.4166466e0 1.5833371e0 1.5833371e0
-1.5000041e0 2.4166466e0 1.5000041e0 1.5000041e0
-1.4166711e0 2.4166466e0 1.4166711e0 1.4166711e0
-1.3333382e0 2.4166466e0 1.3333382e0 1.3333382e0
-1.250005e0 2.4166466e0 1.250005e0 1.250005e0
-1.166672e0 2.4166466e0 1.2499745e0 1.2499745e0
-1.0833391e0 2.4166466e0 1.3333075e0 1.3333075e0
-1.0000061e0 2.4166466e0 1.4166405e0 1.4166405e0
-9.166731e-1 2.4166466e0 1.4999736e0 1.4999736e0
-8.333401e-1 2.4166466e0 1.5833066e0 1.5833066e0
-7.500072e-1 2.4166466e0 1.6666394e0 1.6666394e0
-6.666742e-1 2.4166466e0 1.7499724e0 1.7499724e0
-5.833412e-1 2.4166466e0 1.8333055e0 1.8333055e0
-5.000082e-1 2.4166466e0 1.9166385e0 1.9166385e0
-4.166753e-1 2.4166466e0 1.9999713e0 1.9999713e0
-3.333421e-1 2.4166466e0 2.0833046e0 2.0833046e0
-2.500092e-1 2.4166466e0 2.1666374e0 2.1666374e0
-1.666762e-1 2.4166466e0 2.2499704e0 2.2499704e0
-8.33432e-2 2.4166466e0 2.3333034e0 2.3333034e0
-1.02e-5 2.4166466e0 2.4166365e0 2.4166365e0
8.33228e-2 2.4166466e0 2.4999693e0 2.4999693e0
1.666557e-1 2.4166466e0 2.5833022e0 2.5833022e0
2.499887e-1 2.4166466e0 2.6666351e0 2.6666351e0
3.333217e-1 2.4166466e0 2.7499683e0 2.7499683e0
4.166548e-1 2.4166466e0 2.8333012e0 2.8333012e0
4.999878e-1 2.4166466e0 2.9166344e0 2.9166344e0
5.833208e-1 2.4166466e0 2.9999673e0 2.9999673e0
6.666537e-1 2.4166466e0 3.0833002e0 3.0833002e0
7.499867e-1 2.4166466e0 3.1666331e0 3.1666331e0
8.333197e-1 2.4166466e0 3.2499663e0 3.2499663e0
9.166527e-1 2.4166466e0 3.3332993e0 3.3332993e0
9.999857e-1 2.4166466e0 3.4166322e0 3.4166322e0
1.0833186e0 2.4166466e0 3.4999652e0 3.4999652e0
1.1666516e0 2.4166466e0 3.5832982e0 3.5832982e0
1.2499846e0 2.4166466e0 3.6666312e0 3.6666312e0
1.3333177e0 2.4166466e0 3.7499643e0 3.7499643e0
1.4166507e0 2.4166466e0 3.8332973e0 3.8332973e0
1.4999837e0 2.4166466e0 3.9166302e0 3.9166302e0
1.5833167e0 2.4166466e0 3.9999632e0 3.9999632e0
1.6666496e0 2.4166466e0 4.0832962e0 4.0832962e0
1.7499826e0 2.4166466e0 4.1666292e0 4.1666292e0
1.8333156e0 2.4166466e0 4.2499622e0 4.2499622e0
1.9166486e0 2.4166466e0 4.3332951e0 4.3332951e0
1.9999815e0 2.4166466e0 4.4166281e0 4.4166281e0
2.0833145e0 2.4166466e0 4.4999611e0 4.4999611e0
2.1666476e0 2.4166466e0 4.5832942e0 4.5832942e0
2.2499806e0 2.4166466e0 4.6666272e0 4.6666272e0
2.3333136e0 2.4166466e0 4.7499602e0 4.7499602e0
2.4166466e0 2.4166466e0 4.8332932e0 4.8332932e0
2.4999796e0 2.4166466e0 4.9166261e0 4.9166261e0

-2.5e0 2.4999796e0 2.5e0 2.5e0
-2.416667e0 2.4999796e0 2.416667e0 2.416667e0
-2.333334e0 2.4999796e0 2.333334e0 2.333334e0
-2.250001e0 2.4999796e0 2.250001e0 2.250001e0
-2.1666681e0 2.4999796e0 2.1666681e0 2.1666681e0
-2.0833351e0 2.4999796e0 2.0833351e0 2.0833351e0
-2.0000021e0 2.4999796e0 2.0000021e0 2.0000021e0
-1.9166692e0 2.4999796e0 1.9166692e0 1.9166692e0
-1.8333362e0 2.4999796e0 1.8333362e0 1.8333362e0
-1.7500032e0 2.4999796e0 1.7500032e0 1.7500032e0
-1.66667e0 2.4999796e0 1.66667e0 1.66667e0
-1.5833371e0 2.4999796e0 1.5833371e0 1.5833371e0
-1.5000041e0 2.4999796e0 1.5000041e0 1.5000041e0
-1.4166711e0 2.4999796e0 1.4166711e0 1.4166711e0
-1.3333382e0 2.4999796e0 1.3333382e0 1.3333382e0
-1.250005e0 2.4999796e0 1.250005e0 1.250005e0
-1.166672e0 2.4999796e0 1.3333075e0 1.3333075e0
-1.0833391e0 2.4999796e0 1.4166405e0 1.4166405e0
-1.0000061e0 2.4999796e0 1.4999734e0 1.4999734e0
-9.166731e-1 2.4999796e0 1.5833066e0 1.5833066e0
-8.333401e-1 2.4999796e0 1.6666396e0 1.6666396e0
-7.500072e-1 2.4999796e0 1.7499724e0 1.7499724e0
-6.666742e-1 2.4999796e0 1.8333054e0 1.8333054e0
-5.833412e-1 2.4999796e0 1.9166385e0 1.9166385e0
-5.000082e-1 2.4999796e0 1.9999715e0 1.9999715e0
-4.166753e-1 2.4999796e0 2.0833043e0 2.0833043e0
-3.333421e-1 2.4999796e0 2.1666376e0 2.1666376e0
-2.500092e-1 2.4999796e0 2.2499704e0 2.2499704e0
-1.666762e-1 2.4999796e0 2.3333034e0 2.3333034e0
-8.33432e-2 2.4999796e0 2.4166364e0 2.4166364e0
-1.02e-5 2.4999796e0 2.4999695e0 2.4999695e0
8.33228e-2 2.4999796e0 2.5833023e0 2.5833023e0
1.666557e-1 2.4999796e0 2.6666351e0 2.6666351e0
2.499887e-1 2.4999796e0 2.7499681e0 2.7499681e0
3.333217e-1 2.4999796e0 2.8333012e0 2.8333012e0
4.166548e-1 2.4999796e0 2.9166342e0 2.9166342e0
4.999878e-1 2.4999796e0 2.9999673e0 2.9999673e0
5.833208e-1 2.4999796e0 3.0833003e0 3.0833003e0
6.666537e-1 2.4999796e0 3.1666331e0 3.1666331e0
7.499867e-1 2.4999796e0 3.2499661e0 3.2499661e0
8.333197e-1 2.4999796e0 3.3332993e0 3.3332993e0
9.166527e-1 2.4999796e0 3.4166322e0 3.4166322e0
9.999857e-1 2.4999796e0 3.4999652e0 3.4999652e0
1.0833186e0 2.4999796e0 3.5832982e0 3.5832982e0
1.1666516e0 2.4999796e0 3.6666312e0 3.6666312e0
1.2499846e0 2.4999796e0 3.7499641e0 3.7499641e0
1.3333177e0 2.4999796e0 3.8332973e0 3.8332973e0
1.4166507e0 2.4999796e0 3.9166302e0 3.9166302e0
1.4999837e0 2.4999796e0 3.9999632e0 3.9999632e0
1.5833167e0 2.4999796e0 4.0832962e0 4.0832962e0
1.6666496e0 2.4999796e0 4.1666292e0 4.1666292e0
1.7499826e0 2.4999796e0 4.2499622e0 4.2499622e0
1.8333156e0 2.4999796e0 4.3332951e0 4.3332951e0
1.9166486e0 2.4999796e0 4.4166281e0 4.4166281e0
1.9999815e0 2.4999796e0 4.4999611e0 4.4999611e0
2.0833145e0 2.4999796e0 4.583294e0 4.583294e0
2.1666476e0 2.4999796e0 4.6666272e0 4.6666272e0
2.2499806e0 2.4999796e0 4.7499602e0 4.7499602e0
2.3333136e0 2.4999796e0 4.8332932e0 4.8332932e0
2.4166466e0 2.4999796e0 4.9166261e0 4.9166261e0
2.4999796e0 2.4999796e0 4.9999591e0 4.9999591e0


==> book_contourtmp1.dat <==
-2.5e0 -2.5e0 2.5e0 2.5e0
-2.416667e0 -2.5e0 2.416667e0 2.416667e0
-2.333334e0 -2.5e0 2.333334e0 2.333334e0
-2.250001e0 -2.5e0 2.250001e0 2.250001e0
-2.1666681e0 -2.5e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.5e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.5e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.5e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.5e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.5e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.5e0 1.66667e0 1.66667e0
-1.5833371e0 -2.5e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.5e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.5e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.5e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.5e0 1.250005e0 1.250005e0
-1.166672e0 -2.5e0 1.333328e0 1.333328e0
-1.0833391e0 -2.5e0 1.4166609e0 1.4166609e0
-1.0000061e0 -2.5e0 1.4999939e0 1.4999939e0
-9.166731e-1 -2.5e0 1.583327e0 1.583327e0
-8.333401e-1 -2.5e0 1.66666e0 1.66666e0
-7.500072e-1 -2.5e0 1.7499928e0 1.7499928e0
-6.666742e-1 -2.5e0 1.8333258e0 1.8333258e0
-5.833412e-1 -2.5e0 1.916659e0 1.916659e0
-5.000082e-1 -2.5e0 1.9999919e0 1.9999919e0
-4.166753e-1 -2.5e0 2.0833247e0 2.0833247e0
-3.333421e-1 -2.5e0 2.166658e0 2.166658e0
-2.500092e-1 -2.5e0 2.2499908e0 2.2499908e0
-1.666762e-1 -2.5e0 2.3333238e0 2.3333238e0
-8.33432e-2 -2.5e0 2.4166568e0 2.4166568e0
-1.02e-5 -2.5e0 2.49999e0 2.49999e0
8.33228e-2 -2.5e0 2.5833228e0 2.5833228e0
1.666557e-1 -2.5e0 2.6666556e0 2.6666556e0
2.499887e-1 -2.5e0 2.7499886e0 2.7499886e0
3.333217e-1 -2.5e0 2.8333217e0 2.8333217e0
4.166548e-1 -2.5e0 2.9166547e0 2.9166547e0
4.999878e-1 -2.5e0 2.9999878e0 2.9999878e0
5.833208e-1 -2.5e0 3.0833208e0 3.0833208e0
6.666537e-1 -2.5e0 3.1666536e0 3.1666536e0
7.499867e-1 -2.5e0 3.2499866e0 3.2499866e0
8.333197e-1 -2.5e0 3.3333197e0 3.3333197e0
9.166527e-1 -2.5e0 3.4166527e0 3.4166527e0
9.999857e-1 -2.5e0 3.4999857e0 3.4999857e0
1.0833186e0 -2.5e0 3.5833186e0 3.5833186e0
1.1666516e0 -2.5e0 3.6666516e0 3.6666516e0
1.2499846e0 -2.5e0 3.7499846e0 3.7499846e0
1.3333177e0 -2.5e0 3.8333177e0 3.8333177e0
1.4166507e0 -2.5e0 3.9166507e0 3.9166507e0
1.4999837e0 -2.5e0 3.9999837e0 3.9999837e0
1.5833167e0 -2.5e0 4.0833167e0 4.0833167e0
1.6666496e0 -2.5e0 4.1666496e0 4.1666496e0
1.7499826e0 -2.5e0 4.2499826e0 4.2499826e0
1.8333156e0 -2.5e0 4.3333156e0 4.3333156e0
1.9166486e0 -2.5e0 4.4166486e0 4.4166486e0
1.9999815e0 -2.5e0 4.4999815e0 4.4999815e0
2.0833145e0 -2.5e0 4.5833145e0 4.5833145e0
2.1666476e0 -2.5e0 4.6666476e0 4.6666476e0
2.2499806e0 -2.5e0 4.7499806e0 4.7499806e0
2.3333136e0 -2.5e0 4.8333136e0 4.8333136e0
2.4166466e0 -2.5e0 4.9166466e0 4.9166466e0
2.4999796e0 -2.5e0 4.9999796e0 4.9999796e0

-2.5e0 -2.416667e0 2.5e0 2.5e0
-2.416667e0 -2.416667e0 2.416667e0 2.416667e0
-2.333334e0 -2.416667e0 2.333334e0 2.333334e0
-2.250001e0 -2.416667e0 2.250001e0 2.250001e0
-2.1666681e0 -2.416667e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.416667e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.416667e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.416667e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.416667e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.416667e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.416667e0 1.66667e0 1.66667e0
-1.5833371e0 -2.416667e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.416667e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.416667e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.416667e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.416667e0 1.250005e0 1.250005e0
-1.166672e0 -2.416667e0 1.249995e0 1.249995e0
-1.0833391e0 -2.416667e0 1.333328e0 1.333328e0
-1.0000061e0 -2.416667e0 1.4166609e0 1.4166609e0
-9.166731e-1 -2.416667e0 1.499994e0 1.499994e0
-8.333401e-1 -2.416667e0 1.583327e0 1.583327e0
-7.500072e-1 -2.416667e0 1.6666599e0 1.6666599e0
-6.666742e-1 -2.416667e0 1.7499928e0 1.7499928e0
-5.833412e-1 -2.416667e0 1.833326e0 1.833326e0
-5.000082e-1 -2.416667e0 1.916659e0 1.916659e0
-4.166753e-1 -2.416667e0 1.9999918e0 1.9999918e0
-3.333421e-1 -2.416667e0 2.083325e0 2.083325e0
-2.500092e-1 -2.416667e0 2.1666579e0 2.1666579e0
-1.666762e-1 -2.416667e0 2.2499908e0 2.2499908e0
-8.33432e-2 -2.416667e0 2.3333238e0 2.3333238e0
-1.02e-5 -2.416667e0 2.416657e0 2.416657e0
8.33228e-2 -2.416667e0 2.4999898e0 2.4999898e0
1.666557e-1 -2.416667e0 2.5833226e0 2.5833226e0
2.499887e-1 -2.416667e0 2.6666556e0 2.6666556e0
3.333217e-1 -2.416667e0 2.7499887e0 2.7499887e0
4.166548e-1 -2.416667e0 2.8333217e0 2.8333217e0
4.999878e-1 -2.416667e0 2.9166548e0 2.9166548e0
5.833208e-1 -2.416667e0 2.9999878e0 2.9999878e0
6.666537e-1 -2.416667e0 3.0833206e0 3.0833206e0
7.499867e-1 -2.416667e0 3.1666536e0 3.1666536e0
8.333197e-1 -2.416667e0 3.2499867e0 3.2499867e0
9.166527e-1 -2.416667e0 3.3333197e0 3.3333197e0
9.999857e-1 -2.416667e0 3.4166527e0 3.4166527e0
1.0833186e0 -2.416667e0 3.4999857e0 3.4999857e0
1.1666516e0 -2.416667e0 3.5833186e0 3.5833186e0
1.2499846e0 -2.416667e0 3.6666516e0 3.6666516e0
1.3333177e0 -2.416667e0 3.7499847e0 3.7499847e0
1.4166507e0 -2.416667e0 3.8333177e0 3.8333177e0
1.4999837e0 -2.416667e0 3.9166507e0 3.9166507e0
1.5833167e0 -2.416667e0 3.9999837e0 3.9999837e0
1.6666496e0 -2.416667e0 4.0833167e0 4.0833167e0
1.7499826e0 -2.416667e0 4.1666496e0 4.1666496e0
1.8333156e0 -2.416667e0 4.2499826e0 4.2499826e0
1.9166486e0 -2.416667e0 4.3333156e0 4.3333156e0
1.9999815e0 -2.416667e0 4.4166486e0 4.4166486e0
2.0833145e0 -2.416667e0 4.4999815e0 4.4999815e0
2.1666476e0 -2.416667e0 4.5833147e0 4.5833147e0
2.2499806e0 -2.416667e0 4.6666476e0 4.6666476e0
2.3333136e0 -2.416667e0 4.7499806e0 4.7499806e0
2.4166466e0 -2.416667e0 4.8333136e0 4.8333136e0
2.4999796e0 -2.416667e0 4.9166466e0 4.9166466e0

-2.5e0 -2.333334e0 2.5e0 2.5e0
-2.416667e0 -2.333334e0 2.416667e0 2.416667e0
-2.333334e0 -2.333334e0 2.333334e0 2.333334e0
-2.250001e0 -2.333334e0 2.250001e0 2.250001e0
-2.1666681e0 -2.333334e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.333334e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.333334e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.333334e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.333334e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.333334e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.333334e0 1.66667e0 1.66667e0
-1.5833371e0 -2.333334e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.333334e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.333334e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.333334e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.333334e0 1.250005e0 1.250005e0
-1.166672e0 -2.333334e0 1.166672e0 1.166672e0
-1.0833391e0 -2.333334e0 1.249995e0 1.249995e0
-1.0000061e0 -2.333334e0 1.333328e0 1.333328e0
-9.166731e-1 -2.333334e0 1.416661e0 1.416661e0
-8.333401e-1 -2.333334e0 1.499994e0 1.499994e0
-7.500072e-1 -2.333334e0 1.5833269e0 1.5833269e0
-6.666742e-1 -2.333334e0 1.6666599e0 1.6666599e0
-5.833412e-1 -2.333334e0 1.749993e0 1.749993e0
-5.000082e-1 -2.333334e0 1.833326e0 1.833326e0
-4.166753e-1 -2.333334e0 1.9166588e0 1.9166588e0
-3.333421e-1 -2.333334e0 1.999992e0 1.999992e0
-2.500092e-1 -2.333334e0 2.0833249e0 2.0833249e0
-1.666762e-1 -2.333334e0 2.1666579e0 2.1666579e0
-8.33432e-2 -2.333334e0 2.2499908e0 2.2499908e0
-1.02e-5 -2.333334e0 2.333324e0 2.333324e0
8.33228e-2 -2.333334e0 2.4166568e0 2.4166568e0
1.666557e-1 -2.333334e0 2.4999896e0 2.4999896e0
2.499887e-1 -2.333334e0 2.5833226e0 2.5833226e0
3.333217e-1 -2.333334e0 2.6666557e0 2.6666557e0
4.166548e-1 -2.333334e0 2.7499887e0 2.7499887e0
4.999878e-1 -2.333334e0 2.8333218e0 2.8333218e0
5.833208e-1 -2.333334e0 2.9166548e0 2.9166548e0
6.666537e-1 -2.333334e0 2.9999876e0 2.9999876e0
7.499867e-1 -2.333334e0 3.0833206e0 3.0833206e0
8.333197e-1 -2.333334e0 3.1666537e0 3.1666537e0
9.166527e-1 -2.333334e0 3.2499867e0 3.2499867e0
9.999857e-1 -2.333334e0 3.3333197e0 3.3333197e0
1.0833186e0 -2.333334e0 3.4166527e0 3.4166527e0
1.1666516e0 -2.333334e0 3.4999857e0 3.4999857e0
1.2499846e0 -2.333334e0 3.5833186e0 3.5833186e0
1.3333177e0 -2.333334e0 3.6666518e0 3.6666518e0
1.4166507e0 -2.333334e0 3.7499847e0 3.7499847e0
1.4999837e0 -2.333334e0 3.8333177e0 3.8333177e0
1.5833167e0 -2.333334e0 3.9166507e0 3.9166507e0
1.6666496e0 -2.333334e0 3.9999837e0 3.9999837e0
1.7499826e0 -2.333334e0 4.0833167e0 4.0833167e0
1.8333156e0 -2.333334e0 4.1666496e0 4.1666496e0
1.9166486e0 -2.333334e0 4.2499826e0 4.2499826e0
1.9999815e0 -2.333334e0 4.3333156e0 4.3333156e0
2.0833145e0 -2.333334e0 4.4166486e0 4.4166486e0
2.1666476e0 -2.333334e0 4.4999817e0 4.4999817e0
2.2499806e0 -2.333334e0 4.5833147e0 4.5833147e0
2.3333136e0 -2.333334e0 4.6666476e0 4.6666476e0
2.4166466e0 -2.333334e0 4.7499806e0 4.7499806e0
2.4999796e0 -2.333334e0 4.8333136e0 4.8333136e0

-2.5e0 -2.250001e0 2.5e0 2.5e0
-2.416667e0 -2.250001e0 2.416667e0 2.416667e0
-2.333334e0 -2.250001e0 2.333334e0 2.333334e0
-2.250001e0 -2.250001e0 2.250001e0 2.250001e0
-2.1666681e0 -2.250001e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.250001e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.250001e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.250001e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.250001e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.250001e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.250001e0 1.66667e0 1.66667e0
-1.5833371e0 -2.250001e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.250001e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.250001e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.250001e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.250001e0 1.250005e0 1.250005e0
-1.166672e0 -2.250001e0 1.166672e0 1.166672e0
-1.0833391e0 -2.250001e0 1.166662e0 1.166662e0
-1.0000061e0 -2.250001e0 1.249995e0 1.249995e0
-9.166731e-1 -2.250001e0 1.3333281e0 1.3333281e0
-8.333401e-1 -2.250001e0 1.416661e0 1.416661e0
-7.500072e-1 -2.250001e0 1.4999939e0 1.4999939e0
-6.666742e-1 -2.250001e0 1.5833269e0 1.5833269e0
-5.833412e-1 -2.250001e0 1.66666e0 1.66666e0
-5.000082e-1 -2.250001e0 1.749993e0 1.749993e0
-4.166753e-1 -2.250001e0 1.8333258e0 1.8333258e0
-3.333421e-1 -2.250001e0 1.9166591e0 1.9166591e0
-2.500092e-1 -2.250001e0 1.9999919e0 1.9999919e0
-1.666762e-1 -2.250001e0 2.0833249e0 2.0833249e0
-8.33432e-2 -2.250001e0 2.1666579e0 2.1666579e0
-1.02e-5 -2.250001e0 2.249991e0 2.249991e0
8.33228e-2 -2.250001e0 2.3333238e0 2.3333238e0
1.666557e-1 -2.250001e0 2.4166566e0 2.4166566e0
2.499887e-1 -2.250001e0 2.4999896e0 2.4999896e0
3.333217e-1 -2.250001e0 2.5833228e0 2.5833228e0
4.166548e-1 -2.250001e0 2.6666557e0 2.6666557e0
4.999878e-1 -2.250001e0 2.7499889e0 2.7499889e0
5.833208e-1 -2.250001e0 2.8333218e0 2.8333218e0
6.666537e-1 -2.250001e0 2.9166547e0 2.9166547e0
7.499867e-1 -2.250001e0 2.9999876e0 2.9999876e0
8.333197e-1 -2.250001e0 3.0833208e0 3.0833208e0
9.166527e-1 -2.250001e0 3.1666537e0 3.1666537e0
9.999857e-1 -2.250001e0 3.2499867e0 3.2499867e0
1.0833186e0 -2.250001e0 3.3333197e0 3.3333197e0
1.1666516e0 -2.250001e0 3.4166527e0 3.4166527e0
1.2499846e0 -2.250001e0 3.4999857e0 3.4999857e0
1.3333177e0 -2.250001e0 3.5833188e0 3.5833188e0
1.4166507e0 -2.250001e0 3.6666518e0 3.6666518e0
1.4999837e0 -2.250001e0 3.7499847e0 3.7499847e0
1.5833167e0 -2.250001e0 3.8333177e0 3.8333177e0
1.6666496e0 -2.250001e0 3.9166507e0 3.9166507e0
1.7499826e0 -2.250001e0 3.9999837e0 3.9999837e0
1.8333156e0 -2.250001e0 4.0833167e0 4.0833167e0
1.9166486e0 -2.250001e0 4.1666496e0 4.1666496e0
1.9999815e0 -2.250001e0 4.2499826e0 4.2499826e0
2.0833145e0 -2.250001e0 4.3333156e0 4.3333156e0
2.1666476e0 -2.250001e0 4.4166487e0 4.4166487e0
2.2499806e0 -2.250001e0 4.4999817e0 4.4999817e0
2.3333136e0 -2.250001e0 4.5833147e0 4.5833147e0
2.4166466e0 -2.250001e0 4.6666476e0 4.6666476e0
2.4999796e0 -2.250001e0 4.7499806e0 4.7499806e0

-2.5e0 -2.1666681e0 2.5e0 2.5e0
-2.416667e0 -2.1666681e0 2.416667e0 2.416667e0
-2.333334e0 -2.1666681e0 2.333334e0 2.333334e0
-2.250001e0 -2.1666681e0 2.250001e0 2.250001e0
-2.1666681e0 -2.1666681e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.1666681e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.1666681e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.1666681e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.1666681e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.1666681e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.1666681e0 1.66667e0 1.66667e0
-1.5833371e0 -2.1666681e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.1666681e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.1666681e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.1666681e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.1666681e0 1.250005e0 1.250005e0
-1.166672e0 -2.1666681e0 1.166672e0 1.166672e0
-1.0833391e0 -2.1666681e0 1.0833391e0 1.0833391e0
-1.0000061e0 -2.1666681e0 1.166662e0 1.166662e0
-9.166731e-1 -2.1666681e0 1.2499951e0 1.2499951e0
-8.333401e-1 -2.1666681e0 1.3333281e0 1.3333281e0
-7.500072e-1 -2.1666681e0 1.4166609e0 1.4166609e0
-6.666742e-1 -2.1666681e0 1.4999939e0 1.4999939e0
-5.833412e-1 -2.1666681e0 1.583327e0 1.583327e0
-5.000082e-1 -2.1666681e0 1.66666e0 1.66666e0
-4.166753e-1 -2.1666681e0 1.7499928e0 1.7499928e0
-3.333421e-1 -2.1666681e0 1.8333261e0 1.8333261e0
-2.500092e-1 -2.1666681e0 1.916659e0 1.916659e0
-1.666762e-1 -2.1666681e0 1.9999919e0 1.9999919e0
-8.33432e-2 -2.1666681e0 2.0833249e0 2.0833249e0
-1.02e-5 -2.1666681e0 2.166658e0 2.166658e0
8.33228e-2 -2.1666681e0 2.2499908e0 2.2499908e0
1.666557e-1 -2.1666681e0 2.3333237e0 2.3333237e0
2.499887e-1 -2.1666681e0 2.4166566e0 2.4166566e0
3.333217e-1 -2.1666681e0 2.4999898e0 2.4999898e0
4.166548e-1 -2.1666681e0 2.5833228e0 2.5833228e0
4.999878e-1 -2.1666681e0 2.6666559e0 2.6666559e0
5.833208e-1 -2.1666681e0 2.7499889e0 2.7499889e0
6.666537e-1 -2.1666681e0 2.8333217e0 2.8333217e0
7.499867e-1 -2.1666681e0 2.9166547e0 2.9166547e0
8.333197e-1 -2.1666681e0 2.9999878e0 2.9999878e0
9.166527e-1 -2.1666681e0 3.0833208e0 3.0833208e0
9.999857e-1 -2.1666681e0 3.1666537e0 3.1666537e0
1.0833186e0 -2.1666681e0 3.2499867e0 3.2499867e0
1.1666516e0 -2.1666681e0 3.3333197e0 3.3333197e0
1.2499846e0 -2.1666681e0 3.4166527e0 3.4166527e0
1.3333177e0 -2.1666681e0 3.4999858e0 3.4999858e0
1.4166507e0 -2.1666681e0 3.5833188e0 3.5833188e0
1.4999837e0 -2.1666681e0 3.6666518e0 3.6666518e0
1.5833167e0 -2.1666681e0 3.7499847e0 3.7499847e0
1.6666496e0 -2.1666681e0 3.8333177e0 3.8333177e0
1.7499826e0 -2.1666681e0 3.9166507e0 3.9166507e0
1.8333156e0 -2.1666681e0 3.9999837e0 3.9999837e0
1.9166486e0 -2.1666681e0 4.0833167e0 4.0833167e0
1.9999815e0 -2.1666681e0 4.1666496e0 4.1666496e0
2.0833145e0 -2.1666681e0 4.2499826e0 4.2499826e0
2.1666476e0 -2.1666681e0 4.3333157e0 4.3333157e0
2.2499806e0 -2.1666681e0 4.4166487e0 4.4166487e0
2.3333136e0 -2.1666681e0 4.4999817e0 4.4999817e0
2.4166466e0 -2.1666681e0 4.5833147e0 4.5833147e0
2.4999796e0 -2.1666681e0 4.6666476e0 4.6666476e0

-2.5e0 -2.0833351e0 2.5e0 2.5e0
-2.416667e0 -2.0833351e0 2.416667e0 2.416667e0
-2.333334e0 -2.0833351e0 2.333334e0 2.333334e0
-2.250001e0 -2.0833351e0 2.250001e0 2.250001e0
-2.1666681e0 -2.0833351e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.0833351e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.0833351e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.0833351e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.0833351e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.0833351e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.0833351e0 1.66667e0 1.66667e0
-1.5833371e0 -2.0833351e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.0833351e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.0833351e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.0833351e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.0833351e0 1.250005e0 1.250005e0
-1.166672e0 -2.0833351e0 1.166672e0 1.166672e0
-1.0833391e0 -2.0833351e0 1.0833391e0 1.0833391e0
-1.0000061e0 -2.0833351e0 1.083329e0 1.083329e0
-9.166731e-1 -2.0833351e0 1.1666621e0 1.1666621e0
-8.333401e-1 -2.0833351e0 1.2499951e0 1.2499951e0
-7.500072e-1 -2.0833351e0 1.333328e0 1.333328e0
-6.666742e-1 -2.0833351e0 1.4166609e0 1.4166609e0
-5.833412e-1 -2.0833351e0 1.499994e0 1.499994e0
-5.000082e-1 -2.0833351e0 1.583327e0 1.583327e0
-4.166753e-1 -2.0833351e0 1.6666599e0 1.6666599e0
-3.333421e-1 -2.0833351e0 1.7499931e0 1.7499931e0
-2.500092e-1 -2.0833351e0 1.833326e0 1.833326e0
-1.666762e-1 -2.0833351e0 1.916659e0 1.916659e0
-8.33432e-2 -2.0833351e0 1.9999919e0 1.9999919e0
-1.02e-5 -2.0833351e0 2.083325e0 2.083325e0
8.33228e-2 -2.0833351e0 2.1666579e0 2.1666579e0
1.666557e-1 -2.0833351e0 2.2499907e0 2.2499907e0
2.499887e-1 -2.0833351e0 2.3333237e0 2.3333237e0
3.333217e-1 -2.0833351e0 2.4166568e0 2.4166568e0
4.166548e-1 -2.0833351e0 2.4999898e0 2.4999898e0
4.999878e-1 -2.0833351e0 2.5833229e0 2.5833229e0
5.833208e-1 -2.0833351e0 2.6666559e0 2.6666559e0
6.666537e-1 -2.0833351e0 2.7499887e0 2.7499887e0
7.499867e-1 -2.0833351e0 2.8333217e0 2.8333217e0
8.333197e-1 -2.0833351e0 2.9166548e0 2.9166548e0
9.166527e-1 -2.0833351e0 2.9999878e0 2.9999878e0
9.999857e-1 -2.0833351e0 3.0833208e0 3.0833208e0
1.0833186e0 -2.0833351e0 3.1666537e0 3.1666537e0
1.1666516e0 -2.0833351e0 3.2499867e0 3.2499867e0
1.2499846e0 -2.0833351e0 3.3333197e0 3.3333197e0
1.3333177e0 -2.0833351e0 3.4166528e0 3.4166528e0
1.4166507e0 -2.0833351e0 3.4999858e0 3.4999858e0
1.4999837e0 -2.0833351e0 3.5833188e0 3.5833188e0
1.5833167e0 -2.0833351e0 3.6666518e0 3.6666518e0
1.6666496e0 -2.0833351e0 3.7499847e0 3.7499847e0
1.7499826e0 -2.0833351e0 3.8333177e0 3.8333177e0
1.8333156e0 -2.0833351e0 3.9166507e0 3.9166507e0
1.9166486e0 -2.0833351e0 3.9999837e0 3.9999837e0
1.9999815e0 -2.0833351e0 4.0833167e0 4.0833167e0
2.0833145e0 -2.0833351e0 4.1666496e0 4.1666496e0
2.1666476e0 -2.0833351e0 4.2499828e0 4.2499828e0
2.2499806e0 -2.0833351e0 4.3333157e0 4.3333157e0
2.3333136e0 -2.0833351e0 4.4166487e0 4.4166487e0
2.4166466e0 -2.0833351e0 4.4999817e0 4.4999817e0
2.4999796e0 -2.0833351e0 4.5833147e0 4.5833147e0

-2.5e0 -2.0000021e0 2.5e0 2.5e0
-2.416667e0 -2.0000021e0 2.416667e0 2.416667e0
-2.333334e0 -2.0000021e0 2.333334e0 2.333334e0
-2.250001e0 -2.0000021e0 2.250001e0 2.250001e0
-2.1666681e0 -2.0000021e0 2.1666681e0 2.1666681e0
-2.0833351e0 -2.0000021e0 2.0833351e0 2.0833351e0
-2.0000021e0 -2.0000021e0 2.0000021e0 2.0000021e0
-1.9166692e0 -2.0000021e0 1.9166692e0 1.9166692e0
-1.8333362e0 -2.0000021e0 1.8333362e0 1.8333362e0
-1.7500032e0 -2.0000021e0 1.7500032e0 1.7500032e0
-1.66667e0 -2.0000021e0 1.66667e0 1.66667e0
-1.5833371e0 -2.0000021e0 1.5833371e0 1.5833371e0
-1.5000041e0 -2.0000021e0 1.5000041e0 1.5000041e0
-1.4166711e0 -2.0000021e0 1.4166711e0 1.4166711e0
-1.3333382e0 -2.0000021e0 1.3333382e0 1.3333382e0
-1.250005e0 -2.0000021e0 1.250005e0 1.250005e0
-1.166672e0 -2.0000021e0 1.166672e0 1.166672e0
-1.0833391e0 -2.0000021e0 1.0833391e0 1.0833391e0
-1.0000061e0 -2.0000021e0 1.0000061e0 1.0000061e0
-9.166731e-1 -2.0000021e0 1.0833292e0 1.0833292e0
-8.333401e-1 -2.0000021e0 1.1666621e0 1.1666621e0
-7.500072e-1 -2.0000021e0 1.249995e0 1.249995e0
-6.666742e-1 -2.0000021e0 1.333328e0 1.333328e0
-5.833412e-1 -2.0000021e0 1.416661e0 1.416661e0
-5.000082e-1 -2.0000021e0 1.499994e0 1.499994e0
-4.166753e-1 -2.0000021e0 1.5833269e0 1.5833269e0
-3.333421e-1 -2.0000021e0 1.6666602e0 1.6666602e0
-2.500092e-1 -2.0000021e0 1.749993e0 1.749993e0
-1.666762e-1 -2.0000021e0 1.833326e0 1.833326e0
-8.33432e-2 -2.0000021e0 1.916659e0 1.916659e0
-1.02e-5 -2.0000021e0 1.999992e0 1.999992e0
8.33228e-2 -2.0000021e0 2.0833249e0 2.0833249e0
1.666557e-1 -2.0000021e0 2.1666577e0 2.1666577e0
2.499887e-1 -2.0000021e0 2.2499907e0 2.2499907e0
3.333217e-1 -2.0000021e0 2.3333238e0 2.3333238e0
4.166548e-1 -2.0000021e0 2.4166568e0 2.4166568e0
4.999878e-1 -2.0000021e0 2.49999e0 2.49999e0
5.833208e-1 -2.0000021e0 2.5833229e0 2.5833229e0
6.666537e-1 -2.0000021e0 2.6666557e0 2.6666557e0
7.499867e-1 -2.0000021e0 2.7499887e0 2.7499887e0
8.333197e-1 -2.0000021e0 2.8333218e0 2.8333218e0
9.166527e-1 -2.0000021e0 2.9166548e0 2.9166548e0
9.999857e-1 -2.0000021e0 2.9999878e0 2.9999878e0
1.0833186e0 -2.0000021e0 3.0833208e0 3.0833208e0
1.1666516e0 -2.0000021e0 3.1666537e0 3.1666537e0
1.2499846e0 -2.0000021e0 3.2499867e0 3.2499867e0
1.3333177e0 -2.0000021e0 3.3333199e0 3.3333199e0
1.4166507e0 -2.0000021e0 3.4166528e0 3.4166528e0
1.4999837e0 -2.0000021e0 3.4999858e0 3.4999858e0
1.5833167e0 -2.0000021e0 3.5833188e0 3.5833188e0
1.6666496e0 -2.0000021e0 3.6666518e0 3.6666518e0
1.7499826e0 -2.0000021e0 3.7499847e0 3.7499847e0
1.8333156e0 -2.0000021e0 3.8333177e0 3.8333177e0
1.9166486e0 -2.0000021e0 3.9166507e0 3.9166507e0
1.9999815e0 -2.0000021e0 3.9999837e0 3.9999837e0
2.0833145e0 -2.0000021e0 4.0833167e0 4.0833167e0
2.1666476e0 -2.0000021e0 4.1666498e0 4.1666498e0
2.2499806e0 -2.0000021e0 4.2499828e0 4.2499828e0
2.3333136e0 -2.0000021e0 4.3333157e0 4.3333157e0
2.4166466e0 -2.0000021e0 4.4166487e0 4.4166487e0
2.4999796e0 -2.0000021e0 4.4999817e0 4.4999817e0

-2.5e0 -1.9166692e0 2.5e0 2.5e0
-2.416667e0 -1.9166692e0 2.416667e0 2.416667e0
-2.333334e0 -1.9166692e0 2.333334e0 2.333334e0
-2.250001e0 -1.9166692e0 2.250001e0 2.250001e0
-2.1666681e0 -1.9166692e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.9166692e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.9166692e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.9166692e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.9166692e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.9166692e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.9166692e0 1.66667e0 1.66667e0
-1.5833371e0 -1.9166692e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.9166692e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.9166692e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.9166692e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.9166692e0 1.250005e0 1.250005e0
-1.166672e0 -1.9166692e0 1.166672e0 1.166672e0
-1.0833391e0 -1.9166692e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.9166692e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.9166692e0 9.999962e-1 9.999962e-1
-8.333401e-1 -1.9166692e0 1.0833292e0 1.0833292e0
-7.500072e-1 -1.9166692e0 1.166662e0 1.166662e0
-6.666742e-1 -1.9166692e0 1.249995e0 1.249995e0
-5.833412e-1 -1.9166692e0 1.3333281e0 1.3333281e0
-5.000082e-1 -1.9166692e0 1.416661e0 1.416661e0
-4.166753e-1 -1.9166692e0 1.4999939e0 1.4999939e0
-3.333421e-1 -1.9166692e0 1.5833272e0 1.5833272e0
-2.500092e-1 -1.9166692e0 1.66666e0 1.66666e0
-1.666762e-1 -1.9166692e0 1.749993e0 1.749993e0
-8.33432e-2 -1.9166692e0 1.833326e0 1.833326e0
-1.02e-5 -1.9166692e0 1.9166591e0 1.9166591e0
8.33228e-2 -1.9166692e0 1.9999919e0 1.9999919e0
1.666557e-1 -1.9166692e0 2.0833247e0 2.0833247e0
2.499887e-1 -1.9166692e0 2.1666577e0 2.1666577e0
3.333217e-1 -1.9166692e0 2.2499908e0 2.2499908e0
4.166548e-1 -1.9166692e0 2.3333238e0 2.3333238e0
4.999878e-1 -1.9166692e0 2.416657e0 2.416657e0
5.833208e-1 -1.9166692e0 2.49999e0 2.49999e0
6.666537e-1 -1.9166692e0 2.5833228e0 2.5833228e0
7.499867e-1 -1.9166692e0 2.6666557e0 2.6666557e0
8.333197e-1 -1.9166692e0 2.7499889e0 2.7499889e0
9.166527e-1 -1.9166692e0 2.8333218e0 2.8333218e0
9.999857e-1 -1.9166692e0 2.9166548e0 2.9166548e0
1.0833186e0 -1.9166692e0 2.9999878e0 2.9999878e0
1.1666516e0 -1.9166692e0 3.0833208e0 3.0833208e0
1.2499846e0 -1.9166692e0 3.1666537e0 3.1666537e0
1.3333177e0 -1.9166692e0 3.2499869e0 3.2499869e0
1.4166507e0 -1.9166692e0 3.3333199e0 3.3333199e0
1.4999837e0 -1.9166692e0 3.4166528e0 3.4166528e0
1.5833167e0 -1.9166692e0 3.4999858e0 3.4999858e0
1.6666496e0 -1.9166692e0 3.5833188e0 3.5833188e0
1.7499826e0 -1.9166692e0 3.6666518e0 3.6666518e0
1.8333156e0 -1.9166692e0 3.7499847e0 3.7499847e0
1.9166486e0 -1.9166692e0 3.8333177e0 3.8333177e0
1.9999815e0 -1.9166692e0 3.9166507e0 3.9166507e0
2.0833145e0 -1.9166692e0 3.9999837e0 3.9999837e0
2.1666476e0 -1.9166692e0 4.0833168e0 4.0833168e0
2.2499806e0 -1.9166692e0 4.1666498e0 4.1666498e0
2.3333136e0 -1.9166692e0 4.2499828e0 4.2499828e0
2.4166466e0 -1.9166692e0 4.3333157e0 4.3333157e0
2.4999796e0 -1.9166692e0 4.4166487e0 4.4166487e0

-2.5e0 -1.8333362e0 2.5e0 2.5e0
-2.416667e0 -1.8333362e0 2.416667e0 2.416667e0
-2.333334e0 -1.8333362e0 2.333334e0 2.333334e0
-2.250001e0 -1.8333362e0 2.250001e0 2.250001e0
-2.1666681e0 -1.8333362e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.8333362e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.8333362e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.8333362e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.8333362e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.8333362e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.8333362e0 1.66667e0 1.66667e0
-1.5833371e0 -1.8333362e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.8333362e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.8333362e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.8333362e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.8333362e0 1.250005e0 1.250005e0
-1.166672e0 -1.8333362e0 1.166672e0 1.166672e0
-1.0833391e0 -1.8333362e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.8333362e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.8333362e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.8333362e0 9.999962e-1 9.999962e-1
-7.500072e-1 -1.8333362e0 1.083329e0 1.083329e0
-6.666742e-1 -1.8333362e0 1.166662e0 1.166662e0
-5.833412e-1 -1.8333362e0 1.2499951e0 1.2499951e0
-5.000082e-1 -1.8333362e0 1.3333281e0 1.3333281e0
-4.166753e-1 -1.8333362e0 1.4166609e0 1.4166609e0
-3.333421e-1 -1.8333362e0 1.4999942e0 1.4999942e0
-2.500092e-1 -1.8333362e0 1.583327e0 1.583327e0
-1.666762e-1 -1.8333362e0 1.66666e0 1.66666e0
-8.33432e-2 -1.8333362e0 1.749993e0 1.749993e0
-1.02e-5 -1.8333362e0 1.8333261e0 1.8333261e0
8.33228e-2 -1.8333362e0 1.916659e0 1.916659e0
1.666557e-1 -1.8333362e0 1.9999918e0 1.9999918e0
2.499887e-1 -1.8333362e0 2.0833247e0 2.0833247e0
3.333217e-1 -1.8333362e0 2.1666579e0 2.1666579e0
4.166548e-1 -1.8333362e0 2.2499908e0 2.2499908e0
4.999878e-1 -1.8333362e0 2.333324e0 2.333324e0
5.833208e-1 -1.8333362e0 2.416657e0 2.416657e0
6.666537e-1 -1.8333362e0 2.4999898e0 2.4999898e0
7.499867e-1 -1.8333362e0 2.5833228e0 2.5833228e0
8.333197e-1 -1.8333362e0 2.6666559e0 2.6666559e0
9.166527e-1 -1.8333362e0 2.7499889e0 2.7499889e0
9.999857e-1 -1.8333362e0 2.8333218e0 2.8333218e0
1.0833186e0 -1.8333362e0 2.9166548e0 2.9166548e0
1.1666516e0 -1.8333362e0 2.9999878e0 2.9999878e0
1.2499846e0 -1.8333362e0 3.0833208e0 3.0833208e0
1.3333177e0 -1.8333362e0 3.1666539e0 3.1666539e0
1.4166507e0 -1.8333362e0 3.2499869e0 3.2499869e0
1.4999837e0 -1.8333362e0 3.3333199e0 3.3333199e0
1.5833167e0 -1.8333362e0 3.4166528e0 3.4166528e0
1.6666496e0 -1.8333362e0 3.4999858e0 3.4999858e0
1.7499826e0 -1.8333362e0 3.5833188e0 3.5833188e0
1.8333156e0 -1.8333362e0 3.6666518e0 3.6666518e0
1.9166486e0 -1.8333362e0 3.7499847e0 3.7499847e0
1.9999815e0 -1.8333362e0 3.8333177e0 3.8333177e0
2.0833145e0 -1.8333362e0 3.9166507e0 3.9166507e0
2.1666476e0 -1.8333362e0 3.9999838e0 3.9999838e0
2.2499806e0 -1.8333362e0 4.0833168e0 4.0833168e0
2.3333136e0 -1.8333362e0 4.1666498e0 4.1666498e0
2.4166466e0 -1.8333362e0 4.2499828e0 4.2499828e0
2.4999796e0 -1.8333362e0 4.3333157e0 4.3333157e0

-2.5e0 -1.7500032e0 2.5e0 2.5e0
-2.416667e0 -1.7500032e0 2.416667e0 2.416667e0
-2.333334e0 -1.7500032e0 2.333334e0 2.333334e0
-2.250001e0 -1.7500032e0 2.250001e0 2.250001e0
-2.1666681e0 -1.7500032e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.7500032e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.7500032e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.7500032e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.7500032e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.7500032e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.7500032e0 1.66667e0 1.66667e0
-1.5833371e0 -1.7500032e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.7500032e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.7500032e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.7500032e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.7500032e0 1.250005e0 1.250005e0
-1.166672e0 -1.7500032e0 1.166672e0 1.166672e0
-1.0833391e0 -1.7500032e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.7500032e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.7500032e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.7500032e0 9.166632e-1 9.166632e-1
-7.500072e-1 -1.7500032e0 9.99996e-1 9.99996e-1
-6.666742e-1 -1.7500032e0 1.083329e0 1.083329e0
-5.833412e-1 -1.7500032e0 1.1666621e0 1.1666621e0
-5.000082e-1 -1.7500032e0 1.2499951e0 1.2499951e0
-4.166753e-1 -1.7500032e0 1.333328e0 1.333328e0
-3.333421e-1 -1.7500032e0 1.4166612e0 1.4166612e0
-2.500092e-1 -1.7500032e0 1.499994e0 1.499994e0
-1.666762e-1 -1.7500032e0 1.583327e0 1.583327e0
-8.33432e-2 -1.7500032e0 1.66666e0 1.66666e0
-1.02e-5 -1.7500032e0 1.7499931e0 1.7499931e0
8.33228e-2 -1.7500032e0 1.833326e0 1.833326e0
1.666557e-1 -1.7500032e0 1.9166588e0 1.9166588e0
2.499887e-1 -1.7500032e0 1.9999918e0 1.9999918e0
3.333217e-1 -1.7500032e0 2.0833249e0 2.0833249e0
4.166548e-1 -1.7500032e0 2.1666579e0 2.1666579e0
4.999878e-1 -1.7500032e0 2.249991e0 2.249991e0
5.833208e-1 -1.7500032e0 2.333324e0 2.333324e0
6.666537e-1 -1.7500032e0 2.4166568e0 2.4166568e0
7.499867e-1 -1.7500032e0 2.4999898e0 2.4999898e0
8.333197e-1 -1.7500032e0 2.5833229e0 2.5833229e0
9.166527e-1 -1.7500032e0 2.6666559e0 2.6666559e0
9.999857e-1 -1.7500032e0 2.7499889e0 2.7499889e0
1.0833186e0 -1.7500032e0 2.8333218e0 2.8333218e0
1.1666516e0 -1.7500032e0 2.9166548e0 2.9166548e0
1.2499846e0 -1.7500032e0 2.9999878e0 2.9999878e0
1.3333177e0 -1.7500032e0 3.0833209e0 3.0833209e0
1.4166507e0 -1.7500032e0 3.1666539e0 3.1666539e0
1.4999837e0 -1.7500032e0 3.2499869e0 3.2499869e0
1.5833167e0 -1.7500032e0 3.3333199e0 3.3333199e0
1.6666496e0 -1.7500032e0 3.4166528e0 3.4166528e0
1.7499826e0 -1.7500032e0 3.4999858e0 3.4999858e0
1.8333156e0 -1.7500032e0 3.5833188e0 3.5833188e0
1.9166486e0 -1.7500032e0 3.6666518e0 3.6666518e0
1.9999815e0 -1.7500032e0 3.7499847e0 3.7499847e0
2.0833145e0 -1.7500032e0 3.8333177e0 3.8333177e0
2.1666476e0 -1.7500032e0 3.9166508e0 3.9166508e0
2.2499806e0 -1.7500032e0 3.9999838e0 3.9999838e0
2.3333136e0 -1.7500032e0 4.0833168e0 4.0833168e0
2.4166466e0 -1.7500032e0 4.1666498e0 4.1666498e0
2.4999796e0 -1.7500032e0 4.2499828e0 4.2499828e0

-2.5e0 -1.66667e0 2.5e0 2.5e0
-2.416667e0 -1.66667e0 2.416667e0 2.416667e0
-2.333334e0 -1.66667e0 2.333334e0 2.333334e0
-2.250001e0 -1.66667e0 2.250001e0 2.250001e0
-2.1666681e0 -1.66667e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.66667e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.66667e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.66667e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.66667e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.66667e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.66667e0 1.66667e0 1.66667e0
-1.5833371e0 -1.66667e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.66667e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.66667e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.66667e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.66667e0 1.250005e0 1.250005e0
-1.166672e0 -1.66667e0 1.166672e0 1.166672e0
-1.0833391e0 -1.66667e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.66667e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.66667e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.66667e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.66667e0 9.166629e-1 9.166629e-1
-6.666742e-1 -1.66667e0 9.999959e-1 9.999959e-1
-5.833412e-1 -1.66667e0 1.083329e0 1.083329e0
-5.000082e-1 -1.66667e0 1.166662e0 1.166662e0
-4.166753e-1 -1.66667e0 1.2499948e0 1.2499948e0
-3.333421e-1 -1.66667e0 1.3333281e0 1.3333281e0
-2.500092e-1 -1.66667e0 1.4166609e0 1.4166609e0
-1.666762e-1 -1.66667e0 1.4999939e0 1.4999939e0
-8.33432e-2 -1.66667e0 1.5833269e0 1.5833269e0
-1.02e-5 -1.66667e0 1.66666e0 1.66666e0
8.33228e-2 -1.66667e0 1.7499928e0 1.7499928e0
1.666557e-1 -1.66667e0 1.8333257e0 1.8333257e0
2.499887e-1 -1.66667e0 1.9166586e0 1.9166586e0
3.333217e-1 -1.66667e0 1.9999918e0 1.9999918e0
4.166548e-1 -1.66667e0 2.0833247e0 2.0833247e0
4.999878e-1 -1.66667e0 2.1666579e0 2.1666579e0
5.833208e-1 -1.66667e0 2.2499908e0 2.2499908e0
6.666537e-1 -1.66667e0 2.3333237e0 2.3333237e0
7.499867e-1 -1.66667e0 2.4166566e0 2.4166566e0
8.333197e-1 -1.66667e0 2.4999898e0 2.4999898e0
9.166527e-1 -1.66667e0 2.5833228e0 2.5833228e0
9.999857e-1 -1.66667e0 2.6666557e0 2.6666557e0
1.0833186e0 -1.66667e0 2.7499887e0 2.7499887e0
1.1666516e0 -1.66667e0 2.8333217e0 2.8333217e0
1.2499846e0 -1.66667e0 2.9166547e0 2.9166547e0
1.3333177e0 -1.66667e0 2.9999878e0 2.9999878e0
1.4166507e0 -1.66667e0 3.0833208e0 3.0833208e0
1.4999837e0 -1.66667e0 3.1666537e0 3.1666537e0
1.5833167e0 -1.66667e0 3.2499867e0 3.2499867e0
1.6666496e0 -1.66667e0 3.3333197e0 3.3333197e0
1.7499826e0 -1.66667e0 3.4166527e0 3.4166527e0
1.8333156e0 -1.66667e0 3.4999857e0 3.4999857e0
1.9166486e0 -1.66667e0 3.5833186e0 3.5833186e0
1.9999815e0 -1.66667e0 3.6666516e0 3.6666516e0
2.0833145e0 -1.66667e0 3.7499846e0 3.7499846e0
2.1666476e0 -1.66667e0 3.8333177e0 3.8333177e0
2.2499806e0 -1.66667e0 3.9166507e0 3.9166507e0
2.3333136e0 -1.66667e0 3.9999837e0 3.9999837e0
2.4166466e0 -1.66667e0 4.0833167e0 4.0833167e0
2.4999796e0 -1.66667e0 4.1666496e0 4.1666496e0

-2.5e0 -1.5833371e0 2.5e0 2.5e0
-2.416667e0 -1.5833371e0 2.416667e0 2.416667e0
-2.333334e0 -1.5833371e0 2.333334e0 2.333334e0
-2.250001e0 -1.5833371e0 2.250001e0 2.250001e0
-2.1666681e0 -1.5833371e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.5833371e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.5833371e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.5833371e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.5833371e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.5833371e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.5833371e0 1.66667e0 1.66667e0
-1.5833371e0 -1.5833371e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.5833371e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.5833371e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.5833371e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.5833371e0 1.250005e0 1.250005e0
-1.166672e0 -1.5833371e0 1.166672e0 1.166672e0
-1.0833391e0 -1.5833371e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.5833371e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.5833371e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.5833371e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.5833371e0 8.3333e-1 8.3333e-1
-6.666742e-1 -1.5833371e0 9.166629e-1 9.166629e-1
-5.833412e-1 -1.5833371e0 9.99996e-1 9.99996e-1
-5.000082e-1 -1.5833371e0 1.083329e0 1.083329e0
-4.166753e-1 -1.5833371e0 1.1666618e0 1.1666618e0
-3.333421e-1 -1.5833371e0 1.2499951e0 1.2499951e0
-2.500092e-1 -1.5833371e0 1.333328e0 1.333328e0
-1.666762e-1 -1.5833371e0 1.4166609e0 1.4166609e0
-8.33432e-2 -1.5833371e0 1.4999939e0 1.4999939e0
-1.02e-5 -1.5833371e0 1.583327e0 1.583327e0
8.33228e-2 -1.5833371e0 1.6666599e0 1.6666599e0
1.666557e-1 -1.5833371e0 1.7499927e0 1.7499927e0
2.499887e-1 -1.5833371e0 1.8333257e0 1.8333257e0
3.333217e-1 -1.5833371e0 1.9166588e0 1.9166588e0
4.166548e-1 -1.5833371e0 1.9999918e0 1.9999918e0
4.999878e-1 -1.5833371e0 2.0833249e0 2.0833249e0
5.833208e-1 -1.5833371e0 2.1666579e0 2.1666579e0
6.666537e-1 -1.5833371e0 2.2499907e0 2.2499907e0
7.499867e-1 -1.5833371e0 2.3333237e0 2.3333237e0
8.333197e-1 -1.5833371e0 2.4166568e0 2.4166568e0
9.166527e-1 -1.5833371e0 2.4999898e0 2.4999898e0
9.999857e-1 -1.5833371e0 2.5833228e0 2.5833228e0
1.0833186e0 -1.5833371e0 2.6666557e0 2.6666557e0
1.1666516e0 -1.5833371e0 2.7499887e0 2.7499887e0
1.2499846e0 -1.5833371e0 2.8333217e0 2.8333217e0
1.3333177e0 -1.5833371e0 2.9166548e0 2.9166548e0
1.4166507e0 -1.5833371e0 2.9999878e0 2.9999878e0
1.4999837e0 -1.5833371e0 3.0833208e0 3.0833208e0
1.5833167e0 -1.5833371e0 3.1666537e0 3.1666537e0
1.6666496e0 -1.5833371e0 3.2499867e0 3.2499867e0
1.7499826e0 -1.5833371e0 3.3333197e0 3.3333197e0
1.8333156e0 -1.5833371e0 3.4166527e0 3.4166527e0
1.9166486e0 -1.5833371e0 3.4999857e0 3.4999857e0
1.9999815e0 -1.5833371e0 3.5833186e0 3.5833186e0
2.0833145e0 -1.5833371e0 3.6666516e0 3.6666516e0
2.1666476e0 -1.5833371e0 3.7499847e0 3.7499847e0
2.2499806e0 -1.5833371e0 3.8333177e0 3.8333177e0
2.3333136e0 -1.5833371e0 3.9166507e0 3.9166507e0
2.4166466e0 -1.5833371e0 3.9999837e0 3.9999837e0
2.4999796e0 -1.5833371e0 4.0833167e0 4.0833167e0

-2.5e0 -1.5000041e0 2.5e0 2.5e0
-2.416667e0 -1.5000041e0 2.416667e0 2.416667e0
-2.333334e0 -1.5000041e0 2.333334e0 2.333334e0
-2.250001e0 -1.5000041e0 2.250001e0 2.250001e0
-2.1666681e0 -1.5000041e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.5000041e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.5000041e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.5000041e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.5000041e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.5000041e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.5000041e0 1.66667e0 1.66667e0
-1.5833371e0 -1.5000041e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.5000041e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.5000041e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.5000041e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.5000041e0 1.250005e0 1.250005e0
-1.166672e0 -1.5000041e0 1.166672e0 1.166672e0
-1.0833391e0 -1.5000041e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.5000041e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.5000041e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.5000041e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.5000041e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.5000041e0 8.3333e-1 8.3333e-1
-5.833412e-1 -1.5000041e0 9.16663e-1 9.16663e-1
-5.000082e-1 -1.5000041e0 9.99996e-1 9.99996e-1
-4.166753e-1 -1.5000041e0 1.0833289e0 1.0833289e0
-3.333421e-1 -1.5000041e0 1.1666621e0 1.1666621e0
-2.500092e-1 -1.5000041e0 1.249995e0 1.249995e0
-1.666762e-1 -1.5000041e0 1.333328e0 1.333328e0
-8.33432e-2 -1.5000041e0 1.4166609e0 1.4166609e0
-1.02e-5 -1.5000041e0 1.499994e0 1.499994e0
8.33228e-2 -1.5000041e0 1.5833269e0 1.5833269e0
1.666557e-1 -1.5000041e0 1.6666597e0 1.6666597e0
2.499887e-1 -1.5000041e0 1.7499927e0 1.7499927e0
3.333217e-1 -1.5000041e0 1.8333258e0 1.8333258e0
4.166548e-1 -1.5000041e0 1.9166588e0 1.9166588e0
4.999878e-1 -1.5000041e0 1.9999919e0 1.9999919e0
5.833208e-1 -1.5000041e0 2.0833249e0 2.0833249e0
6.666537e-1 -1.5000041e0 2.1666577e0 2.1666577e0
7.499867e-1 -1.5000041e0 2.2499907e0 2.2499907e0
8.333197e-1 -1.5000041e0 2.3333238e0 2.3333238e0
9.166527e-1 -1.5000041e0 2.4166568e0 2.4166568e0
9.999857e-1 -1.5000041e0 2.4999898e0 2.4999898e0
1.0833186e0 -1.5000041e0 2.5833228e0 2.5833228e0
1.1666516e0 -1.5000041e0 2.6666557e0 2.6666557e0
1.2499846e0 -1.5000041e0 2.7499887e0 2.7499887e0
1.3333177e0 -1.5000041e0 2.8333218e0 2.8333218e0
1.4166507e0 -1.5000041e0 2.9166548e0 2.9166548e0
1.4999837e0 -1.5000041e0 2.9999878e0 2.9999878e0
1.5833167e0 -1.5000041e0 3.0833208e0 3.0833208e0
1.6666496e0 -1.5000041e0 3.1666537e0 3.1666537e0
1.7499826e0 -1.5000041e0 3.2499867e0 3.2499867e0
1.8333156e0 -1.5000041e0 3.3333197e0 3.3333197e0
1.9166486e0 -1.5000041e0 3.4166527e0 3.4166527e0
1.9999815e0 -1.5000041e0 3.4999857e0 3.4999857e0
2.0833145e0 -1.5000041e0 3.5833186e0 3.5833186e0
2.1666476e0 -1.5000041e0 3.6666518e0 3.6666518e0
2.2499806e0 -1.5000041e0 3.7499847e0 3.7499847e0
2.3333136e0 -1.5000041e0 3.8333177e0 3.8333177e0
2.4166466e0 -1.5000041e0 3.9166507e0 3.9166507e0
2.4999796e0 -1.5000041e0 3.9999837e0 3.9999837e0

-2.5e0 -1.4166711e0 2.5e0 2.5e0
-2.416667e0 -1.4166711e0 2.416667e0 2.416667e0
-2.333334e0 -1.4166711e0 2.333334e0 2.333334e0
-2.250001e0 -1.4166711e0 2.250001e0 2.250001e0
-2.1666681e0 -1.4166711e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.4166711e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.4166711e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.4166711e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.4166711e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.4166711e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.4166711e0 1.66667e0 1.66667e0
-1.5833371e0 -1.4166711e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.4166711e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.4166711e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.4166711e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.4166711e0 1.250005e0 1.250005e0
-1.166672e0 -1.4166711e0 1.166672e0 1.166672e0
-1.0833391e0 -1.4166711e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.4166711e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.4166711e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.4166711e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.4166711e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.4166711e0 7.49997e-1 7.49997e-1
-5.833412e-1 -1.4166711e0 8.333301e-1 8.333301e-1
-5.000082e-1 -1.4166711e0 9.16663e-1 9.16663e-1
-4.166753e-1 -1.4166711e0 9.999959e-1 9.999959e-1
-3.333421e-1 -1.4166711e0 1.0833292e0 1.0833292e0
-2.500092e-1 -1.4166711e0 1.166662e0 1.166662e0
-1.666762e-1 -1.4166711e0 1.249995e0 1.249995e0
-8.33432e-2 -1.4166711e0 1.333328e0 1.333328e0
-1.02e-5 -1.4166711e0 1.416661e0 1.416661e0
8.33228e-2 -1.4166711e0 1.4999939e0 1.4999939e0
1.666557e-1 -1.4166711e0 1.5833267e0 1.5833267e0
2.499887e-1 -1.4166711e0 1.6666597e0 1.6666597e0
3.333217e-1 -1.4166711e0 1.7499928e0 1.7499928e0
4.166548e-1 -1.4166711e0 1.8333258e0 1.8333258e0
4.999878e-1 -1.4166711e0 1.916659e0 1.916659e0
5.833208e-1 -1.4166711e0 1.9999919e0 1.9999919e0
6.666537e-1 -1.4166711e0 2.0833247e0 2.0833247e0
7.499867e-1 -1.4166711e0 2.1666577e0 2.1666577e0
8.333197e-1 -1.4166711e0 2.2499908e0 2.2499908e0
9.166527e-1 -1.4166711e0 2.3333238e0 2.3333238e0
9.999857e-1 -1.4166711e0 2.4166568e0 2.4166568e0
1.0833186e0 -1.4166711e0 2.4999898e0 2.4999898e0
1.1666516e0 -1.4166711e0 2.5833228e0 2.5833228e0
1.2499846e0 -1.4166711e0 2.6666557e0 2.6666557e0
1.3333177e0 -1.4166711e0 2.7499889e0 2.7499889e0
1.4166507e0 -1.4166711e0 2.8333218e0 2.8333218e0
1.4999837e0 -1.4166711e0 2.9166548e0 2.9166548e0
1.5833167e0 -1.4166711e0 2.9999878e0 2.9999878e0
1.6666496e0 -1.4166711e0 3.0833208e0 3.0833208e0
1.7499826e0 -1.4166711e0 3.1666537e0 3.1666537e0
1.8333156e0 -1.4166711e0 3.2499867e0 3.2499867e0
1.9166486e0 -1.4166711e0 3.3333197e0 3.3333197e0
1.9999815e0 -1.4166711e0 3.4166527e0 3.4166527e0
2.0833145e0 -1.4166711e0 3.4999857e0 3.4999857e0
2.1666476e0 -1.4166711e0 3.5833188e0 3.5833188e0
2.2499806e0 -1.4166711e0 3.6666518e0 3.6666518e0
2.3333136e0 -1.4166711e0 3.7499847e0 3.7499847e0
2.4166466e0 -1.4166711e0 3.8333177e0 3.8333177e0
2.4999796e0 -1.4166711e0 3.9166507e0 3.9166507e0

-2.5e0 -1.3333382e0 2.5e0 2.5e0
-2.416667e0 -1.3333382e0 2.416667e0 2.416667e0
-2.333334e0 -1.3333382e0 2.333334e0 2.333334e0
-2.250001e0 -1.3333382e0 2.250001e0 2.250001e0
-2.1666681e0 -1.3333382e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.3333382e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.3333382e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.3333382e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.3333382e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.3333382e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.3333382e0 1.66667e0 1.66667e0
-1.5833371e0 -1.3333382e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.3333382e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.3333382e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.3333382e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.3333382e0 1.250005e0 1.250005e0
-1.166672e0 -1.3333382e0 1.166672e0 1.166672e0
-1.0833391e0 -1.3333382e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.3333382e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.3333382e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.3333382e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.3333382e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.3333382e0 6.666742e-1 6.666742e-1
-5.833412e-1 -1.3333382e0 7.499971e-1 7.499971e-1
-5.000082e-1 -1.3333382e0 8.333301e-1 8.333301e-1
-4.166753e-1 -1.3333382e0 9.166629e-1 9.166629e-1
-3.333421e-1 -1.3333382e0 9.999962e-1 9.999962e-1
-2.500092e-1 -1.3333382e0 1.083329e0 1.083329e0
-1.666762e-1 -1.3333382e0 1.166662e0 1.166662e0
-8.33432e-2 -1.3333382e0 1.249995e0 1.249995e0
-1.02e-5 -1.3333382e0 1.3333281e0 1.3333281e0
8.33228e-2 -1.3333382e0 1.4166609e0 1.4166609e0
1.666557e-1 -1.3333382e0 1.4999937e0 1.4999937e0
2.499887e-1 -1.3333382e0 1.5833267e0 1.5833267e0
3.333217e-1 -1.3333382e0 1.6666599e0 1.6666599e0
4.166548e-1 -1.3333382e0 1.7499928e0 1.7499928e0
4.999878e-1 -1.3333382e0 1.833326e0 1.833326e0
5.833208e-1 -1.3333382e0 1.916659e0 1.916659e0
6.666537e-1 -1.3333382e0 1.9999918e0 1.9999918e0
7.499867e-1 -1.3333382e0 2.0833247e0 2.0833247e0
8.333197e-1 -1.3333382e0 2.1666579e0 2.1666579e0
9.166527e-1 -1.3333382e0 2.2499908e0 2.2499908e0
9.999857e-1 -1.3333382e0 2.3333238e0 2.3333238e0
1.0833186e0 -1.3333382e0 2.4166568e0 2.4166568e0
1.1666516e0 -1.3333382e0 2.4999898e0 2.4999898e0
1.2499846e0 -1.3333382e0 2.5833228e0 2.5833228e0
1.3333177e0 -1.3333382e0 2.6666559e0 2.6666559e0
1.4166507e0 -1.3333382e0 2.7499889e0 2.7499889e0
1.4999837e0 -1.3333382e0 2.8333218e0 2.8333218e0
1.5833167e0 -1.3333382e0 2.9166548e0 2.9166548e0
1.6666496e0 -1.3333382e0 2.9999878e0 2.9999878e0
1.7499826e0 -1.3333382e0 3.0833208e0 3.0833208e0
1.8333156e0 -1.3333382e0 3.1666537e0 3.1666537e0
1.9166486e0 -1.3333382e0 3.2499867e0 3.2499867e0
1.9999815e0 -1.3333382e0 3.3333197e0 3.3333197e0
2.0833145e0 -1.3333382e0 3.4166527e0 3.4166527e0
2.1666476e0 -1.3333382e0 3.4999858e0 3.4999858e0
2.2499806e0 -1.3333382e0 3.5833188e0 3.5833188e0
2.3333136e0 -1.3333382e0 3.6666518e0 3.6666518e0
2.4166466e0 -1.3333382e0 3.7499847e0 3.7499847e0
2.4999796e0 -1.3333382e0 3.8333177e0 3.8333177e0

-2.5e0 -1.250005e0 2.5e0 2.5e0
-2.416667e0 -1.250005e0 2.416667e0 2.416667e0
-2.333334e0 -1.250005e0 2.333334e0 2.333334e0
-2.250001e0 -1.250005e0 2.250001e0 2.250001e0
-2.1666681e0 -1.250005e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.250005e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.250005e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.250005e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.250005e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.250005e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.250005e0 1.66667e0 1.66667e0
-1.5833371e0 -1.250005e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.250005e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.250005e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.250005e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.250005e0 1.250005e0 1.250005e0
-1.166672e0 -1.250005e0 1.166672e0 1.166672e0
-1.0833391e0 -1.250005e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.250005e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.250005e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.250005e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.250005e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.250005e0 6.666742e-1 6.666742e-1
-5.833412e-1 -1.250005e0 6.66664e-1 6.66664e-1
-5.000082e-1 -1.250005e0 7.49997e-1 7.49997e-1
-4.166753e-1 -1.250005e0 8.333298e-1 8.333298e-1
-3.333421e-1 -1.250005e0 9.16663e-1 9.16663e-1
-2.500092e-1 -1.250005e0 9.999959e-1 9.999959e-1
-1.666762e-1 -1.250005e0 1.0833289e0 1.0833289e0
-8.33432e-2 -1.250005e0 1.1666618e0 1.1666618e0
-1.02e-5 -1.250005e0 1.249995e0 1.249995e0
8.33228e-2 -1.250005e0 1.3333278e0 1.3333278e0
1.666557e-1 -1.250005e0 1.4166606e0 1.4166606e0
2.499887e-1 -1.250005e0 1.4999936e0 1.4999936e0
3.333217e-1 -1.250005e0 1.5833267e0 1.5833267e0
4.166548e-1 -1.250005e0 1.6666597e0 1.6666597e0
4.999878e-1 -1.250005e0 1.7499928e0 1.7499928e0
5.833208e-1 -1.250005e0 1.8333258e0 1.8333258e0
6.666537e-1 -1.250005e0 1.9166586e0 1.9166586e0
7.499867e-1 -1.250005e0 1.9999916e0 1.9999916e0
8.333197e-1 -1.250005e0 2.0833247e0 2.0833247e0
9.166527e-1 -1.250005e0 2.1666577e0 2.1666577e0
9.999857e-1 -1.250005e0 2.2499907e0 2.2499907e0
1.0833186e0 -1.250005e0 2.3333237e0 2.3333237e0
1.1666516e0 -1.250005e0 2.4166566e0 2.4166566e0
1.2499846e0 -1.250005e0 2.4999896e0 2.4999896e0
1.3333177e0 -1.250005e0 2.5833228e0 2.5833228e0
1.4166507e0 -1.250005e0 2.6666557e0 2.6666557e0
1.4999837e0 -1.250005e0 2.7499887e0 2.7499887e0
1.5833167e0 -1.250005e0 2.8333217e0 2.8333217e0
1.6666496e0 -1.250005e0 2.9166547e0 2.9166547e0
1.7499826e0 -1.250005e0 2.9999876e0 2.9999876e0
1.8333156e0 -1.250005e0 3.0833206e0 3.0833206e0
1.9166486e0 -1.250005e0 3.1666536e0 3.1666536e0
1.9999815e0 -1.250005e0 3.2499866e0 3.2499866e0
2.0833145e0 -1.250005e0 3.3333195e0 3.3333195e0
2.1666476e0 -1.250005e0 3.4166527e0 3.4166527e0
2.2499806e0 -1.250005e0 3.4999857e0 3.4999857e0
2.3333136e0 -1.250005e0 3.5833186e0 3.5833186e0
2.4166466e0 -1.250005e0 3.6666516e0 3.6666516e0
2.4999796e0 -1.250005e0 3.7499846e0 3.7499846e0

-2.5e0 -1.166672e0 2.5e0 2.5e0
-2.416667e0 -1.166672e0 2.416667e0 2.416667e0
-2.333334e0 -1.166672e0 2.333334e0 2.333334e0
-2.250001e0 -1.166672e0 2.250001e0 2.250001e0
-2.1666681e0 -1.166672e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.166672e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.166672e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.166672e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.166672e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.166672e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.166672e0 1.66667e0 1.66667e0
-1.5833371e0 -1.166672e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.166672e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.166672e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.166672e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.166672e0 1.250005e0 1.250005e0
-1.166672e0 -1.166672e0 1.166672e0 1.166672e0
-1.0833391e0 -1.166672e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.166672e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.166672e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.166672e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.166672e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.166672e0 6.666742e-1 6.666742e-1
-5.833412e-1 -1.166672e0 5.833412e-1 5.833412e-1
-5.000082e-1 -1.166672e0 6.66664e-1 6.66664e-1
-4.166753e-1 -1.166672e0 7.499968e-1 7.499968e-1
-3.333421e-1 -1.166672e0 8.333301e-1 8.333301e-1
-2.500092e-1 -1.166672e0 9.166629e-1 9.166629e-1
-1.666762e-1 -1.166672e0 9.999959e-1 9.999959e-1
-8.33432e-2 -1.166672e0 1.0833289e0 1.0833289e0
-1.02e-5 -1.166672e0 1.166662e0 1.166662e0
8.33228e-2 -1.166672e0 1.2499948e0 1.2499948e0
1.666557e-1 -1.166672e0 1.3333276e0 1.3333276e0
2.499887e-1 -1.166672e0 1.4166606e0 1.4166606e0
3.333217e-1 -1.166672e0 1.4999937e0 1.4999937e0
4.166548e-1 -1.166672e0 1.5833267e0 1.5833267e0
4.999878e-1 -1.166672e0 1.6666599e0 1.6666599e0
5.833208e-1 -1.166672e0 1.7499928e0 1.7499928e0
6.666537e-1 -1.166672e0 1.8333257e0 1.8333257e0
7.499867e-1 -1.166672e0 1.9166586e0 1.9166586e0
8.333197e-1 -1.166672e0 1.9999918e0 1.9999918e0
9.166527e-1 -1.166672e0 2.0833247e0 2.0833247e0
9.999857e-1 -1.166672e0 2.1666577e0 2.1666577e0
1.0833186e0 -1.166672e0 2.2499907e0 2.2499907e0
1.1666516e0 -1.166672e0 2.3333237e0 2.3333237e0
1.2499846e0 -1.166672e0 2.4166566e0 2.4166566e0
1.3333177e0 -1.166672e0 2.4999898e0 2.4999898e0
1.4166507e0 -1.166672e0 2.5833228e0 2.5833228e0
1.4999837e0 -1.166672e0 2.6666557e0 2.6666557e0
1.5833167e0 -1.166672e0 2.7499887e0 2.7499887e0
1.6666496e0 -1.166672e0 2.8333217e0 2.8333217e0
1.7499826e0 -1.166672e0 2.9166547e0 2.9166547e0
1.8333156e0 -1.166672e0 2.9999876e0 2.9999876e0
1.9166486e0 -1.166672e0 3.0833206e0 3.0833206e0
1.9999815e0 -1.166672e0 3.1666536e0 3.1666536e0
2.0833145e0 -1.166672e0 3.2499866e0 3.2499866e0
2.1666476e0 -1.166672e0 3.3333197e0 3.3333197e0
2.2499806e0 -1.166672e0 3.4166527e0 3.4166527e0
2.3333136e0 -1.166672e0 3.4999857e0 3.4999857e0
2.4166466e0 -1.166672e0 3.5833186e0 3.5833186e0
2.4999796e0 -1.166672e0 3.6666516e0 3.6666516e0

-2.5e0 -1.0833391e0 2.5e0 2.5e0
-2.416667e0 -1.0833391e0 2.416667e0 2.416667e0
-2.333334e0 -1.0833391e0 2.333334e0 2.333334e0
-2.250001e0 -1.0833391e0 2.250001e0 2.250001e0
-2.1666681e0 -1.0833391e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.0833391e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.0833391e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.0833391e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.0833391e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.0833391e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.0833391e0 1.66667e0 1.66667e0
-1.5833371e0 -1.0833391e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.0833391e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.0833391e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.0833391e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.0833391e0 1.250005e0 1.250005e0
-1.166672e0 -1.0833391e0 1.166672e0 1.166672e0
-1.0833391e0 -1.0833391e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.0833391e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.0833391e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.0833391e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.0833391e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.0833391e0 6.666742e-1 6.666742e-1
-5.833412e-1 -1.0833391e0 5.833412e-1 5.833412e-1
-5.000082e-1 -1.0833391e0 5.83331e-1 5.83331e-1
-4.166753e-1 -1.0833391e0 6.666638e-1 6.666638e-1
-3.333421e-1 -1.0833391e0 7.499971e-1 7.499971e-1
-2.500092e-1 -1.0833391e0 8.3333e-1 8.3333e-1
-1.666762e-1 -1.0833391e0 9.166629e-1 9.166629e-1
-8.33432e-2 -1.0833391e0 9.999959e-1 9.999959e-1
-1.02e-5 -1.0833391e0 1.083329e0 1.083329e0
8.33228e-2 -1.0833391e0 1.1666618e0 1.1666618e0
1.666557e-1 -1.0833391e0 1.2499947e0 1.2499947e0
2.499887e-1 -1.0833391e0 1.3333276e0 1.3333276e0
3.333217e-1 -1.0833391e0 1.4166608e0 1.4166608e0
4.166548e-1 -1.0833391e0 1.4999937e0 1.4999937e0
4.999878e-1 -1.0833391e0 1.5833269e0 1.5833269e0
5.833208e-1 -1.0833391e0 1.6666599e0 1.6666599e0
6.666537e-1 -1.0833391e0 1.7499927e0 1.7499927e0
7.499867e-1 -1.0833391e0 1.8333257e0 1.8333257e0
8.333197e-1 -1.0833391e0 1.9166588e0 1.9166588e0
9.166527e-1 -1.0833391e0 1.9999918e0 1.9999918e0
9.999857e-1 -1.0833391e0 2.0833247e0 2.0833247e0
1.0833186e0 -1.0833391e0 2.1666577e0 2.1666577e0
1.1666516e0 -1.0833391e0 2.2499907e0 2.2499907e0
1.2499846e0 -1.0833391e0 2.3333237e0 2.3333237e0
1.3333177e0 -1.0833391e0 2.4166568e0 2.4166568e0
1.4166507e0 -1.0833391e0 2.4999898e0 2.4999898e0
1.4999837e0 -1.0833391e0 2.5833228e0 2.5833228e0
1.5833167e0 -1.0833391e0 2.6666557e0 2.6666557e0
1.6666496e0 -1.0833391e0 2.7499887e0 2.7499887e0
1.7499826e0 -1.0833391e0 2.8333217e0 2.8333217e0
1.8333156e0 -1.0833391e0 2.9166547e0 2.9166547e0
1.9166486e0 -1.0833391e0 2.9999876e0 2.9999876e0
1.9999815e0 -1.0833391e0 3.0833206e0 3.0833206e0
2.0833145e0 -1.0833391e0 3.1666536e0 3.1666536e0
2.1666476e0 -1.0833391e0 3.2499867e0 3.2499867e0
2.2499806e0 -1.0833391e0 3.3333197e0 3.3333197e0
2.3333136e0 -1.0833391e0 3.4166527e0 3.4166527e0
2.4166466e0 -1.0833391e0 3.4999857e0 3.4999857e0
2.4999796e0 -1.0833391e0 3.5833186e0 3.5833186e0

-2.5e0 -1.0000061e0 2.5e0 2.5e0
-2.416667e0 -1.0000061e0 2.416667e0 2.416667e0
-2.333334e0 -1.0000061e0 2.333334e0 2.333334e0
-2.250001e0 -1.0000061e0 2.250001e0 2.250001e0
-2.1666681e0 -1.0000061e0 2.1666681e0 2.1666681e0
-2.0833351e0 -1.0000061e0 2.0833351e0 2.0833351e0
-2.0000021e0 -1.0000061e0 2.0000021e0 2.0000021e0
-1.9166692e0 -1.0000061e0 1.9166692e0 1.9166692e0
-1.8333362e0 -1.0000061e0 1.8333362e0 1.8333362e0
-1.7500032e0 -1.0000061e0 1.7500032e0 1.7500032e0
-1.66667e0 -1.0000061e0 1.66667e0 1.66667e0
-1.5833371e0 -1.0000061e0 1.5833371e0 1.5833371e0
-1.5000041e0 -1.0000061e0 1.5000041e0 1.5000041e0
-1.4166711e0 -1.0000061e0 1.4166711e0 1.4166711e0
-1.3333382e0 -1.0000061e0 1.3333382e0 1.3333382e0
-1.250005e0 -1.0000061e0 1.250005e0 1.250005e0
-1.166672e0 -1.0000061e0 1.166672e0 1.166672e0
-1.0833391e0 -1.0000061e0 1.0833391e0 1.0833391e0
-1.0000061e0 -1.0000061e0 1.0000061e0 1.0000061e0
-9.166731e-1 -1.0000061e0 9.166731e-1 9.166731e-1
-8.333401e-1 -1.0000061e0 8.333401e-1 8.333401e-1
-7.500072e-1 -1.0000061e0 7.500072e-1 7.500072e-1
-6.666742e-1 -1.0000061e0 6.666742e-1 6.666742e-1
-5.833412e-1 -1.0000061e0 5.833412e-1 5.833412e-1
-5.000082e-1 -1.0000061e0 5.000082e-1 5.000082e-1
-4.166753e-1 -1.0000061e0 5.833308e-1 5.833308e-1
-3.333421e-1 -1.0000061e0 6.666641e-1 6.666641e-1
-2.500092e-1 -1.0000061e0 7.49997e-1 7.49997e-1
-1.666762e-1 -1.0000061e0 8.3333e-1 8.3333e-1
-8.33432e-2 -1.0000061e0 9.166629e-1 9.166629e-1
-1.02e-5 -1.0000061e0 9.99996e-1 9.99996e-1
8.33228e-2 -1.0000061e0 1.0833289e0 1.0833289e0
1.666557e-1 -1.0000061e0 1.1666617e0 1.1666617e0
2.499887e-1 -1.0000061e0 1.2499947e0 1.2499947e0
3.333217e-1 -1.0000061e0 1.3333278e0 1.3333278e0
4.166548e-1 -1.0000061e0 1.4166608e0 1.4166608e0
4.999878e-1 -1.0000061e0 1.4999939e0 1.4999939e0
5.833208e-1 -1.0000061e0 1.5833269e0 1.5833269e0
6.666537e-1 -1.0000061e0 1.6666597e0 1.6666597e0
7.499867e-1 -1.0000061e0 1.7499927e0 1.7499927e0
8.333197e-1 -1.0000061e0 1.8333258e0 1.8333258e0
9.166527e-1 -1.0000061e0 1.9166588e0 1.9166588e0
9.999857e-1 -1.0000061e0 1.9999918e0 1.9999918e0
1.0833186e0 -1.0000061e0 2.0833247e0 2.0833247e0
1.1666516e0 -1.0000061e0 2.1666577e0 2.1666577e0
1.2499846e0 -1.0000061e0 2.2499907e0 2.2499907e0
1.3333177e0 -1.0000061e0 2.3333238e0 2.3333238e0
1.4166507e0 -1.0000061e0 2.4166568e0 2.4166568e0
1.4999837e0 -1.0000061e0 2.4999898e0 2.4999898e0
1.5833167e0 -1.0000061e0 2.5833228e0 2.5833228e0
1.6666496e0 -1.0000061e0 2.6666557e0 2.6666557e0
1.7499826e0 -1.0000061e0 2.7499887e0 2.7499887e0
1.8333156e0 -1.0000061e0 2.8333217e0 2.8333217e0
1.9166486e0 -1.0000061e0 2.9166547e0 2.9166547e0
1.9999815e0 -1.0000061e0 2.9999876e0 2.9999876e0
2.0833145e0 -1.0000061e0 3.0833206e0 3.0833206e0
2.1666476e0 -1.0000061e0 3.1666537e0 3.1666537e0
2.2499806e0 -1.0000061e0 3.2499867e0 3.2499867e0
2.3333136e0 -1.0000061e0 3.3333197e0 3.3333197e0
2.4166466e0 -1.0000061e0 3.4166527e0 3.4166527e0
2.4999796e0 -1.0000061e0 3.4999857e0 3.4999857e0

-2.5e0 -9.166731e-1 2.5e0 2.5e0
-2.416667e0 -9.166731e-1 2.416667e0 2.416667e0
-2.333334e0 -9.166731e-1 2.333334e0 2.333334e0
-2.250001e0 -9.166731e-1 2.250001e0 2.250001e0
-2.1666681e0 -9.166731e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -9.166731e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -9.166731e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -9.166731e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -9.166731e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -9.166731e-1 1.7500032e0 1.7500032e0
-1.66667e0 -9.166731e-1 1.66667e0 1.66667e0
-1.5833371e0 -9.166731e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -9.166731e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -9.166731e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -9.166731e-1 1.3333382e0 1.3333382e0
-1.250005e0 -9.166731e-1 1.250005e0 1.250005e0
-1.166672e0 -9.166731e-1 1.166672e0 1.166672e0
-1.0833391e0 -9.166731e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -9.166731e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -9.166731e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -9.166731e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -9.166731e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -9.166731e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -9.166731e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -9.166731e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -9.166731e-1 4.999978e-1 4.999978e-1
-3.333421e-1 -9.166731e-1 5.83331e-1 5.83331e-1
-2.500092e-1 -9.166731e-1 6.666639e-1 6.666639e-1
-1.666762e-1 -9.166731e-1 7.499969e-1 7.499969e-1
-8.33432e-2 -9.166731e-1 8.333299e-1 8.333299e-1
-1.02e-5 -9.166731e-1 9.166629e-1 9.166629e-1
8.33228e-2 -9.166731e-1 9.999959e-1 9.999959e-1
1.666557e-1 -9.166731e-1 1.0833288e0 1.0833288e0
2.499887e-1 -9.166731e-1 1.16666179e0 1.16666179e0
3.333217e-1 -9.166731e-1 1.2499948e0 1.2499948e0
4.166548e-1 -9.166731e-1 1.3333279e0 1.3333279e0
4.999878e-1 -9.166731e-1 1.41666089e0 1.41666089e0
5.833208e-1 -9.166731e-1 1.4999939e0 1.4999939e0
6.666537e-1 -9.166731e-1 1.5833268e0 1.5833268e0
7.499867e-1 -9.166731e-1 1.66665979e0 1.66665979e0
8.333197e-1 -9.166731e-1 1.7499928e0 1.7499928e0
9.166527e-1 -9.166731e-1 1.83332579e0 1.83332579e0
9.999857e-1 -9.166731e-1 1.9166588e0 1.9166588e0
1.0833186e0 -9.166731e-1 1.9999916e0 1.9999916e0
1.1666516e0 -9.166731e-1 2.0833246e0 2.0833246e0
1.2499846e0 -9.166731e-1 2.1666576e0 2.1666576e0
1.3333177e0 -9.166731e-1 2.2499907e0 2.2499907e0
1.4166507e0 -9.166731e-1 2.3333237e0 2.3333237e0
1.4999837e0 -9.166731e-1 2.4166566e0 2.4166566e0
1.5833167e0 -9.166731e-1 2.4999896e0 2.4999896e0
1.6666496e0 -9.166731e-1 2.5833226e0 2.5833226e0
1.7499826e0 -9.166731e-1 2.6666556e0 2.6666556e0
1.8333156e0 -9.166731e-1 2.7499886e0 2.7499886e0
1.9166486e0 -9.166731e-1 2.8333215e0 2.8333215e0
1.9999815e0 -9.166731e-1 2.9166545e0 2.9166545e0
2.0833145e0 -9.166731e-1 2.9999875e0 2.9999875e0
2.1666476e0 -9.166731e-1 3.0833206e0 3.0833206e0
2.2499806e0 -9.166731e-1 3.1666536e0 3.1666536e0
2.3333136e0 -9.166731e-1 3.2499866e0 3.2499866e0
2.4166466e0 -9.166731e-1 3.3333195e0 3.3333195e0
2.4999796e0 -9.166731e-1 3.4166525e0 3.4166525e0

-2.5e0 -8.333401e-1 2.5e0 2.5e0
-2.416667e0 -8.333401e-1 2.416667e0 2.416667e0
-2.333334e0 -8.333401e-1 2.333334e0 2.333334e0
-2.250001e0 -8.333401e-1 2.250001e0 2.250001e0
-2.1666681e0 -8.333401e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -8.333401e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -8.333401e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -8.333401e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -8.333401e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -8.333401e-1 1.7500032e0 1.7500032e0
-1.66667e0 -8.333401e-1 1.66667e0 1.66667e0
-1.5833371e0 -8.333401e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -8.333401e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -8.333401e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -8.333401e-1 1.3333382e0 1.3333382e0
-1.250005e0 -8.333401e-1 1.250005e0 1.250005e0
-1.166672e0 -8.333401e-1 1.166672e0 1.166672e0
-1.0833391e0 -8.333401e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -8.333401e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -8.333401e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -8.333401e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -8.333401e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -8.333401e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -8.333401e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -8.333401e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -8.333401e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -8.333401e-1 4.99998e-1 4.99998e-1
-2.500092e-1 -8.333401e-1 5.833309e-1 5.833309e-1
-1.666762e-1 -8.333401e-1 6.6666391e-1 6.6666391e-1
-8.33432e-2 -8.333401e-1 7.499969e-1 7.499969e-1
-1.02e-5 -8.333401e-1 8.3332991e-1 8.3332991e-1
8.33228e-2 -8.333401e-1 9.166629e-1 9.166629e-1
1.666557e-1 -8.333401e-1 9.999958e-1 9.999958e-1
2.499887e-1 -8.333401e-1 1.0833288e0 1.0833288e0
3.333217e-1 -8.333401e-1 1.1666618e0 1.1666618e0
4.166548e-1 -8.333401e-1 1.2499949e0 1.2499949e0
4.999878e-1 -8.333401e-1 1.3333279e0 1.3333279e0
5.833208e-1 -8.333401e-1 1.4166609e0 1.4166609e0
6.666537e-1 -8.333401e-1 1.4999938e0 1.4999938e0
7.499867e-1 -8.333401e-1 1.5833268e0 1.5833268e0
8.333197e-1 -8.333401e-1 1.6666598e0 1.6666598e0
9.166527e-1 -8.333401e-1 1.7499928e0 1.7499928e0
9.999857e-1 -8.333401e-1 1.8333258e0 1.8333258e0
1.0833186e0 -8.333401e-1 1.9166586e0 1.9166586e0
1.1666516e0 -8.333401e-1 1.9999916e0 1.9999916e0
1.2499846e0 -8.333401e-1 2.0833246e0 2.0833246e0
1.3333177e0 -8.333401e-1 2.1666577e0 2.1666577e0
1.4166507e0 -8.333401e-1 2.2499907e0 2.2499907e0
1.4999837e0 -8.333401e-1 2.3333237e0 2.3333237e0
1.5833167e0 -8.333401e-1 2.4166566e0 2.4166566e0
1.6666496e0 -8.333401e-1 2.4999896e0 2.4999896e0
1.7499826e0 -8.333401e-1 2.5833226e0 2.5833226e0
1.8333156e0 -8.333401e-1 2.6666556e0 2.6666556e0
1.9166486e0 -8.333401e-1 2.7499886e0 2.7499886e0
1.9999815e0 -8.333401e-1 2.8333215e0 2.8333215e0
2.0833145e0 -8.333401e-1 2.9166545e0 2.9166545e0
2.1666476e0 -8.333401e-1 2.9999876e0 2.9999876e0
2.2499806e0 -8.333401e-1 3.0833206e0 3.0833206e0
2.3333136e0 -8.333401e-1 3.1666536e0 3.1666536e0
2.4166466e0 -8.333401e-1 3.2499866e0 3.2499866e0
2.4999796e0 -8.333401e-1 3.3333195e0 3.3333195e0

-2.5e0 -7.500072e-1 2.5e0 2.5e0
-2.416667e0 -7.500072e-1 2.416667e0 2.416667e0
-2.333334e0 -7.500072e-1 2.333334e0 2.333334e0
-2.250001e0 -7.500072e-1 2.250001e0 2.250001e0
-2.1666681e0 -7.500072e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -7.500072e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -7.500072e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -7.500072e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -7.500072e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -7.500072e-1 1.7500032e0 1.7500032e0
-1.66667e0 -7.500072e-1 1.66667e0 1.66667e0
-1.5833371e0 -7.500072e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -7.500072e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -7.500072e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -7.500072e-1 1.3333382e0 1.3333382e0
-1.250005e0 -7.500072e-1 1.250005e0 1.250005e0
-1.166672e0 -7.500072e-1 1.166672e0 1.166672e0
-1.0833391e0 -7.500072e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -7.500072e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -7.500072e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -7.500072e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -7.500072e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -7.500072e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -7.500072e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -7.500072e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -7.500072e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -7.500072e-1 4.166651e-1 4.166651e-1
-2.500092e-1 -7.500072e-1 4.99998e-1 4.99998e-1
-1.666762e-1 -7.500072e-1 5.8333101e-1 5.8333101e-1
-8.33432e-2 -7.500072e-1 6.66664e-1 6.66664e-1
-1.02e-5 -7.500072e-1 7.4999701e-1 7.4999701e-1
8.33228e-2 -7.500072e-1 8.3333e-1 8.3333e-1
1.666557e-1 -7.500072e-1 9.166629e-1 9.166629e-1
2.499887e-1 -7.500072e-1 9.999959e-1 9.999959e-1
3.333217e-1 -7.500072e-1 1.0833289e0 1.0833289e0
4.166548e-1 -7.500072e-1 1.166662e0 1.166662e0
4.999878e-1 -7.500072e-1 1.249995e0 1.249995e0
5.833208e-1 -7.500072e-1 1.333328e0 1.333328e0
6.666537e-1 -7.500072e-1 1.4166609e0 1.4166609e0
7.499867e-1 -7.500072e-1 1.4999939e0 1.4999939e0
8.333197e-1 -7.500072e-1 1.5833269e0 1.5833269e0
9.166527e-1 -7.500072e-1 1.6666599e0 1.6666599e0
9.999857e-1 -7.500072e-1 1.7499929e0 1.7499929e0
1.0833186e0 -7.500072e-1 1.8333258e0 1.8333258e0
1.1666516e0 -7.500072e-1 1.9166588e0 1.9166588e0
1.2499846e0 -7.500072e-1 1.9999918e0 1.9999918e0
1.3333177e0 -7.500072e-1 2.0833249e0 2.0833249e0
1.4166507e0 -7.500072e-1 2.1666579e0 2.1666579e0
1.4999837e0 -7.500072e-1 2.2499908e0 2.2499908e0
1.5833167e0 -7.500072e-1 2.3333238e0 2.3333238e0
1.6666496e0 -7.500072e-1 2.4166568e0 2.4166568e0
1.7499826e0 -7.500072e-1 2.4999898e0 2.4999898e0
1.8333156e0 -7.500072e-1 2.5833228e0 2.5833228e0
1.9166486e0 -7.500072e-1 2.6666557e0 2.6666557e0
1.9999815e0 -7.500072e-1 2.7499887e0 2.7499887e0
2.0833145e0 -7.500072e-1 2.8333217e0 2.8333217e0
2.1666476e0 -7.500072e-1 2.9166548e0 2.9166548e0
2.2499806e0 -7.500072e-1 2.9999878e0 2.9999878e0
2.3333136e0 -7.500072e-1 3.0833208e0 3.0833208e0
2.4166466e0 -7.500072e-1 3.1666537e0 3.1666537e0
2.4999796e0 -7.500072e-1 3.2499867e0 3.2499867e0

-2.5e0 -6.666742e-1 2.5e0 2.5e0
-2.416667e0 -6.666742e-1 2.416667e0 2.416667e0
-2.333334e0 -6.666742e-1 2.333334e0 2.333334e0
-2.250001e0 -6.666742e-1 2.250001e0 2.250001e0
-2.1666681e0 -6.666742e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -6.666742e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -6.666742e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -6.666742e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -6.666742e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -6.666742e-1 1.7500032e0 1.7500032e0
-1.66667e0 -6.666742e-1 1.66667e0 1.66667e0
-1.5833371e0 -6.666742e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -6.666742e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -6.666742e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -6.666742e-1 1.3333382e0 1.3333382e0
-1.250005e0 -6.666742e-1 1.250005e0 1.250005e0
-1.166672e0 -6.666742e-1 1.166672e0 1.166672e0
-1.0833391e0 -6.666742e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -6.666742e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -6.666742e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -6.666742e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -6.666742e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -6.666742e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -6.666742e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -6.666742e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -6.666742e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -6.666742e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -6.666742e-1 4.16665e-1 4.16665e-1
-1.666762e-1 -6.666742e-1 4.99998e-1 4.99998e-1
-8.33432e-2 -6.666742e-1 5.83331e-1 5.83331e-1
-1.02e-5 -6.666742e-1 6.66664e-1 6.66664e-1
8.33228e-2 -6.666742e-1 7.49997e-1 7.49997e-1
1.666557e-1 -6.666742e-1 8.333299e-1 8.333299e-1
2.499887e-1 -6.666742e-1 9.1666289e-1 9.1666289e-1
3.333217e-1 -6.666742e-1 9.999959e-1 9.999959e-1
4.166548e-1 -6.666742e-1 1.083329e0 1.083329e0
4.999878e-1 -6.666742e-1 1.16666199e0 1.16666199e0
5.833208e-1 -6.666742e-1 1.249995e0 1.249995e0
6.666537e-1 -6.666742e-1 1.3333279e0 1.3333279e0
7.499867e-1 -6.666742e-1 1.41666089e0 1.41666089e0
8.333197e-1 -6.666742e-1 1.4999939e0 1.4999939e0
9.166527e-1 -6.666742e-1 1.58332689e0 1.58332689e0
9.999857e-1 -6.666742e-1 1.6666599e0 1.6666599e0
1.0833186e0 -6.666742e-1 1.7499928e0 1.7499928e0
1.1666516e0 -6.666742e-1 1.8333258e0 1.8333258e0
1.2499846e0 -6.666742e-1 1.9166588e0 1.9166588e0
1.3333177e0 -6.666742e-1 1.9999919e0 1.9999919e0
1.4166507e0 -6.666742e-1 2.0833249e0 2.0833249e0
1.4999837e0 -6.666742e-1 2.1666579e0 2.1666579e0
1.5833167e0 -6.666742e-1 2.2499908e0 2.2499908e0
1.6666496e0 -6.666742e-1 2.3333238e0 2.3333238e0
1.7499826e0 -6.666742e-1 2.4166568e0 2.4166568e0
1.8333156e0 -6.666742e-1 2.4999898e0 2.4999898e0
1.9166486e0 -6.666742e-1 2.5833228e0 2.5833228e0
1.9999815e0 -6.666742e-1 2.6666557e0 2.6666557e0
2.0833145e0 -6.666742e-1 2.7499887e0 2.7499887e0
2.1666476e0 -6.666742e-1 2.8333218e0 2.8333218e0
2.2499806e0 -6.666742e-1 2.9166548e0 2.9166548e0
2.3333136e0 -6.666742e-1 2.9999878e0 2.9999878e0
2.4166466e0 -6.666742e-1 3.0833208e0 3.0833208e0
2.4999796e0 -6.666742e-1 3.1666537e0 3.1666537e0

-2.5e0 -5.833412e-1 2.5e0 2.5e0
-2.416667e0 -5.833412e-1 2.416667e0 2.416667e0
-2.333334e0 -5.833412e-1 2.333334e0 2.333334e0
-2.250001e0 -5.833412e-1 2.250001e0 2.250001e0
-2.1666681e0 -5.833412e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -5.833412e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -5.833412e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -5.833412e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -5.833412e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -5.833412e-1 1.7500032e0 1.7500032e0
-1.66667e0 -5.833412e-1 1.66667e0 1.66667e0
-1.5833371e0 -5.833412e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -5.833412e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -5.833412e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -5.833412e-1 1.3333382e0 1.3333382e0
-1.250005e0 -5.833412e-1 1.250005e0 1.250005e0
-1.166672e0 -5.833412e-1 1.166672e0 1.166672e0
-1.0833391e0 -5.833412e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -5.833412e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -5.833412e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -5.833412e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -5.833412e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -5.833412e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -5.833412e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -5.833412e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -5.833412e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -5.833412e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -5.833412e-1 3.33332e-1 3.33332e-1
-1.666762e-1 -5.833412e-1 4.1666501e-1 4.1666501e-1
-8.33432e-2 -5.833412e-1 4.99998e-1 4.99998e-1
-1.02e-5 -5.833412e-1 5.8333101e-1 5.8333101e-1
8.33228e-2 -5.833412e-1 6.66664e-1 6.66664e-1
1.666557e-1 -5.833412e-1 7.499969e-1 7.499969e-1
2.499887e-1 -5.833412e-1 8.333299e-1 8.333299e-1
3.333217e-1 -5.833412e-1 9.166629e-1 9.166629e-1
4.166548e-1 -5.833412e-1 9.99996e-1 9.99996e-1
4.999878e-1 -5.833412e-1 1.083329e0 1.083329e0
5.833208e-1 -5.833412e-1 1.166662e0 1.166662e0
6.666537e-1 -5.833412e-1 1.2499949e0 1.2499949e0
7.499867e-1 -5.833412e-1 1.3333279e0 1.3333279e0
8.333197e-1 -5.833412e-1 1.4166609e0 1.4166609e0
9.166527e-1 -5.833412e-1 1.4999939e0 1.4999939e0
9.999857e-1 -5.833412e-1 1.5833269e0 1.5833269e0
1.0833186e0 -5.833412e-1 1.6666597e0 1.6666597e0
1.1666516e0 -5.833412e-1 1.7499927e0 1.7499927e0
1.2499846e0 -5.833412e-1 1.8333257e0 1.8333257e0
1.3333177e0 -5.833412e-1 1.9166588e0 1.9166588e0
1.4166507e0 -5.833412e-1 1.9999918e0 1.9999918e0
1.4999837e0 -5.833412e-1 2.0833247e0 2.0833247e0
1.5833167e0 -5.833412e-1 2.1666577e0 2.1666577e0
1.6666496e0 -5.833412e-1 2.2499907e0 2.2499907e0
1.7499826e0 -5.833412e-1 2.3333237e0 2.3333237e0
1.8333156e0 -5.833412e-1 2.4166566e0 2.4166566e0
1.9166486e0 -5.833412e-1 2.4999896e0 2.4999896e0
1.9999815e0 -5.833412e-1 2.5833226e0 2.5833226e0
2.0833145e0 -5.833412e-1 2.6666556e0 2.6666556e0
2.1666476e0 -5.833412e-1 2.7499887e0 2.7499887e0
2.2499806e0 -5.833412e-1 2.8333217e0 2.8333217e0
2.3333136e0 -5.833412e-1 2.9166547e0 2.9166547e0
2.4166466e0 -5.833412e-1 2.9999876e0 2.9999876e0
2.4999796e0 -5.833412e-1 3.0833206e0 3.0833206e0

-2.5e0 -5.000082e-1 2.5e0 2.5e0
-2.416667e0 -5.000082e-1 2.416667e0 2.416667e0
-2.333334e0 -5.000082e-1 2.333334e0 2.333334e0
-2.250001e0 -5.000082e-1 2.250001e0 2.250001e0
-2.1666681e0 -5.000082e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -5.000082e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -5.000082e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -5.000082e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -5.000082e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -5.000082e-1 1.7500032e0 1.7500032e0
-1.66667e0 -5.000082e-1 1.66667e0 1.66667e0
-1.5833371e0 -5.000082e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -5.000082e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -5.000082e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -5.000082e-1 1.3333382e0 1.3333382e0
-1.250005e0 -5.000082e-1 1.250005e0 1.250005e0
-1.166672e0 -5.000082e-1 1.166672e0 1.166672e0
-1.0833391e0 -5.000082e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -5.000082e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -5.000082e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -5.000082e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -5.000082e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -5.000082e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -5.000082e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -5.000082e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -5.000082e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -5.000082e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -5.000082e-1 2.500092e-1 2.500092e-1
-1.666762e-1 -5.000082e-1 3.33332e-1 3.33332e-1
-8.33432e-2 -5.000082e-1 4.16665e-1 4.16665e-1
-1.02e-5 -5.000082e-1 4.99998e-1 4.99998e-1
8.33228e-2 -5.000082e-1 5.83331e-1 5.83331e-1
1.666557e-1 -5.000082e-1 6.666639e-1 6.666639e-1
2.499887e-1 -5.000082e-1 7.4999689e-1 7.4999689e-1
3.333217e-1 -5.000082e-1 8.333299e-1 8.333299e-1
4.166548e-1 -5.000082e-1 9.16663e-1 9.16663e-1
4.999878e-1 -5.000082e-1 9.9999599e-1 9.9999599e-1
5.833208e-1 -5.000082e-1 1.083329e0 1.083329e0
6.666537e-1 -5.000082e-1 1.1666619e0 1.1666619e0
7.499867e-1 -5.000082e-1 1.24999489e0 1.24999489e0
8.333197e-1 -5.000082e-1 1.3333279e0 1.3333279e0
9.166527e-1 -5.000082e-1 1.41666089e0 1.41666089e0
9.999857e-1 -5.000082e-1 1.4999939e0 1.4999939e0
1.0833186e0 -5.000082e-1 1.5833267e0 1.5833267e0
1.1666516e0 -5.000082e-1 1.6666597e0 1.6666597e0
1.2499846e0 -5.000082e-1 1.7499927e0 1.7499927e0
1.3333177e0 -5.000082e-1 1.8333258e0 1.8333258e0
1.4166507e0 -5.000082e-1 1.9166588e0 1.9166588e0
1.4999837e0 -5.000082e-1 1.9999918e0 1.9999918e0
1.5833167e0 -5.000082e-1 2.0833247e0 2.0833247e0
1.6666496e0 -5.000082e-1 2.1666577e0 2.1666577e0
1.7499826e0 -5.000082e-1 2.2499907e0 2.2499907e0
1.8333156e0 -5.000082e-1 2.3333237e0 2.3333237e0
1.9166486e0 -5.000082e-1 2.4166566e0 2.4166566e0
1.9999815e0 -5.000082e-1 2.4999896e0 2.4999896e0
2.0833145e0 -5.000082e-1 2.5833226e0 2.5833226e0
2.1666476e0 -5.000082e-1 2.6666557e0 2.6666557e0
2.2499806e0 -5.000082e-1 2.7499887e0 2.7499887e0
2.3333136e0 -5.000082e-1 2.8333217e0 2.8333217e0
2.4166466e0 -5.000082e-1 2.9166547e0 2.9166547e0
2.4999796e0 -5.000082e-1 2.9999876e0 2.9999876e0

-2.5e0 -4.166753e-1 2.5e0 2.5e0
-2.416667e0 -4.166753e-1 2.416667e0 2.416667e0
-2.333334e0 -4.166753e-1 2.333334e0 2.333334e0
-2.250001e0 -4.166753e-1 2.250001e0 2.250001e0
-2.1666681e0 -4.166753e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -4.166753e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -4.166753e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -4.166753e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -4.166753e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -4.166753e-1 1.7500032e0 1.7500032e0
-1.66667e0 -4.166753e-1 1.66667e0 1.66667e0
-1.5833371e0 -4.166753e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -4.166753e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -4.166753e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -4.166753e-1 1.3333382e0 1.3333382e0
-1.250005e0 -4.166753e-1 1.250005e0 1.250005e0
-1.166672e0 -4.166753e-1 1.166672e0 1.166672e0
-1.0833391e0 -4.166753e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -4.166753e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -4.166753e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -4.166753e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -4.166753e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -4.166753e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -4.166753e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -4.166753e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -4.166753e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -4.166753e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -4.166753e-1 2.500092e-1 2.500092e-1
-1.666762e-1 -4.166753e-1 2.499991e-1 2.499991e-1
-8.33432e-2 -4.166753e-1 3.3333209e-1 3.3333209e-1
-1.02e-5 -4.166753e-1 4.166651e-1 4.166651e-1
8.33228e-2 -4.166753e-1 4.999981e-1 4.999981e-1
1.666557e-1 -4.166753e-1 5.83331e-1 5.83331e-1
2.499887e-1 -4.166753e-1 6.6666399e-1 6.6666399e-1
3.333217e-1 -4.166753e-1 7.49997e-1 7.49997e-1
4.166548e-1 -4.166753e-1 8.333301e-1 8.333301e-1
4.999878e-1 -4.166753e-1 9.1666309e-1 9.1666309e-1
5.833208e-1 -4.166753e-1 9.999961e-1 9.999961e-1
6.666537e-1 -4.166753e-1 1.083329e0 1.083329e0
7.499867e-1 -4.166753e-1 1.16666199e0 1.16666199e0
8.333197e-1 -4.166753e-1 1.249995e0 1.249995e0
9.166527e-1 -4.166753e-1 1.33332799e0 1.33332799e0
9.999857e-1 -4.166753e-1 1.416661e0 1.416661e0
1.0833186e0 -4.166753e-1 1.4999939e0 1.4999939e0
1.1666516e0 -4.166753e-1 1.5833269e0 1.5833269e0
1.2499846e0 -4.166753e-1 1.6666599e0 1.6666599e0
1.3333177e0 -4.166753e-1 1.749993e0 1.749993e0
1.4166507e0 -4.166753e-1 1.833326e0 1.833326e0
1.4999837e0 -4.166753e-1 1.916659e0 1.916659e0
1.5833167e0 -4.166753e-1 1.9999919e0 1.9999919e0
1.6666496e0 -4.166753e-1 2.0833249e0 2.0833249e0
1.7499826e0 -4.166753e-1 2.1666579e0 2.1666579e0
1.8333156e0 -4.166753e-1 2.2499908e0 2.2499908e0
1.9166486e0 -4.166753e-1 2.3333238e0 2.3333238e0
1.9999815e0 -4.166753e-1 2.4166568e0 2.4166568e0
2.0833145e0 -4.166753e-1 2.4999898e0 2.4999898e0
2.1666476e0 -4.166753e-1 2.5833229e0 2.5833229e0
2.2499806e0 -4.166753e-1 2.6666559e0 2.6666559e0
2.3333136e0 -4.166753e-1 2.7499889e0 2.7499889e0
2.4166466e0 -4.166753e-1 2.8333218e0 2.8333218e0
2.4999796e0 -4.166753e-1 2.9166548e0 2.9166548e0

-2.5e0 -3.333421e-1 2.5e0 2.5e0
-2.416667e0 -3.333421e-1 2.416667e0 2.416667e0
-2.333334e0 -3.333421e-1 2.333334e0 2.333334e0
-2.250001e0 -3.333421e-1 2.250001e0 2.250001e0
-2.1666681e0 -3.333421e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -3.333421e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -3.333421e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -3.333421e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -3.333421e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -3.333421e-1 1.7500032e0 1.7500032e0
-1.66667e0 -3.333421e-1 1.66667e0 1.66667e0
-1.5833371e0 -3.333421e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -3.333421e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -3.333421e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -3.333421e-1 1.3333382e0 1.3333382e0
-1.250005e0 -3.333421e-1 1.250005e0 1.250005e0
-1.166672e0 -3.333421e-1 1.166672e0 1.166672e0
-1.0833391e0 -3.333421e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -3.333421e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -3.333421e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -3.333421e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -3.333421e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -3.333421e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -3.333421e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -3.333421e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -3.333421e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -3.333421e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -3.333421e-1 2.500092e-1 2.500092e-1
-1.666762e-1 -3.333421e-1 1.666762e-1 1.666762e-1
-8.33432e-2 -3.333421e-1 2.499989e-1 2.499989e-1
-1.02e-5 -3.333421e-1 3.3333191e-1 3.3333191e-1
8.33228e-2 -3.333421e-1 4.166649e-1 4.166649e-1
1.666557e-1 -3.333421e-1 4.999978e-1 4.999978e-1
2.499887e-1 -3.333421e-1 5.833308e-1 5.833308e-1
3.333217e-1 -3.333421e-1 6.666638e-1 6.666638e-1
4.166548e-1 -3.333421e-1 7.499969e-1 7.499969e-1
4.999878e-1 -3.333421e-1 8.333299e-1 8.333299e-1
5.833208e-1 -3.333421e-1 9.166629e-1 9.166629e-1
6.666537e-1 -3.333421e-1 9.999958e-1 9.999958e-1
7.499867e-1 -3.333421e-1 1.0833288e0 1.0833288e0
8.333197e-1 -3.333421e-1 1.1666618e0 1.1666618e0
9.166527e-1 -3.333421e-1 1.2499948e0 1.2499948e0
9.999857e-1 -3.333421e-1 1.3333278e0 1.3333278e0
1.0833186e0 -3.333421e-1 1.4166606e0 1.4166606e0
1.1666516e0 -3.333421e-1 1.4999936e0 1.4999936e0
1.2499846e0 -3.333421e-1 1.5833266e0 1.5833266e0
1.3333177e0 -3.333421e-1 1.6666597e0 1.6666597e0
1.4166507e0 -3.333421e-1 1.7499927e0 1.7499927e0
1.4999837e0 -3.333421e-1 1.8333257e0 1.8333257e0
1.5833167e0 -3.333421e-1 1.9166586e0 1.9166586e0
1.6666496e0 -3.333421e-1 1.9999916e0 1.9999916e0
1.7499826e0 -3.333421e-1 2.0833246e0 2.0833246e0
1.8333156e0 -3.333421e-1 2.1666576e0 2.1666576e0
1.9166486e0 -3.333421e-1 2.2499905e0 2.2499905e0
1.9999815e0 -3.333421e-1 2.3333235e0 2.3333235e0
2.0833145e0 -3.333421e-1 2.4166565e0 2.4166565e0
2.1666476e0 -3.333421e-1 2.4999896e0 2.4999896e0
2.2499806e0 -3.333421e-1 2.5833226e0 2.5833226e0
2.3333136e0 -3.333421e-1 2.6666556e0 2.6666556e0
2.4166466e0 -3.333421e-1 2.7499886e0 2.7499886e0
2.4999796e0 -3.333421e-1 2.8333215e0 2.8333215e0

-2.5e0 -2.500092e-1 2.5e0 2.5e0
-2.416667e0 -2.500092e-1 2.416667e0 2.416667e0
-2.333334e0 -2.500092e-1 2.333334e0 2.333334e0
-2.250001e0 -2.500092e-1 2.250001e0 2.250001e0
-2.1666681e0 -2.500092e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -2.500092e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -2.500092e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -2.500092e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -2.500092e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -2.500092e-1 1.7500032e0 1.7500032e0
-1.66667e0 -2.500092e-1 1.66667e0 1.66667e0
-1.5833371e0 -2.500092e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -2.500092e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -2.500092e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -2.500092e-1 1.3333382e0 1.3333382e0
-1.250005e0 -2.500092e-1 1.250005e0 1.250005e0
-1.166672e0 -2.500092e-1 1.166672e0 1.166672e0
-1.0833391e0 -2.500092e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -2.500092e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -2.500092e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -2.500092e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -2.500092e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -2.500092e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -2.500092e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -2.500092e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -2.500092e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -2.500092e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -2.500092e-1 2.500092e-1 2.500092e-1
-1.666762e-1 -2.500092e-1 1.666762e-1 1.666762e-1
-8.33432e-2 -2.500092e-1 1.66666e-1 1.66666e-1
-1.02e-5 -2.500092e-1 2.4999901e-1 2.4999901e-1
8.33228e-2 -2.500092e-1 3.33332e-1 3.33332e-1
1.666557e-1 -2.500092e-1 4.166649e-1 4.166649e-1
2.499887e-1 -2.500092e-1 4.999979e-1 4.999979e-1
3.333217e-1 -2.500092e-1 5.833309e-1 5.833309e-1
4.166548e-1 -2.500092e-1 6.66664e-1 6.66664e-1
4.999878e-1 -2.500092e-1 7.49997e-1 7.49997e-1
5.833208e-1 -2.500092e-1 8.3333e-1 8.3333e-1
6.666537e-1 -2.500092e-1 9.166629e-1 9.166629e-1
7.499867e-1 -2.500092e-1 9.999959e-1 9.999959e-1
8.333197e-1 -2.500092e-1 1.0833289e0 1.0833289e0
9.166527e-1 -2.500092e-1 1.1666619e0 1.1666619e0
9.999857e-1 -2.500092e-1 1.2499949e0 1.2499949e0
1.0833186e0 -2.500092e-1 1.3333278e0 1.3333278e0
1.1666516e0 -2.500092e-1 1.4166608e0 1.4166608e0
1.2499846e0 -2.500092e-1 1.4999937e0 1.4999937e0
1.3333177e0 -2.500092e-1 1.5833269e0 1.5833269e0
1.4166507e0 -2.500092e-1 1.6666599e0 1.6666599e0
1.4999837e0 -2.500092e-1 1.7499928e0 1.7499928e0
1.5833167e0 -2.500092e-1 1.8333258e0 1.8333258e0
1.6666496e0 -2.500092e-1 1.9166588e0 1.9166588e0
1.7499826e0 -2.500092e-1 1.9999918e0 1.9999918e0
1.8333156e0 -2.500092e-1 2.0833247e0 2.0833247e0
1.9166486e0 -2.500092e-1 2.1666577e0 2.1666577e0
1.9999815e0 -2.500092e-1 2.2499907e0 2.2499907e0
2.0833145e0 -2.500092e-1 2.3333237e0 2.3333237e0
2.1666476e0 -2.500092e-1 2.4166568e0 2.4166568e0
2.2499806e0 -2.500092e-1 2.4999898e0 2.4999898e0
2.3333136e0 -2.500092e-1 2.5833228e0 2.5833228e0
2.4166466e0 -2.500092e-1 2.6666557e0 2.6666557e0
2.4999796e0 -2.500092e-1 2.7499887e0 2.7499887e0

-2.5e0 -1.666762e-1 2.5e0 2.5e0
-2.416667e0 -1.666762e-1 2.416667e0 2.416667e0
-2.333334e0 -1.666762e-1 2.333334e0 2.333334e0
-2.250001e0 -1.666762e-1 2.250001e0 2.250001e0
-2.1666681e0 -1.666762e-1 2.1666681e0 2.1666681e0
-2.0833351e0 -1.666762e-1 2.0833351e0 2.0833351e0
-2.0000021e0 -1.666762e-1 2.0000021e0 2.0000021e0
-1.9166692e0 -1.666762e-1 1.9166692e0 1.9166692e0
-1.8333362e0 -1.666762e-1 1.8333362e0 1.8333362e0
-1.7500032e0 -1.666762e-1 1.7500032e0 1.7500032e0
-1.66667e0 -1.666762e-1 1.66667e0 1.66667e0
-1.5833371e0 -1.666762e-1 1.5833371e0 1.5833371e0
-1.5000041e0 -1.666762e-1 1.5000041e0 1.5000041e0
-1.4166711e0 -1.666762e-1 1.4166711e0 1.4166711e0
-1.3333382e0 -1.666762e-1 1.3333382e0 1.3333382e0
-1.250005e0 -1.666762e-1 1.250005e0 1.250005e0
-1.166672e0 -1.666762e-1 1.166672e0 1.166672e0
-1.0833391e0 -1.666762e-1 1.0833391e0 1.0833391e0
-1.0000061e0 -1.666762e-1 1.0000061e0 1.0000061e0
-9.166731e-1 -1.666762e-1 9.166731e-1 9.166731e-1
-8.333401e-1 -1.666762e-1 8.333401e-1 8.333401e-1
-7.500072e-1 -1.666762e-1 7.500072e-1 7.500072e-1
-6.666742e-1 -1.666762e-1 6.666742e-1 6.666742e-1
-5.833412e-1 -1.666762e-1 5.833412e-1 5.833412e-1
-5.000082e-1 -1.666762e-1 5.000082e-1 5.000082e-1
-4.166753e-1 -1.666762e-1 4.166753e-1 4.166753e-1
-3.333421e-1 -1.666762e-1 3.333421e-1 3.333421e-1
-2.500092e-1 -1.666762e-1 2.500092e-1 2.500092e-1
-1.666762e-1 -1.666762e-1 1.666762e-1 1.666762e-1
-8.33432e-2 -1.666762e-1 8.33432e-2 8.33432e-2
-1.02e-5 -1.666762e-1 1.66666e-1 1.66666e-1
8.33228e-2 -1.666762e-1 2.49999e-1 2.49999e-1
1.666557e-1 -1.666762e-1 3.333319e-1 3.333319e-1
2.499887e-1 -1.666762e-1 4.1666489e-1 4.1666489e-1
3.333217e-1 -1.666762e-1 4.999979e-1 4.999979e-1
4.166548e-1 -1.666762e-1 5.83331e-1 5.83331e-1
4.999878e-1 -1.666762e-1 6.6666399e-1 6.6666399e-1
5.833208e-1 -1.666762e-1 7.49997e-1 7.49997e-1
6.666537e-1 -1.666762e-1 8.333299e-1 8.333299e-1
7.499867e-1 -1.666762e-1 9.1666289e-1 9.1666289e-1
8.333197e-1 -1.666762e-1 9.999959e-1 9.999959e-1
9.166527e-1 -1.666762e-1 1.08332889e0 1.08332889e0
9.999857e-1 -1.666762e-1 1.1666619e0 1.1666619e0
1.0833186e0 -1.666762e-1 1.2499948e0 1.2499948e0
1.1666516e0 -1.666762e-1 1.3333278e0 1.3333278e0
1.2499846e0 -1.666762e-1 1.4166608e0 1.4166608e0
1.3333177e0 -1.666762e-1 1.4999939e0 1.4999939e0
1.4166507e0 -1.666762e-1 1.5833269e0 1.5833269e0
1.4999837e0 -1.666762e-1 1.6666599e0 1.6666599e0
1.5833167e0 -1.666762e-1 1.7499928e0 1.7499928e0
1.6666496e0 -1.666762e-1 1.8333258e0 1.8333258e0
1.7499826e0 -1.666762e-1 1.9166588e0 1.9166588e0
1.8333156e0 -1.666762e-1 1.9999918e0 1.9999918e0
1.9166486e0 -1.666762e-1 2.0833247e0 2.0833247e0
1.9999815e0 -1.666762e-1 2.1666577e0 2.1666577e0
2.0833145e0 -1.666762e-1 2.2499907e0 2.2499907e0
2.1666476e0 -1.666762e-1 2.3333238e0 2.3333238e0
2.2499806e0 -1.666762e-1 2.4166568e0 2.4166568e0
2.3333136e0 -1.666762e-1 2.4999898e0 2.4999898e0
2.4166466e0 -1.666762e-1 2.5833228e0 2.5833228e0
2.4999796e0 -1.666762e-1 2.6666557e0 2.6666557e0

-2.5e0 -8.33432e-2 2.5e0 2.5e0
-2.416667e0 -8.33432e-2 2.416667e0 2.416667e0
-2.333334e0 -8.33432e-2 2.333334e0 2.333334e0
-2.250001e0 -8.33432e-2 2.250001e0 2.250001e0
-2.1666681e0 -8.33432e-2 2.1666681e0 2.1666681e0
-2.0833351e0 -8.33432e-2 2.0833351e0 2.0833351e0
-2.0000021e0 -8.33432e-2 2.0000021e0 2.0000021e0
-1.9166692e0 -8.33432e-2 1.9166692e0 1.9166692e0
-1.8333362e0 -8.33432e-2 1.8333362e0 1.8333362e0
-1.7500032e0 -8.33432e-2 1.7500032e0 1.7500032e0
-1.66667e0 -8.33432e-2 1.66667e0 1.66667e0
-1.5833371e0 -8.33432e-2 1.5833371e0 1.5833371e0
-1.5000041e0 -8.33432e-2 1.5000041e0 1.5000041e0
-1.4166711e0 -8.33432e-2 1.4166711e0 1.4166711e0
-1.3333382e0 -8.33432e-2 1.3333382e0 1.3333382e0
-1.250005e0 -8.33432e-2 1.250005e0 1.250005e0
-1.166672e0 -8.33432e-2 1.166672e0 1.166672e0
-1.0833391e0 -8.33432e-2 1.0833391e0 1.0833391e0
-1.0000061e0 -8.33432e-2 1.0000061e0 1.0000061e0
-9.166731e-1 -8.33432e-2 9.166731e-1 9.166731e-1
-8.333401e-1 -8.33432e-2 8.333401e-1 8.333401e-1
-7.500072e-1 -8.33432e-2 7.500072e-1 7.500072e-1
-6.666742e-1 -8.33432e-2 6.666742e-1 6.666742e-1
-5.833412e-1 -8.33432e-2 5.833412e-1 5.833412e-1
-5.000082e-1 -8.33432e-2 5.000082e-1 5.000082e-1
-4.166753e-1 -8.33432e-2 4.166753e-1 4.166753e-1
-3.333421e-1 -8.33432e-2 3.333421e-1 3.333421e-1
-2.500092e-1 -8.33432e-2 2.500092e-1 2.500092e-1
-1.666762e-1 -8.33432e-2 1.666762e-1 1.666762e-1
-8.33432e-2 -8.33432e-2 8.33432e-2 8.33432e-2
-1.02e-5 -8.33432e-2 8.3333002e-2 8.3333002e-2
8.33228e-2 -8.33432e-2 1.66666e-1 1.66666e-1
1.666557e-1 -8.33432e-2 2.499989e-1 2.499989e-1
2.499887e-1 -8.33432e-2 3.333319e-1 3.333319e-1
3.333217e-1 -8.33432e-2 4.166649e-1 4.166649e-1
4.166548e-1 -8.33432e-2 4.99998e-1 4.99998e-1
4.999878e-1 -8.33432e-2 5.83331e-1 5.83331e-1
5.833208e-1 -8.33432e-2 6.66664e-1 6.66664e-1
6.666537e-1 -8.33432e-2 7.499969e-1 7.499969e-1
7.499867e-1 -8.33432e-2 8.333299e-1 8.333299e-1
8.333197e-1 -8.33432e-2 9.166629e-1 9.166629e-1
9.166527e-1 -8.33432e-2 9.999959e-1 9.999959e-1
9.999857e-1 -8.33432e-2 1.0833289e0 1.0833289e0
1.0833186e0 -8.33432e-2 1.1666618e0 1.1666618e0
1.1666516e0 -8.33432e-2 1.2499948e0 1.2499948e0
1.2499846e0 -8.33432e-2 1.3333278e0 1.3333278e0
1.3333177e0 -8.33432e-2 1.4166609e0 1.4166609e0
1.4166507e0 -8.33432e-2 1.4999939e0 1.4999939e0
1.4999837e0 -8.33432e-2 1.5833269e0 1.5833269e0
1.5833167e0 -8.33432e-2 1.6666599e0 1.6666599e0
1.6666496e0 -8.33432e-2 1.7499928e0 1.7499928e0
1.7499826e0 -8.33432e-2 1.8333258e0 1.8333258e0
1.8333156e0 -8.33432e-2 1.9166588e0 1.9166588e0
1.9166486e0 -8.33432e-2 1.9999918e0 1.9999918e0
1.9999815e0 -8.33432e-2 2.0833247e0 2.0833247e0
2.0833145e0 -8.33432e-2 2.1666577e0 2.1666577e0
2.1666476e0 -8.33432e-2 2.2499908e0 2.2499908e0
2.2499806e0 -8.33432e-2 2.3333238e0 2.3333238e0
2.3333136e0 -8.33432e-2 2.4166568e0 2.4166568e0
2.4166466e0 -8.33432e-2 2.4999898e0 2.4999898e0
2.4999796e0 -8.33432e-2 2.5833228e0 2.5833228e0

-2.5e0 -1.02e-5 2.5e0 2.5e0
-2.416667e0 -1.02e-5 2.416667e0 2.416667e0
-2.333334e0 -1.02e-5 2.333334e0 2.333334e0
-2.250001e0 -1.02e-5 2.250001e0 2.250001e0
-2.1666681e0 -1.02e-5 2.1666681e0 2.1666681e0
-2.0833351e0 -1.02e-5 2.0833351e0 2.0833351e0
-2.0000021e0 -1.02e-5 2.0000021e0 2.0000021e0
-1.9166692e0 -1.02e-5 1.9166692e0 1.9166692e0
-1.8333362e0 -1.02e-5 1.8333362e0 1.8333362e0
-1.7500032e0 -1.02e-5 1.7500032e0 1.7500032e0
-1.66667e0 -1.02e-5 1.66667e0 1.66667e0
-1.5833371e0 -1.02e-5 1.5833371e0 1.5833371e0
-1.5000041e0 -1.02e-5 1.5000041e0 1.5000041e0
-1.4166711e0 -1.02e-5 1.4166711e0 1.4166711e0
-1.3333382e0 -1.02e-5 1.3333382e0 1.3333382e0
-1.250005e0 -1.02e-5 1.250005e0 1.250005e0
-1.166672e0 -1.02e-5 1.166672e0 1.166672e0
-1.0833391e0 -1.02e-5 1.0833391e0 1.0833391e0
-1.0000061e0 -1.02e-5 1.0000061e0 1.0000061e0
-9.166731e-1 -1.02e-5 9.166731e-1 9.166731e-1
-8.333401e-1 -1.02e-5 8.333401e-1 8.333401e-1
-7.500072e-1 -1.02e-5 7.500072e-1 7.500072e-1
-6.666742e-1 -1.02e-5 6.666742e-1 6.666742e-1
-5.833412e-1 -1.02e-5 5.833412e-1 5.833412e-1
-5.000082e-1 -1.02e-5 5.000082e-1 5.000082e-1
-4.166753e-1 -1.02e-5 4.166753e-1 4.166753e-1
-3.333421e-1 -1.02e-5 3.333421e-1 3.333421e-1
-2.500092e-1 -1.02e-5 2.500092e-1 2.500092e-1
-1.666762e-1 -1.02e-5 1.666762e-1 1.666762e-1
-8.33432e-2 -1.02e-5 8.33432e-2 8.33432e-2
-1.02e-5 -1.02e-5 1.02e-5 1.02e-5
8.33228e-2 -1.02e-5 8.3332999e-2 8.3332999e-2
1.666557e-1 -1.02e-5 1.666659e-1 1.666659e-1
2.499887e-1 -1.02e-5 2.4999889e-1 2.4999889e-1
3.333217e-1 -1.02e-5 3.333319e-1 3.333319e-1
4.166548e-1 -1.02e-5 4.16665e-1 4.16665e-1
4.999878e-1 -1.02e-5 4.9999799e-1 4.9999799e-1
5.833208e-1 -1.02e-5 5.83331e-1 5.83331e-1
6.666537e-1 -1.02e-5 6.666639e-1 6.666639e-1
7.499867e-1 -1.02e-5 7.4999689e-1 7.4999689e-1
8.333197e-1 -1.02e-5 8.333299e-1 8.333299e-1
9.166527e-1 -1.02e-5 9.1666289e-1 9.1666289e-1
9.999857e-1 -1.02e-5 9.999959e-1 9.999959e-1
1.0833186e0 -1.02e-5 1.0833287e0 1.0833287e0
1.1666516e0 -1.02e-5 1.1666617e0 1.1666617e0
1.2499846e0 -1.02e-5 1.2499947e0 1.2499947e0
1.3333177e0 -1.02e-5 1.3333278e0 1.3333278e0
1.4166507e0 -1.02e-5 1.4166608e0 1.4166608e0
1.4999837e0 -1.02e-5 1.4999937e0 1.4999937e0
1.5833167e0 -1.02e-5 1.5833267e0 1.5833267e0
1.6666496e0 -1.02e-5 1.6666597e0 1.6666597e0
1.7499826e0 -1.02e-5 1.7499927e0 1.7499927e0
1.8333156e0 -1.02e-5 1.8333257e0 1.8333257e0
1.9166486e0 -1.02e-5 1.9166586e0 1.9166586e0
1.9999815e0 -1.02e-5 1.9999916e0 1.9999916e0
2.0833145e0 -1.02e-5 2.0833246e0 2.0833246e0
2.1666476e0 -1.02e-5 2.1666577e0 2.1666577e0
2.2499806e0 -1.02e-5 2.2499907e0 2.2499907e0
2.3333136e0 -1.02e-5 2.3333237e0 2.3333237e0
2.4166466e0 -1.02e-5 2.4166566e0 2.4166566e0
2.4999796e0 -1.02e-5 2.4999896e0 2.4999896e0

-2.5e0 8.33228e-2 2.5e0 2.5e0
-2.416667e0 8.33228e-2 2.416667e0 2.416667e0
-2.333334e0 8.33228e-2 2.333334e0 2.333334e0
-2.250001e0 8.33228e-2 2.250001e0 2.250001e0
-2.1666681e0 8.33228e-2 2.1666681e0 2.1666681e0
-2.0833351e0 8.33228e-2 2.0833351e0 2.0833351e0
-2.0000021e0 8.33228e-2 2.0000021e0 2.0000021e0
-1.9166692e0 8.33228e-2 1.9166692e0 1.9166692e0
-1.8333362e0 8.33228e-2 1.8333362e0 1.8333362e0
-1.7500032e0 8.33228e-2 1.7500032e0 1.7500032e0
-1.66667e0 8.33228e-2 1.66667e0 1.66667e0
-1.5833371e0 8.33228e-2 1.5833371e0 1.5833371e0
-1.5000041e0 8.33228e-2 1.5000041e0 1.5000041e0
-1.4166711e0 8.33228e-2 1.4166711e0 1.4166711e0
-1.3333382e0 8.33228e-2 1.3333382e0 1.3333382e0
-1.250005e0 8.33228e-2 1.250005e0 1.250005e0
-1.166672e0 8.33228e-2 1.166672e0 1.166672e0
-1.0833391e0 8.33228e-2 1.0833391e0 1.0833391e0
-1.0000061e0 8.33228e-2 1.0000061e0 1.0000061e0
-9.166731e-1 8.33228e-2 9.166731e-1 9.166731e-1
-8.333401e-1 8.33228e-2 8.333401e-1 8.333401e-1
-7.500072e-1 8.33228e-2 7.500072e-1 7.500072e-1
-6.666742e-1 8.33228e-2 6.666742e-1 6.666742e-1
-5.833412e-1 8.33228e-2 5.833412e-1 5.833412e-1
-5.000082e-1 8.33228e-2 5.000082e-1 5.000082e-1
-4.166753e-1 8.33228e-2 4.166753e-1 4.166753e-1
-3.333421e-1 8.33228e-2 3.333421e-1 3.333421e-1
-2.500092e-1 8.33228e-2 2.500092e-1 2.500092e-1
-1.666762e-1 8.33228e-2 1.666762e-1 1.666762e-1
-8.33432e-2 8.33228e-2 8.33432e-2 8.33432e-2
-1.02e-5 8.33228e-2 8.33126e-2 8.33126e-2
8.33228e-2 8.33228e-2 1.666456e-1 1.666456e-1
1.666557e-1 8.33228e-2 2.499785e-1 2.499785e-1
2.499887e-1 8.33228e-2 3.333115e-1 3.333115e-1
3.333217e-1 8.33228e-2 4.166445e-1 4.166445e-1
4.166548e-1 8.33228e-2 4.999776e-1 4.999776e-1
4.999878e-1 8.33228e-2 5.833106e-1 5.833106e-1
5.833208e-1 8.33228e-2 6.666436e-1 6.666436e-1
6.666537e-1 8.33228e-2 7.499765e-1 7.499765e-1
7.499867e-1 8.33228e-2 8.333095e-1 8.333095e-1
8.333197e-1 8.33228e-2 9.166425e-1 9.166425e-1
9.166527e-1 8.33228e-2 9.999755e-1 9.999755e-1
9.999857e-1 8.33228e-2 1.0833085e0 1.0833085e0
1.0833186e0 8.33228e-2 1.1666414e0 1.1666414e0
1.1666516e0 8.33228e-2 1.2499744e0 1.2499744e0
1.2499846e0 8.33228e-2 1.3333073e0 1.3333073e0
1.3333177e0 8.33228e-2 1.4166405e0 1.4166405e0
1.4166507e0 8.33228e-2 1.4999734e0 1.4999734e0
1.4999837e0 8.33228e-2 1.5833064e0 1.5833064e0
1.5833167e0 8.33228e-2 1.6666394e0 1.6666394e0
1.6666496e0 8.33228e-2 1.7499724e0 1.7499724e0
1.7499826e0 8.33228e-2 1.8333054e0 1.8333054e0
1.8333156e0 8.33228e-2 1.9166383e0 1.9166383e0
1.9166486e0 8.33228e-2 1.9999713e0 1.9999713e0
1.9999815e0 8.33228e-2 2.0833043e0 2.0833043e0
2.0833145e0 8.33228e-2 2.1666373e0 2.1666373e0
2.1666476e0 8.33228e-2 2.2499704e0 2.2499704e0
2.2499806e0 8.33228e-2 2.3333034e0 2.3333034e0
2.3333136e0 8.33228e-2 2.4166364e0 2.4166364e0
2.4166466e0 8.33228e-2 2.4999693e0 2.4999693e0
2.4999796e0 8.33228e-2 2.5833023e0 2.5833023e0

-2.5e0 1.666557e-1 2.5e0 2.5e0
-2.416667e0 1.666557e-1 2.416667e0 2.416667e0
-2.333334e0 1.666557e-1 2.333334e0 2.333334e0
-2.250001e0 1.666557e-1 2.250001e0 2.250001e0
-2.1666681e0 1.666557e-1 2.1666681e0 2.1666681e0
-2.0833351e0 1.666557e-1 2.0833351e0 2.0833351e0
-2.0000021e0 1.666557e-1 2.0000021e0 2.0000021e0
-1.9166692e0 1.666557e-1 1.9166692e0 1.9166692e0
-1.8333362e0 1.666557e-1 1.8333362e0 1.8333362e0
-1.7500032e0 1.666557e-1 1.7500032e0 1.7500032e0
-1.66667e0 1.666557e-1 1.66667e0 1.66667e0
-1.5833371e0 1.666557e-1 1.5833371e0 1.5833371e0
-1.5000041e0 1.666557e-1 1.5000041e0 1.5000041e0
-1.4166711e0 1.666557e-1 1.4166711e0 1.4166711e0
-1.3333382e0 1.666557e-1 1.3333382e0 1.3333382e0
-1.250005e0 1.666557e-1 1.250005e0 1.250005e0
-1.166672e0 1.666557e-1 1.166672e0 1.166672e0
-1.0833391e0 1.666557e-1 1.0833391e0 1.0833391e0
-1.0000061e0 1.666557e-1 1.0000061e0 1.0000061e0
-9.166731e-1 1.666557e-1 9.166731e-1 9.166731e-1
-8.333401e-1 1.666557e-1 8.333401e-1 8.333401e-1
-7.500072e-1 1.666557e-1 7.500072e-1 7.500072e-1
-6.666742e-1 1.666557e-1 6.666742e-1 6.666742e-1
-5.833412e-1 1.666557e-1 5.833412e-1 5.833412e-1
-5.000082e-1 1.666557e-1 5.000082e-1 5.000082e-1
-4.166753e-1 1.666557e-1 4.166753e-1 4.166753e-1
-3.333421e-1 1.666557e-1 3.333421e-1 3.333421e-1
-2.500092e-1 1.666557e-1 2.500092e-1 2.500092e-1
-1.666762e-1 1.666557e-1 1.666762e-1 1.666762e-1
-8.33432e-2 1.666557e-1 8.33432e-2 8.33432e-2
-1.02e-5 1.666557e-1 1.6664551e-1 1.6664551e-1
8.33228e-2 1.666557e-1 2.499785e-1 2.499785e-1
1.666557e-1 1.666557e-1 3.333114e-1 3.333114e-1
2.499887e-1 1.666557e-1 4.166444e-1 4.166444e-1
3.333217e-1 1.666557e-1 4.999774e-1 4.999774e-1
4.166548e-1 1.666557e-1 5.833105e-1 5.833105e-1
4.999878e-1 1.666557e-1 6.666435e-1 6.666435e-1
5.833208e-1 1.666557e-1 7.499765e-1 7.499765e-1
6.666537e-1 1.666557e-1 8.333094e-1 8.333094e-1
7.499867e-1 1.666557e-1 9.166424e-1 9.166424e-1
8.333197e-1 1.666557e-1 9.999754e-1 9.999754e-1
9.166527e-1 1.666557e-1 1.0833084e0 1.0833084e0
9.999857e-1 1.666557e-1 1.1666414e0 1.1666414e0
1.0833186e0 1.666557e-1 1.2499742e0 1.2499742e0
1.1666516e0 1.666557e-1 1.3333072e0 1.3333072e0
1.2499846e0 1.666557e-1 1.4166402e0 1.4166402e0
1.3333177e0 1.666557e-1 1.4999733e0 1.4999733e0
1.4166507e0 1.666557e-1 1.5833063e0 1.5833063e0
1.4999837e0 1.666557e-1 1.6666393e0 1.6666393e0
1.5833167e0 1.666557e-1 1.7499722e0 1.7499722e0
1.6666496e0 1.666557e-1 1.8333052e0 1.8333052e0
1.7499826e0 1.666557e-1 1.9166382e0 1.9166382e0
1.8333156e0 1.666557e-1 1.9999712e0 1.9999712e0
1.9166486e0 1.666557e-1 2.0833041e0 2.0833041e0
1.9999815e0 1.666557e-1 2.1666371e0 2.1666371e0
2.0833145e0 1.666557e-1 2.2499701e0 2.2499701e0
2.1666476e0 1.666557e-1 2.3333032e0 2.3333032e0
2.2499806e0 1.666557e-1 2.4166362e0 2.4166362e0
2.3333136e0 1.666557e-1 2.4999692e0 2.4999692e0
2.4166466e0 1.666557e-1 2.5833022e0 2.5833022e0
2.4999796e0 1.666557e-1 2.6666351e0 2.6666351e0

-2.5e0 2.499887e-1 2.5e0 2.5e0
-2.416667e0 2.499887e-1 2.416667e0 2.416667e0
-2.333334e0 2.499887e-1 2.333334e0 2.333334e0
-2.250001e0 2.499887e-1 2.250001e0 2.250001e0
-2.1666681e0 2.499887e-1 2.1666681e0 2.1666681e0
-2.0833351e0 2.499887e-1 2.0833351e0 2.0833351e0
-2.0000021e0 2.499887e-1 2.0000021e0 2.0000021e0
-1.9166692e0 2.499887e-1 1.9166692e0 1.9166692e0
-1.8333362e0 2.499887e-1 1.8333362e0 1.8333362e0
-1.7500032e0 2.499887e-1 1.7500032e0 1.7500032e0
-1.66667e0 2.499887e-1 1.66667e0 1.66667e0
-1.5833371e0 2.499887e-1 1.5833371e0 1.5833371e0
-1.5000041e0 2.499887e-1 1.5000041e0 1.5000041e0
-1.4166711e0 2.499887e-1 1.4166711e0 1.4166711e0
-1.3333382e0 2.499887e-1 1.3333382e0 1.3333382e0
-1.250005e0 2.499887e-1 1.250005e0 1.250005e0
-1.166672e0 2.499887e-1 1.166672e0 1.166672e0
-1.0833391e0 2.499887e-1 1.0833391e0 1.0833391e0
-1.0000061e0 2.499887e-1 1.0000061e0 1.0000061e0
-9.166731e-1 2.499887e-1 9.166731e-1 9.166731e-1
-8.333401e-1 2.499887e-1 8.333401e-1 8.333401e-1
-7.500072e-1 2.499887e-1 7.500072e-1 7.500072e-1
-6.666742e-1 2.499887e-1 6.666742e-1 6.666742e-1
-5.833412e-1 2.499887e-1 5.833412e-1 5.833412e-1
-5.000082e-1 2.499887e-1 5.000082e-1 5.000082e-1
-4.166753e-1 2.499887e-1 4.166753e-1 4.166753e-1
-3.333421e-1 2.499887e-1 3.333421e-1 3.333421e-1
-2.500092e-1 2.499887e-1 2.500092e-1 2.500092e-1
-1.666762e-1 2.499887e-1 1.666762e-1 1.666762e-1
-8.33432e-2 2.499887e-1 1.666455e-1 1.666455e-1
-1.02e-5 2.499887e-1 2.499785e-1 2.499785e-1
8.33228e-2 2.499887e-1 3.333115e-1 3.333115e-1
1.666557e-1 2.499887e-1 4.166444e-1 4.166444e-1
2.499887e-1 2.499887e-1 4.9997739e-1 4.9997739e-1
3.333217e-1 2.499887e-1 5.833104e-1 5.833104e-1
4.166548e-1 2.499887e-1 6.666435e-1 6.666435e-1
4.999878e-1 2.499887e-1 7.4997649e-1 7.4997649e-1
5.833208e-1 2.499887e-1 8.333095e-1 8.333095e-1
6.666537e-1 2.499887e-1 9.166424e-1 9.166424e-1
7.499867e-1 2.499887e-1 9.9997539e-1 9.9997539e-1
8.333197e-1 2.499887e-1 1.0833084e0 1.0833084e0
9.166527e-1 2.499887e-1 1.16664139e0 1.16664139e0
9.999857e-1 2.499887e-1 1.2499744e0 1.2499744e0
1.0833186e0 2.499887e-1 1.3333072e0 1.3333072e0
1.1666516e0 2.499887e-1 1.4166402e0 1.4166402e0
1.2499846e0 2.499887e-1 1.4999731e0 1.4999731e0
1.3333177e0 2.499887e-1 1.5833063e0 1.5833063e0
1.4166507e0 2.499887e-1 1.6666393e0 1.6666393e0
1.4999837e0 2.499887e-1 1.7499722e0 1.7499722e0
1.5833167e0 2.499887e-1 1.8333052e0 1.8333052e0
1.6666496e0 2.499887e-1 1.9166382e0 1.9166382e0
1.7499826e0 2.499887e-1 1.9999712e0 1.9999712e0
1.8333156e0 2.499887e-1 2.0833041e0 2.0833041e0
1.9166486e0 2.499887e-1 2.1666371e0 2.1666371e0
1.9999815e0 2.499887e-1 2.2499701e0 2.2499701e0
2.0833145e0 2.499887e-1 2.333303e0 2.333303e0
2.1666476e0 2.499887e-1 2.4166362e0 2.4166362e0
2.2499806e0 2.499887e-1 2.4999692e0 2.4999692e0
2.3333136e0 2.499887e-1 2.5833022e0 2.5833022e0
2.4166466e0 2.499887e-1 2.6666351e0 2.6666351e0
2.4999796e0 2.499887e-1 2.7499681e0 2.7499681e0

-2.5e0 3.333217e-1 2.5e0 2.5e0
-2.416667e0 3.333217e-1 2.416667e0 2.416667e0
-2.333334e0 3.333217e-1 2.333334e0 2.333334e0
-2.250001e0 3.333217e-1 2.250001e0 2.250001e0
-2.1666681e0 3.333217e-1 2.1666681e0 2.1666681e0
-2.0833351e0 3.333217e-1 2.0833351e0 2.0833351e0
-2.0000021e0 3.333217e-1 2.0000021e0 2.0000021e0
-1.9166692e0 3.333217e-1 1.9166692e0 1.9166692e0
-1.8333362e0 3.333217e-1 1.8333362e0 1.8333362e0
-1.7500032e0 3.333217e-1 1.7500032e0 1.7500032e0
-1.66667e0 3.333217e-1 1.66667e0 1.66667e0
-1.5833371e0 3.333217e-1 1.5833371e0 1.5833371e0
-1.5000041e0 3.333217e-1 1.5000041e0 1.5000041e0
-1.4166711e0 3.333217e-1 1.4166711e0 1.4166711e0
-1.3333382e0 3.333217e-1 1.3333382e0 1.3333382e0
-1.250005e0 3.333217e-1 1.250005e0 1.250005e0
-1.166672e0 3.333217e-1 1.166672e0 1.166672e0
-1.0833391e0 3.333217e-1 1.0833391e0 1.0833391e0
-1.0000061e0 3.333217e-1 1.0000061e0 1.0000061e0
-9.166731e-1 3.333217e-1 9.166731e-1 9.166731e-1
-8.333401e-1 3.333217e-1 8.333401e-1 8.333401e-1
-7.500072e-1 3.333217e-1 7.500072e-1 7.500072e-1
-6.666742e-1 3.333217e-1 6.666742e-1 6.666742e-1
-5.833412e-1 3.333217e-1 5.833412e-1 5.833412e-1
-5.000082e-1 3.333217e-1 5.000082e-1 5.000082e-1
-4.166753e-1 3.333217e-1 4.166753e-1 4.166753e-1
-3.333421e-1 3.333217e-1 3.333421e-1 3.333421e-1
-2.500092e-1 3.333217e-1 2.500092e-1 2.500092e-1
-1.666762e-1 3.333217e-1 1.666762e-1 1.666762e-1
-8.33432e-2 3.333217e-1 2.499785e-1 2.499785e-1
-1.02e-5 3.333217e-1 3.3331151e-1 3.3331151e-1
8.33228e-2 3.333217e-1 4.166445e-1 4.166445e-1
1.666557e-1 3.333217e-1 4.999774e-1 4.999774e-1
2.499887e-1 3.333217e-1 5.833104e-1 5.833104e-1
3.333217e-1 3.333217e-1 6.666434e-1 6.666434e-1
4.166548e-1 3.333217e-1 7.499765e-1 7.499765e-1
4.999878e-1 3.333217e-1 8.333095e-1 8.333095e-1
5.833208e-1 3.333217e-1 9.166425e-1 9.166425e-1
6.666537e-1 3.333217e-1 9.999754e-1 9.999754e-1
7.499867e-1 3.333217e-1 1.0833084e0 1.0833084e0
8.333197e-1 3.333217e-1 1.1666414e0 1.1666414e0
9.166527e-1 3.333217e-1 1.2499744e0 1.2499744e0
9.999857e-1 3.333217e-1 1.3333074e0 1.3333074e0
1.0833186e0 3.333217e-1 1.4166403e0 1.4166403e0
1.1666516e0 3.333217e-1 1.4999733e0 1.4999733e0
1.2499846e0 3.333217e-1 1.5833063e0 1.5833063e0
1.3333177e0 3.333217e-1 1.6666394e0 1.6666394e0
1.4166507e0 3.333217e-1 1.7499724e0 1.7499724e0
1.4999837e0 3.333217e-1 1.8333054e0 1.8333054e0
1.5833167e0 3.333217e-1 1.9166383e0 1.9166383e0
1.6666496e0 3.333217e-1 1.9999713e0 1.9999713e0
1.7499826e0 3.333217e-1 2.0833043e0 2.0833043e0
1.8333156e0 3.333217e-1 2.1666373e0 2.1666373e0
1.9166486e0 3.333217e-1 2.2499702e0 2.2499702e0
1.9999815e0 3.333217e-1 2.3333032e0 2.3333032e0
2.0833145e0 3.333217e-1 2.4166362e0 2.4166362e0
2.1666476e0 3.333217e-1 2.4999693e0 2.4999693e0
2.2499806e0 3.333217e-1 2.5833023e0 2.5833023e0
2.3333136e0 3.333217e-1 2.6666353e0 2.6666353e0
2.4166466e0 3.333217e-1 2.7499683e0 2.7499683e0
2.4999796e0 3.333217e-1 2.8333012e0 2.8333012e0

-2.5e0 4.166548e-1 2.5e0 2.5e0
-2.416667e0 4.166548e-1 2.416667e0 2.416667e0
-2.333334e0 4.166548e-1 2.333334e0 2.333334e0
-2.250001e0 4.166548e-1 2.250001e0 2.250001e0
-2.1666681e0 4.166548e-1 2.1666681e0 2.1666681e0
-2.0833351e0 4.166548e-1 2.0833351e0 2.0833351e0
-2.0000021e0 4.166548e-1 2.0000021e0 2.0000021e0
-1.9166692e0 4.166548e-1 1.9166692e0 1.9166692e0
-1.8333362e0 4.166548e-1 1.8333362e0 1.8333362e0
-1.7500032e0 4.166548e-1 1.7500032e0 1.7500032e0
-1.66667e0 4.166548e-1 1.66667e0 1.66667e0
-1.5833371e0 4.166548e-1 1.5833371e0 1.5833371e0
-1.5000041e0 4.166548e-1 1.5000041e0 1.5000041e0
-1.4166711e0 4.166548e-1 1.4166711e0 1.4166711e0
-1.3333382e0 4.166548e-1 1.3333382e0 1.3333382e0
-1.250005e0 4.166548e-1 1.250005e0 1.250005e0
-1.166672e0 4.166548e-1 1.166672e0 1.166672e0
-1.0833391e0 4.166548e-1 1.0833391e0 1.0833391e0
-1.0000061e0 4.166548e-1 1.0000061e0 1.0000061e0
-9.166731e-1 4.166548e-1 9.166731e-1 9.166731e-1
-8.333401e-1 4.166548e-1 8.333401e-1 8.333401e-1
-7.500072e-1 4.166548e-1 7.500072e-1 7.500072e-1
-6.666742e-1 4.166548e-1 6.666742e-1 6.666742e-1
-5.833412e-1 4.166548e-1 5.833412e-1 5.833412e-1
-5.000082e-1 4.166548e-1 5.000082e-1 5.000082e-1
-4.166753e-1 4.166548e-1 4.166753e-1 4.166753e-1
-3.333421e-1 4.166548e-1 3.333421e-1 3.333421e-1
-2.500092e-1 4.166548e-1 2.500092e-1 2.500092e-1
-1.666762e-1 4.166548e-1 2.499786e-1 2.499786e-1
-8.33432e-2 4.166548e-1 3.333116e-1 3.333116e-1
-1.02e-5 4.166548e-1 4.166446e-1 4.166446e-1
8.33228e-2 4.166548e-1 4.999776e-1 4.999776e-1
1.666557e-1 4.166548e-1 5.833105e-1 5.833105e-1
2.499887e-1 4.166548e-1 6.666435e-1 6.666435e-1
3.333217e-1 4.166548e-1 7.499765e-1 7.499765e-1
4.166548e-1 4.166548e-1 8.333096e-1 8.333096e-1
4.999878e-1 4.166548e-1 9.166426e-1 9.166426e-1
5.833208e-1 4.166548e-1 9.999756e-1 9.999756e-1
6.666537e-1 4.166548e-1 1.0833085e0 1.0833085e0
7.499867e-1 4.166548e-1 1.1666415e0 1.1666415e0
8.333197e-1 4.166548e-1 1.2499745e0 1.2499745e0
9.166527e-1 4.166548e-1 1.3333075e0 1.3333075e0
9.999857e-1 4.166548e-1 1.4166405e0 1.4166405e0
1.0833186e0 4.166548e-1 1.4999733e0 1.4999733e0
1.1666516e0 4.166548e-1 1.5833063e0 1.5833063e0
1.2499846e0 4.166548e-1 1.6666393e0 1.6666393e0
1.3333177e0 4.166548e-1 1.7499724e0 1.7499724e0
1.4166507e0 4.166548e-1 1.8333054e0 1.8333054e0
1.4999837e0 4.166548e-1 1.9166383e0 1.9166383e0
1.5833167e0 4.166548e-1 1.9999713e0 1.9999713e0
1.6666496e0 4.166548e-1 2.0833043e0 2.0833043e0
1.7499826e0 4.166548e-1 2.1666373e0 2.1666373e0
1.8333156e0 4.166548e-1 2.2499702e0 2.2499702e0
1.9166486e0 4.166548e-1 2.3333032e0 2.3333032e0
1.9999815e0 4.166548e-1 2.4166362e0 2.4166362e0
2.0833145e0 4.166548e-1 2.4999692e0 2.4999692e0
2.1666476e0 4.166548e-1 2.5833023e0 2.5833023e0
2.2499806e0 4.166548e-1 2.6666353e0 2.6666353e0
2.3333136e0 4.166548e-1 2.7499683e0 2.7499683e0
2.4166466e0 4.166548e-1 2.8333012e0 2.8333012e0
2.4999796e0 4.166548e-1 2.9166342e0 2.9166342e0

-2.5e0 4.999878e-1 2.5e0 2.5e0
-2.416667e0 4.999878e-1 2.416667e0 2.416667e0
-2.333334e0 4.999878e-1 2.333334e0 2.333334e0
-2.250001e0 4.999878e-1 2.250001e0 2.250001e0
-2.1666681e0 4.999878e-1 2.1666681e0 2.1666681e0
-2.0833351e0 4.999878e-1 2.0833351e0 2.0833351e0
-2.0000021e0 4.999878e-1 2.0000021e0 2.0000021e0
-1.9166692e0 4.999878e-1 1.9166692e0 1.9166692e0
-1.8333362e0 4.999878e-1 1.8333362e0 1.8333362e0
-1.7500032e0 4.999878e-1 1.7500032e0 1.7500032e0
-1.66667e0 4.999878e-1 1.66667e0 1.66667e0
-1.5833371e0 4.999878e-1 1.5833371e0 1.5833371e0
-1.5000041e0 4.999878e-1 1.5000041e0 1.5000041e0
-1.4166711e0 4.999878e-1 1.4166711e0 1.4166711e0
-1.3333382e0 4.999878e-1 1.3333382e0 1.3333382e0
-1.250005e0 4.999878e-1 1.250005e0 1.250005e0
-1.166672e0 4.999878e-1 1.166672e0 1.166672e0
-1.0833391e0 4.999878e-1 1.0833391e0 1.0833391e0
-1.0000061e0 4.999878e-1 1.0000061e0 1.0000061e0
-9.166731e-1 4.999878e-1 9.166731e-1 9.166731e-1
-8.333401e-1 4.999878e-1 8.333401e-1 8.333401e-1
-7.500072e-1 4.999878e-1 7.500072e-1 7.500072e-1
-6.666742e-1 4.999878e-1 6.666742e-1 6.666742e-1
-5.833412e-1 4.999878e-1 5.833412e-1 5.833412e-1
-5.000082e-1 4.999878e-1 5.000082e-1 5.000082e-1
-4.166753e-1 4.999878e-1 4.166753e-1 4.166753e-1
-3.333421e-1 4.999878e-1 3.333421e-1 3.333421e-1
-2.500092e-1 4.999878e-1 2.500092e-1 2.500092e-1
-1.666762e-1 4.999878e-1 3.333116e-1 3.333116e-1
-8.33432e-2 4.999878e-1 4.1664459e-1 4.1664459e-1
-1.02e-5 4.999878e-1 4.999776e-1 4.999776e-1
8.33228e-2 4.999878e-1 5.833106e-1 5.833106e-1
1.666557e-1 4.999878e-1 6.666435e-1 6.666435e-1
2.499887e-1 4.999878e-1 7.4997649e-1 7.4997649e-1
3.333217e-1 4.999878e-1 8.333095e-1 8.333095e-1
4.166548e-1 4.999878e-1 9.166426e-1 9.166426e-1
4.999878e-1 4.999878e-1 9.9997559e-1 9.9997559e-1
5.833208e-1 4.999878e-1 1.0833086e0 1.0833086e0
6.666537e-1 4.999878e-1 1.1666415e0 1.1666415e0
7.499867e-1 4.999878e-1 1.24997449e0 1.24997449e0
8.333197e-1 4.999878e-1 1.3333075e0 1.3333075e0
9.166527e-1 4.999878e-1 1.41664049e0 1.41664049e0
9.999857e-1 4.999878e-1 1.4999735e0 1.4999735e0
1.0833186e0 4.999878e-1 1.5833064e0 1.5833064e0
1.1666516e0 4.999878e-1 1.6666394e0 1.6666394e0
1.2499846e0 4.999878e-1 1.7499724e0 1.7499724e0
1.3333177e0 4.999878e-1 1.8333055e0 1.8333055e0
1.4166507e0 4.999878e-1 1.9166385e0 1.9166385e0
1.4999837e0 4.999878e-1 1.9999715e0 1.9999715e0
1.5833167e0 4.999878e-1 2.0833044e0 2.0833044e0
1.6666496e0 4.999878e-1 2.1666374e0 2.1666374e0
1.7499826e0 4.999878e-1 2.2499704e0 2.2499704e0
1.8333156e0 4.999878e-1 2.3333034e0 2.3333034e0
1.9166486e0 4.999878e-1 2.4166364e0 2.4166364e0
1.9999815e0 4.999878e-1 2.4999693e0 2.4999693e0
2.0833145e0 4.999878e-1 2.5833023e0 2.5833023e0
2.1666476e0 4.999878e-1 2.6666354e0 2.6666354e0
2.2499806e0 4.999878e-1 2.7499684e0 2.7499684e0
2.3333136e0 4.999878e-1 2.8333014e0 2.8333014e0
2.4166466e0 4.999878e-1 2.9166344e0 2.9166344e0
2.4999796e0 4.999878e-1 2.9999673e0 2.9999673e0

-2.5e0 5.833208e-1 2.5e0 2.5e0
-2.416667e0 5.833208e-1 2.416667e0 2.416667e0
-2.333334e0 5.833208e-1 2.333334e0 2.333334e0
-2.250001e0 5.833208e-1 2.250001e0 2.250001e0
-2.1666681e0 5.833208e-1 2.1666681e0 2.1666681e0
-2.0833351e0 5.833208e-1 2.0833351e0 2.0833351e0
-2.0000021e0 5.833208e-1 2.0000021e0 2.0000021e0
-1.9166692e0 5.833208e-1 1.9166692e0 1.9166692e0
-1.8333362e0 5.833208e-1 1.8333362e0 1.8333362e0
-1.7500032e0 5.833208e-1 1.7500032e0 1.7500032e0
-1.66667e0 5.833208e-1 1.66667e0 1.66667e0
-1.5833371e0 5.833208e-1 1.5833371e0 1.5833371e0
-1.5000041e0 5.833208e-1 1.5000041e0 1.5000041e0
-1.4166711e0 5.833208e-1 1.4166711e0 1.4166711e0
-1.3333382e0 5.833208e-1 1.3333382e0 1.3333382e0
-1.250005e0 5.833208e-1 1.250005e0 1.250005e0
-1.166672e0 5.833208e-1 1.166672e0 1.166672e0
-1.0833391e0 5.833208e-1 1.0833391e0 1.0833391e0
-1.0000061e0 5.833208e-1 1.0000061e0 1.0000061e0
-9.166731e-1 5.833208e-1 9.166731e-1 9.166731e-1
-8.333401e-1 5.833208e-1 8.333401e-1 8.333401e-1
-7.500072e-1 5.833208e-1 7.500072e-1 7.500072e-1
-6.666742e-1 5.833208e-1 6.666742e-1 6.666742e-1
-5.833412e-1 5.833208e-1 5.833412e-1 5.833412e-1
-5.000082e-1 5.833208e-1 5.000082e-1 5.000082e-1
-4.166753e-1 5.833208e-1 4.166753e-1 4.166753e-1
-3.333421e-1 5.833208e-1 3.333421e-1 3.333421e-1
-2.500092e-1 5.833208e-1 3.333116e-1 3.333116e-1
-1.666762e-1 5.833208e-1 4.166446e-1 4.166446e-1
-8.33432e-2 5.833208e-1 4.999776e-1 4.999776e-1
-1.02e-5 5.833208e-1 5.8331061e-1 5.8331061e-1
8.33228e-2 5.833208e-1 6.666436e-1 6.666436e-1
1.666557e-1 5.833208e-1 7.499765e-1 7.499765e-1
2.499887e-1 5.833208e-1 8.333095e-1 8.333095e-1
3.333217e-1 5.833208e-1 9.166425e-1 9.166425e-1
4.166548e-1 5.833208e-1 9.999756e-1 9.999756e-1
4.999878e-1 5.833208e-1 1.0833086e0 1.0833086e0
5.833208e-1 5.833208e-1 1.1666416e0 1.1666416e0
6.666537e-1 5.833208e-1 1.2499745e0 1.2499745e0
7.499867e-1 5.833208e-1 1.3333075e0 1.3333075e0
8.333197e-1 5.833208e-1 1.4166405e0 1.4166405e0
9.166527e-1 5.833208e-1 1.4999735e0 1.4999735e0
9.999857e-1 5.833208e-1 1.5833065e0 1.5833065e0
1.0833186e0 5.833208e-1 1.6666394e0 1.6666394e0
1.1666516e0 5.833208e-1 1.7499724e0 1.7499724e0
1.2499846e0 5.833208e-1 1.8333054e0 1.8333054e0
1.3333177e0 5.833208e-1 1.9166385e0 1.9166385e0
1.4166507e0 5.833208e-1 1.9999715e0 1.9999715e0
1.4999837e0 5.833208e-1 2.0833044e0 2.0833044e0
1.5833167e0 5.833208e-1 2.1666374e0 2.1666374e0
1.6666496e0 5.833208e-1 2.2499704e0 2.2499704e0
1.7499826e0 5.833208e-1 2.3333034e0 2.3333034e0
1.8333156e0 5.833208e-1 2.4166364e0 2.4166364e0
1.9166486e0 5.833208e-1 2.4999693e0 2.4999693e0
1.9999815e0 5.833208e-1 2.5833023e0 2.5833023e0
2.0833145e0 5.833208e-1 2.6666353e0 2.6666353e0
2.1666476e0 5.833208e-1 2.7499684e0 2.7499684e0
2.2499806e0 5.833208e-1 2.8333014e0 2.8333014e0
2.3333136e0 5.833208e-1 2.9166344e0 2.9166344e0
2.4166466e0 5.833208e-1 2.9999673e0 2.9999673e0
2.4999796e0 5.833208e-1 3.0833003e0 3.0833003e0

-2.5e0 6.666537e-1 2.5e0 2.5e0
-2.416667e0 6.666537e-1 2.416667e0 2.416667e0
-2.333334e0 6.666537e-1 2.333334e0 2.333334e0
-2.250001e0 6.666537e-1 2.250001e0 2.250001e0
-2.1666681e0 6.666537e-1 2.1666681e0 2.1666681e0
-2.0833351e0 6.666537e-1 2.0833351e0 2.0833351e0
-2.0000021e0 6.666537e-1 2.0000021e0 2.0000021e0
-1.9166692e0 6.666537e-1 1.9166692e0 1.9166692e0
-1.8333362e0 6.666537e-1 1.8333362e0 1.8333362e0
-1.7500032e0 6.666537e-1 1.7500032e0 1.7500032e0
-1.66667e0 6.666537e-1 1.66667e0 1.66667e0
-1.5833371e0 6.666537e-1 1.5833371e0 1.5833371e0
-1.5000041e0 6.666537e-1 1.5000041e0 1.5000041e0
-1.4166711e0 6.666537e-1 1.4166711e0 1.4166711e0
-1.3333382e0 6.666537e-1 1.3333382e0 1.3333382e0
-1.250005e0 6.666537e-1 1.250005e0 1.250005e0
-1.166672e0 6.666537e-1 1.166672e0 1.166672e0
-1.0833391e0 6.666537e-1 1.0833391e0 1.0833391e0
-1.0000061e0 6.666537e-1 1.0000061e0 1.0000061e0
-9.166731e-1 6.666537e-1 9.166731e-1 9.166731e-1
-8.333401e-1 6.666537e-1 8.333401e-1 8.333401e-1
-7.500072e-1 6.666537e-1 7.500072e-1 7.500072e-1
-6.666742e-1 6.666537e-1 6.666742e-1 6.666742e-1
-5.833412e-1 6.666537e-1 5.833412e-1 5.833412e-1
-5.000082e-1 6.666537e-1 5.000082e-1 5.000082e-1
-4.166753e-1 6.666537e-1 4.166753e-1 4.166753e-1
-3.333421e-1 6.666537e-1 3.333421e-1 3.333421e-1
-2.500092e-1 6.666537e-1 4.166445e-1 4.166445e-1
-1.666762e-1 6.666537e-1 4.9997751e-1 4.9997751e-1
-8.33432e-2 6.666537e-1 5.833105e-1 5.833105e-1
-1.02e-5 6.666537e-1 6.6664351e-1 6.6664351e-1
8.33228e-2 6.666537e-1 7.499765e-1 7.499765e-1
1.666557e-1 6.666537e-1 8.333094e-1 8.333094e-1
2.499887e-1 6.666537e-1 9.166424e-1 9.166424e-1
3.333217e-1 6.666537e-1 9.999754e-1 9.999754e-1
4.166548e-1 6.666537e-1 1.0833085e0 1.0833085e0
4.999878e-1 6.666537e-1 1.1666415e0 1.1666415e0
5.833208e-1 6.666537e-1 1.2499745e0 1.2499745e0
6.666537e-1 6.666537e-1 1.3333074e0 1.3333074e0
7.499867e-1 6.666537e-1 1.4166404e0 1.4166404e0
8.333197e-1 6.666537e-1 1.4999734e0 1.4999734e0
9.166527e-1 6.666537e-1 1.5833064e0 1.5833064e0
9.999857e-1 6.666537e-1 1.6666394e0 1.6666394e0
1.0833186e0 6.666537e-1 1.7499722e0 1.7499722e0
1.1666516e0 6.666537e-1 1.8333052e0 1.8333052e0
1.2499846e0 6.666537e-1 1.9166382e0 1.9166382e0
1.3333177e0 6.666537e-1 1.9999713e0 1.9999713e0
1.4166507e0 6.666537e-1 2.0833043e0 2.0833043e0
1.4999837e0 6.666537e-1 2.1666373e0 2.1666373e0
1.5833167e0 6.666537e-1 2.2499702e0 2.2499702e0
1.6666496e0 6.666537e-1 2.3333032e0 2.3333032e0
1.7499826e0 6.666537e-1 2.4166362e0 2.4166362e0
1.8333156e0 6.666537e-1 2.4999692e0 2.4999692e0
1.9166486e0 6.666537e-1 2.5833022e0 2.5833022e0
1.9999815e0 6.666537e-1 2.6666351e0 2.6666351e0
2.0833145e0 6.666537e-1 2.7499681e0 2.7499681e0
2.1666476e0 6.666537e-1 2.8333012e0 2.8333012e0
2.2499806e0 6.666537e-1 2.9166342e0 2.9166342e0
2.3333136e0 6.666537e-1 2.9999672e0 2.9999672e0
2.4166466e0 6.666537e-1 3.0833002e0 3.0833002e0
2.4999796e0 6.666537e-1 3.1666331e0 3.1666331e0

-2.5e0 7.499867e-1 2.5e0 2.5e0
-2.416667e0 7.499867e-1 2.416667e0 2.416667e0
-2.333334e0 7.499867e-1 2.333334e0 2.333334e0
-2.250001e0 7.499867e-1 2.250001e0 2.250001e0
-2.1666681e0 7.499867e-1 2.1666681e0 2.1666681e0
-2.0833351e0 7.499867e-1 2.0833351e0 2.0833351e0
-2.0000021e0 7.499867e-1 2.0000021e0 2.0000021e0
-1.9166692e0 7.499867e-1 1.9166692e0 1.9166692e0
-1.8333362e0 7.499867e-1 1.8333362e0 1.8333362e0
-1.7500032e0 7.499867e-1 1.7500032e0 1.7500032e0
-1.66667e0 7.499867e-1 1.66667e0 1.66667e0
-1.5833371e0 7.499867e-1 1.5833371e0 1.5833371e0
-1.5000041e0 7.499867e-1 1.5000041e0 1.5000041e0
-1.4166711e0 7.499867e-1 1.4166711e0 1.4166711e0
-1.3333382e0 7.499867e-1 1.3333382e0 1.3333382e0
-1.250005e0 7.499867e-1 1.250005e0 1.250005e0
-1.166672e0 7.499867e-1 1.166672e0 1.166672e0
-1.0833391e0 7.499867e-1 1.0833391e0 1.0833391e0
-1.0000061e0 7.499867e-1 1.0000061e0 1.0000061e0
-9.166731e-1 7.499867e-1 9.166731e-1 9.166731e-1
-8.333401e-1 7.499867e-1 8.333401e-1 8.333401e-1
-7.500072e-1 7.499867e-1 7.500072e-1 7.500072e-1
-6.666742e-1 7.499867e-1 6.666742e-1 6.666742e-1
-5.833412e-1 7.499867e-1 5.833412e-1 5.833412e-1
-5.000082e-1 7.499867e-1 5.000082e-1 5.000082e-1
-4.166753e-1 7.499867e-1 4.166753e-1 4.166753e-1
-3.333421e-1 7.499867e-1 4.1664459e-1 4.1664459e-1
-2.500092e-1 7.499867e-1 4.999775e-1 4.999775e-1
-1.666762e-1 7.499867e-1 5.833105e-1 5.833105e-1
-8.33432e-2 7.499867e-1 6.666435e-1 6.666435e-1
-1.02e-5 7.499867e-1 7.499765e-1 7.499765e-1
8.33228e-2 7.499867e-1 8.333095e-1 8.333095e-1
1.666557e-1 7.499867e-1 9.166424e-1 9.166424e-1
2.499887e-1 7.499867e-1 9.9997539e-1 9.9997539e-1
3.333217e-1 7.499867e-1 1.0833084e0 1.0833084e0
4.166548e-1 7.499867e-1 1.1666415e0 1.1666415e0
4.999878e-1 7.499867e-1 1.24997449e0 1.24997449e0
5.833208e-1 7.499867e-1 1.3333075e0 1.3333075e0
6.666537e-1 7.499867e-1 1.4166404e0 1.4166404e0
7.499867e-1 7.499867e-1 1.49997339e0 1.49997339e0
8.333197e-1 7.499867e-1 1.5833064e0 1.5833064e0
9.166527e-1 7.499867e-1 1.66663939e0 1.66663939e0
9.999857e-1 7.499867e-1 1.7499724e0 1.7499724e0
1.0833186e0 7.499867e-1 1.8333052e0 1.8333052e0
1.1666516e0 7.499867e-1 1.9166382e0 1.9166382e0
1.2499846e0 7.499867e-1 1.9999712e0 1.9999712e0
1.3333177e0 7.499867e-1 2.0833043e0 2.0833043e0
1.4166507e0 7.499867e-1 2.1666373e0 2.1666373e0
1.4999837e0 7.499867e-1 2.2499702e0 2.2499702e0
1.5833167e0 7.499867e-1 2.3333032e0 2.3333032e0
1.6666496e0 7.499867e-1 2.4166362e0 2.4166362e0
1.7499826e0 7.499867e-1 2.4999692e0 2.4999692e0
1.8333156e0 7.499867e-1 2.5833022e0 2.5833022e0
1.9166486e0 7.499867e-1 2.6666351e0 2.6666351e0
1.9999815e0 7.499867e-1 2.7499681e0 2.7499681e0
2.0833145e0 7.499867e-1 2.8333011e0 2.8333011e0
2.1666476e0 7.499867e-1 2.9166342e0 2.9166342e0
2.2499806e0 7.499867e-1 2.9999672e0 2.9999672e0
2.3333136e0 7.499867e-1 3.0833002e0 3.0833002e0
2.4166466e0 7.499867e-1 3.1666331e0 3.1666331e0
2.4999796e0 7.499867e-1 3.2499661e0 3.2499661e0

-2.5e0 8.333197e-1 2.5e0 2.5e0
-2.416667e0 8.333197e-1 2.416667e0 2.416667e0
-2.333334e0 8.333197e-1 2.333334e0 2.333334e0
-2.250001e0 8.333197e-1 2.250001e0 2.250001e0
-2.1666681e0 8.333197e-1 2.1666681e0 2.1666681e0
-2.0833351e0 8.333197e-1 2.0833351e0 2.0833351e0
-2.0000021e0 8.333197e-1 2.0000021e0 2.0000021e0
-1.9166692e0 8.333197e-1 1.9166692e0 1.9166692e0
-1.8333362e0 8.333197e-1 1.8333362e0 1.8333362e0
-1.7500032e0 8.333197e-1 1.7500032e0 1.7500032e0
-1.66667e0 8.333197e-1 1.66667e0 1.66667e0
-1.5833371e0 8.333197e-1 1.5833371e0 1.5833371e0
-1.5000041e0 8.333197e-1 1.5000041e0 1.5000041e0
-1.4166711e0 8.333197e-1 1.4166711e0 1.4166711e0
-1.3333382e0 8.333197e-1 1.3333382e0 1.3333382e0
-1.250005e0 8.333197e-1 1.250005e0 1.250005e0
-1.166672e0 8.333197e-1 1.166672e0 1.166672e0
-1.0833391e0 8.333197e-1 1.0833391e0 1.0833391e0
-1.0000061e0 8.333197e-1 1.0000061e0 1.0000061e0
-9.166731e-1 8.333197e-1 9.166731e-1 9.166731e-1
-8.333401e-1 8.333197e-1 8.333401e-1 8.333401e-1
-7.500072e-1 8.333197e-1 7.500072e-1 7.500072e-1
-6.666742e-1 8.333197e-1 6.666742e-1 6.666742e-1
-5.833412e-1 8.333197e-1 5.833412e-1 5.833412e-1
-5.000082e-1 8.333197e-1 5.000082e-1 5.000082e-1
-4.166753e-1 8.333197e-1 4.166753e-1 4.166753e-1
-3.333421e-1 8.333197e-1 4.999776e-1 4.999776e-1
-2.500092e-1 8.333197e-1 5.833105e-1 5.833105e-1
-1.666762e-1 8.333197e-1 6.6664351e-1 6.6664351e-1
-8.33432e-2 8.333197e-1 7.499765e-1 7.499765e-1
-1.02e-5 8.333197e-1 8.3330951e-1 8.3330951e-1
8.33228e-2 8.333197e-1 9.166425e-1 9.166425e-1
1.666557e-1 8.333197e-1 9.999754e-1 9.999754e-1
2.499887e-1 8.333197e-1 1.0833084e0 1.0833084e0
3.333217e-1 8.333197e-1 1.1666414e0 1.1666414e0
4.166548e-1 8.333197e-1 1.2499745e0 1.2499745e0
4.999878e-1 8.333197e-1 1.3333075e0 1.3333075e0
5.833208e-1 8.333197e-1 1.4166405e0 1.4166405e0
6.666537e-1 8.333197e-1 1.4999734e0 1.4999734e0
7.499867e-1 8.333197e-1 1.5833064e0 1.5833064e0
8.333197e-1 8.333197e-1 1.6666394e0 1.6666394e0
9.166527e-1 8.333197e-1 1.7499724e0 1.7499724e0
9.999857e-1 8.333197e-1 1.8333054e0 1.8333054e0
1.0833186e0 8.333197e-1 1.9166383e0 1.9166383e0
1.1666516e0 8.333197e-1 1.9999713e0 1.9999713e0
1.2499846e0 8.333197e-1 2.0833043e0 2.0833043e0
1.3333177e0 8.333197e-1 2.1666374e0 2.1666374e0
1.4166507e0 8.333197e-1 2.2499704e0 2.2499704e0
1.4999837e0 8.333197e-1 2.3333034e0 2.3333034e0
1.5833167e0 8.333197e-1 2.4166364e0 2.4166364e0
1.6666496e0 8.333197e-1 2.4999693e0 2.4999693e0
1.7499826e0 8.333197e-1 2.5833023e0 2.5833023e0
1.8333156e0 8.333197e-1 2.6666353e0 2.6666353e0
1.9166486e0 8.333197e-1 2.7499683e0 2.7499683e0
1.9999815e0 8.333197e-1 2.8333012e0 2.8333012e0
2.0833145e0 8.333197e-1 2.9166342e0 2.9166342e0
2.1666476e0 8.333197e-1 2.9999673e0 2.9999673e0
2.2499806e0 8.333197e-1 3.0833003e0 3.0833003e0
2.3333136e0 8.333197e-1 3.1666333e0 3.1666333e0
2.4166466e0 8.333197e-1 3.2499663e0 3.2499663e0
2.4999796e0 8.333197e-1 3.3332993e0 3.3332993e0

-2.5e0 9.166527e-1 2.5e0 2.5e0
-2.416667e0 9.166527e-1 2.416667e0 2.416667e0
-2.333334e0 9.166527e-1 2.333334e0 2.333334e0
-2.250001e0 9.166527e-1 2.250001e0 2.250001e0
-2.1666681e0 9.166527e-1 2.1666681e0 2.1666681e0
-2.0833351e0 9.166527e-1 2.0833351e0 2.0833351e0
-2.0000021e0 9.166527e-1 2.0000021e0 2.0000021e0
-1.9166692e0 9.166527e-1 1.9166692e0 1.9166692e0
-1.8333362e0 9.166527e-1 1.8333362e0 1.8333362e0
-1.7500032e0 9.166527e-1 1.7500032e0 1.7500032e0
-1.66667e0 9.166527e-1 1.66667e0 1.66667e0
-1.5833371e0 9.166527e-1 1.5833371e0 1.5833371e0
-1.5000041e0 9.166527e-1 1.5000041e0 1.5000041e0
-1.4166711e0 9.166527e-1 1.4166711e0 1.4166711e0
-1.3333382e0 9.166527e-1 1.3333382e0 1.3333382e0
-1.250005e0 9.166527e-1 1.250005e0 1.250005e0
-1.166672e0 9.166527e-1 1.166672e0 1.166672e0
-1.0833391e0 9.166527e-1 1.0833391e0 1.0833391e0
-1.0000061e0 9.166527e-1 1.0000061e0 1.0000061e0
-9.166731e-1 9.166527e-1 9.166731e-1 9.166731e-1
-8.333401e-1 9.166527e-1 8.333401e-1 8.333401e-1
-7.500072e-1 9.166527e-1 7.500072e-1 7.500072e-1
-6.666742e-1 9.166527e-1 6.666742e-1 6.666742e-1
-5.833412e-1 9.166527e-1 5.833412e-1 5.833412e-1
-5.000082e-1 9.166527e-1 5.000082e-1 5.000082e-1
-4.166753e-1 9.166527e-1 4.999774e-1 4.999774e-1
-3.333421e-1 9.166527e-1 5.833106e-1 5.833106e-1
-2.500092e-1 9.166527e-1 6.666435e-1 6.666435e-1
-1.666762e-1 9.166527e-1 7.499765e-1 7.499765e-1
-8.33432e-2 9.166527e-1 8.333095e-1 8.333095e-1
-1.02e-5 9.166527e-1 9.166425e-1 9.166425e-1
8.33228e-2 9.166527e-1 9.999755e-1 9.999755e-1
1.666557e-1 9.166527e-1 1.0833084e0 1.0833084e0
2.499887e-1 9.166527e-1 1.16664139e0 1.16664139e0
3.333217e-1 9.166527e-1 1.2499744e0 1.2499744e0
4.166548e-1 9.166527e-1 1.3333075e0 1.3333075e0
4.999878e-1 9.166527e-1 1.41664049e0 1.41664049e0
5.833208e-1 9.166527e-1 1.4999735e0 1.4999735e0
6.666537e-1 9.166527e-1 1.5833064e0 1.5833064e0
7.499867e-1 9.166527e-1 1.66663939e0 1.66663939e0
8.333197e-1 9.166527e-1 1.7499724e0 1.7499724e0
9.166527e-1 9.166527e-1 1.83330539e0 1.83330539e0
9.999857e-1 9.166527e-1 1.9166384e0 1.9166384e0
1.0833186e0 9.166527e-1 1.9999713e0 1.9999713e0
1.1666516e0 9.166527e-1 2.0833043e0 2.0833043e0
1.2499846e0 9.166527e-1 2.1666373e0 2.1666373e0
1.3333177e0 9.166527e-1 2.2499704e0 2.2499704e0
1.4166507e0 9.166527e-1 2.3333034e0 2.3333034e0
1.4999837e0 9.166527e-1 2.4166364e0 2.4166364e0
1.5833167e0 9.166527e-1 2.4999693e0 2.4999693e0
1.6666496e0 9.166527e-1 2.5833023e0 2.5833023e0
1.7499826e0 9.166527e-1 2.6666353e0 2.6666353e0
1.8333156e0 9.166527e-1 2.7499683e0 2.7499683e0
1.9166486e0 9.166527e-1 2.8333012e0 2.8333012e0
1.9999815e0 9.166527e-1 2.9166342e0 2.9166342e0
2.0833145e0 9.166527e-1 2.9999672e0 2.9999672e0
2.1666476e0 9.166527e-1 3.0833003e0 3.0833003e0
2.2499806e0 9.166527e-1 3.1666333e0 3.1666333e0
2.3333136e0 9.166527e-1 3.2499663e0 3.2499663e0
2.4166466e0 9.166527e-1 3.3332993e0 3.3332993e0
2.4999796e0 9.166527e-1 3.4166322e0 3.4166322e0

-2.5e0 9.999857e-1 2.5e0 2.5e0
-2.416667e0 9.999857e-1 2.416667e0 2.416667e0
-2.333334e0 9.999857e-1 2.333334e0 2.333334e0
-2.250001e0 9.999857e-1 2.250001e0 2.250001e0
-2.1666681e0 9.999857e-1 2.1666681e0 2.1666681e0
-2.0833351e0 9.999857e-1 2.0833351e0 2.0833351e0
-2.0000021e0 9.999857e-1 2.0000021e0 2.0000021e0
-1.9166692e0 9.999857e-1 1.9166692e0 1.9166692e0
-1.8333362e0 9.999857e-1 1.8333362e0 1.8333362e0
-1.7500032e0 9.999857e-1 1.7500032e0 1.7500032e0
-1.66667e0 9.999857e-1 1.66667e0 1.66667e0
-1.5833371e0 9.999857e-1 1.5833371e0 1.5833371e0
-1.5000041e0 9.999857e-1 1.5000041e0 1.5000041e0
-1.4166711e0 9.999857e-1 1.4166711e0 1.4166711e0
-1.3333382e0 9.999857e-1 1.3333382e0 1.3333382e0
-1.250005e0 9.999857e-1 1.250005e0 1.250005e0
-1.166672e0 9.999857e-1 1.166672e0 1.166672e0
-1.0833391e0 9.999857e-1 1.0833391e0 1.0833391e0
-1.0000061e0 9.999857e-1 1.0000061e0 1.0000061e0
-9.166731e-1 9.999857e-1 9.166731e-1 9.166731e-1
-8.333401e-1 9.999857e-1 8.333401e-1 8.333401e-1
-7.500072e-1 9.999857e-1 7.500072e-1 7.500072e-1
-6.666742e-1 9.999857e-1 6.666742e-1 6.666742e-1
-5.833412e-1 9.999857e-1 5.833412e-1 5.833412e-1
-5.000082e-1 9.999857e-1 5.000082e-1 5.000082e-1
-4.166753e-1 9.999857e-1 5.8331041e-1 5.8331041e-1
-3.333421e-1 9.999857e-1 6.666436e-1 6.666436e-1
-2.500092e-1 9.999857e-1 7.499765e-1 7.499765e-1
-1.666762e-1 9.999857e-1 8.3330951e-1 8.3330951e-1
-8.33432e-2 9.999857e-1 9.166425e-1 9.166425e-1
-1.02e-5 9.999857e-1 9.9997551e-1 9.9997551e-1
8.33228e-2 9.999857e-1 1.0833085e0 1.0833085e0
1.666557e-1 9.999857e-1 1.1666414e0 1.1666414e0
2.499887e-1 9.999857e-1 1.2499744e0 1.2499744e0
3.333217e-1 9.999857e-1 1.3333074e0 1.3333074e0
4.166548e-1 9.999857e-1 1.4166405e0 1.4166405e0
4.999878e-1 9.999857e-1 1.4999735e0 1.4999735e0
5.833208e-1 9.999857e-1 1.5833065e0 1.5833065e0
6.666537e-1 9.999857e-1 1.6666394e0 1.6666394e0
7.499867e-1 9.999857e-1 1.7499724e0 1.7499724e0
8.333197e-1 9.999857e-1 1.8333054e0 1.8333054e0
9.166527e-1 9.999857e-1 1.9166384e0 1.9166384e0
9.999857e-1 9.999857e-1 1.9999714e0 1.9999714e0
1.0833186e0 9.999857e-1 2.0833043e0 2.0833043e0
1.1666516e0 9.999857e-1 2.1666373e0 2.1666373e0
1.2499846e0 9.999857e-1 2.2499702e0 2.2499702e0
1.3333177e0 9.999857e-1 2.3333034e0 2.3333034e0
1.4166507e0 9.999857e-1 2.4166364e0 2.4166364e0
1.4999837e0 9.999857e-1 2.4999693e0 2.4999693e0
1.5833167e0 9.999857e-1 2.5833023e0 2.5833023e0
1.6666496e0 9.999857e-1 2.6666353e0 2.6666353e0
1.7499826e0 9.999857e-1 2.7499683e0 2.7499683e0
1.8333156e0 9.999857e-1 2.8333012e0 2.8333012e0
1.9166486e0 9.999857e-1 2.9166342e0 2.9166342e0
1.9999815e0 9.999857e-1 2.9999672e0 2.9999672e0
2.0833145e0 9.999857e-1 3.0833002e0 3.0833002e0
2.1666476e0 9.999857e-1 3.1666333e0 3.1666333e0
2.2499806e0 9.999857e-1 3.2499663e0 3.2499663e0
2.3333136e0 9.999857e-1 3.3332993e0 3.3332993e0
2.4166466e0 9.999857e-1 3.4166322e0 3.4166322e0
2.4999796e0 9.999857e-1 3.4999652e0 3.4999652e0

-2.5e0 1.0833186e0 2.5e0 2.5e0
-2.416667e0 1.0833186e0 2.416667e0 2.416667e0
-2.333334e0 1.0833186e0 2.333334e0 2.333334e0
-2.250001e0 1.0833186e0 2.250001e0 2.250001e0
-2.1666681e0 1.0833186e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.0833186e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.0833186e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.0833186e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.0833186e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.0833186e0 1.7500032e0 1.7500032e0
-1.66667e0 1.0833186e0 1.66667e0 1.66667e0
-1.5833371e0 1.0833186e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.0833186e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.0833186e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.0833186e0 1.3333382e0 1.3333382e0
-1.250005e0 1.0833186e0 1.250005e0 1.250005e0
-1.166672e0 1.0833186e0 1.166672e0 1.166672e0
-1.0833391e0 1.0833186e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.0833186e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.0833186e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.0833186e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.0833186e0 7.500072e-1 7.500072e-1
-6.666742e-1 1.0833186e0 6.666742e-1 6.666742e-1
-5.833412e-1 1.0833186e0 5.833412e-1 5.833412e-1
-5.000082e-1 1.0833186e0 5.833105e-1 5.833105e-1
-4.166753e-1 1.0833186e0 6.666434e-1 6.666434e-1
-3.333421e-1 1.0833186e0 7.499767e-1 7.499767e-1
-2.500092e-1 1.0833186e0 8.333095e-1 8.333095e-1
-1.666762e-1 1.0833186e0 9.166425e-1 9.166425e-1
-8.33432e-2 1.0833186e0 9.999754e-1 9.999754e-1
-1.02e-5 1.0833186e0 1.0833086e0 1.0833086e0
8.33228e-2 1.0833186e0 1.1666414e0 1.1666414e0
1.666557e-1 1.0833186e0 1.2499742e0 1.2499742e0
2.499887e-1 1.0833186e0 1.3333072e0 1.3333072e0
3.333217e-1 1.0833186e0 1.4166403e0 1.4166403e0
4.166548e-1 1.0833186e0 1.4999733e0 1.4999733e0
4.999878e-1 1.0833186e0 1.5833064e0 1.5833064e0
5.833208e-1 1.0833186e0 1.6666394e0 1.6666394e0
6.666537e-1 1.0833186e0 1.7499722e0 1.7499722e0
7.499867e-1 1.0833186e0 1.8333052e0 1.8333052e0
8.333197e-1 1.0833186e0 1.9166383e0 1.9166383e0
9.166527e-1 1.0833186e0 1.9999713e0 1.9999713e0
9.999857e-1 1.0833186e0 2.0833043e0 2.0833043e0
1.0833186e0 1.0833186e0 2.1666373e0 2.1666373e0
1.1666516e0 1.0833186e0 2.2499702e0 2.2499702e0
1.2499846e0 1.0833186e0 2.3333032e0 2.3333032e0
1.3333177e0 1.0833186e0 2.4166364e0 2.4166364e0
1.4166507e0 1.0833186e0 2.4999693e0 2.4999693e0
1.4999837e0 1.0833186e0 2.5833023e0 2.5833023e0
1.5833167e0 1.0833186e0 2.6666353e0 2.6666353e0
1.6666496e0 1.0833186e0 2.7499683e0 2.7499683e0
1.7499826e0 1.0833186e0 2.8333012e0 2.8333012e0
1.8333156e0 1.0833186e0 2.9166342e0 2.9166342e0
1.9166486e0 1.0833186e0 2.9999672e0 2.9999672e0
1.9999815e0 1.0833186e0 3.0833002e0 3.0833002e0
2.0833145e0 1.0833186e0 3.1666331e0 3.1666331e0
2.1666476e0 1.0833186e0 3.2499663e0 3.2499663e0
2.2499806e0 1.0833186e0 3.3332993e0 3.3332993e0
2.3333136e0 1.0833186e0 3.4166322e0 3.4166322e0
2.4166466e0 1.0833186e0 3.4999652e0 3.4999652e0
2.4999796e0 1.0833186e0 3.5832982e0 3.5832982e0

-2.5e0 1.1666516e0 2.5e0 2.5e0
-2.416667e0 1.1666516e0 2.416667e0 2.416667e0
-2.333334e0 1.1666516e0 2.333334e0 2.333334e0
-2.250001e0 1.1666516e0 2.250001e0 2.250001e0
-2.1666681e0 1.1666516e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.1666516e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.1666516e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.1666516e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.1666516e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.1666516e0 1.7500032e0 1.7500032e0
-1.66667e0 1.1666516e0 1.66667e0 1.66667e0
-1.5833371e0 1.1666516e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.1666516e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.1666516e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.1666516e0 1.3333382e0 1.3333382e0
-1.250005e0 1.1666516e0 1.250005e0 1.250005e0
-1.166672e0 1.1666516e0 1.166672e0 1.166672e0
-1.0833391e0 1.1666516e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.1666516e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.1666516e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.1666516e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.1666516e0 7.500072e-1 7.500072e-1
-6.666742e-1 1.1666516e0 6.666742e-1 6.666742e-1
-5.833412e-1 1.1666516e0 5.833412e-1 5.833412e-1
-5.000082e-1 1.1666516e0 6.666435e-1 6.666435e-1
-4.166753e-1 1.1666516e0 7.499763e-1 7.499763e-1
-3.333421e-1 1.1666516e0 8.333096e-1 8.333096e-1
-2.500092e-1 1.1666516e0 9.166425e-1 9.166425e-1
-1.666762e-1 1.1666516e0 9.999754e-1 9.999754e-1
-8.33432e-2 1.1666516e0 1.0833084e0 1.0833084e0
-1.02e-5 1.1666516e0 1.1666415e0 1.1666415e0
8.33228e-2 1.1666516e0 1.2499744e0 1.2499744e0
1.666557e-1 1.1666516e0 1.3333072e0 1.3333072e0
2.499887e-1 1.1666516e0 1.4166402e0 1.4166402e0
3.333217e-1 1.1666516e0 1.4999733e0 1.4999733e0
4.166548e-1 1.1666516e0 1.5833063e0 1.5833063e0
4.999878e-1 1.1666516e0 1.6666394e0 1.6666394e0
5.833208e-1 1.1666516e0 1.7499724e0 1.7499724e0
6.666537e-1 1.1666516e0 1.8333052e0 1.8333052e0
7.499867e-1 1.1666516e0 1.9166382e0 1.9166382e0
8.333197e-1 1.1666516e0 1.9999713e0 1.9999713e0
9.166527e-1 1.1666516e0 2.0833043e0 2.0833043e0
9.999857e-1 1.1666516e0 2.1666373e0 2.1666373e0
1.0833186e0 1.1666516e0 2.2499702e0 2.2499702e0
1.1666516e0 1.1666516e0 2.3333032e0 2.3333032e0
1.2499846e0 1.1666516e0 2.4166362e0 2.4166362e0
1.3333177e0 1.1666516e0 2.4999693e0 2.4999693e0
1.4166507e0 1.1666516e0 2.5833023e0 2.5833023e0
1.4999837e0 1.1666516e0 2.6666353e0 2.6666353e0
1.5833167e0 1.1666516e0 2.7499683e0 2.7499683e0
1.6666496e0 1.1666516e0 2.8333012e0 2.8333012e0
1.7499826e0 1.1666516e0 2.9166342e0 2.9166342e0
1.8333156e0 1.1666516e0 2.9999672e0 2.9999672e0
1.9166486e0 1.1666516e0 3.0833002e0 3.0833002e0
1.9999815e0 1.1666516e0 3.1666331e0 3.1666331e0
2.0833145e0 1.1666516e0 3.2499661e0 3.2499661e0
2.1666476e0 1.1666516e0 3.3332993e0 3.3332993e0
2.2499806e0 1.1666516e0 3.4166322e0 3.4166322e0
2.3333136e0 1.1666516e0 3.4999652e0 3.4999652e0
2.4166466e0 1.1666516e0 3.5832982e0 3.5832982e0
2.4999796e0 1.1666516e0 3.6666312e0 3.6666312e0

-2.5e0 1.2499846e0 2.5e0 2.5e0
-2.416667e0 1.2499846e0 2.416667e0 2.416667e0
-2.333334e0 1.2499846e0 2.333334e0 2.333334e0
-2.250001e0 1.2499846e0 2.250001e0 2.250001e0
-2.1666681e0 1.2499846e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.2499846e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.2499846e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.2499846e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.2499846e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.2499846e0 1.7500032e0 1.7500032e0
-1.66667e0 1.2499846e0 1.66667e0 1.66667e0
-1.5833371e0 1.2499846e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.2499846e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.2499846e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.2499846e0 1.3333382e0 1.3333382e0
-1.250005e0 1.2499846e0 1.250005e0 1.250005e0
-1.166672e0 1.2499846e0 1.166672e0 1.166672e0
-1.0833391e0 1.2499846e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.2499846e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.2499846e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.2499846e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.2499846e0 7.500072e-1 7.500072e-1
-6.666742e-1 1.2499846e0 6.666742e-1 6.666742e-1
-5.833412e-1 1.2499846e0 6.666435e-1 6.666435e-1
-5.000082e-1 1.2499846e0 7.499765e-1 7.499765e-1
-4.166753e-1 1.2499846e0 8.333093e-1 8.333093e-1
-3.333421e-1 1.2499846e0 9.166426e-1 9.166426e-1
-2.500092e-1 1.2499846e0 9.999754e-1 9.999754e-1
-1.666762e-1 1.2499846e0 1.0833084e0 1.0833084e0
-8.33432e-2 1.2499846e0 1.1666414e0 1.1666414e0
-1.02e-5 1.2499846e0 1.2499745e0 1.2499745e0
8.33228e-2 1.2499846e0 1.3333073e0 1.3333073e0
1.666557e-1 1.2499846e0 1.4166402e0 1.4166402e0
2.499887e-1 1.2499846e0 1.4999731e0 1.4999731e0
3.333217e-1 1.2499846e0 1.5833063e0 1.5833063e0
4.166548e-1 1.2499846e0 1.6666393e0 1.6666393e0
4.999878e-1 1.2499846e0 1.7499724e0 1.7499724e0
5.833208e-1 1.2499846e0 1.8333054e0 1.8333054e0
6.666537e-1 1.2499846e0 1.9166382e0 1.9166382e0
7.499867e-1 1.2499846e0 1.9999712e0 1.9999712e0
8.333197e-1 1.2499846e0 2.0833043e0 2.0833043e0
9.166527e-1 1.2499846e0 2.1666373e0 2.1666373e0
9.999857e-1 1.2499846e0 2.2499702e0 2.2499702e0
1.0833186e0 1.2499846e0 2.3333032e0 2.3333032e0
1.1666516e0 1.2499846e0 2.4166362e0 2.4166362e0
1.2499846e0 1.2499846e0 2.4999692e0 2.4999692e0
1.3333177e0 1.2499846e0 2.5833023e0 2.5833023e0
1.4166507e0 1.2499846e0 2.6666353e0 2.6666353e0
1.4999837e0 1.2499846e0 2.7499683e0 2.7499683e0
1.5833167e0 1.2499846e0 2.8333012e0 2.8333012e0
1.6666496e0 1.2499846e0 2.9166342e0 2.9166342e0
1.7499826e0 1.2499846e0 2.9999672e0 2.9999672e0
1.8333156e0 1.2499846e0 3.0833002e0 3.0833002e0
1.9166486e0 1.2499846e0 3.1666331e0 3.1666331e0
1.9999815e0 1.2499846e0 3.2499661e0 3.2499661e0
2.0833145e0 1.2499846e0 3.3332991e0 3.3332991e0
2.1666476e0 1.2499846e0 3.4166322e0 3.4166322e0
2.2499806e0 1.2499846e0 3.4999652e0 3.4999652e0
2.3333136e0 1.2499846e0 3.5832982e0 3.5832982e0
2.4166466e0 1.2499846e0 3.6666312e0 3.6666312e0
2.4999796e0 1.2499846e0 3.7499641e0 3.7499641e0

-2.5e0 1.3333177e0 2.5e0 2.5e0
-2.416667e0 1.3333177e0 2.416667e0 2.416667e0
-2.333334e0 1.3333177e0 2.333334e0 2.333334e0
-2.250001e0 1.3333177e0 2.250001e0 2.250001e0
-2.1666681e0 1.3333177e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.3333177e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.3333177e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.3333177e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.3333177e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.3333177e0 1.7500032e0 1.7500032e0
-1.66667e0 1.3333177e0 1.66667e0 1.66667e0
-1.5833371e0 1.3333177e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.3333177e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.3333177e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.3333177e0 1.3333382e0 1.3333382e0
-1.250005e0 1.3333177e0 1.250005e0 1.250005e0
-1.166672e0 1.3333177e0 1.166672e0 1.166672e0
-1.0833391e0 1.3333177e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.3333177e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.3333177e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.3333177e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.3333177e0 7.500072e-1 7.500072e-1
-6.666742e-1 1.3333177e0 6.666742e-1 6.666742e-1
-5.833412e-1 1.3333177e0 7.499767e-1 7.499767e-1
-5.000082e-1 1.3333177e0 8.333096e-1 8.333096e-1
-4.166753e-1 1.3333177e0 9.166425e-1 9.166425e-1
-3.333421e-1 1.3333177e0 9.999757e-1 9.999757e-1
-2.500092e-1 1.3333177e0 1.0833086e0 1.0833086e0
-1.666762e-1 1.3333177e0 1.1666415e0 1.1666415e0
-8.33432e-2 1.3333177e0 1.2499745e0 1.2499745e0
-1.02e-5 1.3333177e0 1.3333076e0 1.3333076e0
8.33228e-2 1.3333177e0 1.4166405e0 1.4166405e0
1.666557e-1 1.3333177e0 1.4999733e0 1.4999733e0
2.499887e-1 1.3333177e0 1.5833063e0 1.5833063e0
3.333217e-1 1.3333177e0 1.6666394e0 1.6666394e0
4.166548e-1 1.3333177e0 1.7499724e0 1.7499724e0
4.999878e-1 1.3333177e0 1.8333055e0 1.8333055e0
5.833208e-1 1.3333177e0 1.9166385e0 1.9166385e0
6.666537e-1 1.3333177e0 1.9999713e0 1.9999713e0
7.499867e-1 1.3333177e0 2.0833043e0 2.0833043e0
8.333197e-1 1.3333177e0 2.1666374e0 2.1666374e0
9.166527e-1 1.3333177e0 2.2499704e0 2.2499704e0
9.999857e-1 1.3333177e0 2.3333034e0 2.3333034e0
1.0833186e0 1.3333177e0 2.4166364e0 2.4166364e0
1.1666516e0 1.3333177e0 2.4999693e0 2.4999693e0
1.2499846e0 1.3333177e0 2.5833023e0 2.5833023e0
1.3333177e0 1.3333177e0 2.6666354e0 2.6666354e0
1.4166507e0 1.3333177e0 2.7499684e0 2.7499684e0
1.4999837e0 1.3333177e0 2.8333014e0 2.8333014e0
1.5833167e0 1.3333177e0 2.9166344e0 2.9166344e0
1.6666496e0 1.3333177e0 2.9999673e0 2.9999673e0
1.7499826e0 1.3333177e0 3.0833003e0 3.0833003e0
1.8333156e0 1.3333177e0 3.1666333e0 3.1666333e0
1.9166486e0 1.3333177e0 3.2499663e0 3.2499663e0
1.9999815e0 1.3333177e0 3.3332993e0 3.3332993e0
2.0833145e0 1.3333177e0 3.4166322e0 3.4166322e0
2.1666476e0 1.3333177e0 3.4999654e0 3.4999654e0
2.2499806e0 1.3333177e0 3.5832983e0 3.5832983e0
2.3333136e0 1.3333177e0 3.6666313e0 3.6666313e0
2.4166466e0 1.3333177e0 3.7499643e0 3.7499643e0
2.4999796e0 1.3333177e0 3.8332973e0 3.8332973e0

-2.5e0 1.4166507e0 2.5e0 2.5e0
-2.416667e0 1.4166507e0 2.416667e0 2.416667e0
-2.333334e0 1.4166507e0 2.333334e0 2.333334e0
-2.250001e0 1.4166507e0 2.250001e0 2.250001e0
-2.1666681e0 1.4166507e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.4166507e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.4166507e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.4166507e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.4166507e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.4166507e0 1.7500032e0 1.7500032e0
-1.66667e0 1.4166507e0 1.66667e0 1.66667e0
-1.5833371e0 1.4166507e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.4166507e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.4166507e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.4166507e0 1.3333382e0 1.3333382e0
-1.250005e0 1.4166507e0 1.250005e0 1.250005e0
-1.166672e0 1.4166507e0 1.166672e0 1.166672e0
-1.0833391e0 1.4166507e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.4166507e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.4166507e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.4166507e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.4166507e0 7.500072e-1 7.500072e-1
-6.666742e-1 1.4166507e0 7.499765e-1 7.499765e-1
-5.833412e-1 1.4166507e0 8.333096e-1 8.333096e-1
-5.000082e-1 1.4166507e0 9.166426e-1 9.166426e-1
-4.166753e-1 1.4166507e0 9.999754e-1 9.999754e-1
-3.333421e-1 1.4166507e0 1.0833087e0 1.0833087e0
-2.500092e-1 1.4166507e0 1.1666415e0 1.1666415e0
-1.666762e-1 1.4166507e0 1.2499745e0 1.2499745e0
-8.33432e-2 1.4166507e0 1.3333075e0 1.3333075e0
-1.02e-5 1.4166507e0 1.4166406e0 1.4166406e0
8.33228e-2 1.4166507e0 1.4999734e0 1.4999734e0
1.666557e-1 1.4166507e0 1.5833063e0 1.5833063e0
2.499887e-1 1.4166507e0 1.6666393e0 1.6666393e0
3.333217e-1 1.4166507e0 1.7499724e0 1.7499724e0
4.166548e-1 1.4166507e0 1.8333054e0 1.8333054e0
4.999878e-1 1.4166507e0 1.9166385e0 1.9166385e0
5.833208e-1 1.4166507e0 1.9999715e0 1.9999715e0
6.666537e-1 1.4166507e0 2.0833043e0 2.0833043e0
7.499867e-1 1.4166507e0 2.1666373e0 2.1666373e0
8.333197e-1 1.4166507e0 2.2499704e0 2.2499704e0
9.166527e-1 1.4166507e0 2.3333034e0 2.3333034e0
9.999857e-1 1.4166507e0 2.4166364e0 2.4166364e0
1.0833186e0 1.4166507e0 2.4999693e0 2.4999693e0
1.1666516e0 1.4166507e0 2.5833023e0 2.5833023e0
1.2499846e0 1.4166507e0 2.6666353e0 2.6666353e0
1.3333177e0 1.4166507e0 2.7499684e0 2.7499684e0
1.4166507e0 1.4166507e0 2.8333014e0 2.8333014e0
1.4999837e0 1.4166507e0 2.9166344e0 2.9166344e0
1.5833167e0 1.4166507e0 2.9999673e0 2.9999673e0
1.6666496e0 1.4166507e0 3.0833003e0 3.0833003e0
1.7499826e0 1.4166507e0 3.1666333e0 3.1666333e0
1.8333156e0 1.4166507e0 3.2499663e0 3.2499663e0
1.9166486e0 1.4166507e0 3.3332993e0 3.3332993e0
1.9999815e0 1.4166507e0 3.4166322e0 3.4166322e0
2.0833145e0 1.4166507e0 3.4999652e0 3.4999652e0
2.1666476e0 1.4166507e0 3.5832983e0 3.5832983e0
2.2499806e0 1.4166507e0 3.6666313e0 3.6666313e0
2.3333136e0 1.4166507e0 3.7499643e0 3.7499643e0
2.4166466e0 1.4166507e0 3.8332973e0 3.8332973e0
2.4999796e0 1.4166507e0 3.9166302e0 3.9166302e0

-2.5e0 1.4999837e0 2.5e0 2.5e0
-2.416667e0 1.4999837e0 2.416667e0 2.416667e0
-2.333334e0 1.4999837e0 2.333334e0 2.333334e0
-2.250001e0 1.4999837e0 2.250001e0 2.250001e0
-2.1666681e0 1.4999837e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.4999837e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.4999837e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.4999837e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.4999837e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.4999837e0 1.7500032e0 1.7500032e0
-1.66667e0 1.4999837e0 1.66667e0 1.66667e0
-1.5833371e0 1.4999837e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.4999837e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.4999837e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.4999837e0 1.3333382e0 1.3333382e0
-1.250005e0 1.4999837e0 1.250005e0 1.250005e0
-1.166672e0 1.4999837e0 1.166672e0 1.166672e0
-1.0833391e0 1.4999837e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.4999837e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.4999837e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.4999837e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.4999837e0 7.500072e-1 7.500072e-1
-6.666742e-1 1.4999837e0 8.333095e-1 8.333095e-1
-5.833412e-1 1.4999837e0 9.166426e-1 9.166426e-1
-5.000082e-1 1.4999837e0 9.999756e-1 9.999756e-1
-4.166753e-1 1.4999837e0 1.0833084e0 1.0833084e0
-3.333421e-1 1.4999837e0 1.1666417e0 1.1666417e0
-2.500092e-1 1.4999837e0 1.2499745e0 1.2499745e0
-1.666762e-1 1.4999837e0 1.3333075e0 1.3333075e0
-8.33432e-2 1.4999837e0 1.4166405e0 1.4166405e0
-1.02e-5 1.4999837e0 1.4999736e0 1.4999736e0
8.33228e-2 1.4999837e0 1.5833064e0 1.5833064e0
1.666557e-1 1.4999837e0 1.6666393e0 1.6666393e0
2.499887e-1 1.4999837e0 1.7499722e0 1.7499722e0
3.333217e-1 1.4999837e0 1.8333054e0 1.8333054e0
4.166548e-1 1.4999837e0 1.9166383e0 1.9166383e0
4.999878e-1 1.4999837e0 1.9999715e0 1.9999715e0
5.833208e-1 1.4999837e0 2.0833044e0 2.0833044e0
6.666537e-1 1.4999837e0 2.1666373e0 2.1666373e0
7.499867e-1 1.4999837e0 2.2499702e0 2.2499702e0
8.333197e-1 1.4999837e0 2.3333034e0 2.3333034e0
9.166527e-1 1.4999837e0 2.4166364e0 2.4166364e0
9.999857e-1 1.4999837e0 2.4999693e0 2.4999693e0
1.0833186e0 1.4999837e0 2.5833023e0 2.5833023e0
1.1666516e0 1.4999837e0 2.6666353e0 2.6666353e0
1.2499846e0 1.4999837e0 2.7499683e0 2.7499683e0
1.3333177e0 1.4999837e0 2.8333014e0 2.8333014e0
1.4166507e0 1.4999837e0 2.9166344e0 2.9166344e0
1.4999837e0 1.4999837e0 2.9999673e0 2.9999673e0
1.5833167e0 1.4999837e0 3.0833003e0 3.0833003e0
1.6666496e0 1.4999837e0 3.1666333e0 3.1666333e0
1.7499826e0 1.4999837e0 3.2499663e0 3.2499663e0
1.8333156e0 1.4999837e0 3.3332993e0 3.3332993e0
1.9166486e0 1.4999837e0 3.4166322e0 3.4166322e0
1.9999815e0 1.4999837e0 3.4999652e0 3.4999652e0
2.0833145e0 1.4999837e0 3.5832982e0 3.5832982e0
2.1666476e0 1.4999837e0 3.6666313e0 3.6666313e0
2.2499806e0 1.4999837e0 3.7499643e0 3.7499643e0
2.3333136e0 1.4999837e0 3.8332973e0 3.8332973e0
2.4166466e0 1.4999837e0 3.9166302e0 3.9166302e0
2.4999796e0 1.4999837e0 3.9999632e0 3.9999632e0

-2.5e0 1.5833167e0 2.5e0 2.5e0
-2.416667e0 1.5833167e0 2.416667e0 2.416667e0
-2.333334e0 1.5833167e0 2.333334e0 2.333334e0
-2.250001e0 1.5833167e0 2.250001e0 2.250001e0
-2.1666681e0 1.5833167e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.5833167e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.5833167e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.5833167e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.5833167e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.5833167e0 1.7500032e0 1.7500032e0
-1.66667e0 1.5833167e0 1.66667e0 1.66667e0
-1.5833371e0 1.5833167e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.5833167e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.5833167e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.5833167e0 1.3333382e0 1.3333382e0
-1.250005e0 1.5833167e0 1.250005e0 1.250005e0
-1.166672e0 1.5833167e0 1.166672e0 1.166672e0
-1.0833391e0 1.5833167e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.5833167e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.5833167e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.5833167e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.5833167e0 8.333095e-1 8.333095e-1
-6.666742e-1 1.5833167e0 9.166425e-1 9.166425e-1
-5.833412e-1 1.5833167e0 9.999756e-1 9.999756e-1
-5.000082e-1 1.5833167e0 1.0833086e0 1.0833086e0
-4.166753e-1 1.5833167e0 1.1666414e0 1.1666414e0
-3.333421e-1 1.5833167e0 1.2499747e0 1.2499747e0
-2.500092e-1 1.5833167e0 1.3333075e0 1.3333075e0
-1.666762e-1 1.5833167e0 1.4166405e0 1.4166405e0
-8.33432e-2 1.5833167e0 1.4999734e0 1.4999734e0
-1.02e-5 1.5833167e0 1.5833066e0 1.5833066e0
8.33228e-2 1.5833167e0 1.6666394e0 1.6666394e0
1.666557e-1 1.5833167e0 1.7499722e0 1.7499722e0
2.499887e-1 1.5833167e0 1.8333052e0 1.8333052e0
3.333217e-1 1.5833167e0 1.9166383e0 1.9166383e0
4.166548e-1 1.5833167e0 1.9999713e0 1.9999713e0
4.999878e-1 1.5833167e0 2.0833044e0 2.0833044e0
5.833208e-1 1.5833167e0 2.1666374e0 2.1666374e0
6.666537e-1 1.5833167e0 2.2499702e0 2.2499702e0
7.499867e-1 1.5833167e0 2.3333032e0 2.3333032e0
8.333197e-1 1.5833167e0 2.4166364e0 2.4166364e0
9.166527e-1 1.5833167e0 2.4999693e0 2.4999693e0
9.999857e-1 1.5833167e0 2.5833023e0 2.5833023e0
1.0833186e0 1.5833167e0 2.6666353e0 2.6666353e0
1.1666516e0 1.5833167e0 2.7499683e0 2.7499683e0
1.2499846e0 1.5833167e0 2.8333012e0 2.8333012e0
1.3333177e0 1.5833167e0 2.9166344e0 2.9166344e0
1.4166507e0 1.5833167e0 2.9999673e0 2.9999673e0
1.4999837e0 1.5833167e0 3.0833003e0 3.0833003e0
1.5833167e0 1.5833167e0 3.1666333e0 3.1666333e0
1.6666496e0 1.5833167e0 3.2499663e0 3.2499663e0
1.7499826e0 1.5833167e0 3.3332993e0 3.3332993e0
1.8333156e0 1.5833167e0 3.4166322e0 3.4166322e0
1.9166486e0 1.5833167e0 3.4999652e0 3.4999652e0
1.9999815e0 1.5833167e0 3.5832982e0 3.5832982e0
2.0833145e0 1.5833167e0 3.6666312e0 3.6666312e0
2.1666476e0 1.5833167e0 3.7499643e0 3.7499643e0
2.2499806e0 1.5833167e0 3.8332973e0 3.8332973e0
2.3333136e0 1.5833167e0 3.9166302e0 3.9166302e0
2.4166466e0 1.5833167e0 3.9999632e0 3.9999632e0
2.4999796e0 1.5833167e0 4.0832962e0 4.0832962e0

-2.5e0 1.6666496e0 2.5e0 2.5e0
-2.416667e0 1.6666496e0 2.416667e0 2.416667e0
-2.333334e0 1.6666496e0 2.333334e0 2.333334e0
-2.250001e0 1.6666496e0 2.250001e0 2.250001e0
-2.1666681e0 1.6666496e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.6666496e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.6666496e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.6666496e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.6666496e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.6666496e0 1.7500032e0 1.7500032e0
-1.66667e0 1.6666496e0 1.66667e0 1.66667e0
-1.5833371e0 1.6666496e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.6666496e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.6666496e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.6666496e0 1.3333382e0 1.3333382e0
-1.250005e0 1.6666496e0 1.250005e0 1.250005e0
-1.166672e0 1.6666496e0 1.166672e0 1.166672e0
-1.0833391e0 1.6666496e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.6666496e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.6666496e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.6666496e0 8.333401e-1 8.333401e-1
-7.500072e-1 1.6666496e0 9.166425e-1 9.166425e-1
-6.666742e-1 1.6666496e0 9.999754e-1 9.999754e-1
-5.833412e-1 1.6666496e0 1.0833086e0 1.0833086e0
-5.000082e-1 1.6666496e0 1.1666415e0 1.1666415e0
-4.166753e-1 1.6666496e0 1.2499744e0 1.2499744e0
-3.333421e-1 1.6666496e0 1.3333076e0 1.3333076e0
-2.500092e-1 1.6666496e0 1.4166405e0 1.4166405e0
-1.666762e-1 1.6666496e0 1.4999734e0 1.4999734e0
-8.33432e-2 1.6666496e0 1.5833064e0 1.5833064e0
-1.02e-5 1.6666496e0 1.6666396e0 1.6666396e0
8.33228e-2 1.6666496e0 1.7499724e0 1.7499724e0
1.666557e-1 1.6666496e0 1.8333052e0 1.8333052e0
2.499887e-1 1.6666496e0 1.9166382e0 1.9166382e0
3.333217e-1 1.6666496e0 1.9999713e0 1.9999713e0
4.166548e-1 1.6666496e0 2.0833043e0 2.0833043e0
4.999878e-1 1.6666496e0 2.1666374e0 2.1666374e0
5.833208e-1 1.6666496e0 2.2499704e0 2.2499704e0
6.666537e-1 1.6666496e0 2.3333032e0 2.3333032e0
7.499867e-1 1.6666496e0 2.4166362e0 2.4166362e0
8.333197e-1 1.6666496e0 2.4999693e0 2.4999693e0
9.166527e-1 1.6666496e0 2.5833023e0 2.5833023e0
9.999857e-1 1.6666496e0 2.6666353e0 2.6666353e0
1.0833186e0 1.6666496e0 2.7499683e0 2.7499683e0
1.1666516e0 1.6666496e0 2.8333012e0 2.8333012e0
1.2499846e0 1.6666496e0 2.9166342e0 2.9166342e0
1.3333177e0 1.6666496e0 2.9999673e0 2.9999673e0
1.4166507e0 1.6666496e0 3.0833003e0 3.0833003e0
1.4999837e0 1.6666496e0 3.1666333e0 3.1666333e0
1.5833167e0 1.6666496e0 3.2499663e0 3.2499663e0
1.6666496e0 1.6666496e0 3.3332993e0 3.3332993e0
1.7499826e0 1.6666496e0 3.4166322e0 3.4166322e0
1.8333156e0 1.6666496e0 3.4999652e0 3.4999652e0
1.9166486e0 1.6666496e0 3.5832982e0 3.5832982e0
1.9999815e0 1.6666496e0 3.6666312e0 3.6666312e0
2.0833145e0 1.6666496e0 3.7499641e0 3.7499641e0
2.1666476e0 1.6666496e0 3.8332973e0 3.8332973e0
2.2499806e0 1.6666496e0 3.9166302e0 3.9166302e0
2.3333136e0 1.6666496e0 3.9999632e0 3.9999632e0
2.4166466e0 1.6666496e0 4.0832962e0 4.0832962e0
2.4999796e0 1.6666496e0 4.1666292e0 4.1666292e0

-2.5e0 1.7499826e0 2.5e0 2.5e0
-2.416667e0 1.7499826e0 2.416667e0 2.416667e0
-2.333334e0 1.7499826e0 2.333334e0 2.333334e0
-2.250001e0 1.7499826e0 2.250001e0 2.250001e0
-2.1666681e0 1.7499826e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.7499826e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.7499826e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.7499826e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.7499826e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.7499826e0 1.7500032e0 1.7500032e0
-1.66667e0 1.7499826e0 1.66667e0 1.66667e0
-1.5833371e0 1.7499826e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.7499826e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.7499826e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.7499826e0 1.3333382e0 1.3333382e0
-1.250005e0 1.7499826e0 1.250005e0 1.250005e0
-1.166672e0 1.7499826e0 1.166672e0 1.166672e0
-1.0833391e0 1.7499826e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.7499826e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.7499826e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.7499826e0 9.166426e-1 9.166426e-1
-7.500072e-1 1.7499826e0 9.999754e-1 9.999754e-1
-6.666742e-1 1.7499826e0 1.0833084e0 1.0833084e0
-5.833412e-1 1.7499826e0 1.1666415e0 1.1666415e0
-5.000082e-1 1.7499826e0 1.2499745e0 1.2499745e0
-4.166753e-1 1.7499826e0 1.3333073e0 1.3333073e0
-3.333421e-1 1.7499826e0 1.4166406e0 1.4166406e0
-2.500092e-1 1.7499826e0 1.4999734e0 1.4999734e0
-1.666762e-1 1.7499826e0 1.5833064e0 1.5833064e0
-8.33432e-2 1.7499826e0 1.6666394e0 1.6666394e0
-1.02e-5 1.7499826e0 1.7499725e0 1.7499725e0
8.33228e-2 1.7499826e0 1.8333054e0 1.8333054e0
1.666557e-1 1.7499826e0 1.9166382e0 1.9166382e0
2.499887e-1 1.7499826e0 1.9999712e0 1.9999712e0
3.333217e-1 1.7499826e0 2.0833043e0 2.0833043e0
4.166548e-1 1.7499826e0 2.1666373e0 2.1666373e0
4.999878e-1 1.7499826e0 2.2499704e0 2.2499704e0
5.833208e-1 1.7499826e0 2.3333034e0 2.3333034e0
6.666537e-1 1.7499826e0 2.4166362e0 2.4166362e0
7.499867e-1 1.7499826e0 2.4999692e0 2.4999692e0
8.333197e-1 1.7499826e0 2.5833023e0 2.5833023e0
9.166527e-1 1.7499826e0 2.6666353e0 2.6666353e0
9.999857e-1 1.7499826e0 2.7499683e0 2.7499683e0
1.0833186e0 1.7499826e0 2.8333012e0 2.8333012e0
1.1666516e0 1.7499826e0 2.9166342e0 2.9166342e0
1.2499846e0 1.7499826e0 2.9999672e0 2.9999672e0
1.3333177e0 1.7499826e0 3.0833003e0 3.0833003e0
1.4166507e0 1.7499826e0 3.1666333e0 3.1666333e0
1.4999837e0 1.7499826e0 3.2499663e0 3.2499663e0
1.5833167e0 1.7499826e0 3.3332993e0 3.3332993e0
1.6666496e0 1.7499826e0 3.4166322e0 3.4166322e0
1.7499826e0 1.7499826e0 3.4999652e0 3.4999652e0
1.8333156e0 1.7499826e0 3.5832982e0 3.5832982e0
1.9166486e0 1.7499826e0 3.6666312e0 3.6666312e0
1.9999815e0 1.7499826e0 3.7499641e0 3.7499641e0
2.0833145e0 1.7499826e0 3.8332971e0 3.8332971e0
2.1666476e0 1.7499826e0 3.9166302e0 3.9166302e0
2.2499806e0 1.7499826e0 3.9999632e0 3.9999632e0
2.3333136e0 1.7499826e0 4.0832962e0 4.0832962e0
2.4166466e0 1.7499826e0 4.1666292e0 4.1666292e0
2.4999796e0 1.7499826e0 4.2499622e0 4.2499622e0

-2.5e0 1.8333156e0 2.5e0 2.5e0
-2.416667e0 1.8333156e0 2.416667e0 2.416667e0
-2.333334e0 1.8333156e0 2.333334e0 2.333334e0
-2.250001e0 1.8333156e0 2.250001e0 2.250001e0
-2.1666681e0 1.8333156e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.8333156e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.8333156e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.8333156e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.8333156e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.8333156e0 1.7500032e0 1.7500032e0
-1.66667e0 1.8333156e0 1.66667e0 1.66667e0
-1.5833371e0 1.8333156e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.8333156e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.8333156e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.8333156e0 1.3333382e0 1.3333382e0
-1.250005e0 1.8333156e0 1.250005e0 1.250005e0
-1.166672e0 1.8333156e0 1.166672e0 1.166672e0
-1.0833391e0 1.8333156e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.8333156e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.8333156e0 9.166731e-1 9.166731e-1
-8.333401e-1 1.8333156e0 9.999756e-1 9.999756e-1
-7.500072e-1 1.8333156e0 1.0833084e0 1.0833084e0
-6.666742e-1 1.8333156e0 1.1666414e0 1.1666414e0
-5.833412e-1 1.8333156e0 1.2499745e0 1.2499745e0
-5.000082e-1 1.8333156e0 1.3333075e0 1.3333075e0
-4.166753e-1 1.8333156e0 1.4166403e0 1.4166403e0
-3.333421e-1 1.8333156e0 1.4999736e0 1.4999736e0
-2.500092e-1 1.8333156e0 1.5833064e0 1.5833064e0
-1.666762e-1 1.8333156e0 1.6666394e0 1.6666394e0
-8.33432e-2 1.8333156e0 1.7499724e0 1.7499724e0
-1.02e-5 1.8333156e0 1.8333055e0 1.8333055e0
8.33228e-2 1.8333156e0 1.9166383e0 1.9166383e0
1.666557e-1 1.8333156e0 1.9999712e0 1.9999712e0
2.499887e-1 1.8333156e0 2.0833041e0 2.0833041e0
3.333217e-1 1.8333156e0 2.1666373e0 2.1666373e0
4.166548e-1 1.8333156e0 2.2499702e0 2.2499702e0
4.999878e-1 1.8333156e0 2.3333034e0 2.3333034e0
5.833208e-1 1.8333156e0 2.4166364e0 2.4166364e0
6.666537e-1 1.8333156e0 2.4999692e0 2.4999692e0
7.499867e-1 1.8333156e0 2.5833022e0 2.5833022e0
8.333197e-1 1.8333156e0 2.6666353e0 2.6666353e0
9.166527e-1 1.8333156e0 2.7499683e0 2.7499683e0
9.999857e-1 1.8333156e0 2.8333012e0 2.8333012e0
1.0833186e0 1.8333156e0 2.9166342e0 2.9166342e0
1.1666516e0 1.8333156e0 2.9999672e0 2.9999672e0
1.2499846e0 1.8333156e0 3.0833002e0 3.0833002e0
1.3333177e0 1.8333156e0 3.1666333e0 3.1666333e0
1.4166507e0 1.8333156e0 3.2499663e0 3.2499663e0
1.4999837e0 1.8333156e0 3.3332993e0 3.3332993e0
1.5833167e0 1.8333156e0 3.4166322e0 3.4166322e0
1.6666496e0 1.8333156e0 3.4999652e0 3.4999652e0
1.7499826e0 1.8333156e0 3.5832982e0 3.5832982e0
1.8333156e0 1.8333156e0 3.6666312e0 3.6666312e0
1.9166486e0 1.8333156e0 3.7499641e0 3.7499641e0
1.9999815e0 1.8333156e0 3.8332971e0 3.8332971e0
2.0833145e0 1.8333156e0 3.9166301e0 3.9166301e0
2.1666476e0 1.8333156e0 3.9999632e0 3.9999632e0
2.2499806e0 1.8333156e0 4.0832962e0 4.0832962e0
2.3333136e0 1.8333156e0 4.1666292e0 4.1666292e0
2.4166466e0 1.8333156e0 4.2499622e0 4.2499622e0
2.4999796e0 1.8333156e0 4.3332951e0 4.3332951e0

-2.5e0 1.9166486e0 2.5e0 2.5e0
-2.416667e0 1.9166486e0 2.416667e0 2.416667e0
-2.333334e0 1.9166486e0 2.333334e0 2.333334e0
-2.250001e0 1.9166486e0 2.250001e0 2.250001e0
-2.1666681e0 1.9166486e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.9166486e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.9166486e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.9166486e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.9166486e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.9166486e0 1.7500032e0 1.7500032e0
-1.66667e0 1.9166486e0 1.66667e0 1.66667e0
-1.5833371e0 1.9166486e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.9166486e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.9166486e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.9166486e0 1.3333382e0 1.3333382e0
-1.250005e0 1.9166486e0 1.250005e0 1.250005e0
-1.166672e0 1.9166486e0 1.166672e0 1.166672e0
-1.0833391e0 1.9166486e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.9166486e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.9166486e0 9.999756e-1 9.999756e-1
-8.333401e-1 1.9166486e0 1.0833086e0 1.0833086e0
-7.500072e-1 1.9166486e0 1.1666414e0 1.1666414e0
-6.666742e-1 1.9166486e0 1.2499744e0 1.2499744e0
-5.833412e-1 1.9166486e0 1.3333075e0 1.3333075e0
-5.000082e-1 1.9166486e0 1.4166405e0 1.4166405e0
-4.166753e-1 1.9166486e0 1.4999733e0 1.4999733e0
-3.333421e-1 1.9166486e0 1.5833066e0 1.5833066e0
-2.500092e-1 1.9166486e0 1.6666394e0 1.6666394e0
-1.666762e-1 1.9166486e0 1.7499724e0 1.7499724e0
-8.33432e-2 1.9166486e0 1.8333054e0 1.8333054e0
-1.02e-5 1.9166486e0 1.9166385e0 1.9166385e0
8.33228e-2 1.9166486e0 1.9999713e0 1.9999713e0
1.666557e-1 1.9166486e0 2.0833041e0 2.0833041e0
2.499887e-1 1.9166486e0 2.1666371e0 2.1666371e0
3.333217e-1 1.9166486e0 2.2499702e0 2.2499702e0
4.166548e-1 1.9166486e0 2.3333032e0 2.3333032e0
4.999878e-1 1.9166486e0 2.4166364e0 2.4166364e0
5.833208e-1 1.9166486e0 2.4999693e0 2.4999693e0
6.666537e-1 1.9166486e0 2.5833022e0 2.5833022e0
7.499867e-1 1.9166486e0 2.6666351e0 2.6666351e0
8.333197e-1 1.9166486e0 2.7499683e0 2.7499683e0
9.166527e-1 1.9166486e0 2.8333012e0 2.8333012e0
9.999857e-1 1.9166486e0 2.9166342e0 2.9166342e0
1.0833186e0 1.9166486e0 2.9999672e0 2.9999672e0
1.1666516e0 1.9166486e0 3.0833002e0 3.0833002e0
1.2499846e0 1.9166486e0 3.1666331e0 3.1666331e0
1.3333177e0 1.9166486e0 3.2499663e0 3.2499663e0
1.4166507e0 1.9166486e0 3.3332993e0 3.3332993e0
1.4999837e0 1.9166486e0 3.4166322e0 3.4166322e0
1.5833167e0 1.9166486e0 3.4999652e0 3.4999652e0
1.6666496e0 1.9166486e0 3.5832982e0 3.5832982e0
1.7499826e0 1.9166486e0 3.6666312e0 3.6666312e0
1.8333156e0 1.9166486e0 3.7499641e0 3.7499641e0
1.9166486e0 1.9166486e0 3.8332971e0 3.8332971e0
1.9999815e0 1.9166486e0 3.9166301e0 3.9166301e0
2.0833145e0 1.9166486e0 3.999963e0 3.999963e0
2.1666476e0 1.9166486e0 4.0832962e0 4.0832962e0
2.2499806e0 1.9166486e0 4.1666292e0 4.1666292e0
2.3333136e0 1.9166486e0 4.2499622e0 4.2499622e0
2.4166466e0 1.9166486e0 4.3332951e0 4.3332951e0
2.4999796e0 1.9166486e0 4.4166281e0 4.4166281e0

-2.5e0 1.9999815e0 2.5e0 2.5e0
-2.416667e0 1.9999815e0 2.416667e0 2.416667e0
-2.333334e0 1.9999815e0 2.333334e0 2.333334e0
-2.250001e0 1.9999815e0 2.250001e0 2.250001e0
-2.1666681e0 1.9999815e0 2.1666681e0 2.1666681e0
-2.0833351e0 1.9999815e0 2.0833351e0 2.0833351e0
-2.0000021e0 1.9999815e0 2.0000021e0 2.0000021e0
-1.9166692e0 1.9999815e0 1.9166692e0 1.9166692e0
-1.8333362e0 1.9999815e0 1.8333362e0 1.8333362e0
-1.7500032e0 1.9999815e0 1.7500032e0 1.7500032e0
-1.66667e0 1.9999815e0 1.66667e0 1.66667e0
-1.5833371e0 1.9999815e0 1.5833371e0 1.5833371e0
-1.5000041e0 1.9999815e0 1.5000041e0 1.5000041e0
-1.4166711e0 1.9999815e0 1.4166711e0 1.4166711e0
-1.3333382e0 1.9999815e0 1.3333382e0 1.3333382e0
-1.250005e0 1.9999815e0 1.250005e0 1.250005e0
-1.166672e0 1.9999815e0 1.166672e0 1.166672e0
-1.0833391e0 1.9999815e0 1.0833391e0 1.0833391e0
-1.0000061e0 1.9999815e0 1.0000061e0 1.0000061e0
-9.166731e-1 1.9999815e0 1.0833086e0 1.0833086e0
-8.333401e-1 1.9999815e0 1.1666415e0 1.1666415e0
-7.500072e-1 1.9999815e0 1.2499744e0 1.2499744e0
-6.666742e-1 1.9999815e0 1.3333073e0 1.3333073e0
-5.833412e-1 1.9999815e0 1.4166405e0 1.4166405e0
-5.000082e-1 1.9999815e0 1.4999734e0 1.4999734e0
-4.166753e-1 1.9999815e0 1.5833063e0 1.5833063e0
-3.333421e-1 1.9999815e0 1.6666396e0 1.6666396e0
-2.500092e-1 1.9999815e0 1.7499724e0 1.7499724e0
-1.666762e-1 1.9999815e0 1.8333054e0 1.8333054e0
-8.33432e-2 1.9999815e0 1.9166383e0 1.9166383e0
-1.02e-5 1.9999815e0 1.9999715e0 1.9999715e0
8.33228e-2 1.9999815e0 2.0833043e0 2.0833043e0
1.666557e-1 1.9999815e0 2.1666371e0 2.1666371e0
2.499887e-1 1.9999815e0 2.2499701e0 2.2499701e0
3.333217e-1 1.9999815e0 2.3333032e0 2.3333032e0
4.166548e-1 1.9999815e0 2.4166362e0 2.4166362e0
4.999878e-1 1.9999815e0 2.4999693e0 2.4999693e0
5.833208e-1 1.9999815e0 2.5833023e0 2.5833023e0
6.666537e-1 1.9999815e0 2.6666351e0 2.6666351e0
7.499867e-1 1.9999815e0 2.7499681e0 2.7499681e0
8.333197e-1 1.9999815e0 2.8333012e0 2.8333012e0
9.166527e-1 1.9999815e0 2.9166342e0 2.9166342e0
9.999857e-1 1.9999815e0 2.9999672e0 2.9999672e0
1.0833186e0 1.9999815e0 3.0833002e0 3.0833002e0
1.1666516e0 1.9999815e0 3.1666331e0 3.1666331e0
1.2499846e0 1.9999815e0 3.2499661e0 3.2499661e0
1.3333177e0 1.9999815e0 3.3332993e0 3.3332993e0
1.4166507e0 1.9999815e0 3.4166322e0 3.4166322e0
1.4999837e0 1.9999815e0 3.4999652e0 3.4999652e0
1.5833167e0 1.9999815e0 3.5832982e0 3.5832982e0
1.6666496e0 1.9999815e0 3.6666312e0 3.6666312e0
1.7499826e0 1.9999815e0 3.7499641e0 3.7499641e0
1.8333156e0 1.9999815e0 3.8332971e0 3.8332971e0
1.9166486e0 1.9999815e0 3.9166301e0 3.9166301e0
1.9999815e0 1.9999815e0 3.999963e0 3.999963e0
2.0833145e0 1.9999815e0 4.083296e0 4.083296e0
2.1666476e0 1.9999815e0 4.1666292e0 4.1666292e0
2.2499806e0 1.9999815e0 4.2499622e0 4.2499622e0
2.3333136e0 1.9999815e0 4.3332951e0 4.3332951e0
2.4166466e0 1.9999815e0 4.4166281e0 4.4166281e0
2.4999796e0 1.9999815e0 4.4999611e0 4.4999611e0

-2.5e0 2.0833145e0 2.5e0 2.5e0
-2.416667e0 2.0833145e0 2.416667e0 2.416667e0
-2.333334e0 2.0833145e0 2.333334e0 2.333334e0
-2.250001e0 2.0833145e0 2.250001e0 2.250001e0
-2.1666681e0 2.0833145e0 2.1666681e0 2.1666681e0
-2.0833351e0 2.0833145e0 2.0833351e0 2.0833351e0
-2.0000021e0 2.0833145e0 2.0000021e0 2.0000021e0
-1.9166692e0 2.0833145e0 1.9166692e0 1.9166692e0
-1.8333362e0 2.0833145e0 1.8333362e0 1.8333362e0
-1.7500032e0 2.0833145e0 1.7500032e0 1.7500032e0
-1.66667e0 2.0833145e0 1.66667e0 1.66667e0
-1.5833371e0 2.0833145e0 1.5833371e0 1.5833371e0
-1.5000041e0 2.0833145e0 1.5000041e0 1.5000041e0
-1.4166711e0 2.0833145e0 1.4166711e0 1.4166711e0
-1.3333382e0 2.0833145e0 1.3333382e0 1.3333382e0
-1.250005e0 2.0833145e0 1.250005e0 1.250005e0
-1.166672e0 2.0833145e0 1.166672e0 1.166672e0
-1.0833391e0 2.0833145e0 1.0833391e0 1.0833391e0
-1.0000061e0 2.0833145e0 1.0833084e0 1.0833084e0
-9.166731e-1 2.0833145e0 1.1666415e0 1.1666415e0
-8.333401e-1 2.0833145e0 1.2499745e0 1.2499745e0
-7.500072e-1 2.0833145e0 1.3333073e0 1.3333073e0
-6.666742e-1 2.0833145e0 1.4166403e0 1.4166403e0
-5.833412e-1 2.0833145e0 1.4999734e0 1.4999734e0
-5.000082e-1 2.0833145e0 1.5833064e0 1.5833064e0
-4.166753e-1 2.0833145e0 1.6666393e0 1.6666393e0
-3.333421e-1 2.0833145e0 1.7499725e0 1.7499725e0
-2.500092e-1 2.0833145e0 1.8333054e0 1.8333054e0
-1.666762e-1 2.0833145e0 1.9166383e0 1.9166383e0
-8.33432e-2 2.0833145e0 1.9999713e0 1.9999713e0
-1.02e-5 2.0833145e0 2.0833044e0 2.0833044e0
8.33228e-2 2.0833145e0 2.1666373e0 2.1666373e0
1.666557e-1 2.0833145e0 2.2499701e0 2.2499701e0
2.499887e-1 2.0833145e0 2.333303e0 2.333303e0
3.333217e-1 2.0833145e0 2.4166362e0 2.4166362e0
4.166548e-1 2.0833145e0 2.4999692e0 2.4999692e0
4.999878e-1 2.0833145e0 2.5833023e0 2.5833023e0
5.833208e-1 2.0833145e0 2.6666353e0 2.6666353e0
6.666537e-1 2.0833145e0 2.7499681e0 2.7499681e0
7.499867e-1 2.0833145e0 2.8333011e0 2.8333011e0
8.333197e-1 2.0833145e0 2.9166342e0 2.9166342e0
9.166527e-1 2.0833145e0 2.9999672e0 2.9999672e0
9.999857e-1 2.0833145e0 3.0833002e0 3.0833002e0
1.0833186e0 2.0833145e0 3.1666331e0 3.1666331e0
1.1666516e0 2.0833145e0 3.2499661e0 3.2499661e0
1.2499846e0 2.0833145e0 3.3332991e0 3.3332991e0
1.3333177e0 2.0833145e0 3.4166322e0 3.4166322e0
1.4166507e0 2.0833145e0 3.4999652e0 3.4999652e0
1.4999837e0 2.0833145e0 3.5832982e0 3.5832982e0
1.5833167e0 2.0833145e0 3.6666312e0 3.6666312e0
1.6666496e0 2.0833145e0 3.7499641e0 3.7499641e0
1.7499826e0 2.0833145e0 3.8332971e0 3.8332971e0
1.8333156e0 2.0833145e0 3.9166301e0 3.9166301e0
1.9166486e0 2.0833145e0 3.999963e0 3.999963e0
1.9999815e0 2.0833145e0 4.083296e0 4.083296e0
2.0833145e0 2.0833145e0 4.166629e0 4.166629e0
2.1666476e0 2.0833145e0 4.2499622e0 4.2499622e0
2.2499806e0 2.0833145e0 4.3332951e0 4.3332951e0
2.3333136e0 2.0833145e0 4.4166281e0 4.4166281e0
2.4166466e0 2.0833145e0 4.4999611e0 4.4999611e0
2.4999796e0 2.0833145e0 4.583294e0 4.583294e0

-2.5e0 2.1666476e0 2.5e0 2.5e0
-2.416667e0 2.1666476e0 2.416667e0 2.416667e0
-2.333334e0 2.1666476e0 2.333334e0 2.333334e0
-2.250001e0 2.1666476e0 2.250001e0 2.250001e0
-2.1666681e0 2.1666476e0 2.1666681e0 2.1666681e0
-2.0833351e0 2.1666476e0 2.0833351e0 2.0833351e0
-2.0000021e0 2.1666476e0 2.0000021e0 2.0000021e0
-1.9166692e0 2.1666476e0 1.9166692e0 1.9166692e0
-1.8333362e0 2.1666476e0 1.8333362e0 1.8333362e0
-1.7500032e0 2.1666476e0 1.7500032e0 1.7500032e0
-1.66667e0 2.1666476e0 1.66667e0 1.66667e0
-1.5833371e0 2.1666476e0 1.5833371e0 1.5833371e0
-1.5000041e0 2.1666476e0 1.5000041e0 1.5000041e0
-1.4166711e0 2.1666476e0 1.4166711e0 1.4166711e0
-1.3333382e0 2.1666476e0 1.3333382e0 1.3333382e0
-1.250005e0 2.1666476e0 1.250005e0 1.250005e0
-1.166672e0 2.1666476e0 1.166672e0 1.166672e0
-1.0833391e0 2.1666476e0 1.0833391e0 1.0833391e0
-1.0000061e0 2.1666476e0 1.1666415e0 1.1666415e0
-9.166731e-1 2.1666476e0 1.2499747e0 1.2499747e0
-8.333401e-1 2.1666476e0 1.3333076e0 1.3333076e0
-7.500072e-1 2.1666476e0 1.4166405e0 1.4166405e0
-6.666742e-1 2.1666476e0 1.4999734e0 1.4999734e0
-5.833412e-1 2.1666476e0 1.5833066e0 1.5833066e0
-5.000082e-1 2.1666476e0 1.6666396e0 1.6666396e0
-4.166753e-1 2.1666476e0 1.7499724e0 1.7499724e0
-3.333421e-1 2.1666476e0 1.8333057e0 1.8333057e0
-2.500092e-1 2.1666476e0 1.9166385e0 1.9166385e0
-1.666762e-1 2.1666476e0 1.9999715e0 1.9999715e0
-8.33432e-2 2.1666476e0 2.0833044e0 2.0833044e0
-1.02e-5 2.1666476e0 2.1666376e0 2.1666376e0
8.33228e-2 2.1666476e0 2.2499704e0 2.2499704e0
1.666557e-1 2.1666476e0 2.3333032e0 2.3333032e0
2.499887e-1 2.1666476e0 2.4166362e0 2.4166362e0
3.333217e-1 2.1666476e0 2.4999693e0 2.4999693e0
4.166548e-1 2.1666476e0 2.5833023e0 2.5833023e0
4.999878e-1 2.1666476e0 2.6666354e0 2.6666354e0
5.833208e-1 2.1666476e0 2.7499684e0 2.7499684e0
6.666537e-1 2.1666476e0 2.8333012e0 2.8333012e0
7.499867e-1 2.1666476e0 2.9166342e0 2.9166342e0
8.333197e-1 2.1666476e0 2.9999673e0 2.9999673e0
9.166527e-1 2.1666476e0 3.0833003e0 3.0833003e0
9.999857e-1 2.1666476e0 3.1666333e0 3.1666333e0
1.0833186e0 2.1666476e0 3.2499663e0 3.2499663e0
1.1666516e0 2.1666476e0 3.3332993e0 3.3332993e0
1.2499846e0 2.1666476e0 3.4166322e0 3.4166322e0
1.3333177e0 2.1666476e0 3.4999654e0 3.4999654e0
1.4166507e0 2.1666476e0 3.5832983e0 3.5832983e0
1.4999837e0 2.1666476e0 3.6666313e0 3.6666313e0
1.5833167e0 2.1666476e0 3.7499643e0 3.7499643e0
1.6666496e0 2.1666476e0 3.8332973e0 3.8332973e0
1.7499826e0 2.1666476e0 3.9166302e0 3.9166302e0
1.8333156e0 2.1666476e0 3.9999632e0 3.9999632e0
1.9166486e0 2.1666476e0 4.0832962e0 4.0832962e0
1.9999815e0 2.1666476e0 4.1666292e0 4.1666292e0
2.0833145e0 2.1666476e0 4.2499622e0 4.2499622e0
2.1666476e0 2.1666476e0 4.3332953e0 4.3332953e0
2.2499806e0 2.1666476e0 4.4166283e0 4.4166283e0
2.3333136e0 2.1666476e0 4.4999612e0 4.4999612e0
2.4166466e0 2.1666476e0 4.5832942e0 4.5832942e0
2.4999796e0 2.1666476e0 4.6666272e0 4.6666272e0

-2.5e0 2.2499806e0 2.5e0 2.5e0
-2.416667e0 2.2499806e0 2.416667e0 2.416667e0
-2.333334e0 2.2499806e0 2.333334e0 2.333334e0
-2.250001e0 2.2499806e0 2.250001e0 2.250001e0
-2.1666681e0 2.2499806e0 2.1666681e0 2.1666681e0
-2.0833351e0 2.2499806e0 2.0833351e0 2.0833351e0
-2.0000021e0 2.2499806e0 2.0000021e0 2.0000021e0
-1.9166692e0 2.2499806e0 1.9166692e0 1.9166692e0
-1.8333362e0 2.2499806e0 1.8333362e0 1.8333362e0
-1.7500032e0 2.2499806e0 1.7500032e0 1.7500032e0
-1.66667e0 2.2499806e0 1.66667e0 1.66667e0
-1.5833371e0 2.2499806e0 1.5833371e0 1.5833371e0
-1.5000041e0 2.2499806e0 1.5000041e0 1.5000041e0
-1.4166711e0 2.2499806e0 1.4166711e0 1.4166711e0
-1.3333382e0 2.2499806e0 1.3333382e0 1.3333382e0
-1.250005e0 2.2499806e0 1.250005e0 1.250005e0
-1.166672e0 2.2499806e0 1.166672e0 1.166672e0
-1.0833391e0 2.2499806e0 1.1666415e0 1.1666415e0
-1.0000061e0 2.2499806e0 1.2499745e0 1.2499745e0
-9.166731e-1 2.2499806e0 1.3333076e0 1.3333076e0
-8.333401e-1 2.2499806e0 1.4166406e0 1.4166406e0
-7.500072e-1 2.2499806e0 1.4999734e0 1.4999734e0
-6.666742e-1 2.2499806e0 1.5833064e0 1.5833064e0
-5.833412e-1 2.2499806e0 1.6666396e0 1.6666396e0
-5.000082e-1 2.2499806e0 1.7499725e0 1.7499725e0
-4.166753e-1 2.2499806e0 1.8333054e0 1.8333054e0
-3.333421e-1 2.2499806e0 1.9166386e0 1.9166386e0
-2.500092e-1 2.2499806e0 1.9999715e0 1.9999715e0
-1.666762e-1 2.2499806e0 2.0833044e0 2.0833044e0
-8.33432e-2 2.2499806e0 2.1666374e0 2.1666374e0
-1.02e-5 2.2499806e0 2.2499706e0 2.2499706e0
8.33228e-2 2.2499806e0 2.3333034e0 2.3333034e0
1.666557e-1 2.2499806e0 2.4166362e0 2.4166362e0
2.499887e-1 2.2499806e0 2.4999692e0 2.4999692e0
3.333217e-1 2.2499806e0 2.5833023e0 2.5833023e0
4.166548e-1 2.2499806e0 2.6666353e0 2.6666353e0
4.999878e-1 2.2499806e0 2.7499684e0 2.7499684e0
5.833208e-1 2.2499806e0 2.8333014e0 2.8333014e0
6.666537e-1 2.2499806e0 2.9166342e0 2.9166342e0
7.499867e-1 2.2499806e0 2.9999672e0 2.9999672e0
8.333197e-1 2.2499806e0 3.0833003e0 3.0833003e0
9.166527e-1 2.2499806e0 3.1666333e0 3.1666333e0
9.999857e-1 2.2499806e0 3.2499663e0 3.2499663e0
1.0833186e0 2.2499806e0 3.3332993e0 3.3332993e0
1.1666516e0 2.2499806e0 3.4166322e0 3.4166322e0
1.2499846e0 2.2499806e0 3.4999652e0 3.4999652e0
1.3333177e0 2.2499806e0 3.5832983e0 3.5832983e0
1.4166507e0 2.2499806e0 3.6666313e0 3.6666313e0
1.4999837e0 2.2499806e0 3.7499643e0 3.7499643e0
1.5833167e0 2.2499806e0 3.8332973e0 3.8332973e0
1.6666496e0 2.2499806e0 3.9166302e0 3.9166302e0
1.7499826e0 2.2499806e0 3.9999632e0 3.9999632e0
1.8333156e0 2.2499806e0 4.0832962e0 4.0832962e0
1.9166486e0 2.2499806e0 4.1666292e0 4.1666292e0
1.9999815e0 2.2499806e0 4.2499622e0 4.2499622e0
2.0833145e0 2.2499806e0 4.3332951e0 4.3332951e0
2.1666476e0 2.2499806e0 4.4166283e0 4.4166283e0
2.2499806e0 2.2499806e0 4.4999612e0 4.4999612e0
2.3333136e0 2.2499806e0 4.5832942e0 4.5832942e0
2.4166466e0 2.2499806e0 4.6666272e0 4.6666272e0
2.4999796e0 2.2499806e0 4.7499602e0 4.7499602e0

-2.5e0 2.3333136e0 2.5e0 2.5e0
-2.416667e0 2.3333136e0 2.416667e0 2.416667e0
-2.333334e0 2.3333136e0 2.333334e0 2.333334e0
-2.250001e0 2.3333136e0 2.250001e0 2.250001e0
-2.1666681e0 2.3333136e0 2.1666681e0 2.1666681e0
-2.0833351e0 2.3333136e0 2.0833351e0 2.0833351e0
-2.0000021e0 2.3333136e0 2.0000021e0 2.0000021e0
-1.9166692e0 2.3333136e0 1.9166692e0 1.9166692e0
-1.8333362e0 2.3333136e0 1.8333362e0 1.8333362e0
-1.7500032e0 2.3333136e0 1.7500032e0 1.7500032e0
-1.66667e0 2.3333136e0 1.66667e0 1.66667e0
-1.5833371e0 2.3333136e0 1.5833371e0 1.5833371e0
-1.5000041e0 2.3333136e0 1.5000041e0 1.5000041e0
-1.4166711e0 2.3333136e0 1.4166711e0 1.4166711e0
-1.3333382e0 2.3333136e0 1.3333382e0 1.3333382e0
-1.250005e0 2.3333136e0 1.250005e0 1.250005e0
-1.166672e0 2.3333136e0 1.166672e0 1.166672e0
-1.0833391e0 2.3333136e0 1.2499745e0 1.2499745e0
-1.0000061e0 2.3333136e0 1.3333075e0 1.3333075e0
-9.166731e-1 2.3333136e0 1.4166406e0 1.4166406e0
-8.333401e-1 2.3333136e0 1.4999736e0 1.4999736e0
-7.500072e-1 2.3333136e0 1.5833064e0 1.5833064e0
-6.666742e-1 2.3333136e0 1.6666394e0 1.6666394e0
-5.833412e-1 2.3333136e0 1.7499725e0 1.7499725e0
-5.000082e-1 2.3333136e0 1.8333055e0 1.8333055e0
-4.166753e-1 2.3333136e0 1.9166383e0 1.9166383e0
-3.333421e-1 2.3333136e0 1.9999716e0 1.9999716e0
-2.500092e-1 2.3333136e0 2.0833044e0 2.0833044e0
-1.666762e-1 2.3333136e0 2.1666374e0 2.1666374e0
-8.33432e-2 2.3333136e0 2.2499704e0 2.2499704e0
-1.02e-5 2.3333136e0 2.3333035e0 2.3333035e0
8.33228e-2 2.3333136e0 2.4166364e0 2.4166364e0
1.666557e-1 2.3333136e0 2.4999692e0 2.4999692e0
2.499887e-1 2.3333136e0 2.5833022e0 2.5833022e0
3.333217e-1 2.3333136e0 2.6666353e0 2.6666353e0
4.166548e-1 2.3333136e0 2.7499683e0 2.7499683e0
4.999878e-1 2.3333136e0 2.8333014e0 2.8333014e0
5.833208e-1 2.3333136e0 2.9166344e0 2.9166344e0
6.666537e-1 2.3333136e0 2.9999672e0 2.9999672e0
7.499867e-1 2.3333136e0 3.0833002e0 3.0833002e0
8.333197e-1 2.3333136e0 3.1666333e0 3.1666333e0
9.166527e-1 2.3333136e0 3.2499663e0 3.2499663e0
9.999857e-1 2.3333136e0 3.3332993e0 3.3332993e0
1.0833186e0 2.3333136e0 3.4166322e0 3.4166322e0
1.1666516e0 2.3333136e0 3.4999652e0 3.4999652e0
1.2499846e0 2.3333136e0 3.5832982e0 3.5832982e0
1.3333177e0 2.3333136e0 3.6666313e0 3.6666313e0
1.4166507e0 2.3333136e0 3.7499643e0 3.7499643e0
1.4999837e0 2.3333136e0 3.8332973e0 3.8332973e0
1.5833167e0 2.3333136e0 3.9166302e0 3.9166302e0
1.6666496e0 2.3333136e0 3.9999632e0 3.9999632e0
1.7499826e0 2.3333136e0 4.0832962e0 4.0832962e0
1.8333156e0 2.3333136e0 4.1666292e0 4.1666292e0
1.9166486e0 2.3333136e0 4.2499622e0 4.2499622e0
1.9999815e0 2.3333136e0 4.3332951e0 4.3332951e0
2.0833145e0 2.3333136e0 4.4166281e0 4.4166281e0
2.1666476e0 2.3333136e0 4.4999612e0 4.4999612e0
2.2499806e0 2.3333136e0 4.5832942e0 4.5832942e0
2.3333136e0 2.3333136e0 4.6666272e0 4.6666272e0
2.4166466e0 2.3333136e0 4.7499602e0 4.7499602e0
2.4999796e0 2.3333136e0 4.8332932e0 4.8332932e0

-2.5e0 2.4166466e0 2.5e0 2.5e0
-2.416667e0 2.4166466e0 2.416667e0 2.416667e0
-2.333334e0 2.4166466e0 2.333334e0 2.333334e0
-2.250001e0 2.4166466e0 2.250001e0 2.250001e0
-2.1666681e0 2.4166466e0 2.1666681e0 2.1666681e0
-2.0833351e0 2.4166466e0 2.0833351e0 2.0833351e0
-2.0000021e0 2.4166466e0 2.0000021e0 2.0000021e0
-1.9166692e0 2.4166466e0 1.9166692e0 1.9166692e0
-1.8333362e0 2.4166466e0 1.8333362e0 1.8333362e0
-1.7500032e0 2.4166466e0 1.7500032e0 1.7500032e0
-1.66667e0 2.4166466e0 1.66667e0 1.66667e0
-1.5833371e0 2.4166466e0 1.5833371e0 1.5833371e0
-1.5000041e0 2.4166466e0 1.5000041e0 1.5000041e0
-1.4166711e0 2.4166466e0 1.4166711e0 1.4166711e0
-1.3333382e0 2.4166466e0 1.3333382e0 1.3333382e0
-1.250005e0 2.4166466e0 1.250005e0 1.250005e0
-1.166672e0 2.4166466e0 1.2499745e0 1.2499745e0
-1.0833391e0 2.4166466e0 1.3333075e0 1.3333075e0
-1.0000061e0 2.4166466e0 1.4166405e0 1.4166405e0
-9.166731e-1 2.4166466e0 1.4999736e0 1.4999736e0
-8.333401e-1 2.4166466e0 1.5833066e0 1.5833066e0
-7.500072e-1 2.4166466e0 1.6666394e0 1.6666394e0
-6.666742e-1 2.4166466e0 1.7499724e0 1.7499724e0
-5.833412e-1 2.4166466e0 1.8333055e0 1.8333055e0
-5.000082e-1 2.4166466e0 1.9166385e0 1.9166385e0
-4.166753e-1 2.4166466e0 1.9999713e0 1.9999713e0
-3.333421e-1 2.4166466e0 2.0833046e0 2.0833046e0
-2.500092e-1 2.4166466e0 2.1666374e0 2.1666374e0
-1.666762e-1 2.4166466e0 2.2499704e0 2.2499704e0
-8.33432e-2 2.4166466e0 2.3333034e0 2.3333034e0
-1.02e-5 2.4166466e0 2.4166365e0 2.4166365e0
8.33228e-2 2.4166466e0 2.4999693e0 2.4999693e0
1.666557e-1 2.4166466e0 2.5833022e0 2.5833022e0
2.499887e-1 2.4166466e0 2.6666351e0 2.6666351e0
3.333217e-1 2.4166466e0 2.7499683e0 2.7499683e0
4.166548e-1 2.4166466e0 2.8333012e0 2.8333012e0
4.999878e-1 2.4166466e0 2.9166344e0 2.9166344e0
5.833208e-1 2.4166466e0 2.9999673e0 2.9999673e0
6.666537e-1 2.4166466e0 3.0833002e0 3.0833002e0
7.499867e-1 2.4166466e0 3.1666331e0 3.1666331e0
8.333197e-1 2.4166466e0 3.2499663e0 3.2499663e0
9.166527e-1 2.4166466e0 3.3332993e0 3.3332993e0
9.999857e-1 2.4166466e0 3.4166322e0 3.4166322e0
1.0833186e0 2.4166466e0 3.4999652e0 3.4999652e0
1.1666516e0 2.4166466e0 3.5832982e0 3.5832982e0
1.2499846e0 2.4166466e0 3.6666312e0 3.6666312e0
1.3333177e0 2.4166466e0 3.7499643e0 3.7499643e0
1.4166507e0 2.4166466e0 3.8332973e0 3.8332973e0
1.4999837e0 2.4166466e0 3.9166302e0 3.9166302e0
1.5833167e0 2.4166466e0 3.9999632e0 3.9999632e0
1.6666496e0 2.4166466e0 4.0832962e0 4.0832962e0
1.7499826e0 2.4166466e0 4.1666292e0 4.1666292e0
1.8333156e0 2.4166466e0 4.2499622e0 4.2499622e0
1.9166486e0 2.4166466e0 4.3332951e0 4.3332951e0
1.9999815e0 2.4166466e0 4.4166281e0 4.4166281e0
2.0833145e0 2.4166466e0 4.4999611e0 4.4999611e0
2.1666476e0 2.4166466e0 4.5832942e0 4.5832942e0
2.2499806e0 2.4166466e0 4.6666272e0 4.6666272e0
2.3333136e0 2.4166466e0 4.7499602e0 4.7499602e0
2.4166466e0 2.4166466e0 4.8332932e0 4.8332932e0
2.4999796e0 2.4166466e0 4.9166261e0 4.9166261e0

-2.5e0 2.4999796e0 2.5e0 2.5e0
-2.416667e0 2.4999796e0 2.416667e0 2.416667e0
-2.333334e0 2.4999796e0 2.333334e0 2.333334e0
-2.250001e0 2.4999796e0 2.250001e0 2.250001e0
-2.1666681e0 2.4999796e0 2.1666681e0 2.1666681e0
-2.0833351e0 2.4999796e0 2.0833351e0 2.0833351e0
-2.0000021e0 2.4999796e0 2.0000021e0 2.0000021e0
-1.9166692e0 2.4999796e0 1.9166692e0 1.9166692e0
-1.8333362e0 2.4999796e0 1.8333362e0 1.8333362e0
-1.7500032e0 2.4999796e0 1.7500032e0 1.7500032e0
-1.66667e0 2.4999796e0 1.66667e0 1.66667e0
-1.5833371e0 2.4999796e0 1.5833371e0 1.5833371e0
-1.5000041e0 2.4999796e0 1.5000041e0 1.5000041e0
-1.4166711e0 2.4999796e0 1.4166711e0 1.4166711e0
-1.3333382e0 2.4999796e0 1.3333382e0 1.3333382e0
-1.250005e0 2.4999796e0 1.250005e0 1.250005e0
-1.166672e0 2.4999796e0 1.3333075e0 1.3333075e0
-1.0833391e0 2.4999796e0 1.4166405e0 1.4166405e0
-1.0000061e0 2.4999796e0 1.4999734e0 1.4999734e0
-9.166731e-1 2.4999796e0 1.5833066e0 1.5833066e0
-8.333401e-1 2.4999796e0 1.6666396e0 1.6666396e0
-7.500072e-1 2.4999796e0 1.7499724e0 1.7499724e0
-6.666742e-1 2.4999796e0 1.8333054e0 1.8333054e0
-5.833412e-1 2.4999796e0 1.9166385e0 1.9166385e0
-5.000082e-1 2.4999796e0 1.9999715e0 1.9999715e0
-4.166753e-1 2.4999796e0 2.0833043e0 2.0833043e0
-3.333421e-1 2.4999796e0 2.1666376e0 2.1666376e0
-2.500092e-1 2.4999796e0 2.2499704e0 2.2499704e0
-1.666762e-1 2.4999796e0 2.3333034e0 2.3333034e0
-8.33432e-2 2.4999796e0 2.4166364e0 2.4166364e0
-1.02e-5 2.4999796e0 2.4999695e0 2.4999695e0
8.33228e-2 2.4999796e0 2.5833023e0 2.5833023e0
1.666557e-1 2.4999796e0 2.6666351e0 2.6666351e0
2.499887e-1 2.4999796e0 2.7499681e0 2.7499681e0
3.333217e-1 2.4999796e0 2.8333012e0 2.8333012e0
4.166548e-1 2.4999796e0 2.9166342e0 2.9166342e0
4.999878e-1 2.4999796e0 2.9999673e0 2.9999673e0
5.833208e-1 2.4999796e0 3.0833003e0 3.0833003e0
6.666537e-1 2.4999796e0 3.1666331e0 3.1666331e0
7.499867e-1 2.4999796e0 3.2499661e0 3.2499661e0
8.333197e-1 2.4999796e0 3.3332993e0 3.3332993e0
9.166527e-1 2.4999796e0 3.4166322e0 3.4166322e0
9.999857e-1 2.4999796e0 3.4999652e0 3.4999652e0
1.0833186e0 2.4999796e0 3.5832982e0 3.5832982e0
1.1666516e0 2.4999796e0 3.6666312e0 3.6666312e0
1.2499846e0 2.4999796e0 3.7499641e0 3.7499641e0
1.3333177e0 2.4999796e0 3.8332973e0 3.8332973e0
1.4166507e0 2.4999796e0 3.9166302e0 3.9166302e0
1.4999837e0 2.4999796e0 3.9999632e0 3.9999632e0
1.5833167e0 2.4999796e0 4.0832962e0 4.0832962e0
1.6666496e0 2.4999796e0 4.1666292e0 4.1666292e0
1.7499826e0 2.4999796e0 4.2499622e0 4.2499622e0
1.8333156e0 2.4999796e0 4.3332951e0 4.3332951e0
1.9166486e0 2.4999796e0 4.4166281e0 4.4166281e0
1.9999815e0 2.4999796e0 4.4999611e0 4.4999611e0
2.0833145e0 2.4999796e0 4.583294e0 4.583294e0
2.1666476e0 2.4999796e0 4.6666272e0 4.6666272e0
2.2499806e0 2.4999796e0 4.7499602e0 4.7499602e0
2.3333136e0 2.4999796e0 4.8332932e0 4.8332932e0
2.4166466e0 2.4999796e0 4.9166261e0 4.9166261e0
2.4999796e0 2.4999796e0 4.9999591e0 4.9999591e0


==> book_contourtmp2.dat <==
-2.5e0 -2.5e0 1.85e1 1.85e1
-2.416667e0 -2.5e0 1.809028e1 1.809028e1
-2.333334e0 -2.5e0 1.7694449e1 1.7694449e1
-2.250001e0 -2.5e0 1.7312508e1 1.7312508e1
-2.1666681e0 -2.5e0 1.6944453e1 1.6944453e1
-2.0833351e0 -2.5e0 1.6590282e1 1.6590282e1
-2.0000021e0 -2.5e0 1.6250006e1 1.6250006e1
-1.9166692e0 -2.5e0 1.5923619e1 1.5923619e1
-1.8333362e0 -2.5e0 1.561112e1 1.561112e1
-1.7500032e0 -2.5e0 1.531251e1 1.531251e1
-1.66667e0 -2.5e0 1.502779e1 1.502779e1
-1.5833371e0 -2.5e0 1.4756956e1 1.4756956e1
-1.5000041e0 -2.5e0 1.4500014e1 1.4500014e1
-1.4166711e0 -2.5e0 1.425696e1 1.425696e1
-1.3333382e0 -2.5e0 1.4027792e1 1.4027792e1
-1.250005e0 -2.5e0 1.381251e1 1.381251e1
-1.166672e0 -2.5e0 1.3611124e1 1.3611124e1
-1.0833391e0 -2.5e0 1.3423624e1 1.3423624e1
-1.0000061e0 -2.5e0 1.3250012e1 1.3250012e1
-9.166731e-1 -2.5e0 1.309029e1 1.309029e1
-8.333401e-1 -2.5e0 1.2944455e1 1.2944455e1
-7.500072e-1 -2.5e0 1.281251e1 1.281251e1
-6.666742e-1 -2.5e0 1.2694453e1 1.2694453e1
-5.833412e-1 -2.5e0 1.2590286e1 1.2590286e1
-5.000082e-1 -2.5e0 1.2500008e1 1.2500008e1
-4.166753e-1 -2.5e0 1.2423618e1 1.2423618e1
-3.333421e-1 -2.5e0 1.2361116e1 1.2361116e1
-2.500092e-1 -2.5e0 1.2312505e1 1.2312505e1
-1.666762e-1 -2.5e0 1.227778e1 1.227778e1
-8.33432e-2 -2.5e0 1.2256946e1 1.2256946e1
-1.02e-5 -2.5e0 1.225e1 1.225e1
8.33228e-2 -2.5e0 1.2256941e1 1.2256941e1
1.666557e-1 -2.5e0 1.2277774e1 1.2277774e1
2.499887e-1 -2.5e0 1.2312494e1 1.2312494e1
3.333217e-1 -2.5e0 1.2361102e1 1.2361102e1
4.166548e-1 -2.5e0 1.2423601e1 1.2423601e1
4.999878e-1 -2.5e0 1.2499988e1 1.2499988e1
5.833208e-1 -2.5e0 1.2590262e1 1.2590262e1
6.666537e-1 -2.5e0 1.2694426e1 1.2694426e1
7.499867e-1 -2.5e0 1.2812479e1 1.2812479e1
8.333197e-1 -2.5e0 1.2944421e1 1.2944421e1
9.166527e-1 -2.5e0 1.3090251e1 1.3090251e1
9.999857e-1 -2.5e0 1.3249971e1 1.3249971e1
1.0833186e0 -2.5e0 1.3423581e1 1.3423581e1
1.1666516e0 -2.5e0 1.3611076e1 1.3611076e1
1.2499846e0 -2.5e0 1.3812462e1 1.3812462e1
1.3333177e0 -2.5e0 1.4027736e1 1.4027736e1
1.4166507e0 -2.5e0 1.4256898e1 1.4256898e1
1.4999837e0 -2.5e0 1.449995e1 1.449995e1
1.5833167e0 -2.5e0 1.475689e1 1.475689e1
1.6666496e0 -2.5e0 1.5027719e1 1.5027719e1
1.7499826e0 -2.5e0 1.5312442e1 1.5312442e1
1.8333156e0 -2.5e0 1.5611047e1 1.5611047e1
1.9166486e0 -2.5e0 1.5923543e1 1.5923543e1
1.9999815e0 -2.5e0 1.6249927e1 1.6249927e1
2.0833145e0 -2.5e0 1.65902e1 1.65902e1
2.1666476e0 -2.5e0 1.694436e1 1.694436e1
2.2499806e0 -2.5e0 1.731241e1 1.731241e1
2.3333136e0 -2.5e0 1.769435e1 1.769435e1
2.4166466e0 -2.5e0 1.8090184e1 1.8090184e1
2.4999796e0 -2.5e0 1.8499901e1 1.8499901e1

-2.5e0 -2.416667e0 1.7923615e1 1.7923615e1
-2.416667e0 -2.416667e0 1.7513895e1 1.7513895e1
-2.333334e0 -2.416667e0 1.7118063e1 1.7118063e1
-2.250001e0 -2.416667e0 1.6736122e1 1.6736122e1
-2.1666681e0 -2.416667e0 1.6368068e1 1.6368068e1
-2.0833351e0 -2.416667e0 1.6013896e1 1.6013896e1
-2.0000021e0 -2.416667e0 1.567362e1 1.567362e1
-1.9166692e0 -2.416667e0 1.5347234e1 1.5347234e1
-1.8333362e0 -2.416667e0 1.5034735e1 1.5034735e1
-1.7500032e0 -2.416667e0 1.4736125e1 1.4736125e1
-1.66667e0 -2.416667e0 1.4451404e1 1.4451404e1
-1.5833371e0 -2.416667e0 1.4180571e1 1.4180571e1
-1.5000041e0 -2.416667e0 1.3923628e1 1.3923628e1
-1.4166711e0 -2.416667e0 1.3680574e1 1.3680574e1
-1.3333382e0 -2.416667e0 1.3451407e1 1.3451407e1
-1.250005e0 -2.416667e0 1.3236125e1 1.3236125e1
-1.166672e0 -2.416667e0 1.3034738e1 1.3034738e1
-1.0833391e0 -2.416667e0 1.2847238e1 1.2847238e1
-1.0000061e0 -2.416667e0 1.2673627e1 1.2673627e1
-9.166731e-1 -2.416667e0 1.2513904e1 1.2513904e1
-8.333401e-1 -2.416667e0 1.236807e1 1.236807e1
-7.500072e-1 -2.416667e0 1.2236125e1 1.2236125e1
-6.666742e-1 -2.416667e0 1.2118068e1 1.2118068e1
-5.833412e-1 -2.416667e0 1.20139e1 1.20139e1
-5.000082e-1 -2.416667e0 1.1923622e1 1.1923622e1
-4.166753e-1 -2.416667e0 1.1847232e1 1.1847232e1
-3.333421e-1 -2.416667e0 1.178473e1 1.178473e1
-2.500092e-1 -2.416667e0 1.1736119e1 1.1736119e1
-1.666762e-1 -2.416667e0 1.1701395e1 1.1701395e1
-8.33432e-2 -2.416667e0 1.168056e1 1.168056e1
-1.02e-5 -2.416667e0 1.1673615e1 1.1673615e1
8.33228e-2 -2.416667e0 1.1680556e1 1.1680556e1
1.666557e-1 -2.416667e0 1.1701389e1 1.1701389e1
2.499887e-1 -2.416667e0 1.1736108e1 1.1736108e1
3.333217e-1 -2.416667e0 1.1784717e1 1.1784717e1
4.166548e-1 -2.416667e0 1.1847215e1 1.1847215e1
4.999878e-1 -2.416667e0 1.1923602e1 1.1923602e1
5.833208e-1 -2.416667e0 1.2013876e1 1.2013876e1
6.666537e-1 -2.416667e0 1.211804e1 1.211804e1
7.499867e-1 -2.416667e0 1.2236093e1 1.2236093e1
8.333197e-1 -2.416667e0 1.2368036e1 1.2368036e1
9.166527e-1 -2.416667e0 1.2513866e1 1.2513866e1
9.999857e-1 -2.416667e0 1.2673586e1 1.2673586e1
1.0833186e0 -2.416667e0 1.2847195e1 1.2847195e1
1.1666516e0 -2.416667e0 1.3034691e1 1.3034691e1
1.2499846e0 -2.416667e0 1.3236076e1 1.3236076e1
1.3333177e0 -2.416667e0 1.345135e1 1.345135e1
1.4166507e0 -2.416667e0 1.3680513e1 1.3680513e1
1.4999837e0 -2.416667e0 1.3923564e1 1.3923564e1
1.5833167e0 -2.416667e0 1.4180504e1 1.4180504e1
1.6666496e0 -2.416667e0 1.4451334e1 1.4451334e1
1.7499826e0 -2.416667e0 1.4736057e1 1.4736057e1
1.8333156e0 -2.416667e0 1.5034662e1 1.5034662e1
1.9166486e0 -2.416667e0 1.5347157e1 1.5347157e1
1.9999815e0 -2.416667e0 1.5673541e1 1.5673541e1
2.0833145e0 -2.416667e0 1.6013814e1 1.6013814e1
2.1666476e0 -2.416667e0 1.6367975e1 1.6367975e1
2.2499806e0 -2.416667e0 1.6736024e1 1.6736024e1
2.3333136e0 -2.416667e0 1.7117964e1 1.7117964e1
2.4166466e0 -2.416667e0 1.7513799e1 1.7513799e1
2.4999796e0 -2.416667e0 1.7923515e1 1.7923515e1

-2.5e0 -2.333334e0 1.7361115e1 1.7361115e1
-2.416667e0 -2.333334e0 1.6951395e1 1.6951395e1
-2.333334e0 -2.333334e0 1.6555563e1 1.6555563e1
-2.250001e0 -2.333334e0 1.6173622e1 1.6173622e1
-2.1666681e0 -2.333334e0 1.5805568e1 1.5805568e1
-2.0833351e0 -2.333334e0 1.5451396e1 1.5451396e1
-2.0000021e0 -2.333334e0 1.511112e1 1.511112e1
-1.9166692e0 -2.333334e0 1.4784734e1 1.4784734e1
-1.8333362e0 -2.333334e0 1.4472235e1 1.4472235e1
-1.7500032e0 -2.333334e0 1.4173625e1 1.4173625e1
-1.66667e0 -2.333334e0 1.3888904e1 1.3888904e1
-1.5833371e0 -2.333334e0 1.3618071e1 1.3618071e1
-1.5000041e0 -2.333334e0 1.3361128e1 1.3361128e1
-1.4166711e0 -2.333334e0 1.3118074e1 1.3118074e1
-1.3333382e0 -2.333334e0 1.2888907e1 1.2888907e1
-1.250005e0 -2.333334e0 1.2673625e1 1.2673625e1
-1.166672e0 -2.333334e0 1.2472238e1 1.2472238e1
-1.0833391e0 -2.333334e0 1.2284738e1 1.2284738e1
-1.0000061e0 -2.333334e0 1.2111127e1 1.2111127e1
-9.166731e-1 -2.333334e0 1.1951404e1 1.1951404e1
-8.333401e-1 -2.333334e0 1.180557e1 1.180557e1
-7.500072e-1 -2.333334e0 1.1673625e1 1.1673625e1
-6.666742e-1 -2.333334e0 1.1555568e1 1.1555568e1
-5.833412e-1 -2.333334e0 1.14514e1 1.14514e1
-5.000082e-1 -2.333334e0 1.1361122e1 1.1361122e1
-4.166753e-1 -2.333334e0 1.1284732e1 1.1284732e1
-3.333421e-1 -2.333334e0 1.122223e1 1.122223e1
-2.500092e-1 -2.333334e0 1.1173619e1 1.1173619e1
-1.666762e-1 -2.333334e0 1.1138895e1 1.1138895e1
-8.33432e-2 -2.333334e0 1.111806e1 1.111806e1
-1.02e-5 -2.333334e0 1.1111115e1 1.1111115e1
8.33228e-2 -2.333334e0 1.1118056e1 1.1118056e1
1.666557e-1 -2.333334e0 1.1138889e1 1.1138889e1
2.499887e-1 -2.333334e0 1.1173608e1 1.1173608e1
3.333217e-1 -2.333334e0 1.1222217e1 1.1222217e1
4.166548e-1 -2.333334e0 1.1284715e1 1.1284715e1
4.999878e-1 -2.333334e0 1.1361102e1 1.1361102e1
5.833208e-1 -2.333334e0 1.1451376e1 1.1451376e1
6.666537e-1 -2.333334e0 1.155554e1 1.155554e1
7.499867e-1 -2.333334e0 1.1673593e1 1.1673593e1
8.333197e-1 -2.333334e0 1.1805536e1 1.1805536e1
9.166527e-1 -2.333334e0 1.1951366e1 1.1951366e1
9.999857e-1 -2.333334e0 1.2111086e1 1.2111086e1
1.0833186e0 -2.333334e0 1.2284695e1 1.2284695e1
1.1666516e0 -2.333334e0 1.2472191e1 1.2472191e1
1.2499846e0 -2.333334e0 1.2673576e1 1.2673576e1
1.3333177e0 -2.333334e0 1.288885e1 1.288885e1
1.4166507e0 -2.333334e0 1.3118013e1 1.3118013e1
1.4999837e0 -2.333334e0 1.3361064e1 1.3361064e1
1.5833167e0 -2.333334e0 1.3618004e1 1.3618004e1
1.6666496e0 -2.333334e0 1.3888834e1 1.3888834e1
1.7499826e0 -2.333334e0 1.4173557e1 1.4173557e1
1.8333156e0 -2.333334e0 1.4472162e1 1.4472162e1
1.9166486e0 -2.333334e0 1.4784657e1 1.4784657e1
1.9999815e0 -2.333334e0 1.5111041e1 1.5111041e1
2.0833145e0 -2.333334e0 1.5451314e1 1.5451314e1
2.1666476e0 -2.333334e0 1.5805475e1 1.5805475e1
2.2499806e0 -2.333334e0 1.6173524e1 1.6173524e1
2.3333136e0 -2.333334e0 1.6555464e1 1.6555464e1
2.4166466e0 -2.333334e0 1.6951299e1 1.6951299e1
2.4999796e0 -2.333334e0 1.7361015e1 1.7361015e1

-2.5e0 -2.250001e0 1.6812515e1 1.6812515e1
-2.416667e0 -2.250001e0 1.6402795e1 1.6402795e1
-2.333334e0 -2.250001e0 1.6006964e1 1.6006964e1
-2.250001e0 -2.250001e0 1.5625023e1 1.5625023e1
-2.1666681e0 -2.250001e0 1.5256969e1 1.5256969e1
-2.0833351e0 -2.250001e0 1.4902797e1 1.4902797e1
-2.0000021e0 -2.250001e0 1.4562521e1 1.4562521e1
-1.9166692e0 -2.250001e0 1.4236134e1 1.4236134e1
-1.8333362e0 -2.250001e0 1.3923636e1 1.3923636e1
-1.7500032e0 -2.250001e0 1.3625026e1 1.3625026e1
-1.66667e0 -2.250001e0 1.3340305e1 1.3340305e1
-1.5833371e0 -2.250001e0 1.3069472e1 1.3069472e1
-1.5000041e0 -2.250001e0 1.2812529e1 1.2812529e1
-1.4166711e0 -2.250001e0 1.2569475e1 1.2569475e1
-1.3333382e0 -2.250001e0 1.2340308e1 1.2340308e1
-1.250005e0 -2.250001e0 1.2125026e1 1.2125026e1
-1.166672e0 -2.250001e0 1.1923639e1 1.1923639e1
-1.0833391e0 -2.250001e0 1.1736139e1 1.1736139e1
-1.0000061e0 -2.250001e0 1.1562527e1 1.1562527e1
-9.166731e-1 -2.250001e0 1.1402805e1 1.1402805e1
-8.333401e-1 -2.250001e0 1.125697e1 1.125697e1
-7.500072e-1 -2.250001e0 1.1125026e1 1.1125026e1
-6.666742e-1 -2.250001e0 1.1006969e1 1.1006969e1
-5.833412e-1 -2.250001e0 1.0902802e1 1.0902802e1
-5.000082e-1 -2.250001e0 1.0812523e1 1.0812523e1
-4.166753e-1 -2.250001e0 1.0736133e1 1.0736133e1
-3.333421e-1 -2.250001e0 1.0673631e1 1.0673631e1
-2.500092e-1 -2.250001e0 1.062502e1 1.062502e1
-1.666762e-1 -2.250001e0 1.0590295e1 1.0590295e1
-8.33432e-2 -2.250001e0 1.0569461e1 1.0569461e1
-1.02e-5 -2.250001e0 1.0562515e1 1.0562515e1
8.33228e-2 -2.250001e0 1.0569456e1 1.0569456e1
1.666557e-1 -2.250001e0 1.059029e1 1.059029e1
2.499887e-1 -2.250001e0 1.0625009e1 1.0625009e1
3.333217e-1 -2.250001e0 1.0673618e1 1.0673618e1
4.166548e-1 -2.250001e0 1.0736116e1 1.0736116e1
4.999878e-1 -2.250001e0 1.0812503e1 1.0812503e1
5.833208e-1 -2.250001e0 1.0902777e1 1.0902777e1
6.666537e-1 -2.250001e0 1.1006941e1 1.1006941e1
7.499867e-1 -2.250001e0 1.1124994e1 1.1124994e1
8.333197e-1 -2.250001e0 1.1256937e1 1.1256937e1
9.166527e-1 -2.250001e0 1.1402766e1 1.1402766e1
9.999857e-1 -2.250001e0 1.1562486e1 1.1562486e1
1.0833186e0 -2.250001e0 1.1736096e1 1.1736096e1
1.1666516e0 -2.250001e0 1.1923592e1 1.1923592e1
1.2499846e0 -2.250001e0 1.2124977e1 1.2124977e1
1.3333177e0 -2.250001e0 1.2340251e1 1.2340251e1
1.4166507e0 -2.250001e0 1.2569414e1 1.2569414e1
1.4999837e0 -2.250001e0 1.2812465e1 1.2812465e1
1.5833167e0 -2.250001e0 1.3069405e1 1.3069405e1
1.6666496e0 -2.250001e0 1.3340234e1 1.3340234e1
1.7499826e0 -2.250001e0 1.3624957e1 1.3624957e1
1.8333156e0 -2.250001e0 1.3923563e1 1.3923563e1
1.9166486e0 -2.250001e0 1.4236058e1 1.4236058e1
1.9999815e0 -2.250001e0 1.4562442e1 1.4562442e1
2.0833145e0 -2.250001e0 1.4902715e1 1.4902715e1
2.1666476e0 -2.250001e0 1.5256876e1 1.5256876e1
2.2499806e0 -2.250001e0 1.5624925e1 1.5624925e1
2.3333136e0 -2.250001e0 1.6006865e1 1.6006865e1
2.4166466e0 -2.250001e0 1.64027e1 1.64027e1
2.4999796e0 -2.250001e0 1.6812416e1 1.6812416e1

-2.5e0 -2.1666681e0 1.6277786e1 1.6277786e1
-2.416667e0 -2.1666681e0 1.5868066e1 1.5868066e1
-2.333334e0 -2.1666681e0 1.5472235e1 1.5472235e1
-2.250001e0 -2.1666681e0 1.5090294e1 1.5090294e1
-2.1666681e0 -2.1666681e0 1.472224e1 1.472224e1
-2.0833351e0 -2.1666681e0 1.4368068e1 1.4368068e1
-2.0000021e0 -2.1666681e0 1.4027792e1 1.4027792e1
-1.9166692e0 -2.1666681e0 1.3701405e1 1.3701405e1
-1.8333362e0 -2.1666681e0 1.3388907e1 1.3388907e1
-1.7500032e0 -2.1666681e0 1.3090297e1 1.3090297e1
-1.66667e0 -2.1666681e0 1.2805576e1 1.2805576e1
-1.5833371e0 -2.1666681e0 1.2534743e1 1.2534743e1
-1.5000041e0 -2.1666681e0 1.22778e1 1.22778e1
-1.4166711e0 -2.1666681e0 1.2034746e1 1.2034746e1
-1.3333382e0 -2.1666681e0 1.1805579e1 1.1805579e1
-1.250005e0 -2.1666681e0 1.1590297e1 1.1590297e1
-1.166672e0 -2.1666681e0 1.138891e1 1.138891e1
-1.0833391e0 -2.1666681e0 1.120141e1 1.120141e1
-1.0000061e0 -2.1666681e0 1.1027798e1 1.1027798e1
-9.166731e-1 -2.1666681e0 1.0868076e1 1.0868076e1
-8.333401e-1 -2.1666681e0 1.0722241e1 1.0722241e1
-7.500072e-1 -2.1666681e0 1.0590297e1 1.0590297e1
-6.666742e-1 -2.1666681e0 1.047224e1 1.047224e1
-5.833412e-1 -2.1666681e0 1.0368073e1 1.0368073e1
-5.000082e-1 -2.1666681e0 1.0277794e1 1.0277794e1
-4.166753e-1 -2.1666681e0 1.0201404e1 1.0201404e1
-3.333421e-1 -2.1666681e0 1.0138902e1 1.0138902e1
-2.500092e-1 -2.1666681e0 1.0090291e1 1.0090291e1
-1.666762e-1 -2.1666681e0 1.0055566e1 1.0055566e1
-8.33432e-2 -2.1666681e0 1.0034732e1 1.0034732e1
-1.02e-5 -2.1666681e0 1.0027786e1 1.0027786e1
8.33228e-2 -2.1666681e0 1.0034727e1 1.0034727e1
1.666557e-1 -2.1666681e0 1.005556e1 1.005556e1
2.499887e-1 -2.1666681e0 1.009028e1 1.009028e1
3.333217e-1 -2.1666681e0 1.0138889e1 1.0138889e1
4.166548e-1 -2.1666681e0 1.0201387e1 1.0201387e1
4.999878e-1 -2.1666681e0 1.0277774e1 1.0277774e1
5.833208e-1 -2.1666681e0 1.0368048e1 1.0368048e1
6.666537e-1 -2.1666681e0 1.0472212e1 1.0472212e1
7.499867e-1 -2.1666681e0 1.0590265e1 1.0590265e1
8.333197e-1 -2.1666681e0 1.0722208e1 1.0722208e1
9.166527e-1 -2.1666681e0 1.0868037e1 1.0868037e1
9.999857e-1 -2.1666681e0 1.1027757e1 1.1027757e1
1.0833186e0 -2.1666681e0 1.1201367e1 1.1201367e1
1.1666516e0 -2.1666681e0 1.1388863e1 1.1388863e1
1.2499846e0 -2.1666681e0 1.1590248e1 1.1590248e1
1.3333177e0 -2.1666681e0 1.1805522e1 1.1805522e1
1.4166507e0 -2.1666681e0 1.2034685e1 1.2034685e1
1.4999837e0 -2.1666681e0 1.2277736e1 1.2277736e1
1.5833167e0 -2.1666681e0 1.2534676e1 1.2534676e1
1.6666496e0 -2.1666681e0 1.2805505e1 1.2805505e1
1.7499826e0 -2.1666681e0 1.3090228e1 1.3090228e1
1.8333156e0 -2.1666681e0 1.3388834e1 1.3388834e1
1.9166486e0 -2.1666681e0 1.3701329e1 1.3701329e1
1.9999815e0 -2.1666681e0 1.4027713e1 1.4027713e1
2.0833145e0 -2.1666681e0 1.4367986e1 1.4367986e1
2.1666476e0 -2.1666681e0 1.4722147e1 1.4722147e1
2.2499806e0 -2.1666681e0 1.5090196e1 1.5090196e1
2.3333136e0 -2.1666681e0 1.5472136e1 1.5472136e1
2.4166466e0 -2.1666681e0 1.586797e1 1.586797e1
2.4999796e0 -2.1666681e0 1.6277687e1 1.6277687e1

-2.5e0 -2.0833351e0 1.57569504e1 1.57569504e1
-2.416667e0 -2.0833351e0 1.53472305e1 1.53472305e1
-2.333334e0 -2.0833351e0 1.49513992e1 1.49513992e1
-2.250001e0 -2.0833351e0 1.4569458e1 1.4569458e1
-2.1666681e0 -2.0833351e0 1.42014038e1 1.42014038e1
-2.0833351e0 -2.0833351e0 1.3847232e1 1.3847232e1
-2.0000021e0 -2.0833351e0 1.35069565e1 1.35069565e1
-1.9166692e0 -2.0833351e0 1.31805695e1 1.31805695e1
-1.8333362e0 -2.0833351e0 1.2868071e1 1.2868071e1
-1.7500032e0 -2.0833351e0 1.2569461e1 1.2569461e1
-1.66667e0 -2.0833351e0 1.22847397e1 1.22847397e1
-1.5833371e0 -2.0833351e0 1.20139069e1 1.20139069e1
-1.5000041e0 -2.0833351e0 1.17569641e1 1.17569641e1
-1.4166711e0 -2.0833351e0 1.15139099e1 1.15139099e1
-1.3333382e0 -2.0833351e0 1.12847427e1 1.12847427e1
-1.250005e0 -2.0833351e0 1.1069461e1 1.1069461e1
-1.166672e0 -2.0833351e0 1.0868074e1 1.0868074e1
-1.0833391e0 -2.0833351e0 1.0680574e1 1.0680574e1
-1.0000061e0 -2.0833351e0 1.05069626e1 1.05069626e1
-9.166731e-1 -2.0833351e0 1.034724e1 1.034724e1
-8.333401e-1 -2.0833351e0 1.02014063e1 1.02014063e1
-7.500072e-1 -2.0833351e0 1.0069461e1 1.0069461e1
-6.666742e-1 -2.0833351e0 9.9514049e0 9.9514049e0
-5.833412e-1 -2.0833351e0 9.8472374e0 9.8472374e0
-5.000082e-1 -2.0833351e0 9.7569586e0 9.7569586e0
-4.166753e-1 -2.0833351e0 9.6805687e0 9.6805687e0
-3.333421e-1 -2.0833351e0 9.6180673e0 9.6180673e0
-2.500092e-1 -2.0833351e0 9.569455e0 9.569455e0
-1.666762e-1 -2.0833351e0 9.5347313e0 9.5347313e0
-8.33432e-2 -2.0833351e0 9.5138963e0 9.5138963e0
-1.02e-5 -2.0833351e0 9.5069504e0 9.5069504e0
8.33228e-2 -2.0833351e0 9.513893e0 9.513893e0
1.666557e-1 -2.0833351e0 9.5347244e0 9.5347244e0
2.499887e-1 -2.0833351e0 9.5694447e0 9.5694447e0
3.333217e-1 -2.0833351e0 9.6180537e0 9.6180537e0
4.166548e-1 -2.0833351e0 9.6805516e0 9.6805516e0
4.999878e-1 -2.0833351e0 9.7569382e0 9.7569382e0
5.833208e-1 -2.0833351e0 9.8472134e0 9.8472134e0
6.666537e-1 -2.0833351e0 9.9513776e0 9.9513776e0
7.499867e-1 -2.0833351e0 1.00694304e1 1.00694304e1
8.333197e-1 -2.0833351e0 1.0201372e1 1.0201372e1
9.166527e-1 -2.0833351e0 1.03472025e1 1.03472025e1
9.999857e-1 -2.0833351e0 1.05069217e1 1.05069217e1
1.0833186e0 -2.0833351e0 1.06805313e1 1.06805313e1
1.1666516e0 -2.0833351e0 1.08680267e1 1.08680267e1
1.2499846e0 -2.0833351e0 1.10694122e1 1.10694122e1
1.3333177e0 -2.0833351e0 1.12846863e1 1.12846863e1
1.4166507e0 -2.0833351e0 1.15138489e1 1.15138489e1
1.4999837e0 -2.0833351e0 1.17569e1 1.17569e1
1.5833167e0 -2.0833351e0 1.20138397e1 1.20138397e1
1.6666496e0 -2.0833351e0 1.22846695e1 1.22846695e1
1.7499826e0 -2.0833351e0 1.25693924e1 1.25693924e1
1.8333156e0 -2.0833351e0 1.28679977e1 1.28679977e1
1.9166486e0 -2.0833351e0 1.31804932e1 1.31804932e1
1.9999815e0 -2.0833351e0 1.35068771e1 1.35068771e1
2.0833145e0 -2.0833351e0 1.38471497e1 1.38471497e1
2.1666476e0 -2.0833351e0 1.42013107e1 1.42013107e1
2.2499806e0 -2.0833351e0 1.45693604e1 1.45693604e1
2.3333136e0 -2.0833351e0 1.49513e1 1.49513e1
2.4166466e0 -2.0833351e0 1.53471344e1 1.53471344e1
2.4999796e0 -2.0833351e0 1.57568512e1 1.57568512e1

-2.5e0 -2.0000021e0 1.52500092e1 1.52500092e1
-2.416667e0 -2.0000021e0 1.48402893e1 1.48402893e1
-2.333334e0 -2.0000021e0 1.4444458e1 1.4444458e1
-2.250001e0 -2.0000021e0 1.40625168e1 1.40625168e1
-2.1666681e0 -2.0000021e0 1.36944626e1 1.36944626e1
-2.0833351e0 -2.0000021e0 1.33402908e1 1.33402908e1
-2.0000021e0 -2.0000021e0 1.30000153e1 1.30000153e1
-1.9166692e0 -2.0000021e0 1.26736282e1 1.26736282e1
-1.8333362e0 -2.0000021e0 1.23611298e1 1.23611298e1
-1.7500032e0 -2.0000021e0 1.20625198e1 1.20625198e1
-1.66667e0 -2.0000021e0 1.17777985e1 1.17777985e1
-1.5833371e0 -2.0000021e0 1.15069656e1 1.15069656e1
-1.5000041e0 -2.0000021e0 1.12500229e1 1.12500229e1
-1.4166711e0 -2.0000021e0 1.10069687e1 1.10069687e1
-1.3333382e0 -2.0000021e0 1.07778015e1 1.07778015e1
-1.250005e0 -2.0000021e0 1.05625198e1 1.05625198e1
-1.166672e0 -2.0000021e0 1.03611328e1 1.03611328e1
-1.0833391e0 -2.0000021e0 1.01736328e1 1.01736328e1
-1.0000061e0 -2.0000021e0 1.00000214e1 1.00000214e1
-9.166731e-1 -2.0000021e0 9.8402988e0 9.8402988e0
-8.333401e-1 -2.0000021e0 9.694465e0 9.694465e0
-7.500072e-1 -2.0000021e0 9.5625198e0 9.5625198e0
-6.666742e-1 -2.0000021e0 9.4444637e0 9.4444637e0
-5.833412e-1 -2.0000021e0 9.3402962e0 9.3402962e0
-5.000082e-1 -2.0000021e0 9.2500174e0 9.2500174e0
-4.166753e-1 -2.0000021e0 9.1736275e0 9.1736275e0
-3.333421e-1 -2.0000021e0 9.1111261e0 9.1111261e0
-2.500092e-1 -2.0000021e0 9.0625137e0 9.0625137e0
-1.666762e-1 -2.0000021e0 9.02779e0 9.02779e0
-8.33432e-2 -2.0000021e0 9.0069551e0 9.0069551e0
-1.02e-5 -2.0000021e0 9.0000092e0 9.0000092e0
8.33228e-2 -2.0000021e0 9.0069518e0 9.0069518e0
1.666557e-1 -2.0000021e0 9.0277832e0 9.0277832e0
2.499887e-1 -2.0000021e0 9.0625035e0 9.0625035e0
3.333217e-1 -2.0000021e0 9.1111125e0 9.1111125e0
4.166548e-1 -2.0000021e0 9.1736104e0 9.1736104e0
4.999878e-1 -2.0000021e0 9.249997e0 9.249997e0
5.833208e-1 -2.0000021e0 9.3402722e0 9.3402722e0
6.666537e-1 -2.0000021e0 9.4444363e0 9.4444363e0
7.499867e-1 -2.0000021e0 9.5624892e0 9.5624892e0
8.333197e-1 -2.0000021e0 9.6944308e0 9.6944308e0
9.166527e-1 -2.0000021e0 9.8402612e0 9.8402612e0
9.999857e-1 -2.0000021e0 9.9999805e0 9.9999805e0
1.0833186e0 -2.0000021e0 1.01735901e1 1.01735901e1
1.1666516e0 -2.0000021e0 1.03610855e1 1.03610855e1
1.2499846e0 -2.0000021e0 1.0562471e1 1.0562471e1
1.3333177e0 -2.0000021e0 1.0777745e1 1.0777745e1
1.4166507e0 -2.0000021e0 1.10069077e1 1.10069077e1
1.4999837e0 -2.0000021e0 1.12499588e1 1.12499588e1
1.5833167e0 -2.0000021e0 1.15068985e1 1.15068985e1
1.6666496e0 -2.0000021e0 1.17777283e1 1.17777283e1
1.7499826e0 -2.0000021e0 1.20624512e1 1.20624512e1
1.8333156e0 -2.0000021e0 1.23610565e1 1.23610565e1
1.9166486e0 -2.0000021e0 1.2673552e1 1.2673552e1
1.9999815e0 -2.0000021e0 1.29999359e1 1.29999359e1
2.0833145e0 -2.0000021e0 1.33402084e1 1.33402084e1
2.1666476e0 -2.0000021e0 1.36943695e1 1.36943695e1
2.2499806e0 -2.0000021e0 1.40624191e1 1.40624191e1
2.3333136e0 -2.0000021e0 1.44443588e1 1.44443588e1
2.4166466e0 -2.0000021e0 1.48401932e1 1.48401932e1
2.4999796e0 -2.0000021e0 1.524991e1 1.524991e1

-2.5e0 -1.9166692e0 1.47569565e1 1.47569565e1
-2.416667e0 -1.9166692e0 1.43472366e1 1.43472366e1
-2.333334e0 -1.9166692e0 1.39514053e1 1.39514053e1
-2.250001e0 -1.9166692e0 1.35694641e1 1.35694641e1
-2.1666681e0 -1.9166692e0 1.32014099e1 1.32014099e1
-2.0833351e0 -1.9166692e0 1.28472382e1 1.28472382e1
-2.0000021e0 -1.9166692e0 1.25069626e1 1.25069626e1
-1.9166692e0 -1.9166692e0 1.21805756e1 1.21805756e1
-1.8333362e0 -1.9166692e0 1.18680771e1 1.18680771e1
-1.7500032e0 -1.9166692e0 1.15694672e1 1.15694672e1
-1.66667e0 -1.9166692e0 1.12847458e1 1.12847458e1
-1.5833371e0 -1.9166692e0 1.1013913e1 1.1013913e1
-1.5000041e0 -1.9166692e0 1.07569702e1 1.07569702e1
-1.4166711e0 -1.9166692e0 1.0513916e1 1.0513916e1
-1.3333382e0 -1.9166692e0 1.02847488e1 1.02847488e1
-1.250005e0 -1.9166692e0 1.00694672e1 1.00694672e1
-1.166672e0 -1.9166692e0 9.8680801e0 9.8680801e0
-1.0833391e0 -1.9166692e0 9.6805801e0 9.6805801e0
-1.0000061e0 -1.9166692e0 9.5069687e0 9.5069687e0
-9.166731e-1 -1.9166692e0 9.3472461e0 9.3472461e0
-8.333401e-1 -1.9166692e0 9.2014124e0 9.2014124e0
-7.500072e-1 -1.9166692e0 9.0694672e0 9.0694672e0
-6.666742e-1 -1.9166692e0 8.951411e0 8.951411e0
-5.833412e-1 -1.9166692e0 8.8472435e0 8.8472435e0
-5.000082e-1 -1.9166692e0 8.7569647e0 8.7569647e0
-4.166753e-1 -1.9166692e0 8.6805748e0 8.6805748e0
-3.333421e-1 -1.9166692e0 8.6180734e0 8.6180734e0
-2.500092e-1 -1.9166692e0 8.569461e0 8.569461e0
-1.666762e-1 -1.9166692e0 8.5347374e0 8.5347374e0
-8.33432e-2 -1.9166692e0 8.5139024e0 8.5139024e0
-1.02e-5 -1.9166692e0 8.5069565e0 8.5069565e0
8.33228e-2 -1.9166692e0 8.5138991e0 8.5138991e0
1.666557e-1 -1.9166692e0 8.5347305e0 8.5347305e0
2.499887e-1 -1.9166692e0 8.5694508e0 8.5694508e0
3.333217e-1 -1.9166692e0 8.6180598e0 8.6180598e0
4.166548e-1 -1.9166692e0 8.6805577e0 8.6805577e0
4.999878e-1 -1.9166692e0 8.7569443e0 8.7569443e0
5.833208e-1 -1.9166692e0 8.8472195e0 8.8472195e0
6.666537e-1 -1.9166692e0 8.9513837e0 8.9513837e0
7.499867e-1 -1.9166692e0 9.0694365e0 9.0694365e0
8.333197e-1 -1.9166692e0 9.2013782e0 9.2013782e0
9.166527e-1 -1.9166692e0 9.3472086e0 9.3472086e0
9.999857e-1 -1.9166692e0 9.5069278e0 9.5069278e0
1.0833186e0 -1.9166692e0 9.6805374e0 9.6805374e0
1.1666516e0 -1.9166692e0 9.8680328e0 9.8680328e0
1.2499846e0 -1.9166692e0 1.00694183e1 1.00694183e1
1.3333177e0 -1.9166692e0 1.02846924e1 1.02846924e1
1.4166507e0 -1.9166692e0 1.0513855e1 1.0513855e1
1.4999837e0 -1.9166692e0 1.07569061e1 1.07569061e1
1.5833167e0 -1.9166692e0 1.10138458e1 1.10138458e1
1.6666496e0 -1.9166692e0 1.12846756e1 1.12846756e1
1.7499826e0 -1.9166692e0 1.15693985e1 1.15693985e1
1.8333156e0 -1.9166692e0 1.18680038e1 1.18680038e1
1.9166486e0 -1.9166692e0 1.21804993e1 1.21804993e1
1.9999815e0 -1.9166692e0 1.25068832e1 1.25068832e1
2.0833145e0 -1.9166692e0 1.28471558e1 1.28471558e1
2.1666476e0 -1.9166692e0 1.32013168e1 1.32013168e1
2.2499806e0 -1.9166692e0 1.35693665e1 1.35693665e1
2.3333136e0 -1.9166692e0 1.39513062e1 1.39513062e1
2.4166466e0 -1.9166692e0 1.43471405e1 1.43471405e1
2.4999796e0 -1.9166692e0 1.47568573e1 1.47568573e1

-2.5e0 -1.8333362e0 1.42777924e1 1.42777924e1
-2.416667e0 -1.8333362e0 1.38680725e1 1.38680725e1
-2.333334e0 -1.8333362e0 1.34722412e1 1.34722412e1
-2.250001e0 -1.8333362e0 1.30903e1 1.30903e1
-2.1666681e0 -1.8333362e0 1.27222458e1 1.27222458e1
-2.0833351e0 -1.8333362e0 1.2368074e1 1.2368074e1
-2.0000021e0 -1.8333362e0 1.20277985e1 1.20277985e1
-1.9166692e0 -1.8333362e0 1.17014114e1 1.17014114e1
-1.8333362e0 -1.8333362e0 1.1388913e1 1.1388913e1
-1.7500032e0 -1.8333362e0 1.1090303e1 1.1090303e1
-1.66667e0 -1.8333362e0 1.08055817e1 1.08055817e1
-1.5833371e0 -1.8333362e0 1.05347488e1 1.05347488e1
-1.5000041e0 -1.8333362e0 1.02778061e1 1.02778061e1
-1.4166711e0 -1.8333362e0 1.00347519e1 1.00347519e1
-1.3333382e0 -1.8333362e0 9.8055847e0 9.8055847e0
-1.250005e0 -1.8333362e0 9.590303e0 9.590303e0
-1.166672e0 -1.8333362e0 9.388916e0 9.388916e0
-1.0833391e0 -1.8333362e0 9.201416e0 9.201416e0
-1.0000061e0 -1.8333362e0 9.0278046e0 9.0278046e0
-9.166731e-1 -1.8333362e0 8.868082e0 8.868082e0
-8.333401e-1 -1.8333362e0 8.7222482e0 8.7222482e0
-7.500072e-1 -1.8333362e0 8.590303e0 8.590303e0
-6.666742e-1 -1.8333362e0 8.4722469e0 8.4722469e0
-5.833412e-1 -1.8333362e0 8.3680794e0 8.3680794e0
-5.000082e-1 -1.8333362e0 8.2778006e0 8.2778006e0
-4.166753e-1 -1.8333362e0 8.2014107e0 8.2014107e0
-3.333421e-1 -1.8333362e0 8.1389093e0 8.1389093e0
-2.500092e-1 -1.8333362e0 8.090297e0 8.090297e0
-1.666762e-1 -1.8333362e0 8.0555733e0 8.0555733e0
-8.33432e-2 -1.8333362e0 8.0347383e0 8.0347383e0
-1.02e-5 -1.8333362e0 8.0277924e0 8.0277924e0
8.33228e-2 -1.8333362e0 8.034735e0 8.034735e0
1.666557e-1 -1.8333362e0 8.0555664e0 8.0555664e0
2.499887e-1 -1.8333362e0 8.0902867e0 8.0902867e0
3.333217e-1 -1.8333362e0 8.1388957e0 8.1388957e0
4.166548e-1 -1.8333362e0 8.2013936e0 8.2013936e0
4.999878e-1 -1.8333362e0 8.2777802e0 8.2777802e0
5.833208e-1 -1.8333362e0 8.3680554e0 8.3680554e0
6.666537e-1 -1.8333362e0 8.4722195e0 8.4722195e0
7.499867e-1 -1.8333362e0 8.5902724e0 8.5902724e0
8.333197e-1 -1.8333362e0 8.722214e0 8.722214e0
9.166527e-1 -1.8333362e0 8.8680444e0 8.8680444e0
9.999857e-1 -1.8333362e0 9.0277637e0 9.0277637e0
1.0833186e0 -1.8333362e0 9.2013733e0 9.2013733e0
1.1666516e0 -1.8333362e0 9.3888687e0 9.3888687e0
1.2499846e0 -1.8333362e0 9.5902542e0 9.5902542e0
1.3333177e0 -1.8333362e0 9.8055283e0 9.8055283e0
1.4166507e0 -1.8333362e0 1.00346909e1 1.00346909e1
1.4999837e0 -1.8333362e0 1.0277742e1 1.0277742e1
1.5833167e0 -1.8333362e0 1.05346817e1 1.05346817e1
1.6666496e0 -1.8333362e0 1.08055115e1 1.08055115e1
1.7499826e0 -1.8333362e0 1.10902344e1 1.10902344e1
1.8333156e0 -1.8333362e0 1.13888397e1 1.13888397e1
1.9166486e0 -1.8333362e0 1.17013351e1 1.17013351e1
1.9999815e0 -1.8333362e0 1.20277191e1 1.20277191e1
2.0833145e0 -1.8333362e0 1.23679916e1 1.23679916e1
2.1666476e0 -1.8333362e0 1.27221527e1 1.27221527e1
2.2499806e0 -1.8333362e0 1.30902023e1 1.30902023e1
2.3333136e0 -1.8333362e0 1.3472142e1 1.3472142e1
2.4166466e0 -1.8333362e0 1.38679764e1 1.38679764e1
2.4999796e0 -1.8333362e0 1.42776932e1 1.42776932e1

-2.5e0 -1.7500032e0 1.38125168e1 1.38125168e1
-2.416667e0 -1.7500032e0 1.3402797e1 1.3402797e1
-2.333334e0 -1.7500032e0 1.30069656e1 1.30069656e1
-2.250001e0 -1.7500032e0 1.26250244e1 1.26250244e1
-2.1666681e0 -1.7500032e0 1.22569702e1 1.22569702e1
-2.0833351e0 -1.7500032e0 1.19027985e1 1.19027985e1
-2.0000021e0 -1.7500032e0 1.15625229e1 1.15625229e1
-1.9166692e0 -1.7500032e0 1.12361359e1 1.12361359e1
-1.8333362e0 -1.7500032e0 1.09236374e1 1.09236374e1
-1.7500032e0 -1.7500032e0 1.06250275e1 1.06250275e1
-1.66667e0 -1.7500032e0 1.03403061e1 1.03403061e1
-1.5833371e0 -1.7500032e0 1.00694733e1 1.00694733e1
-1.5000041e0 -1.7500032e0 9.8125305e0 9.8125305e0
-1.4166711e0 -1.7500032e0 9.5694763e0 9.5694763e0
-1.3333382e0 -1.7500032e0 9.3403091e0 9.3403091e0
-1.250005e0 -1.7500032e0 9.1250275e0 9.1250275e0
-1.166672e0 -1.7500032e0 8.9236404e0 8.9236404e0
-1.0833391e0 -1.7500032e0 8.7361404e0 8.7361404e0
-1.0000061e0 -1.7500032e0 8.562529e0 8.562529e0
-9.166731e-1 -1.7500032e0 8.4028064e0 8.4028064e0
-8.333401e-1 -1.7500032e0 8.2569727e0 8.2569727e0
-7.500072e-1 -1.7500032e0 8.1250275e0 8.1250275e0
-6.666742e-1 -1.7500032e0 8.0069713e0 8.0069713e0
-5.833412e-1 -1.7500032e0 7.9028038e0 7.9028038e0
-5.000082e-1 -1.7500032e0 7.812525e0 7.812525e0
-4.166753e-1 -1.7500032e0 7.7361351e0 7.7361351e0
-3.333421e-1 -1.7500032e0 7.6736337e0 7.6736337e0
-2.500092e-1 -1.7500032e0 7.6250214e0 7.6250214e0
-1.666762e-1 -1.7500032e0 7.5902977e0 7.5902977e0
-8.33432e-2 -1.7500032e0 7.5694627e0 7.5694627e0
-1.02e-5 -1.7500032e0 7.5625168e0 7.5625168e0
8.33228e-2 -1.7500032e0 7.5694594e0 7.5694594e0
1.666557e-1 -1.7500032e0 7.5902908e0 7.5902908e0
2.499887e-1 -1.7500032e0 7.6250111e0 7.6250111e0
3.333217e-1 -1.7500032e0 7.6736201e0 7.6736201e0
4.166548e-1 -1.7500032e0 7.736118e0 7.736118e0
4.999878e-1 -1.7500032e0 7.8125046e0 7.8125046e0
5.833208e-1 -1.7500032e0 7.9027798e0 7.9027798e0
6.666537e-1 -1.7500032e0 8.006944e0 8.006944e0
7.499867e-1 -1.7500032e0 8.1249968e0 8.1249968e0
8.333197e-1 -1.7500032e0 8.2569385e0 8.2569385e0
9.166527e-1 -1.7500032e0 8.4027689e0 8.4027689e0
9.999857e-1 -1.7500032e0 8.5624881e0 8.5624881e0
1.0833186e0 -1.7500032e0 8.7360977e0 8.7360977e0
1.1666516e0 -1.7500032e0 8.9235931e0 8.9235931e0
1.2499846e0 -1.7500032e0 9.1249786e0 9.1249786e0
1.3333177e0 -1.7500032e0 9.3402527e0 9.3402527e0
1.4166507e0 -1.7500032e0 9.5694153e0 9.5694153e0
1.4999837e0 -1.7500032e0 9.8124664e0 9.8124664e0
1.5833167e0 -1.7500032e0 1.00694061e1 1.00694061e1
1.6666496e0 -1.7500032e0 1.03402359e1 1.03402359e1
1.7499826e0 -1.7500032e0 1.06249588e1 1.06249588e1
1.8333156e0 -1.7500032e0 1.09235641e1 1.09235641e1
1.9166486e0 -1.7500032e0 1.12360596e1 1.12360596e1
1.9999815e0 -1.7500032e0 1.15624435e1 1.15624435e1
2.0833145e0 -1.7500032e0 1.1902716e1 1.1902716e1
2.1666476e0 -1.7500032e0 1.22568771e1 1.22568771e1
2.2499806e0 -1.7500032e0 1.26249268e1 1.26249268e1
2.3333136e0 -1.7500032e0 1.30068665e1 1.30068665e1
2.4166466e0 -1.7500032e0 1.34027008e1 1.34027008e1
2.4999796e0 -1.7500032e0 1.38124176e1 1.38124176e1

-2.5e0 -1.66667e0 1.33611298e1 1.33611298e1
-2.416667e0 -1.66667e0 1.29514099e1 1.29514099e1
-2.333334e0 -1.66667e0 1.25555786e1 1.25555786e1
-2.250001e0 -1.66667e0 1.21736374e1 1.21736374e1
-2.1666681e0 -1.66667e0 1.18055832e1 1.18055832e1
-2.0833351e0 -1.66667e0 1.14514114e1 1.14514114e1
-2.0000021e0 -1.66667e0 1.11111359e1 1.11111359e1
-1.9166692e0 -1.66667e0 1.07847488e1 1.07847488e1
-1.8333362e0 -1.66667e0 1.04722504e1 1.04722504e1
-1.7500032e0 -1.66667e0 1.01736404e1 1.01736404e1
-1.66667e0 -1.66667e0 9.888919e0 9.888919e0
-1.5833371e0 -1.66667e0 9.6180862e0 9.6180862e0
-1.5000041e0 -1.66667e0 9.3611435e0 9.3611435e0
-1.4166711e0 -1.66667e0 9.1180893e0 9.1180893e0
-1.3333382e0 -1.66667e0 8.8889221e0 8.8889221e0
-1.250005e0 -1.66667e0 8.6736404e0 8.6736404e0
-1.166672e0 -1.66667e0 8.4722534e0 8.4722534e0
-1.0833391e0 -1.66667e0 8.2847534e0 8.2847534e0
-1.0000061e0 -1.66667e0 8.111142e0 8.111142e0
-9.166731e-1 -1.66667e0 7.9514194e0 7.9514194e0
-8.333401e-1 -1.66667e0 7.8055856e0 7.8055856e0
-7.500072e-1 -1.66667e0 7.6736404e0 7.6736404e0
-6.666742e-1 -1.66667e0 7.5555843e0 7.5555843e0
-5.833412e-1 -1.66667e0 7.4514168e0 7.4514168e0
-5.000082e-1 -1.66667e0 7.361138e0 7.361138e0
-4.166753e-1 -1.66667e0 7.2847481e0 7.2847481e0
-3.333421e-1 -1.66667e0 7.2222467e0 7.2222467e0
-2.500092e-1 -1.66667e0 7.1736343e0 7.1736343e0
-1.666762e-1 -1.66667e0 7.1389107e0 7.1389107e0
-8.33432e-2 -1.66667e0 7.1180757e0 7.1180757e0
-1.02e-5 -1.66667e0 7.1111298e0 7.1111298e0
8.33228e-2 -1.66667e0 7.1180724e0 7.1180724e0
1.666557e-1 -1.66667e0 7.1389038e0 7.1389038e0
2.499887e-1 -1.66667e0 7.1736241e0 7.1736241e0
3.333217e-1 -1.66667e0 7.2222331e0 7.2222331e0
4.166548e-1 -1.66667e0 7.284731e0 7.284731e0
4.999878e-1 -1.66667e0 7.3611176e0 7.3611176e0
5.833208e-1 -1.66667e0 7.4513928e0 7.4513928e0
6.666537e-1 -1.66667e0 7.555557e0 7.555557e0
7.499867e-1 -1.66667e0 7.6736098e0 7.6736098e0
8.333197e-1 -1.66667e0 7.8055515e0 7.8055515e0
9.166527e-1 -1.66667e0 7.9513818e0 7.9513818e0
9.999857e-1 -1.66667e0 8.111101e0 8.111101e0
1.0833186e0 -1.66667e0 8.2847107e0 8.2847107e0
1.1666516e0 -1.66667e0 8.4722061e0 8.4722061e0
1.2499846e0 -1.66667e0 8.6735916e0 8.6735916e0
1.3333177e0 -1.66667e0 8.8888657e0 8.8888657e0
1.4166507e0 -1.66667e0 9.1180283e0 9.1180283e0
1.4999837e0 -1.66667e0 9.3610794e0 9.3610794e0
1.5833167e0 -1.66667e0 9.6180191e0 9.6180191e0
1.6666496e0 -1.66667e0 9.8888489e0 9.8888489e0
1.7499826e0 -1.66667e0 1.01735718e1 1.01735718e1
1.8333156e0 -1.66667e0 1.04721771e1 1.04721771e1
1.9166486e0 -1.66667e0 1.07846725e1 1.07846725e1
1.9999815e0 -1.66667e0 1.11110565e1 1.11110565e1
2.0833145e0 -1.66667e0 1.1451329e1 1.1451329e1
2.1666476e0 -1.66667e0 1.18054901e1 1.18054901e1
2.2499806e0 -1.66667e0 1.21735397e1 1.21735397e1
2.3333136e0 -1.66667e0 1.25554794e1 1.25554794e1
2.4166466e0 -1.66667e0 1.29513138e1 1.29513138e1
2.4999796e0 -1.66667e0 1.33610306e1 1.33610306e1

-2.5e0 -1.5833371e0 1.29236313e1 1.29236313e1
-2.416667e0 -1.5833371e0 1.25139114e1 1.25139114e1
-2.333334e0 -1.5833371e0 1.21180801e1 1.21180801e1
-2.250001e0 -1.5833371e0 1.17361389e1 1.17361389e1
-2.1666681e0 -1.5833371e0 1.13680847e1 1.13680847e1
-2.0833351e0 -1.5833371e0 1.1013913e1 1.1013913e1
-2.0000021e0 -1.5833371e0 1.06736374e1 1.06736374e1
-1.9166692e0 -1.5833371e0 1.03472504e1 1.03472504e1
-1.8333362e0 -1.5833371e0 1.00347519e1 1.00347519e1
-1.7500032e0 -1.5833371e0 9.736142e0 9.736142e0
-1.66667e0 -1.5833371e0 9.4514206e0 9.4514206e0
-1.5833371e0 -1.5833371e0 9.1805878e0 9.1805878e0
-1.5000041e0 -1.5833371e0 8.923645e0 8.923645e0
-1.4166711e0 -1.5833371e0 8.6805908e0 8.6805908e0
-1.3333382e0 -1.5833371e0 8.4514236e0 8.4514236e0
-1.250005e0 -1.5833371e0 8.236142e0 8.236142e0
-1.166672e0 -1.5833371e0 8.034755e0 8.034755e0
-1.0833391e0 -1.5833371e0 7.847255e0 7.847255e0
-1.0000061e0 -1.5833371e0 7.6736435e0 7.6736435e0
-9.166731e-1 -1.5833371e0 7.5139209e0 7.5139209e0
-8.333401e-1 -1.5833371e0 7.3680872e0 7.3680872e0
-7.500072e-1 -1.5833371e0 7.236142e0 7.236142e0
-6.666742e-1 -1.5833371e0 7.1180858e0 7.1180858e0
-5.833412e-1 -1.5833371e0 7.0139183e0 7.0139183e0
-5.000082e-1 -1.5833371e0 6.9236395e0 6.9236395e0
-4.166753e-1 -1.5833371e0 6.8472496e0 6.8472496e0
-3.333421e-1 -1.5833371e0 6.7847482e0 6.7847482e0
-2.500092e-1 -1.5833371e0 6.7361359e0 6.7361359e0
-1.666762e-1 -1.5833371e0 6.7014122e0 6.7014122e0
-8.33432e-2 -1.5833371e0 6.6805772e0 6.6805772e0
-1.02e-5 -1.5833371e0 6.6736313e0 6.6736313e0
8.33228e-2 -1.5833371e0 6.6805739e0 6.6805739e0
1.666557e-1 -1.5833371e0 6.7014053e0 6.7014053e0
2.499887e-1 -1.5833371e0 6.7361256e0 6.7361256e0
3.333217e-1 -1.5833371e0 6.7847346e0 6.7847346e0
4.166548e-1 -1.5833371e0 6.8472325e0 6.8472325e0
4.999878e-1 -1.5833371e0 6.9236191e0 6.9236191e0
5.833208e-1 -1.5833371e0 7.0138943e0 7.0138943e0
6.666537e-1 -1.5833371e0 7.1180585e0 7.1180585e0
7.499867e-1 -1.5833371e0 7.2361113e0 7.2361113e0
8.333197e-1 -1.5833371e0 7.368053e0 7.368053e0
9.166527e-1 -1.5833371e0 7.5138834e0 7.5138834e0
9.999857e-1 -1.5833371e0 7.6736026e0 7.6736026e0
1.0833186e0 -1.5833371e0 7.8472122e0 7.8472122e0
1.1666516e0 -1.5833371e0 8.0347076e0 8.0347076e0
1.2499846e0 -1.5833371e0 8.2360931e0 8.2360931e0
1.3333177e0 -1.5833371e0 8.4513672e0 8.4513672e0
1.4166507e0 -1.5833371e0 8.6805298e0 8.6805298e0
1.4999837e0 -1.5833371e0 8.923581e0 8.923581e0
1.5833167e0 -1.5833371e0 9.1805206e0 9.1805206e0
1.6666496e0 -1.5833371e0 9.4513504e0 9.4513504e0
1.7499826e0 -1.5833371e0 9.7360733e0 9.7360733e0
1.8333156e0 -1.5833371e0 1.00346786e1 1.00346786e1
1.9166486e0 -1.5833371e0 1.0347174e1 1.0347174e1
1.9999815e0 -1.5833371e0 1.0673558e1 1.0673558e1
2.0833145e0 -1.5833371e0 1.10138306e1 1.10138306e1
2.1666476e0 -1.5833371e0 1.13679916e1 1.13679916e1
2.2499806e0 -1.5833371e0 1.17360413e1 1.17360413e1
2.3333136e0 -1.5833371e0 1.2117981e1 1.2117981e1
2.4166466e0 -1.5833371e0 1.25138153e1 1.25138153e1
2.4999796e0 -1.5833371e0 1.29235321e1 1.29235321e1

-2.5e0 -1.5000041e0 1.25000229e1 1.25000229e1
-2.416667e0 -1.5000041e0 1.2090303e1 1.2090303e1
-2.333334e0 -1.5000041e0 1.16944717e1 1.16944717e1
-2.250001e0 -1.5000041e0 1.13125305e1 1.13125305e1
-2.1666681e0 -1.5000041e0 1.09444763e1 1.09444763e1
-2.0833351e0 -1.5000041e0 1.05903046e1 1.05903046e1
-2.0000021e0 -1.5000041e0 1.0250029e1 1.0250029e1
-1.9166692e0 -1.5000041e0 9.923642e0 9.923642e0
-1.8333362e0 -1.5000041e0 9.6111435e0 9.6111435e0
-1.7500032e0 -1.5000041e0 9.3125336e0 9.3125336e0
-1.66667e0 -1.5000041e0 9.0278122e0 9.0278122e0
-1.5833371e0 -1.5000041e0 8.7569794e0 8.7569794e0
-1.5000041e0 -1.5000041e0 8.5000366e0 8.5000366e0
-1.4166711e0 -1.5000041e0 8.2569824e0 8.2569824e0
-1.3333382e0 -1.5000041e0 8.0278152e0 8.0278152e0
-1.250005e0 -1.5000041e0 7.8125336e0 7.8125336e0
-1.166672e0 -1.5000041e0 7.6111465e0 7.6111465e0
-1.0833391e0 -1.5000041e0 7.4236465e0 7.4236465e0
-1.0000061e0 -1.5000041e0 7.2500351e0 7.2500351e0
-9.166731e-1 -1.5000041e0 7.0903125e0 7.0903125e0
-8.333401e-1 -1.5000041e0 6.9444788e0 6.9444788e0
-7.500072e-1 -1.5000041e0 6.8125336e0 6.8125336e0
-6.666742e-1 -1.5000041e0 6.6944774e0 6.6944774e0
-5.833412e-1 -1.5000041e0 6.5903099e0 6.5903099e0
-5.000082e-1 -1.5000041e0 6.5000311e0 6.5000311e0
-4.166753e-1 -1.5000041e0 6.4236412e0 6.4236412e0
-3.333421e-1 -1.5000041e0 6.3611398e0 6.3611398e0
-2.500092e-1 -1.5000041e0 6.3125275e0 6.3125275e0
-1.666762e-1 -1.5000041e0 6.2778038e0 6.2778038e0
-8.33432e-2 -1.5000041e0 6.2569688e0 6.2569688e0
-1.02e-5 -1.5000041e0 6.2500229e0 6.2500229e0
8.33228e-2 -1.5000041e0 6.2569655e0 6.2569655e0
1.666557e-1 -1.5000041e0 6.277797e0 6.277797e0
2.499887e-1 -1.5000041e0 6.3125172e0 6.3125172e0
3.333217e-1 -1.5000041e0 6.3611263e0 6.3611263e0
4.166548e-1 -1.5000041e0 6.4236241e0 6.4236241e0
4.999878e-1 -1.5000041e0 6.5000107e0 6.5000107e0
5.833208e-1 -1.5000041e0 6.590286e0 6.590286e0
6.666537e-1 -1.5000041e0 6.69445e0 6.69445e0
7.499867e-1 -1.5000041e0 6.8125029e0 6.8125029e0
8.333197e-1 -1.5000041e0 6.9444446e0 6.9444446e0
9.166527e-1 -1.5000041e0 7.090275e0 7.090275e0
9.999857e-1 -1.5000041e0 7.2499942e0 7.2499942e0
1.0833186e0 -1.5000041e0 7.4236038e0 7.4236038e0
1.1666516e0 -1.5000041e0 7.6110992e0 7.6110992e0
1.2499846e0 -1.5000041e0 7.8124847e0 7.8124847e0
1.3333177e0 -1.5000041e0 8.0277588e0 8.0277588e0
1.4166507e0 -1.5000041e0 8.2569214e0 8.2569214e0
1.4999837e0 -1.5000041e0 8.4999725e0 8.4999725e0
1.5833167e0 -1.5000041e0 8.7569122e0 8.7569122e0
1.6666496e0 -1.5000041e0 9.027742e0 9.027742e0
1.7499826e0 -1.5000041e0 9.3124649e0 9.3124649e0
1.8333156e0 -1.5000041e0 9.6110703e0 9.6110703e0
1.9166486e0 -1.5000041e0 9.9235657e0 9.9235657e0
1.9999815e0 -1.5000041e0 1.02499496e1 1.02499496e1
2.0833145e0 -1.5000041e0 1.05902222e1 1.05902222e1
2.1666476e0 -1.5000041e0 1.09443832e1 1.09443832e1
2.2499806e0 -1.5000041e0 1.13124329e1 1.13124329e1
2.3333136e0 -1.5000041e0 1.16943726e1 1.16943726e1
2.4166466e0 -1.5000041e0 1.20902069e1 1.20902069e1
2.4999796e0 -1.5000041e0 1.24999237e1 1.24999237e1

-2.5e0 -1.4166711e0 1.2090303e1 1.2090303e1
-2.416667e0 -1.4166711e0 1.16805832e1 1.16805832e1
-2.333334e0 -1.4166711e0 1.12847519e1 1.12847519e1
-2.250001e0 -1.4166711e0 1.09028107e1 1.09028107e1
-2.1666681e0 -1.4166711e0 1.05347565e1 1.05347565e1
-2.0833351e0 -1.4166711e0 1.01805847e1 1.01805847e1
-2.0000021e0 -1.4166711e0 9.8403091e0 9.8403091e0
-1.9166692e0 -1.4166711e0 9.5139221e0 9.5139221e0
-1.8333362e0 -1.4166711e0 9.2014236e0 9.2014236e0
-1.7500032e0 -1.4166711e0 8.9028137e0 8.9028137e0
-1.66667e0 -1.4166711e0 8.6180923e0 8.6180923e0
-1.5833371e0 -1.4166711e0 8.3472595e0 8.3472595e0
-1.5000041e0 -1.4166711e0 8.0903168e0 8.0903168e0
-1.4166711e0 -1.4166711e0 7.8472626e0 7.8472626e0
-1.3333382e0 -1.4166711e0 7.6180954e0 7.6180954e0
-1.250005e0 -1.4166711e0 7.4028137e0 7.4028137e0
-1.166672e0 -1.4166711e0 7.2014267e0 7.2014267e0
-1.0833391e0 -1.4166711e0 7.0139267e0 7.0139267e0
-1.0000061e0 -1.4166711e0 6.8403152e0 6.8403152e0
-9.166731e-1 -1.4166711e0 6.6805927e0 6.6805927e0
-8.333401e-1 -1.4166711e0 6.5347589e0 6.5347589e0
-7.500072e-1 -1.4166711e0 6.4028137e0 6.4028137e0
-6.666742e-1 -1.4166711e0 6.2847575e0 6.2847575e0
-5.833412e-1 -1.4166711e0 6.18059e0 6.18059e0
-5.000082e-1 -1.4166711e0 6.0903113e0 6.0903113e0
-4.166753e-1 -1.4166711e0 6.0139214e0 6.0139214e0
-3.333421e-1 -1.4166711e0 5.95142e0 5.95142e0
-2.500092e-1 -1.4166711e0 5.9028076e0 5.9028076e0
-1.666762e-1 -1.4166711e0 5.868084e0 5.868084e0
-8.33432e-2 -1.4166711e0 5.847249e0 5.847249e0
-1.02e-5 -1.4166711e0 5.840303e0 5.840303e0
8.33228e-2 -1.4166711e0 5.8472456e0 5.8472456e0
1.666557e-1 -1.4166711e0 5.8680771e0 5.8680771e0
2.499887e-1 -1.4166711e0 5.9027974e0 5.9027974e0
3.333217e-1 -1.4166711e0 5.9514064e0 5.9514064e0
4.166548e-1 -1.4166711e0 6.0139043e0 6.0139043e0
4.999878e-1 -1.4166711e0 6.0902908e0 6.0902908e0
5.833208e-1 -1.4166711e0 6.1805661e0 6.1805661e0
6.666537e-1 -1.4166711e0 6.2847302e0 6.2847302e0
7.499867e-1 -1.4166711e0 6.402783e0 6.402783e0
8.333197e-1 -1.4166711e0 6.5347247e0 6.5347247e0
9.166527e-1 -1.4166711e0 6.6805551e0 6.6805551e0
9.999857e-1 -1.4166711e0 6.8402744e0 6.8402744e0
1.0833186e0 -1.4166711e0 7.013884e0 7.013884e0
1.1666516e0 -1.4166711e0 7.2013794e0 7.2013794e0
1.2499846e0 -1.4166711e0 7.4027649e0 7.4027649e0
1.3333177e0 -1.4166711e0 7.618039e0 7.618039e0
1.4166507e0 -1.4166711e0 7.8472015e0 7.8472015e0
1.4999837e0 -1.4166711e0 8.0902527e0 8.0902527e0
1.5833167e0 -1.4166711e0 8.3471924e0 8.3471924e0
1.6666496e0 -1.4166711e0 8.6180222e0 8.6180222e0
1.7499826e0 -1.4166711e0 8.902745e0 8.902745e0
1.8333156e0 -1.4166711e0 9.2013504e0 9.2013504e0
1.9166486e0 -1.4166711e0 9.5138458e0 9.5138458e0
1.9999815e0 -1.4166711e0 9.8402298e0 9.8402298e0
2.0833145e0 -1.4166711e0 1.01805023e1 1.01805023e1
2.1666476e0 -1.4166711e0 1.05346634e1 1.05346634e1
2.2499806e0 -1.4166711e0 1.0902713e1 1.0902713e1
2.3333136e0 -1.4166711e0 1.12846527e1 1.12846527e1
2.4166466e0 -1.4166711e0 1.1680487e1 1.1680487e1
2.4999796e0 -1.4166711e0 1.20902039e1 1.20902039e1

-2.5e0 -1.3333382e0 1.16944702e1 1.16944702e1
-2.416667e0 -1.3333382e0 1.12847504e1 1.12847504e1
-2.333334e0 -1.3333382e0 1.0888919e1 1.0888919e1
-2.250001e0 -1.3333382e0 1.05069778e1 1.05069778e1
-2.1666681e0 -1.3333382e0 1.01389236e1 1.01389236e1
-2.0833351e0 -1.3333382e0 9.7847519e0 9.7847519e0
-2.0000021e0 -1.3333382e0 9.4444763e0 9.4444763e0
-1.9166692e0 -1.3333382e0 9.1180893e0 9.1180893e0
-1.8333362e0 -1.3333382e0 8.8055908e0 8.8055908e0
-1.7500032e0 -1.3333382e0 8.5069809e0 8.5069809e0
-1.66667e0 -1.3333382e0 8.2222595e0 8.2222595e0
-1.5833371e0 -1.3333382e0 7.9514267e0 7.9514267e0
-1.5000041e0 -1.3333382e0 7.694484e0 7.694484e0
-1.4166711e0 -1.3333382e0 7.4514297e0 7.4514297e0
-1.3333382e0 -1.3333382e0 7.2222626e0 7.2222626e0
-1.250005e0 -1.3333382e0 7.0069809e0 7.0069809e0
-1.166672e0 -1.3333382e0 6.8055939e0 6.8055939e0
-1.0833391e0 -1.3333382e0 6.6180939e0 6.6180939e0
-1.0000061e0 -1.3333382e0 6.4444824e0 6.4444824e0
-9.166731e-1 -1.3333382e0 6.2847598e0 6.2847598e0
-8.333401e-1 -1.3333382e0 6.1389261e0 6.1389261e0
-7.500072e-1 -1.3333382e0 6.0069809e0 6.0069809e0
-6.666742e-1 -1.3333382e0 5.8889247e0 5.8889247e0
-5.833412e-1 -1.3333382e0 5.7847572e0 5.7847572e0
-5.000082e-1 -1.3333382e0 5.6944785e0 5.6944785e0
-4.166753e-1 -1.3333382e0 5.6180885e0 5.6180885e0
-3.333421e-1 -1.3333382e0 5.5555872e0 5.5555872e0
-2.500092e-1 -1.3333382e0 5.5069748e0 5.5069748e0
-1.666762e-1 -1.3333382e0 5.4722511e0 5.4722511e0
-8.33432e-2 -1.3333382e0 5.4514162e0 5.4514162e0
-1.02e-5 -1.3333382e0 5.4444702e0 5.4444702e0
8.33228e-2 -1.3333382e0 5.4514128e0 5.4514128e0
1.666557e-1 -1.3333382e0 5.4722443e0 5.4722443e0
2.499887e-1 -1.3333382e0 5.5069646e0 5.5069646e0
3.333217e-1 -1.3333382e0 5.5555736e0 5.5555736e0
4.166548e-1 -1.3333382e0 5.6180714e0 5.6180714e0
4.999878e-1 -1.3333382e0 5.694458e0 5.694458e0
5.833208e-1 -1.3333382e0 5.7847333e0 5.7847333e0
6.666537e-1 -1.3333382e0 5.8888974e0 5.8888974e0
7.499867e-1 -1.3333382e0 6.0069502e0 6.0069502e0
8.333197e-1 -1.3333382e0 6.1388919e0 6.1388919e0
9.166527e-1 -1.3333382e0 6.2847223e0 6.2847223e0
9.999857e-1 -1.3333382e0 6.4444415e0 6.4444415e0
1.0833186e0 -1.3333382e0 6.6180511e0 6.6180511e0
1.1666516e0 -1.3333382e0 6.8055466e0 6.8055466e0
1.2499846e0 -1.3333382e0 7.006932e0 7.006932e0
1.3333177e0 -1.3333382e0 7.2222061e0 7.2222061e0
1.4166507e0 -1.3333382e0 7.4513687e0 7.4513687e0
1.4999837e0 -1.3333382e0 7.6944199e0 7.6944199e0
1.5833167e0 -1.3333382e0 7.9513596e0 7.9513596e0
1.6666496e0 -1.3333382e0 8.2221893e0 8.2221893e0
1.7499826e0 -1.3333382e0 8.5069122e0 8.5069122e0
1.8333156e0 -1.3333382e0 8.8055176e0 8.8055176e0
1.9166486e0 -1.3333382e0 9.118013e0 9.118013e0
1.9999815e0 -1.3333382e0 9.444397e0 9.444397e0
2.0833145e0 -1.3333382e0 9.7846695e0 9.7846695e0
2.1666476e0 -1.3333382e0 1.01388306e1 1.01388306e1
2.2499806e0 -1.3333382e0 1.05068802e1 1.05068802e1
2.3333136e0 -1.3333382e0 1.08888199e1 1.08888199e1
2.4166466e0 -1.3333382e0 1.12846542e1 1.12846542e1
2.4999796e0 -1.3333382e0 1.1694371e1 1.1694371e1

-2.5e0 -1.250005e0 1.13125214e1 1.13125214e1
-2.416667e0 -1.250005e0 1.09028015e1 1.09028015e1
-2.333334e0 -1.250005e0 1.05069702e1 1.05069702e1
-2.250001e0 -1.250005e0 1.0125029e1 1.0125029e1
-2.1666681e0 -1.250005e0 9.7569748e0 9.7569748e0
-2.0833351e0 -1.250005e0 9.402803e0 9.402803e0
-2.0000021e0 -1.250005e0 9.0625275e0 9.0625275e0
-1.9166692e0 -1.250005e0 8.7361404e0 8.7361404e0
-1.8333362e0 -1.250005e0 8.423642e0 8.423642e0
-1.7500032e0 -1.250005e0 8.125032e0 8.125032e0
-1.66667e0 -1.250005e0 7.8403107e0 7.8403107e0
-1.5833371e0 -1.250005e0 7.5694778e0 7.5694778e0
-1.5000041e0 -1.250005e0 7.3125351e0 7.3125351e0
-1.4166711e0 -1.250005e0 7.0694809e0 7.0694809e0
-1.3333382e0 -1.250005e0 6.8403137e0 6.8403137e0
-1.250005e0 -1.250005e0 6.625032e0 6.625032e0
-1.166672e0 -1.250005e0 6.423645e0 6.423645e0
-1.0833391e0 -1.250005e0 6.236145e0 6.236145e0
-1.0000061e0 -1.250005e0 6.0625336e0 6.0625336e0
-9.166731e-1 -1.250005e0 5.902811e0 5.902811e0
-8.333401e-1 -1.250005e0 5.7569772e0 5.7569772e0
-7.500072e-1 -1.250005e0 5.625032e0 5.625032e0
-6.666742e-1 -1.250005e0 5.5069759e0 5.5069759e0
-5.833412e-1 -1.250005e0 5.4028084e0 5.4028084e0
-5.000082e-1 -1.250005e0 5.3125296e0 5.3125296e0
-4.166753e-1 -1.250005e0 5.2361397e0 5.2361397e0
-3.333421e-1 -1.250005e0 5.1736383e0 5.1736383e0
-2.500092e-1 -1.250005e0 5.125026e0 5.125026e0
-1.666762e-1 -1.250005e0 5.0903023e0 5.0903023e0
-8.33432e-2 -1.250005e0 5.0694673e0 5.0694673e0
-1.02e-5 -1.250005e0 5.0625214e0 5.0625214e0
8.33228e-2 -1.250005e0 5.069464e0 5.069464e0
1.666557e-1 -1.250005e0 5.0902954e0 5.0902954e0
2.499887e-1 -1.250005e0 5.1250157e0 5.1250157e0
3.333217e-1 -1.250005e0 5.1736247e0 5.1736247e0
4.166548e-1 -1.250005e0 5.2361226e0 5.2361226e0
4.999878e-1 -1.250005e0 5.3125092e0 5.3125092e0
5.833208e-1 -1.250005e0 5.4027844e0 5.4027844e0
6.666537e-1 -1.250005e0 5.5069485e0 5.5069485e0
7.499867e-1 -1.250005e0 5.6250014e0 5.6250014e0
8.333197e-1 -1.250005e0 5.756943e0 5.756943e0
9.166527e-1 -1.250005e0 5.9027734e0 5.9027734e0
9.999857e-1 -1.250005e0 6.0624927e0 6.0624927e0
1.0833186e0 -1.250005e0 6.2361023e0 6.2361023e0
1.1666516e0 -1.250005e0 6.4235977e0 6.4235977e0
1.2499846e0 -1.250005e0 6.6249832e0 6.6249832e0
1.3333177e0 -1.250005e0 6.8402573e0 6.8402573e0
1.4166507e0 -1.250005e0 7.0694199e0 7.0694199e0
1.4999837e0 -1.250005e0 7.312471e0 7.312471e0
1.5833167e0 -1.250005e0 7.5694107e0 7.5694107e0
1.6666496e0 -1.250005e0 7.8402405e0 7.8402405e0
1.7499826e0 -1.250005e0 8.1249634e0 8.1249634e0
1.8333156e0 -1.250005e0 8.4235687e0 8.4235687e0
1.9166486e0 -1.250005e0 8.7360641e0 8.7360641e0
1.9999815e0 -1.250005e0 9.0624481e0 9.0624481e0
2.0833145e0 -1.250005e0 9.4027206e0 9.4027206e0
2.1666476e0 -1.250005e0 9.7568817e0 9.7568817e0
2.2499806e0 -1.250005e0 1.01249313e1 1.01249313e1
2.3333136e0 -1.250005e0 1.0506871e1 1.0506871e1
2.4166466e0 -1.250005e0 1.09027054e1 1.09027054e1
2.4999796e0 -1.250005e0 1.13124222e1 1.13124222e1

-2.5e0 -1.166672e0 1.09444656e1 1.09444656e1
-2.416667e0 -1.166672e0 1.05347458e1 1.05347458e1
-2.333334e0 -1.166672e0 1.01389145e1 1.01389145e1
-2.250001e0 -1.166672e0 9.7569733e0 9.7569733e0
-2.1666681e0 -1.166672e0 9.388919e0 9.388919e0
-2.0833351e0 -1.166672e0 9.0347473e0 9.0347473e0
-2.0000021e0 -1.166672e0 8.6944717e0 8.6944717e0
-1.9166692e0 -1.166672e0 8.3680847e0 8.3680847e0
-1.8333362e0 -1.166672e0 8.0555862e0 8.0555862e0
-1.7500032e0 -1.166672e0 7.7569763e0 7.7569763e0
-1.66667e0 -1.166672e0 7.472255e0 7.472255e0
-1.5833371e0 -1.166672e0 7.2014221e0 7.2014221e0
-1.5000041e0 -1.166672e0 6.9444794e0 6.9444794e0
-1.4166711e0 -1.166672e0 6.7014252e0 6.7014252e0
-1.3333382e0 -1.166672e0 6.472258e0 6.472258e0
-1.250005e0 -1.166672e0 6.2569763e0 6.2569763e0
-1.166672e0 -1.166672e0 6.0555893e0 6.0555893e0
-1.0833391e0 -1.166672e0 5.8680893e0 5.8680893e0
-1.0000061e0 -1.166672e0 5.6944778e0 5.6944778e0
-9.166731e-1 -1.166672e0 5.5347552e0 5.5347552e0
-8.333401e-1 -1.166672e0 5.3889215e0 5.3889215e0
-7.500072e-1 -1.166672e0 5.2569763e0 5.2569763e0
-6.666742e-1 -1.166672e0 5.1389201e0 5.1389201e0
-5.833412e-1 -1.166672e0 5.0347527e0 5.0347527e0
-5.000082e-1 -1.166672e0 4.9444739e0 4.9444739e0
-4.166753e-1 -1.166672e0 4.868084e0 4.868084e0
-3.333421e-1 -1.166672e0 4.8055826e0 4.8055826e0
-2.500092e-1 -1.166672e0 4.7569702e0 4.7569702e0
-1.666762e-1 -1.166672e0 4.7222466e0 4.7222466e0
-8.33432e-2 -1.166672e0 4.7014116e0 4.7014116e0
-1.02e-5 -1.166672e0 4.6944656e0 4.6944656e0
8.33228e-2 -1.166672e0 4.7014082e0 4.7014082e0
1.666557e-1 -1.166672e0 4.7222397e0 4.7222397e0
2.499887e-1 -1.166672e0 4.75696e0 4.75696e0
3.333217e-1 -1.166672e0 4.805569e0 4.805569e0
4.166548e-1 -1.166672e0 4.8680669e0 4.8680669e0
4.999878e-1 -1.166672e0 4.9444534e0 4.9444534e0
5.833208e-1 -1.166672e0 5.0347287e0 5.0347287e0
6.666537e-1 -1.166672e0 5.1388928e0 5.1388928e0
7.499867e-1 -1.166672e0 5.2569456e0 5.2569456e0
8.333197e-1 -1.166672e0 5.3888873e0 5.3888873e0
9.166527e-1 -1.166672e0 5.5347177e0 5.5347177e0
9.999857e-1 -1.166672e0 5.694437e0 5.694437e0
1.0833186e0 -1.166672e0 5.8680466e0 5.8680466e0
1.1666516e0 -1.166672e0 6.055542e0 6.055542e0
1.2499846e0 -1.166672e0 6.2569275e0 6.2569275e0
1.3333177e0 -1.166672e0 6.4722015e0 6.4722015e0
1.4166507e0 -1.166672e0 6.7013641e0 6.7013641e0
1.4999837e0 -1.166672e0 6.9444153e0 6.9444153e0
1.5833167e0 -1.166672e0 7.201355e0 7.201355e0
1.6666496e0 -1.166672e0 7.4721848e0 7.4721848e0
1.7499826e0 -1.166672e0 7.7569077e0 7.7569077e0
1.8333156e0 -1.166672e0 8.055513e0 8.055513e0
1.9166486e0 -1.166672e0 8.3680084e0 8.3680084e0
1.9999815e0 -1.166672e0 8.6943924e0 8.6943924e0
2.0833145e0 -1.166672e0 9.0346649e0 9.0346649e0
2.1666476e0 -1.166672e0 9.388826e0 9.388826e0
2.2499806e0 -1.166672e0 9.7568756e0 9.7568756e0
2.3333136e0 -1.166672e0 1.01388153e1 1.01388153e1
2.4166466e0 -1.166672e0 1.05346497e1 1.05346497e1
2.4999796e0 -1.166672e0 1.09443665e1 1.09443665e1

-2.5e0 -1.0833391e0 1.05903015e1 1.05903015e1
-2.416667e0 -1.0833391e0 1.01805817e1 1.01805817e1
-2.333334e0 -1.0833391e0 9.7847504e0 9.7847504e0
-2.250001e0 -1.0833391e0 9.4028091e0 9.4028091e0
-2.1666681e0 -1.0833391e0 9.034755e0 9.034755e0
-2.0833351e0 -1.0833391e0 8.6805832e0 8.6805832e0
-2.0000021e0 -1.0833391e0 8.3403076e0 8.3403076e0
-1.9166692e0 -1.0833391e0 8.0139206e0 8.0139206e0
-1.8333362e0 -1.0833391e0 7.7014221e0 7.7014221e0
-1.7500032e0 -1.0833391e0 7.4028122e0 7.4028122e0
-1.66667e0 -1.0833391e0 7.1180908e0 7.1180908e0
-1.5833371e0 -1.0833391e0 6.847258e0 6.847258e0
-1.5000041e0 -1.0833391e0 6.5903152e0 6.5903152e0
-1.4166711e0 -1.0833391e0 6.347261e0 6.347261e0
-1.3333382e0 -1.0833391e0 6.1180939e0 6.1180939e0
-1.250005e0 -1.0833391e0 5.9028122e0 5.9028122e0
-1.166672e0 -1.0833391e0 5.7014252e0 5.7014252e0
-1.0833391e0 -1.0833391e0 5.5139252e0 5.5139252e0
-1.0000061e0 -1.0833391e0 5.3403137e0 5.3403137e0
-9.166731e-1 -1.0833391e0 5.1805911e0 5.1805911e0
-8.333401e-1 -1.0833391e0 5.0347574e0 5.0347574e0
-7.500072e-1 -1.0833391e0 4.9028122e0 4.9028122e0
-6.666742e-1 -1.0833391e0 4.784756e0 4.784756e0
-5.833412e-1 -1.0833391e0 4.6805885e0 4.6805885e0
-5.000082e-1 -1.0833391e0 4.5903098e0 4.5903098e0
-4.166753e-1 -1.0833391e0 4.5139198e0 4.5139198e0
-3.333421e-1 -1.0833391e0 4.4514185e0 4.4514185e0
-2.500092e-1 -1.0833391e0 4.4028061e0 4.4028061e0
-1.666762e-1 -1.0833391e0 4.3680824e0 4.3680824e0
-8.33432e-2 -1.0833391e0 4.3472475e0 4.3472475e0
-1.02e-5 -1.0833391e0 4.3403015e0 4.3403015e0
8.33228e-2 -1.0833391e0 4.3472441e0 4.3472441e0
1.666557e-1 -1.0833391e0 4.3680756e0 4.3680756e0
2.499887e-1 -1.0833391e0 4.4027959e0 4.4027959e0
3.333217e-1 -1.0833391e0 4.4514049e0 4.4514049e0
4.166548e-1 -1.0833391e0 4.5139027e0 4.5139027e0
4.999878e-1 -1.0833391e0 4.5902893e0 4.5902893e0
5.833208e-1 -1.0833391e0 4.6805646e0 4.6805646e0
6.666537e-1 -1.0833391e0 4.7847287e0 4.7847287e0
7.499867e-1 -1.0833391e0 4.9027815e0 4.9027815e0
8.333197e-1 -1.0833391e0 5.0347232e0 5.0347232e0
9.166527e-1 -1.0833391e0 5.1805536e0 5.1805536e0
9.999857e-1 -1.0833391e0 5.3402728e0 5.3402728e0
1.0833186e0 -1.0833391e0 5.5138824e0 5.5138824e0
1.1666516e0 -1.0833391e0 5.7013779e0 5.7013779e0
1.2499846e0 -1.0833391e0 5.9027634e0 5.9027634e0
1.3333177e0 -1.0833391e0 6.1180374e0 6.1180374e0
1.4166507e0 -1.0833391e0 6.3472e0 6.3472e0
1.4999837e0 -1.0833391e0 6.5902512e0 6.5902512e0
1.5833167e0 -1.0833391e0 6.8471909e0 6.8471909e0
1.6666496e0 -1.0833391e0 7.1180206e0 7.1180206e0
1.7499826e0 -1.0833391e0 7.4027435e0 7.4027435e0
1.8333156e0 -1.0833391e0 7.7013489e0 7.7013489e0
1.9166486e0 -1.0833391e0 8.0138443e0 8.0138443e0
1.9999815e0 -1.0833391e0 8.3402283e0 8.3402283e0
2.0833145e0 -1.0833391e0 8.6805008e0 8.6805008e0
2.1666476e0 -1.0833391e0 9.0346619e0 9.0346619e0
2.2499806e0 -1.0833391e0 9.4027115e0 9.4027115e0
2.3333136e0 -1.0833391e0 9.7846512e0 9.7846512e0
2.4166466e0 -1.0833391e0 1.01804855e1 1.01804855e1
2.4999796e0 -1.0833391e0 1.05902023e1 1.05902023e1

-2.5e0 -1.0000061e0 1.02500244e1 1.02500244e1
-2.416667e0 -1.0000061e0 9.8403046e0 9.8403046e0
-2.333334e0 -1.0000061e0 9.4444733e0 9.4444733e0
-2.250001e0 -1.0000061e0 9.062532e0 9.062532e0
-2.1666681e0 -1.0000061e0 8.6944778e0 8.6944778e0
-2.0833351e0 -1.0000061e0 8.3403061e0 8.3403061e0
-2.0000021e0 -1.0000061e0 8.0000305e0 8.0000305e0
-1.9166692e0 -1.0000061e0 7.6736435e0 7.6736435e0
-1.8333362e0 -1.0000061e0 7.361145e0 7.361145e0
-1.7500032e0 -1.0000061e0 7.0625351e0 7.0625351e0
-1.66667e0 -1.0000061e0 6.7778137e0 6.7778137e0
-1.5833371e0 -1.0000061e0 6.5069809e0 6.5069809e0
-1.5000041e0 -1.0000061e0 6.2500381e0 6.2500381e0
-1.4166711e0 -1.0000061e0 6.006984e0 6.006984e0
-1.3333382e0 -1.0000061e0 5.7778168e0 5.7778168e0
-1.250005e0 -1.0000061e0 5.5625351e0 5.5625351e0
-1.166672e0 -1.0000061e0 5.361148e0 5.361148e0
-1.0833391e0 -1.0000061e0 5.173648e0 5.173648e0
-1.0000061e0 -1.0000061e0 5.0000366e0 5.0000366e0
-9.166731e-1 -1.0000061e0 4.840314e0 4.840314e0
-8.333401e-1 -1.0000061e0 4.6944803e0 4.6944803e0
-7.500072e-1 -1.0000061e0 4.5625351e0 4.5625351e0
-6.666742e-1 -1.0000061e0 4.4444789e0 4.4444789e0
-5.833412e-1 -1.0000061e0 4.3403114e0 4.3403114e0
-5.000082e-1 -1.0000061e0 4.2500327e0 4.2500327e0
-4.166753e-1 -1.0000061e0 4.1736427e0 4.1736427e0
-3.333421e-1 -1.0000061e0 4.1111414e0 4.1111414e0
-2.500092e-1 -1.0000061e0 4.062529e0 4.062529e0
-1.666762e-1 -1.0000061e0 4.0278053e0 4.0278053e0
-8.33432e-2 -1.0000061e0 4.0069704e0 4.0069704e0
-1.02e-5 -1.0000061e0 4.0000244e0 4.0000244e0
8.33228e-2 -1.0000061e0 4.006967e0 4.006967e0
1.666557e-1 -1.0000061e0 4.0277985e0 4.0277985e0
2.499887e-1 -1.0000061e0 4.0625188e0 4.0625188e0
3.333217e-1 -1.0000061e0 4.1111278e0 4.1111278e0
4.166548e-1 -1.0000061e0 4.1736256e0 4.1736256e0
4.999878e-1 -1.0000061e0 4.2500122e0 4.2500122e0
5.833208e-1 -1.0000061e0 4.3402875e0 4.3402875e0
6.666537e-1 -1.0000061e0 4.4444516e0 4.4444516e0
7.499867e-1 -1.0000061e0 4.5625044e0 4.5625044e0
8.333197e-1 -1.0000061e0 4.6944461e0 4.6944461e0
9.166527e-1 -1.0000061e0 4.8402765e0 4.8402765e0
9.999857e-1 -1.0000061e0 4.9999957e0 4.9999957e0
1.0833186e0 -1.0000061e0 5.1736053e0 5.1736053e0
1.1666516e0 -1.0000061e0 5.3611008e0 5.3611008e0
1.2499846e0 -1.0000061e0 5.5624863e0 5.5624863e0
1.3333177e0 -1.0000061e0 5.7777603e0 5.7777603e0
1.4166507e0 -1.0000061e0 6.0069229e0 6.0069229e0
1.4999837e0 -1.0000061e0 6.249974e0 6.249974e0
1.5833167e0 -1.0000061e0 6.5069138e0 6.5069138e0
1.6666496e0 -1.0000061e0 6.7777435e0 6.7777435e0
1.7499826e0 -1.0000061e0 7.0624664e0 7.0624664e0
1.8333156e0 -1.0000061e0 7.3610718e0 7.3610718e0
1.9166486e0 -1.0000061e0 7.6735672e0 7.6735672e0
1.9999815e0 -1.0000061e0 7.9999512e0 7.9999512e0
2.0833145e0 -1.0000061e0 8.3402237e0 8.3402237e0
2.1666476e0 -1.0000061e0 8.6943848e0 8.6943848e0
2.2499806e0 -1.0000061e0 9.0624344e0 9.0624344e0
2.3333136e0 -1.0000061e0 9.4443741e0 9.4443741e0
2.4166466e0 -1.0000061e0 9.8402084e0 9.8402084e0
2.4999796e0 -1.0000061e0 1.02499252e1 1.02499252e1

-2.5e0 -9.166731e-1 9.9236359e0 9.9236359e0
-2.416667e0 -9.166731e-1 9.513916e0 9.513916e0
-2.333334e0 -9.166731e-1 9.1180847e0 9.1180847e0
-2.250001e0 -9.166731e-1 8.7361435e0 8.7361435e0
-2.1666681e0 -9.166731e-1 8.3680893e0 8.3680893e0
-2.0833351e0 -9.166731e-1 8.0139175e0 8.0139175e0
-2.0000021e0 -9.166731e-1 7.673642e0 7.673642e0
-1.9166692e0 -9.166731e-1 7.347255e0 7.347255e0
-1.8333362e0 -9.166731e-1 7.0347565e0 7.0347565e0
-1.7500032e0 -9.166731e-1 6.7361465e0 6.7361465e0
-1.66667e0 -9.166731e-1 6.4514252e0 6.4514252e0
-1.5833371e0 -9.166731e-1 6.1805923e0 6.1805923e0
-1.5000041e0 -9.166731e-1 5.9236496e0 5.9236496e0
-1.4166711e0 -9.166731e-1 5.6805954e0 5.6805954e0
-1.3333382e0 -9.166731e-1 5.4514282e0 5.4514282e0
-1.250005e0 -9.166731e-1 5.2361465e0 5.2361465e0
-1.166672e0 -9.166731e-1 5.0347595e0 5.0347595e0
-1.0833391e0 -9.166731e-1 4.8472595e0 4.8472595e0
-1.0000061e0 -9.166731e-1 4.673648e0 4.673648e0
-9.166731e-1 -9.166731e-1 4.5139255e0 4.5139255e0
-8.333401e-1 -9.166731e-1 4.3680917e0 4.3680917e0
-7.500072e-1 -9.166731e-1 4.2361465e0 4.2361465e0
-6.666742e-1 -9.166731e-1 4.1180904e0 4.1180904e0
-5.833412e-1 -9.166731e-1 4.0139229e0 4.0139229e0
-5.000082e-1 -9.166731e-1 3.9236441e0 3.9236441e0
-4.166753e-1 -9.166731e-1 3.8472542e0 3.8472542e0
-3.333421e-1 -9.166731e-1 3.7847528e0 3.7847528e0
-2.500092e-1 -9.166731e-1 3.7361404e0 3.7361404e0
-1.666762e-1 -9.166731e-1 3.7014168e0 3.7014168e0
-8.33432e-2 -9.166731e-1 3.6805818e0 3.6805818e0
-1.02e-5 -9.166731e-1 3.6736359e0 3.6736359e0
8.33228e-2 -9.166731e-1 3.6805785e0 3.6805785e0
1.666557e-1 -9.166731e-1 3.7014099e0 3.7014099e0
2.499887e-1 -9.166731e-1 3.7361302e0 3.7361302e0
3.333217e-1 -9.166731e-1 3.7847392e0 3.7847392e0
4.166548e-1 -9.166731e-1 3.8472371e0 3.8472371e0
4.999878e-1 -9.166731e-1 3.9236237e0 3.9236237e0
5.833208e-1 -9.166731e-1 4.013899e0 4.013899e0
6.666537e-1 -9.166731e-1 4.118063e0 4.118063e0
7.499867e-1 -9.166731e-1 4.2361159e0 4.2361159e0
8.333197e-1 -9.166731e-1 4.3680576e0 4.3680576e0
9.166527e-1 -9.166731e-1 4.513888e0 4.513888e0
9.999857e-1 -9.166731e-1 4.6736072e0 4.6736072e0
1.0833186e0 -9.166731e-1 4.8472168e0 4.8472168e0
1.1666516e0 -9.166731e-1 5.0347122e0 5.0347122e0
1.2499846e0 -9.166731e-1 5.2360977e0 5.2360977e0
1.3333177e0 -9.166731e-1 5.4513718e0 5.4513718e0
1.4166507e0 -9.166731e-1 5.6805344e0 5.6805344e0
1.4999837e0 -9.166731e-1 5.9235855e0 5.9235855e0
1.5833167e0 -9.166731e-1 6.1805252e0 6.1805252e0
1.6666496e0 -9.166731e-1 6.451355e0 6.451355e0
1.7499826e0 -9.166731e-1 6.7360779e0 6.7360779e0
1.8333156e0 -9.166731e-1 7.0346832e0 7.0346832e0
1.9166486e0 -9.166731e-1 7.3471786e0 7.3471786e0
1.9999815e0 -9.166731e-1 7.6735626e0 7.6735626e0
2.0833145e0 -9.166731e-1 8.0138351e0 8.0138351e0
2.1666476e0 -9.166731e-1 8.3679962e0 8.3679962e0
2.2499806e0 -9.166731e-1 8.7360458e0 8.7360458e0
2.3333136e0 -9.166731e-1 9.1179855e0 9.1179855e0
2.4166466e0 -9.166731e-1 9.5138199e0 9.5138199e0
2.4999796e0 -9.166731e-1 9.9235367e0 9.9235367e0

-2.5e0 -8.333401e-1 9.6111374e0 9.6111374e0
-2.416667e0 -8.333401e-1 9.2014175e0 9.2014175e0
-2.333334e0 -8.333401e-1 8.8055862e0 8.8055862e0
-2.250001e0 -8.333401e-1 8.423645e0 8.423645e0
-2.1666681e0 -8.333401e-1 8.0555908e0 8.0555908e0
-2.0833351e0 -8.333401e-1 7.701419e0 7.701419e0
-2.0000021e0 -8.333401e-1 7.3611435e0 7.3611435e0
-1.9166692e0 -8.333401e-1 7.0347565e0 7.0347565e0
-1.8333362e0 -8.333401e-1 6.722258e0 6.722258e0
-1.7500032e0 -8.333401e-1 6.423648e0 6.423648e0
-1.66667e0 -8.333401e-1 6.1389267e0 6.1389267e0
-1.5833371e0 -8.333401e-1 5.8680939e0 5.8680939e0
-1.5000041e0 -8.333401e-1 5.6111511e0 5.6111511e0
-1.4166711e0 -8.333401e-1 5.368097e0 5.368097e0
-1.3333382e0 -8.333401e-1 5.1389297e0 5.1389297e0
-1.250005e0 -8.333401e-1 4.923648e0 4.923648e0
-1.166672e0 -8.333401e-1 4.722261e0 4.722261e0
-1.0833391e0 -8.333401e-1 4.534761e0 4.534761e0
-1.0000061e0 -8.333401e-1 4.3611496e0 4.3611496e0
-9.166731e-1 -8.333401e-1 4.201427e0 4.201427e0
-8.333401e-1 -8.333401e-1 4.0555933e0 4.0555933e0
-7.500072e-1 -8.333401e-1 3.923648e0 3.923648e0
-6.666742e-1 -8.333401e-1 3.8055919e0 3.8055919e0
-5.833412e-1 -8.333401e-1 3.7014244e0 3.7014244e0
-5.000082e-1 -8.333401e-1 3.6111456e0 3.6111456e0
-4.166753e-1 -8.333401e-1 3.5347557e0 3.5347557e0
-3.333421e-1 -8.333401e-1 3.4722543e0 3.4722543e0
-2.500092e-1 -8.333401e-1 3.423642e0 3.423642e0
-1.666762e-1 -8.333401e-1 3.3889183e0 3.3889183e0
-8.33432e-2 -8.333401e-1 3.3680833e0 3.3680833e0
-1.02e-5 -8.333401e-1 3.3611374e0 3.3611374e0
8.33228e-2 -8.333401e-1 3.36808e0 3.36808e0
1.666557e-1 -8.333401e-1 3.3889114e0 3.3889114e0
2.499887e-1 -8.333401e-1 3.4236317e0 3.4236317e0
3.333217e-1 -8.333401e-1 3.4722408e0 3.4722408e0
4.166548e-1 -8.333401e-1 3.5347386e0 3.5347386e0
4.999878e-1 -8.333401e-1 3.6111252e0 3.6111252e0
5.833208e-1 -8.333401e-1 3.7014005e0 3.7014005e0
6.666537e-1 -8.333401e-1 3.8055646e0 3.8055646e0
7.499867e-1 -8.333401e-1 3.9236174e0 3.9236174e0
8.333197e-1 -8.333401e-1 4.0555591e0 4.0555591e0
9.166527e-1 -8.333401e-1 4.2013895e0 4.2013895e0
9.999857e-1 -8.333401e-1 4.3611087e0 4.3611087e0
1.0833186e0 -8.333401e-1 4.5347183e0 4.5347183e0
1.1666516e0 -8.333401e-1 4.7222137e0 4.7222137e0
1.2499846e0 -8.333401e-1 4.9235992e0 4.9235992e0
1.3333177e0 -8.333401e-1 5.1388733e0 5.1388733e0
1.4166507e0 -8.333401e-1 5.3680359e0 5.3680359e0
1.4999837e0 -8.333401e-1 5.611087e0 5.611087e0
1.5833167e0 -8.333401e-1 5.8680267e0 5.8680267e0
1.6666496e0 -8.333401e-1 6.1388565e0 6.1388565e0
1.7499826e0 -8.333401e-1 6.4235794e0 6.4235794e0
1.8333156e0 -8.333401e-1 6.7221848e0 6.7221848e0
1.9166486e0 -8.333401e-1 7.0346802e0 7.0346802e0
1.9999815e0 -8.333401e-1 7.3610641e0 7.3610641e0
2.0833145e0 -8.333401e-1 7.7013367e0 7.7013367e0
2.1666476e0 -8.333401e-1 8.0554977e0 8.0554977e0
2.2499806e0 -8.333401e-1 8.4235474e0 8.4235474e0
2.3333136e0 -8.333401e-1 8.805487e0 8.805487e0
2.4166466e0 -8.333401e-1 9.2013214e0 9.2013214e0
2.4999796e0 -8.333401e-1 9.6110382e0 9.6110382e0

-2.5e0 -7.500072e-1 9.312526e0 9.312526e0
-2.416667e0 -7.500072e-1 8.9028061e0 8.9028061e0
-2.333334e0 -7.500072e-1 8.5069748e0 8.5069748e0
-2.250001e0 -7.500072e-1 8.1250336e0 8.1250336e0
-2.1666681e0 -7.500072e-1 7.7569794e0 7.7569794e0
-2.0833351e0 -7.500072e-1 7.4028076e0 7.4028076e0
-2.0000021e0 -7.500072e-1 7.062532e0 7.062532e0
-1.9166692e0 -7.500072e-1 6.736145e0 6.736145e0
-1.8333362e0 -7.500072e-1 6.4236465e0 6.4236465e0
-1.7500032e0 -7.500072e-1 6.1250366e0 6.1250366e0
-1.66667e0 -7.500072e-1 5.8403152e0 5.8403152e0
-1.5833371e0 -7.500072e-1 5.5694824e0 5.5694824e0
-1.5000041e0 -7.500072e-1 5.3125397e0 5.3125397e0
-1.4166711e0 -7.500072e-1 5.0694855e0 5.0694855e0
-1.3333382e0 -7.500072e-1 4.8403183e0 4.8403183e0
-1.250005e0 -7.500072e-1 4.6250366e0 4.6250366e0
-1.166672e0 -7.500072e-1 4.4236496e0 4.4236496e0
-1.0833391e0 -7.500072e-1 4.2361496e0 4.2361496e0
-1.0000061e0 -7.500072e-1 4.0625381e0 4.0625381e0
-9.166731e-1 -7.500072e-1 3.9028156e0 3.9028156e0
-8.333401e-1 -7.500072e-1 3.7569818e0 3.7569818e0
-7.500072e-1 -7.500072e-1 3.6250366e0 3.6250366e0
-6.666742e-1 -7.500072e-1 3.5069804e0 3.5069804e0
-5.833412e-1 -7.500072e-1 3.402813e0 3.402813e0
-5.000082e-1 -7.500072e-1 3.3125342e0 3.3125342e0
-4.166753e-1 -7.500072e-1 3.2361443e0 3.2361443e0
-3.333421e-1 -7.500072e-1 3.1736429e0 3.1736429e0
-2.500092e-1 -7.500072e-1 3.1250305e0 3.1250305e0
-1.666762e-1 -7.500072e-1 3.0903069e0 3.0903069e0
-8.33432e-2 -7.500072e-1 3.0694719e0 3.0694719e0
-1.02e-5 -7.500072e-1 3.062526e0 3.062526e0
8.33228e-2 -7.500072e-1 3.0694685e0 3.0694685e0
1.666557e-1 -7.500072e-1 3.0903e0 3.0903e0
2.499887e-1 -7.500072e-1 3.1250203e0 3.1250203e0
3.333217e-1 -7.500072e-1 3.1736293e0 3.1736293e0
4.166548e-1 -7.500072e-1 3.2361272e0 3.2361272e0
4.999878e-1 -7.500072e-1 3.3125137e0 3.3125137e0
5.833208e-1 -7.500072e-1 3.402789e0 3.402789e0
6.666537e-1 -7.500072e-1 3.5069531e0 3.5069531e0
7.499867e-1 -7.500072e-1 3.625006e0 3.625006e0
8.333197e-1 -7.500072e-1 3.7569476e0 3.7569476e0
9.166527e-1 -7.500072e-1 3.902778e0 3.902778e0
9.999857e-1 -7.500072e-1 4.0624973e0 4.0624973e0
1.0833186e0 -7.500072e-1 4.2361069e0 4.2361069e0
1.1666516e0 -7.500072e-1 4.4236023e0 4.4236023e0
1.2499846e0 -7.500072e-1 4.6249878e0 4.6249878e0
1.3333177e0 -7.500072e-1 4.8402618e0 4.8402618e0
1.4166507e0 -7.500072e-1 5.0694244e0 5.0694244e0
1.4999837e0 -7.500072e-1 5.3124756e0 5.3124756e0
1.5833167e0 -7.500072e-1 5.5694153e0 5.5694153e0
1.6666496e0 -7.500072e-1 5.840245e0 5.840245e0
1.7499826e0 -7.500072e-1 6.124968e0 6.124968e0
1.8333156e0 -7.500072e-1 6.4235733e0 6.4235733e0
1.9166486e0 -7.500072e-1 6.7360687e0 6.7360687e0
1.9999815e0 -7.500072e-1 7.0624527e0 7.0624527e0
2.0833145e0 -7.500072e-1 7.4027252e0 7.4027252e0
2.1666476e0 -7.500072e-1 7.7568863e0 7.7568863e0
2.2499806e0 -7.500072e-1 8.1249359e0 8.1249359e0
2.3333136e0 -7.500072e-1 8.5068756e0 8.5068756e0
2.4166466e0 -7.500072e-1 8.90271e0 8.90271e0
2.4999796e0 -7.500072e-1 9.3124268e0 9.3124268e0

-2.5e0 -6.666742e-1 9.0278046e0 9.0278046e0
-2.416667e0 -6.666742e-1 8.6180847e0 8.6180847e0
-2.333334e0 -6.666742e-1 8.2222534e0 8.2222534e0
-2.250001e0 -6.666742e-1 7.8403122e0 7.8403122e0
-2.1666681e0 -6.666742e-1 7.472258e0 7.472258e0
-2.0833351e0 -6.666742e-1 7.1180862e0 7.1180862e0
-2.0000021e0 -6.666742e-1 6.7778107e0 6.7778107e0
-1.9166692e0 -6.666742e-1 6.4514236e0 6.4514236e0
-1.8333362e0 -6.666742e-1 6.1389252e0 6.1389252e0
-1.7500032e0 -6.666742e-1 5.8403152e0 5.8403152e0
-1.66667e0 -6.666742e-1 5.5555939e0 5.5555939e0
-1.5833371e0 -6.666742e-1 5.284761e0 5.284761e0
-1.5000041e0 -6.666742e-1 5.0278183e0 5.0278183e0
-1.4166711e0 -6.666742e-1 4.7847641e0 4.7847641e0
-1.3333382e0 -6.666742e-1 4.555597e0 4.555597e0
-1.250005e0 -6.666742e-1 4.3403152e0 4.3403152e0
-1.166672e0 -6.666742e-1 4.1389282e0 4.1389282e0
-1.0833391e0 -6.666742e-1 3.9514282e0 3.9514282e0
-1.0000061e0 -6.666742e-1 3.7778168e0 3.7778168e0
-9.166731e-1 -6.666742e-1 3.6180942e0 3.6180942e0
-8.333401e-1 -6.666742e-1 3.4722604e0 3.4722604e0
-7.500072e-1 -6.666742e-1 3.3403152e0 3.3403152e0
-6.666742e-1 -6.666742e-1 3.222259e0 3.222259e0
-5.833412e-1 -6.666742e-1 3.1180916e0 3.1180916e0
-5.000082e-1 -6.666742e-1 3.0278128e0 3.0278128e0
-4.166753e-1 -6.666742e-1 2.9514229e0 2.9514229e0
-3.333421e-1 -6.666742e-1 2.8889215e0 2.8889215e0
-2.500092e-1 -6.666742e-1 2.8403091e0 2.8403091e0
-1.666762e-1 -6.666742e-1 2.8055855e0 2.8055855e0
-8.33432e-2 -6.666742e-1 2.7847505e0 2.7847505e0
-1.02e-5 -6.666742e-1 2.7778046e0 2.7778046e0
8.33228e-2 -6.666742e-1 2.7847472e0 2.7847472e0
1.666557e-1 -6.666742e-1 2.8055786e0 2.8055786e0
2.499887e-1 -6.666742e-1 2.8402989e0 2.8402989e0
3.333217e-1 -6.666742e-1 2.888908e0 2.888908e0
4.166548e-1 -6.666742e-1 2.9514058e0 2.9514058e0
4.999878e-1 -6.666742e-1 3.0277924e0 3.0277924e0
5.833208e-1 -6.666742e-1 3.1180676e0 3.1180676e0
6.666537e-1 -6.666742e-1 3.2222318e0 3.2222318e0
7.499867e-1 -6.666742e-1 3.3402846e0 3.3402846e0
8.333197e-1 -6.666742e-1 3.4722263e0 3.4722263e0
9.166527e-1 -6.666742e-1 3.6180566e0 3.6180566e0
9.999857e-1 -6.666742e-1 3.7777759e0 3.7777759e0
1.0833186e0 -6.666742e-1 3.9513855e0 3.9513855e0
1.1666516e0 -6.666742e-1 4.1388809e0 4.1388809e0
1.2499846e0 -6.666742e-1 4.3402664e0 4.3402664e0
1.3333177e0 -6.666742e-1 4.5555405e0 4.5555405e0
1.4166507e0 -6.666742e-1 4.784703e0 4.784703e0
1.4999837e0 -6.666742e-1 5.0277542e0 5.0277542e0
1.5833167e0 -6.666742e-1 5.2846939e0 5.2846939e0
1.6666496e0 -6.666742e-1 5.5555237e0 5.5555237e0
1.7499826e0 -6.666742e-1 5.8402466e0 5.8402466e0
1.8333156e0 -6.666742e-1 6.138852e0 6.138852e0
1.9166486e0 -6.666742e-1 6.4513474e0 6.4513474e0
1.9999815e0 -6.666742e-1 6.7777313e0 6.7777313e0
2.0833145e0 -6.666742e-1 7.1180038e0 7.1180038e0
2.1666476e0 -6.666742e-1 7.4721649e0 7.4721649e0
2.2499806e0 -6.666742e-1 7.8402145e0 7.8402145e0
2.3333136e0 -6.666742e-1 8.2221542e0 8.2221542e0
2.4166466e0 -6.666742e-1 8.6179886e0 8.6179886e0
2.4999796e0 -6.666742e-1 9.0277054e0 9.0277054e0

-2.5e0 -5.833412e-1 8.7569672e0 8.7569672e0
-2.416667e0 -5.833412e-1 8.3472473e0 8.3472473e0
-2.333334e0 -5.833412e-1 7.951416e0 7.951416e0
-2.250001e0 -5.833412e-1 7.5694748e0 7.5694748e0
-2.1666681e0 -5.833412e-1 7.2014206e0 7.2014206e0
-2.0833351e0 -5.833412e-1 6.8472488e0 6.8472488e0
-2.0000021e0 -5.833412e-1 6.5069733e0 6.5069733e0
-1.9166692e0 -5.833412e-1 6.1805862e0 6.1805862e0
-1.8333362e0 -5.833412e-1 5.8680878e0 5.8680878e0
-1.7500032e0 -5.833412e-1 5.5694778e0 5.5694778e0
-1.66667e0 -5.833412e-1 5.2847565e0 5.2847565e0
-1.5833371e0 -5.833412e-1 5.0139236e0 5.0139236e0
-1.5000041e0 -5.833412e-1 4.7569809e0 4.7569809e0
-1.4166711e0 -5.833412e-1 4.5139267e0 4.5139267e0
-1.3333382e0 -5.833412e-1 4.2847595e0 4.2847595e0
-1.250005e0 -5.833412e-1 4.0694778e0 4.0694778e0
-1.166672e0 -5.833412e-1 3.8680908e0 3.8680908e0
-1.0833391e0 -5.833412e-1 3.6805908e0 3.6805908e0
-1.0000061e0 -5.833412e-1 3.5069794e0 3.5069794e0
-9.166731e-1 -5.833412e-1 3.3472568e0 3.3472568e0
-8.333401e-1 -5.833412e-1 3.201423e0 3.201423e0
-7.500072e-1 -5.833412e-1 3.0694778e0 3.0694778e0
-6.666742e-1 -5.833412e-1 2.9514217e0 2.9514217e0
-5.833412e-1 -5.833412e-1 2.8472542e0 2.8472542e0
-5.000082e-1 -5.833412e-1 2.7569754e0 2.7569754e0
-4.166753e-1 -5.833412e-1 2.6805855e0 2.6805855e0
-3.333421e-1 -5.833412e-1 2.6180841e0 2.6180841e0
-2.500092e-1 -5.833412e-1 2.5694717e0 2.5694717e0
-1.666762e-1 -5.833412e-1 2.5347481e0 2.5347481e0
-8.33432e-2 -5.833412e-1 2.5139131e0 2.5139131e0
-1.02e-5 -5.833412e-1 2.5069672e0 2.5069672e0
8.33228e-2 -5.833412e-1 2.5139098e0 2.5139098e0
1.666557e-1 -5.833412e-1 2.5347412e0 2.5347412e0
2.499887e-1 -5.833412e-1 2.5694615e0 2.5694615e0
3.333217e-1 -5.833412e-1 2.6180705e0 2.6180705e0
4.166548e-1 -5.833412e-1 2.6805684e0 2.6805684e0
4.999878e-1 -5.833412e-1 2.756955e0 2.756955e0
5.833208e-1 -5.833412e-1 2.8472302e0 2.8472302e0
6.666537e-1 -5.833412e-1 2.9513943e0 2.9513943e0
7.499867e-1 -5.833412e-1 3.0694472e0 3.0694472e0
8.333197e-1 -5.833412e-1 3.2013889e0 3.2013889e0
9.166527e-1 -5.833412e-1 3.3472192e0 3.3472192e0
9.999857e-1 -5.833412e-1 3.5069385e0 3.5069385e0
1.0833186e0 -5.833412e-1 3.6805481e0 3.6805481e0
1.1666516e0 -5.833412e-1 3.8680435e0 3.8680435e0
1.2499846e0 -5.833412e-1 4.069429e0 4.069429e0
1.3333177e0 -5.833412e-1 4.284703e0 4.284703e0
1.4166507e0 -5.833412e-1 4.5138657e0 4.5138657e0
1.4999837e0 -5.833412e-1 4.7569168e0 4.7569168e0
1.5833167e0 -5.833412e-1 5.0138565e0 5.0138565e0
1.6666496e0 -5.833412e-1 5.2846863e0 5.2846863e0
1.7499826e0 -5.833412e-1 5.5694092e0 5.5694092e0
1.8333156e0 -5.833412e-1 5.8680145e0 5.8680145e0
1.9166486e0 -5.833412e-1 6.18051e0 6.18051e0
1.9999815e0 -5.833412e-1 6.5068939e0 6.5068939e0
2.0833145e0 -5.833412e-1 6.8471664e0 6.8471664e0
2.1666476e0 -5.833412e-1 7.2013275e0 7.2013275e0
2.2499806e0 -5.833412e-1 7.5693771e0 7.5693771e0
2.3333136e0 -5.833412e-1 7.9513168e0 7.9513168e0
2.4166466e0 -5.833412e-1 8.3471512e0 8.3471512e0
2.4999796e0 -5.833412e-1 8.756868e0 8.756868e0

-2.5e0 -5.000082e-1 8.5000229e0 8.5000229e0
-2.416667e0 -5.000082e-1 8.090303e0 8.090303e0
-2.333334e0 -5.000082e-1 7.6944717e0 7.6944717e0
-2.250001e0 -5.000082e-1 7.3125305e0 7.3125305e0
-2.1666681e0 -5.000082e-1 6.9444763e0 6.9444763e0
-2.0833351e0 -5.000082e-1 6.5903046e0 6.5903046e0
-2.0000021e0 -5.000082e-1 6.250029e0 6.250029e0
-1.9166692e0 -5.000082e-1 5.923642e0 5.923642e0
-1.8333362e0 -5.000082e-1 5.6111435e0 5.6111435e0
-1.7500032e0 -5.000082e-1 5.3125336e0 5.3125336e0
-1.66667e0 -5.000082e-1 5.0278122e0 5.0278122e0
-1.5833371e0 -5.000082e-1 4.7569794e0 4.7569794e0
-1.5000041e0 -5.000082e-1 4.5000366e0 4.5000366e0
-1.4166711e0 -5.000082e-1 4.2569824e0 4.2569824e0
-1.3333382e0 -5.000082e-1 4.0278152e0 4.0278152e0
-1.250005e0 -5.000082e-1 3.8125336e0 3.8125336e0
-1.166672e0 -5.000082e-1 3.6111465e0 3.6111465e0
-1.0833391e0 -5.000082e-1 3.4236465e0 3.4236465e0
-1.0000061e0 -5.000082e-1 3.2500351e0 3.2500351e0
-9.166731e-1 -5.000082e-1 3.0903125e0 3.0903125e0
-8.333401e-1 -5.000082e-1 2.9444788e0 2.9444788e0
-7.500072e-1 -5.000082e-1 2.8125336e0 2.8125336e0
-6.666742e-1 -5.000082e-1 2.6944774e0 2.6944774e0
-5.833412e-1 -5.000082e-1 2.5903099e0 2.5903099e0
-5.000082e-1 -5.000082e-1 2.5000311e0 2.5000311e0
-4.166753e-1 -5.000082e-1 2.4236412e0 2.4236412e0
-3.333421e-1 -5.000082e-1 2.3611398e0 2.3611398e0
-2.500092e-1 -5.000082e-1 2.3125275e0 2.3125275e0
-1.666762e-1 -5.000082e-1 2.2778038e0 2.2778038e0
-8.33432e-2 -5.000082e-1 2.2569688e0 2.2569688e0
-1.02e-5 -5.000082e-1 2.2500229e0 2.2500229e0
8.33228e-2 -5.000082e-1 2.2569655e0 2.2569655e0
1.666557e-1 -5.000082e-1 2.277797e0 2.277797e0
2.499887e-1 -5.000082e-1 2.3125172e0 2.3125172e0
3.333217e-1 -5.000082e-1 2.3611263e0 2.3611263e0
4.166548e-1 -5.000082e-1 2.4236241e0 2.4236241e0
4.999878e-1 -5.000082e-1 2.5000107e0 2.5000107e0
5.833208e-1 -5.000082e-1 2.590286e0 2.590286e0
6.666537e-1 -5.000082e-1 2.69445e0 2.69445e0
7.499867e-1 -5.000082e-1 2.8125029e0 2.8125029e0
8.333197e-1 -5.000082e-1 2.9444446e0 2.9444446e0
9.166527e-1 -5.000082e-1 3.090275e0 3.090275e0
9.999857e-1 -5.000082e-1 3.2499942e0 3.2499942e0
1.0833186e0 -5.000082e-1 3.4236038e0 3.4236038e0
1.1666516e0 -5.000082e-1 3.6110992e0 3.6110992e0
1.2499846e0 -5.000082e-1 3.8124847e0 3.8124847e0
1.3333177e0 -5.000082e-1 4.0277588e0 4.0277588e0
1.4166507e0 -5.000082e-1 4.2569214e0 4.2569214e0
1.4999837e0 -5.000082e-1 4.4999725e0 4.4999725e0
1.5833167e0 -5.000082e-1 4.7569122e0 4.7569122e0
1.6666496e0 -5.000082e-1 5.027742e0 5.027742e0
1.7499826e0 -5.000082e-1 5.3124649e0 5.3124649e0
1.8333156e0 -5.000082e-1 5.6110703e0 5.6110703e0
1.9166486e0 -5.000082e-1 5.9235657e0 5.9235657e0
1.9999815e0 -5.000082e-1 6.2499496e0 6.2499496e0
2.0833145e0 -5.000082e-1 6.5902222e0 6.5902222e0
2.1666476e0 -5.000082e-1 6.9443832e0 6.9443832e0
2.2499806e0 -5.000082e-1 7.3124329e0 7.3124329e0
2.3333136e0 -5.000082e-1 7.6943726e0 7.6943726e0
2.4166466e0 -5.000082e-1 8.0902069e0 8.0902069e0
2.4999796e0 -5.000082e-1 8.4999237e0 8.4999237e0

-2.5e0 -4.166753e-1 8.2569672e0 8.2569672e0
-2.416667e0 -4.166753e-1 7.8472473e0 7.8472473e0
-2.333334e0 -4.166753e-1 7.451416e0 7.451416e0
-2.250001e0 -4.166753e-1 7.0694748e0 7.0694748e0
-2.1666681e0 -4.166753e-1 6.7014206e0 6.7014206e0
-2.0833351e0 -4.166753e-1 6.3472488e0 6.3472488e0
-2.0000021e0 -4.166753e-1 6.0069733e0 6.0069733e0
-1.9166692e0 -4.166753e-1 5.6805862e0 5.6805862e0
-1.8333362e0 -4.166753e-1 5.3680878e0 5.3680878e0
-1.7500032e0 -4.166753e-1 5.0694778e0 5.0694778e0
-1.66667e0 -4.166753e-1 4.7847565e0 4.7847565e0
-1.5833371e0 -4.166753e-1 4.5139236e0 4.5139236e0
-1.5000041e0 -4.166753e-1 4.2569809e0 4.2569809e0
-1.4166711e0 -4.166753e-1 4.0139267e0 4.0139267e0
-1.3333382e0 -4.166753e-1 3.7847595e0 3.7847595e0
-1.250005e0 -4.166753e-1 3.5694778e0 3.5694778e0
-1.166672e0 -4.166753e-1 3.3680908e0 3.3680908e0
-1.0833391e0 -4.166753e-1 3.1805908e0 3.1805908e0
-1.0000061e0 -4.166753e-1 3.0069794e0 3.0069794e0
-9.166731e-1 -4.166753e-1 2.8472568e0 2.8472568e0
-8.333401e-1 -4.166753e-1 2.701423e0 2.701423e0
-7.500072e-1 -4.166753e-1 2.5694778e0 2.5694778e0
-6.666742e-1 -4.166753e-1 2.4514217e0 2.4514217e0
-5.833412e-1 -4.166753e-1 2.3472542e0 2.3472542e0
-5.000082e-1 -4.166753e-1 2.2569754e0 2.2569754e0
-4.166753e-1 -4.166753e-1 2.1805855e0 2.1805855e0
-3.333421e-1 -4.166753e-1 2.1180841e0 2.1180841e0
-2.500092e-1 -4.166753e-1 2.0694717e0 2.0694717e0
-1.666762e-1 -4.166753e-1 2.0347481e0 2.0347481e0
-8.33432e-2 -4.166753e-1 2.0139131e0 2.0139131e0
-1.02e-5 -4.166753e-1 2.0069672e0 2.0069672e0
8.33228e-2 -4.166753e-1 2.0139098e0 2.0139098e0
1.666557e-1 -4.166753e-1 2.0347412e0 2.0347412e0
2.499887e-1 -4.166753e-1 2.0694615e0 2.0694615e0
3.333217e-1 -4.166753e-1 2.1180705e0 2.1180705e0
4.166548e-1 -4.166753e-1 2.1805684e0 2.1805684e0
4.999878e-1 -4.166753e-1 2.256955e0 2.256955e0
5.833208e-1 -4.166753e-1 2.3472302e0 2.3472302e0
6.666537e-1 -4.166753e-1 2.4513943e0 2.4513943e0
7.499867e-1 -4.166753e-1 2.5694472e0 2.5694472e0
8.333197e-1 -4.166753e-1 2.7013889e0 2.7013889e0
9.166527e-1 -4.166753e-1 2.8472192e0 2.8472192e0
9.999857e-1 -4.166753e-1 3.0069385e0 3.0069385e0
1.0833186e0 -4.166753e-1 3.1805481e0 3.1805481e0
1.1666516e0 -4.166753e-1 3.3680435e0 3.3680435e0
1.2499846e0 -4.166753e-1 3.569429e0 3.569429e0
1.3333177e0 -4.166753e-1 3.784703e0 3.784703e0
1.4166507e0 -4.166753e-1 4.0138657e0 4.0138657e0
1.4999837e0 -4.166753e-1 4.2569168e0 4.2569168e0
1.5833167e0 -4.166753e-1 4.5138565e0 4.5138565e0
1.6666496e0 -4.166753e-1 4.7846863e0 4.7846863e0
1.7499826e0 -4.166753e-1 5.0694092e0 5.0694092e0
1.8333156e0 -4.166753e-1 5.3680145e0 5.3680145e0
1.9166486e0 -4.166753e-1 5.68051e0 5.68051e0
1.9999815e0 -4.166753e-1 6.0068939e0 6.0068939e0
2.0833145e0 -4.166753e-1 6.3471664e0 6.3471664e0
2.1666476e0 -4.166753e-1 6.7013275e0 6.7013275e0
2.2499806e0 -4.166753e-1 7.0693771e0 7.0693771e0
2.3333136e0 -4.166753e-1 7.4513168e0 7.4513168e0
2.4166466e0 -4.166753e-1 7.8471512e0 7.8471512e0
2.4999796e0 -4.166753e-1 8.256868e0 8.256868e0

-2.5e0 -3.333421e-1 8.0278015e0 8.0278015e0
-2.416667e0 -3.333421e-1 7.6180817e0 7.6180817e0
-2.333334e0 -3.333421e-1 7.2222504e0 7.2222504e0
-2.250001e0 -3.333421e-1 6.8403091e0 6.8403091e0
-2.1666681e0 -3.333421e-1 6.472255e0 6.472255e0
-2.0833351e0 -3.333421e-1 6.1180832e0 6.1180832e0
-2.0000021e0 -3.333421e-1 5.7778076e0 5.7778076e0
-1.9166692e0 -3.333421e-1 5.4514206e0 5.4514206e0
-1.8333362e0 -3.333421e-1 5.1389221e0 5.1389221e0
-1.7500032e0 -3.333421e-1 4.8403122e0 4.8403122e0
-1.66667e0 -3.333421e-1 4.5555908e0 4.5555908e0
-1.5833371e0 -3.333421e-1 4.284758e0 4.284758e0
-1.5000041e0 -3.333421e-1 4.0278152e0 4.0278152e0
-1.4166711e0 -3.333421e-1 3.784761e0 3.784761e0
-1.3333382e0 -3.333421e-1 3.5555939e0 3.5555939e0
-1.250005e0 -3.333421e-1 3.3403122e0 3.3403122e0
-1.166672e0 -3.333421e-1 3.1389252e0 3.1389252e0
-1.0833391e0 -3.333421e-1 2.9514252e0 2.9514252e0
-1.0000061e0 -3.333421e-1 2.7778137e0 2.7778137e0
-9.166731e-1 -3.333421e-1 2.6180911e0 2.6180911e0
-8.333401e-1 -3.333421e-1 2.4722574e0 2.4722574e0
-7.500072e-1 -3.333421e-1 2.3403122e0 2.3403122e0
-6.666742e-1 -3.333421e-1 2.222256e0 2.222256e0
-5.833412e-1 -3.333421e-1 2.1180885e0 2.1180885e0
-5.000082e-1 -3.333421e-1 2.0278098e0 2.0278098e0
-4.166753e-1 -3.333421e-1 1.9514198e0 1.9514198e0
-3.333421e-1 -3.333421e-1 1.8889185e0 1.8889185e0
-2.500092e-1 -3.333421e-1 1.8403061e0 1.8403061e0
-1.666762e-1 -3.333421e-1 1.8055824e0 1.8055824e0
-8.33432e-2 -3.333421e-1 1.7847475e0 1.7847475e0
-1.02e-5 -3.333421e-1 1.7778015e0 1.7778015e0
8.33228e-2 -3.333421e-1 1.7847441e0 1.7847441e0
1.666557e-1 -3.333421e-1 1.8055756e0 1.8055756e0
2.499887e-1 -3.333421e-1 1.8402959e0 1.8402959e0
3.333217e-1 -3.333421e-1 1.8889049e0 1.8889049e0
4.166548e-1 -3.333421e-1 1.9514027e0 1.9514027e0
4.999878e-1 -3.333421e-1 2.0277893e0 2.0277893e0
5.833208e-1 -3.333421e-1 2.1180646e0 2.1180646e0
6.666537e-1 -3.333421e-1 2.2222287e0 2.2222287e0
7.499867e-1 -3.333421e-1 2.3402815e0 2.3402815e0
8.333197e-1 -3.333421e-1 2.4722232e0 2.4722232e0
9.166527e-1 -3.333421e-1 2.6180536e0 2.6180536e0
9.999857e-1 -3.333421e-1 2.7777728e0 2.7777728e0
1.0833186e0 -3.333421e-1 2.9513824e0 2.9513824e0
1.1666516e0 -3.333421e-1 3.1388779e0 3.1388779e0
1.2499846e0 -3.333421e-1 3.3402634e0 3.3402634e0
1.3333177e0 -3.333421e-1 3.5555374e0 3.5555374e0
1.4166507e0 -3.333421e-1 3.7847e0 3.7847e0
1.4999837e0 -3.333421e-1 4.0277512e0 4.0277512e0
1.5833167e0 -3.333421e-1 4.2846909e0 4.2846909e0
1.6666496e0 -3.333421e-1 4.5555206e0 4.5555206e0
1.7499826e0 -3.333421e-1 4.8402435e0 4.8402435e0
1.8333156e0 -3.333421e-1 5.1388489e0 5.1388489e0
1.9166486e0 -3.333421e-1 5.4513443e0 5.4513443e0
1.9999815e0 -3.333421e-1 5.7777283e0 5.7777283e0
2.0833145e0 -3.333421e-1 6.1180008e0 6.1180008e0
2.1666476e0 -3.333421e-1 6.4721619e0 6.4721619e0
2.2499806e0 -3.333421e-1 6.8402115e0 6.8402115e0
2.3333136e0 -3.333421e-1 7.2221512e0 7.2221512e0
2.4166466e0 -3.333421e-1 7.6179855e0 7.6179855e0
2.4999796e0 -3.333421e-1 8.0277023e0 8.0277023e0

-2.5e0 -2.500092e-1 7.8125229e0 7.8125229e0
-2.416667e0 -2.500092e-1 7.402803e0 7.402803e0
-2.333334e0 -2.500092e-1 7.0069717e0 7.0069717e0
-2.250001e0 -2.500092e-1 6.6250305e0 6.6250305e0
-2.1666681e0 -2.500092e-1 6.2569763e0 6.2569763e0
-2.0833351e0 -2.500092e-1 5.9028046e0 5.9028046e0
-2.0000021e0 -2.500092e-1 5.562529e0 5.562529e0
-1.9166692e0 -2.500092e-1 5.236142e0 5.236142e0
-1.8333362e0 -2.500092e-1 4.9236435e0 4.9236435e0
-1.7500032e0 -2.500092e-1 4.6250336e0 4.6250336e0
-1.66667e0 -2.500092e-1 4.3403122e0 4.3403122e0
-1.5833371e0 -2.500092e-1 4.0694794e0 4.0694794e0
-1.5000041e0 -2.500092e-1 3.8125366e0 3.8125366e0
-1.4166711e0 -2.500092e-1 3.5694824e0 3.5694824e0
-1.3333382e0 -2.500092e-1 3.3403152e0 3.3403152e0
-1.250005e0 -2.500092e-1 3.1250336e0 3.1250336e0
-1.166672e0 -2.500092e-1 2.9236465e0 2.9236465e0
-1.0833391e0 -2.500092e-1 2.7361465e0 2.7361465e0
-1.0000061e0 -2.500092e-1 2.5625351e0 2.5625351e0
-9.166731e-1 -2.500092e-1 2.4028125e0 2.4028125e0
-8.333401e-1 -2.500092e-1 2.2569788e0 2.2569788e0
-7.500072e-1 -2.500092e-1 2.1250336e0 2.1250336e0
-6.666742e-1 -2.500092e-1 2.0069774e0 2.0069774e0
-5.833412e-1 -2.500092e-1 1.9028099e0 1.9028099e0
-5.000082e-1 -2.500092e-1 1.8125311e0 1.8125311e0
-4.166753e-1 -2.500092e-1 1.7361412e0 1.7361412e0
-3.333421e-1 -2.500092e-1 1.6736398e0 1.6736398e0
-2.500092e-1 -2.500092e-1 1.6250275e0 1.6250275e0
-1.666762e-1 -2.500092e-1 1.5903038e0 1.5903038e0
-8.33432e-2 -2.500092e-1 1.5694688e0 1.5694688e0
-1.02e-5 -2.500092e-1 1.5625229e0 1.5625229e0
8.33228e-2 -2.500092e-1 1.5694655e0 1.5694655e0
1.666557e-1 -2.500092e-1 1.590297e0 1.590297e0
2.499887e-1 -2.500092e-1 1.6250172e0 1.6250172e0
3.333217e-1 -2.500092e-1 1.6736263e0 1.6736263e0
4.166548e-1 -2.500092e-1 1.7361241e0 1.7361241e0
4.999878e-1 -2.500092e-1 1.8125107e0 1.8125107e0
5.833208e-1 -2.500092e-1 1.902786e0 1.902786e0
6.666537e-1 -2.500092e-1 2.00695e0 2.00695e0
7.499867e-1 -2.500092e-1 2.1250029e0 2.1250029e0
8.333197e-1 -2.500092e-1 2.2569446e0 2.2569446e0
9.166527e-1 -2.500092e-1 2.402775e0 2.402775e0
9.999857e-1 -2.500092e-1 2.5624942e0 2.5624942e0
1.0833186e0 -2.500092e-1 2.7361038e0 2.7361038e0
1.1666516e0 -2.500092e-1 2.9235992e0 2.9235992e0
1.2499846e0 -2.500092e-1 3.1249847e0 3.1249847e0
1.3333177e0 -2.500092e-1 3.3402588e0 3.3402588e0
1.4166507e0 -2.500092e-1 3.5694214e0 3.5694214e0
1.4999837e0 -2.500092e-1 3.8124725e0 3.8124725e0
1.5833167e0 -2.500092e-1 4.0694122e0 4.0694122e0
1.6666496e0 -2.500092e-1 4.340242e0 4.340242e0
1.7499826e0 -2.500092e-1 4.6249649e0 4.6249649e0
1.8333156e0 -2.500092e-1 4.9235703e0 4.9235703e0
1.9166486e0 -2.500092e-1 5.2360657e0 5.2360657e0
1.9999815e0 -2.500092e-1 5.5624496e0 5.5624496e0
2.0833145e0 -2.500092e-1 5.9027222e0 5.9027222e0
2.1666476e0 -2.500092e-1 6.2568832e0 6.2568832e0
2.2499806e0 -2.500092e-1 6.6249329e0 6.6249329e0
2.3333136e0 -2.500092e-1 7.0068726e0 7.0068726e0
2.4166466e0 -2.500092e-1 7.4027069e0 7.4027069e0
2.4999796e0 -2.500092e-1 7.8124237e0 7.8124237e0

-2.5e0 -1.666762e-1 7.6111343e0 7.6111343e0
-2.416667e0 -1.666762e-1 7.2014145e0 7.2014145e0
-2.333334e0 -1.666762e-1 6.8055832e0 6.8055832e0
-2.250001e0 -1.666762e-1 6.423642e0 6.423642e0
-2.1666681e0 -1.666762e-1 6.0555878e0 6.0555878e0
-2.0833351e0 -1.666762e-1 5.701416e0 5.701416e0
-2.0000021e0 -1.666762e-1 5.3611404e0 5.3611404e0
-1.9166692e0 -1.666762e-1 5.0347534e0 5.0347534e0
-1.8333362e0 -1.666762e-1 4.722255e0 4.722255e0
-1.7500032e0 -1.666762e-1 4.423645e0 4.423645e0
-1.66667e0 -1.666762e-1 4.1389236e0 4.1389236e0
-1.5833371e0 -1.666762e-1 3.8680908e0 3.8680908e0
-1.5000041e0 -1.666762e-1 3.611148e0 3.611148e0
-1.4166711e0 -1.666762e-1 3.3680939e0 3.3680939e0
-1.3333382e0 -1.666762e-1 3.1389267e0 3.1389267e0
-1.250005e0 -1.666762e-1 2.923645e0 2.923645e0
-1.166672e0 -1.666762e-1 2.722258e0 2.722258e0
-1.0833391e0 -1.666762e-1 2.534758e0 2.534758e0
-1.0000061e0 -1.666762e-1 2.3611465e0 2.3611465e0
-9.166731e-1 -1.666762e-1 2.201424e0 2.201424e0
-8.333401e-1 -1.666762e-1 2.0555902e0 2.0555902e0
-7.500072e-1 -1.666762e-1 1.923645e0 1.923645e0
-6.666742e-1 -1.666762e-1 1.8055888e0 1.8055888e0
-5.833412e-1 -1.666762e-1 1.7014214e0 1.7014214e0
-5.000082e-1 -1.666762e-1 1.6111426e0 1.6111426e0
-4.166753e-1 -1.666762e-1 1.5347527e0 1.5347527e0
-3.333421e-1 -1.666762e-1 1.4722513e0 1.4722513e0
-2.500092e-1 -1.666762e-1 1.4236389e0 1.4236389e0
-1.666762e-1 -1.666762e-1 1.3889153e0 1.3889153e0
-8.33432e-2 -1.666762e-1 1.3680803e0 1.3680803e0
-1.02e-5 -1.666762e-1 1.3611343e0 1.3611343e0
8.33228e-2 -1.666762e-1 1.368077e0 1.368077e0
1.666557e-1 -1.666762e-1 1.3889084e0 1.3889084e0
2.499887e-1 -1.666762e-1 1.4236287e0 1.4236287e0
3.333217e-1 -1.666762e-1 1.4722377e0 1.4722377e0
4.166548e-1 -1.666762e-1 1.5347356e0 1.5347356e0
4.999878e-1 -1.666762e-1 1.6111221e0 1.6111221e0
5.833208e-1 -1.666762e-1 1.7013974e0 1.7013974e0
6.666537e-1 -1.666762e-1 1.8055615e0 1.8055615e0
7.499867e-1 -1.666762e-1 1.9236143e0 1.9236143e0
8.333197e-1 -1.666762e-1 2.055556e0 2.055556e0
9.166527e-1 -1.666762e-1 2.2013864e0 2.2013864e0
9.999857e-1 -1.666762e-1 2.3611057e0 2.3611057e0
1.0833186e0 -1.666762e-1 2.5347153e0 2.5347153e0
1.1666516e0 -1.666762e-1 2.7222107e0 2.7222107e0
1.2499846e0 -1.666762e-1 2.9235962e0 2.9235962e0
1.3333177e0 -1.666762e-1 3.1388702e0 3.1388702e0
1.4166507e0 -1.666762e-1 3.3680328e0 3.3680328e0
1.4999837e0 -1.666762e-1 3.611084e0 3.611084e0
1.5833167e0 -1.666762e-1 3.8680237e0 3.8680237e0
1.6666496e0 -1.666762e-1 4.1388535e0 4.1388535e0
1.7499826e0 -1.666762e-1 4.4235764e0 4.4235764e0
1.8333156e0 -1.666762e-1 4.7221817e0 4.7221817e0
1.9166486e0 -1.666762e-1 5.0346771e0 5.0346771e0
1.9999815e0 -1.666762e-1 5.3610611e0 5.3610611e0
2.0833145e0 -1.666762e-1 5.7013336e0 5.7013336e0
2.1666476e0 -1.666762e-1 6.0554947e0 6.0554947e0
2.2499806e0 -1.666762e-1 6.4235443e0 6.4235443e0
2.3333136e0 -1.666762e-1 6.805484e0 6.805484e0
2.4166466e0 -1.666762e-1 7.2013184e0 7.2013184e0
2.4999796e0 -1.666762e-1 7.6110352e0 7.6110352e0

-2.5e0 -8.33432e-2 7.4236328e0 7.4236328e0
-2.416667e0 -8.33432e-2 7.013913e0 7.013913e0
-2.333334e0 -8.33432e-2 6.6180817e0 6.6180817e0
-2.250001e0 -8.33432e-2 6.2361404e0 6.2361404e0
-2.1666681e0 -8.33432e-2 5.8680862e0 5.8680862e0
-2.0833351e0 -8.33432e-2 5.5139145e0 5.5139145e0
-2.0000021e0 -8.33432e-2 5.1736389e0 5.1736389e0
-1.9166692e0 -8.33432e-2 4.8472519e0 4.8472519e0
-1.8333362e0 -8.33432e-2 4.5347534e0 4.5347534e0
-1.7500032e0 -8.33432e-2 4.2361435e0 4.2361435e0
-1.66667e0 -8.33432e-2 3.9514221e0 3.9514221e0
-1.5833371e0 -8.33432e-2 3.6805893e0 3.6805893e0
-1.5000041e0 -8.33432e-2 3.4236465e0 3.4236465e0
-1.4166711e0 -8.33432e-2 3.1805923e0 3.1805923e0
-1.3333382e0 -8.33432e-2 2.9514252e0 2.9514252e0
-1.250005e0 -8.33432e-2 2.7361435e0 2.7361435e0
-1.166672e0 -8.33432e-2 2.5347565e0 2.5347565e0
-1.0833391e0 -8.33432e-2 2.3472565e0 2.3472565e0
-1.0000061e0 -8.33432e-2 2.173645e0 2.173645e0
-9.166731e-1 -8.33432e-2 2.0139224e0 2.0139224e0
-8.333401e-1 -8.33432e-2 1.8680887e0 1.8680887e0
-7.500072e-1 -8.33432e-2 1.7361435e0 1.7361435e0
-6.666742e-1 -8.33432e-2 1.6180873e0 1.6180873e0
-5.833412e-1 -8.33432e-2 1.5139198e0 1.5139198e0
-5.000082e-1 -8.33432e-2 1.423641e0 1.423641e0
-4.166753e-1 -8.33432e-2 1.3472511e0 1.3472511e0
-3.333421e-1 -8.33432e-2 1.2847498e0 1.2847498e0
-2.500092e-1 -8.33432e-2 1.2361374e0 1.2361374e0
-1.666762e-1 -8.33432e-2 1.2014137e0 1.2014137e0
-8.33432e-2 -8.33432e-2 1.1805788e0 1.1805788e0
-1.02e-5 -8.33432e-2 1.1736328e0 1.1736328e0
8.33228e-2 -8.33432e-2 1.1805754e0 1.1805754e0
1.666557e-1 -8.33432e-2 1.2014069e0 1.2014069e0
2.499887e-1 -8.33432e-2 1.2361272e0 1.2361272e0
3.333217e-1 -8.33432e-2 1.2847362e0 1.2847362e0
4.166548e-1 -8.33432e-2 1.347234e0 1.347234e0
4.999878e-1 -8.33432e-2 1.4236206e0 1.4236206e0
5.833208e-1 -8.33432e-2 1.5138959e0 1.5138959e0
6.666537e-1 -8.33432e-2 1.61806e0 1.61806e0
7.499867e-1 -8.33432e-2 1.7361128e0 1.7361128e0
8.333197e-1 -8.33432e-2 1.8680545e0 1.8680545e0
9.166527e-1 -8.33432e-2 2.0138849e0 2.0138849e0
9.999857e-1 -8.33432e-2 2.1736041e0 2.1736041e0
1.0833186e0 -8.33432e-2 2.3472137e0 2.3472137e0
1.1666516e0 -8.33432e-2 2.5347092e0 2.5347092e0
1.2499846e0 -8.33432e-2 2.7360947e0 2.7360947e0
1.3333177e0 -8.33432e-2 2.9513687e0 2.9513687e0
1.4166507e0 -8.33432e-2 3.1805313e0 3.1805313e0
1.4999837e0 -8.33432e-2 3.4235825e0 3.4235825e0
1.5833167e0 -8.33432e-2 3.6805222e0 3.6805222e0
1.6666496e0 -8.33432e-2 3.951352e0 3.951352e0
1.7499826e0 -8.33432e-2 4.2360748e0 4.2360748e0
1.8333156e0 -8.33432e-2 4.5346802e0 4.5346802e0
1.9166486e0 -8.33432e-2 4.8471756e0 4.8471756e0
1.9999815e0 -8.33432e-2 5.1735596e0 5.1735596e0
2.0833145e0 -8.33432e-2 5.5138321e0 5.5138321e0
2.1666476e0 -8.33432e-2 5.8679932e0 5.8679932e0
2.2499806e0 -8.33432e-2 6.2360428e0 6.2360428e0
2.3333136e0 -8.33432e-2 6.6179825e0 6.6179825e0
2.4166466e0 -8.33432e-2 7.0138168e0 7.0138168e0
2.4999796e0 -8.33432e-2 7.4235336e0 7.4235336e0

-2.5e0 -1.02e-5 7.2500214e0 7.2500214e0
-2.416667e0 -1.02e-5 6.8403015e0 6.8403015e0
-2.333334e0 -1.02e-5 6.4444702e0 6.4444702e0
-2.250001e0 -1.02e-5 6.062529e0 6.062529e0
-2.1666681e0 -1.02e-5 5.6944748e0 5.6944748e0
-2.0833351e0 -1.02e-5 5.340303e0 5.340303e0
-2.0000021e0 -1.02e-5 5.0000275e0 5.0000275e0
-1.9166692e0 -1.02e-5 4.6736404e0 4.6736404e0
-1.8333362e0 -1.02e-5 4.361142e0 4.361142e0
-1.7500032e0 -1.02e-5 4.062532e0 4.062532e0
-1.66667e0 -1.02e-5 3.7778107e0 3.7778107e0
-1.5833371e0 -1.02e-5 3.5069778e0 3.5069778e0
-1.5000041e0 -1.02e-5 3.2500351e0 3.2500351e0
-1.4166711e0 -1.02e-5 3.0069809e0 3.0069809e0
-1.3333382e0 -1.02e-5 2.7778137e0 2.7778137e0
-1.250005e0 -1.02e-5 2.562532e0 2.562532e0
-1.166672e0 -1.02e-5 2.361145e0 2.361145e0
-1.0833391e0 -1.02e-5 2.173645e0 2.173645e0
-1.0000061e0 -1.02e-5 2.0000336e0 2.0000336e0
-9.166731e-1 -1.02e-5 1.840311e0 1.840311e0
-8.333401e-1 -1.02e-5 1.6944772e0 1.6944772e0
-7.500072e-1 -1.02e-5 1.562532e0 1.562532e0
-6.666742e-1 -1.02e-5 1.4444759e0 1.4444759e0
-5.833412e-1 -1.02e-5 1.3403084e0 1.3403084e0
-5.000082e-1 -1.02e-5 1.2500296e0 1.2500296e0
-4.166753e-1 -1.02e-5 1.1736397e0 1.1736397e0
-3.333421e-1 -1.02e-5 1.1111383e0 1.1111383e0
-2.500092e-1 -1.02e-5 1.062526e0 1.062526e0
-1.666762e-1 -1.02e-5 1.0278023e0 1.0278023e0
-8.33432e-2 -1.02e-5 1.0069673e0 1.0069673e0
-1.02e-5 -1.02e-5 1.0000214e0 1.0000214e0
8.33228e-2 -1.02e-5 1.006964e0 1.006964e0
1.666557e-1 -1.02e-5 1.0277954e0 1.0277954e0
2.499887e-1 -1.02e-5 1.0625157e0 1.0625157e0
3.333217e-1 -1.02e-5 1.1111247e0 1.1111247e0
4.166548e-1 -1.02e-5 1.1736226e0 1.1736226e0
4.999878e-1 -1.02e-5 1.2500092e0 1.2500092e0
5.833208e-1 -1.02e-5 1.3402844e0 1.3402844e0
6.666537e-1 -1.02e-5 1.4444485e0 1.4444485e0
7.499867e-1 -1.02e-5 1.5625014e0 1.5625014e0
8.333197e-1 -1.02e-5 1.694443e0 1.694443e0
9.166527e-1 -1.02e-5 1.8402734e0 1.8402734e0
9.999857e-1 -1.02e-5 1.9999927e0 1.9999927e0
1.0833186e0 -1.02e-5 2.1736023e0 2.1736023e0
1.1666516e0 -1.02e-5 2.3610977e0 2.3610977e0
1.2499846e0 -1.02e-5 2.5624832e0 2.5624832e0
1.3333177e0 -1.02e-5 2.7777573e0 2.7777573e0
1.4166507e0 -1.02e-5 3.0069199e0 3.0069199e0
1.4999837e0 -1.02e-5 3.249971e0 3.249971e0
1.5833167e0 -1.02e-5 3.5069107e0 3.5069107e0
1.6666496e0 -1.02e-5 3.7777405e0 3.7777405e0
1.7499826e0 -1.02e-5 4.0624634e0 4.0624634e0
1.8333156e0 -1.02e-5 4.3610687e0 4.3610687e0
1.9166486e0 -1.02e-5 4.6735641e0 4.6735641e0
1.9999815e0 -1.02e-5 4.9999481e0 4.9999481e0
2.0833145e0 -1.02e-5 5.3402206e0 5.3402206e0
2.1666476e0 -1.02e-5 5.6943817e0 5.6943817e0
2.2499806e0 -1.02e-5 6.0624313e0 6.0624313e0
2.3333136e0 -1.02e-5 6.444371e0 6.444371e0
2.4166466e0 -1.02e-5 6.8402054e0 6.8402054e0
2.4999796e0 -1.02e-5 7.2499222e0 7.2499222e0

-2.5e0 8.33228e-2 7.423587e0 7.423587e0
-2.416667e0 8.33228e-2 7.0138672e0 7.0138672e0
-2.333334e0 8.33228e-2 6.6180359e0 6.6180359e0
-2.250001e0 8.33228e-2 6.2360947e0 6.2360947e0
-2.1666681e0 8.33228e-2 5.8680405e0 5.8680405e0
-2.0833351e0 8.33228e-2 5.5138687e0 5.5138687e0
-2.0000021e0 8.33228e-2 5.1735931e0 5.1735931e0
-1.9166692e0 8.33228e-2 4.8472061e0 4.8472061e0
-1.8333362e0 8.33228e-2 4.5347076e0 4.5347076e0
-1.7500032e0 8.33228e-2 4.2360977e0 4.2360977e0
-1.66667e0 8.33228e-2 3.9513763e0 3.9513763e0
-1.5833371e0 8.33228e-2 3.6805435e0 3.6805435e0
-1.5000041e0 8.33228e-2 3.4236008e0 3.4236008e0
-1.4166711e0 8.33228e-2 3.1805466e0 3.1805466e0
-1.3333382e0 8.33228e-2 2.9513794e0 2.9513794e0
-1.250005e0 8.33228e-2 2.7360977e0 2.7360977e0
-1.166672e0 8.33228e-2 2.5347107e0 2.5347107e0
-1.0833391e0 8.33228e-2 2.3472107e0 2.3472107e0
-1.0000061e0 8.33228e-2 2.1735992e0 2.1735992e0
-9.166731e-1 8.33228e-2 2.0138766e0 2.0138766e0
-8.333401e-1 8.33228e-2 1.8680429e0 1.8680429e0
-7.500072e-1 8.33228e-2 1.7360977e0 1.7360977e0
-6.666742e-1 8.33228e-2 1.6180415e0 1.6180415e0
-5.833412e-1 8.33228e-2 1.513874e0 1.513874e0
-5.000082e-1 8.33228e-2 1.4235953e0 1.4235953e0
-4.166753e-1 8.33228e-2 1.3472054e0 1.3472054e0
-3.333421e-1 8.33228e-2 1.284704e0 1.284704e0
-2.500092e-1 8.33228e-2 1.2360916e0 1.2360916e0
-1.666762e-1 8.33228e-2 1.201368e0 1.201368e0
-8.33432e-2 8.33228e-2 1.180533e0 1.180533e0
-1.02e-5 8.33228e-2 1.173587e0 1.173587e0
8.33228e-2 8.33228e-2 1.1805296e0 1.1805296e0
1.666557e-1 8.33228e-2 1.2013611e0 1.2013611e0
2.499887e-1 8.33228e-2 1.2360814e0 1.2360814e0
3.333217e-1 8.33228e-2 1.2846904e0 1.2846904e0
4.166548e-1 8.33228e-2 1.3471883e0 1.3471883e0
4.999878e-1 8.33228e-2 1.4235748e0 1.4235748e0
5.833208e-1 8.33228e-2 1.5138501e0 1.5138501e0
6.666537e-1 8.33228e-2 1.6180142e0 1.6180142e0
7.499867e-1 8.33228e-2 1.736067e0 1.736067e0
8.333197e-1 8.33228e-2 1.8680087e0 1.8680087e0
9.166527e-1 8.33228e-2 2.0138391e0 2.0138391e0
9.999857e-1 8.33228e-2 2.1735583e0 2.1735583e0
1.0833186e0 8.33228e-2 2.347168e0 2.347168e0
1.1666516e0 8.33228e-2 2.5346634e0 2.5346634e0
1.2499846e0 8.33228e-2 2.7360489e0 2.7360489e0
1.3333177e0 8.33228e-2 2.951323e0 2.951323e0
1.4166507e0 8.33228e-2 3.1804855e0 3.1804855e0
1.4999837e0 8.33228e-2 3.4235367e0 3.4235367e0
1.5833167e0 8.33228e-2 3.6804764e0 3.6804764e0
1.6666496e0 8.33228e-2 3.9513062e0 3.9513062e0
1.7499826e0 8.33228e-2 4.236029e0 4.236029e0
1.8333156e0 8.33228e-2 4.5346344e0 4.5346344e0
1.9166486e0 8.33228e-2 4.8471298e0 4.8471298e0
1.9999815e0 8.33228e-2 5.1735138e0 5.1735138e0
2.0833145e0 8.33228e-2 5.5137863e0 5.5137863e0
2.1666476e0 8.33228e-2 5.8679474e0 5.8679474e0
2.2499806e0 8.33228e-2 6.235997e0 6.235997e0
2.3333136e0 8.33228e-2 6.6179367e0 6.6179367e0
2.4166466e0 8.33228e-2 7.013771e0 7.013771e0
2.4999796e0 8.33228e-2 7.4234879e0 7.4234879e0

-2.5e0 1.666557e-1 7.611084e0 7.611084e0
-2.416667e0 1.666557e-1 7.2013641e0 7.2013641e0
-2.333334e0 1.666557e-1 6.8055328e0 6.8055328e0
-2.250001e0 1.666557e-1 6.4235916e0 6.4235916e0
-2.1666681e0 1.666557e-1 6.0555374e0 6.0555374e0
-2.0833351e0 1.666557e-1 5.7013657e0 5.7013657e0
-2.0000021e0 1.666557e-1 5.3610901e0 5.3610901e0
-1.9166692e0 1.666557e-1 5.034703e0 5.034703e0
-1.8333362e0 1.666557e-1 4.7222046e0 4.7222046e0
-1.7500032e0 1.666557e-1 4.4235947e0 4.4235947e0
-1.66667e0 1.666557e-1 4.1388733e0 4.1388733e0
-1.5833371e0 1.666557e-1 3.8680405e0 3.8680405e0
-1.5000041e0 1.666557e-1 3.6110977e0 3.6110977e0
-1.4166711e0 1.666557e-1 3.3680435e0 3.3680435e0
-1.3333382e0 1.666557e-1 3.1388763e0 3.1388763e0
-1.250005e0 1.666557e-1 2.9235947e0 2.9235947e0
-1.166672e0 1.666557e-1 2.7222076e0 2.7222076e0
-1.0833391e0 1.666557e-1 2.5347076e0 2.5347076e0
-1.0000061e0 1.666557e-1 2.3610962e0 2.3610962e0
-9.166731e-1 1.666557e-1 2.2013736e0 2.2013736e0
-8.333401e-1 1.666557e-1 2.0555399e0 2.0555399e0
-7.500072e-1 1.666557e-1 1.9235947e0 1.9235947e0
-6.666742e-1 1.666557e-1 1.8055385e0 1.8055385e0
-5.833412e-1 1.666557e-1 1.701371e0 1.701371e0
-5.000082e-1 1.666557e-1 1.6110922e0 1.6110922e0
-4.166753e-1 1.666557e-1 1.5347023e0 1.5347023e0
-3.333421e-1 1.666557e-1 1.472201e0 1.472201e0
-2.500092e-1 1.666557e-1 1.4235886e0 1.4235886e0
-1.666762e-1 1.666557e-1 1.3888649e0 1.3888649e0
-8.33432e-2 1.666557e-1 1.36803e0 1.36803e0
-1.02e-5 1.666557e-1 1.361084e0 1.361084e0
8.33228e-2 1.666557e-1 1.3680266e0 1.3680266e0
1.666557e-1 1.666557e-1 1.388858e0 1.388858e0
2.499887e-1 1.666557e-1 1.4235783e0 1.4235783e0
3.333217e-1 1.666557e-1 1.4721873e0 1.4721873e0
4.166548e-1 1.666557e-1 1.5346852e0 1.5346852e0
4.999878e-1 1.666557e-1 1.6110718e0 1.6110718e0
5.833208e-1 1.666557e-1 1.701347e0 1.701347e0
6.666537e-1 1.666557e-1 1.8055112e0 1.8055112e0
7.499867e-1 1.666557e-1 1.923564e0 1.923564e0
8.333197e-1 1.666557e-1 2.0555057e0 2.0555057e0
9.166527e-1 1.666557e-1 2.201336e0 2.201336e0
9.999857e-1 1.666557e-1 2.3610553e0 2.3610553e0
1.0833186e0 1.666557e-1 2.5346649e0 2.5346649e0
1.1666516e0 1.666557e-1 2.7221603e0 2.7221603e0
1.2499846e0 1.666557e-1 2.9235458e0 2.9235458e0
1.3333177e0 1.666557e-1 3.1388199e0 3.1388199e0
1.4166507e0 1.666557e-1 3.3679825e0 3.3679825e0
1.4999837e0 1.666557e-1 3.6110336e0 3.6110336e0
1.5833167e0 1.666557e-1 3.8679733e0 3.8679733e0
1.6666496e0 1.666557e-1 4.1388031e0 4.1388031e0
1.7499826e0 1.666557e-1 4.423526e0 4.423526e0
1.8333156e0 1.666557e-1 4.7221313e0 4.7221313e0
1.9166486e0 1.666557e-1 5.0346268e0 5.0346268e0
1.9999815e0 1.666557e-1 5.3610107e0 5.3610107e0
2.0833145e0 1.666557e-1 5.7012833e0 5.7012833e0
2.1666476e0 1.666557e-1 6.0554443e0 6.0554443e0
2.2499806e0 1.666557e-1 6.423494e0 6.423494e0
2.3333136e0 1.666557e-1 6.8054337e0 6.8054337e0
2.4166466e0 1.666557e-1 7.201268e0 7.201268e0
2.4999796e0 1.666557e-1 7.6109848e0 7.6109848e0

-2.5e0 2.499887e-1 7.812474e0 7.812474e0
-2.416667e0 2.499887e-1 7.4027542e0 7.4027542e0
-2.333334e0 2.499887e-1 7.0069229e0 7.0069229e0
-2.250001e0 2.499887e-1 6.6249817e0 6.6249817e0
-2.1666681e0 2.499887e-1 6.2569275e0 6.2569275e0
-2.0833351e0 2.499887e-1 5.9027557e0 5.9027557e0
-2.0000021e0 2.499887e-1 5.5624802e0 5.5624802e0
-1.9166692e0 2.499887e-1 5.2360931e0 5.2360931e0
-1.8333362e0 2.499887e-1 4.9235947e0 4.9235947e0
-1.7500032e0 2.499887e-1 4.6249847e0 4.6249847e0
-1.66667e0 2.499887e-1 4.3402634e0 4.3402634e0
-1.5833371e0 2.499887e-1 4.0694305e0 4.0694305e0
-1.5000041e0 2.499887e-1 3.8124878e0 3.8124878e0
-1.4166711e0 2.499887e-1 3.5694336e0 3.5694336e0
-1.3333382e0 2.499887e-1 3.3402664e0 3.3402664e0
-1.250005e0 2.499887e-1 3.1249847e0 3.1249847e0
-1.166672e0 2.499887e-1 2.9235977e0 2.9235977e0
-1.0833391e0 2.499887e-1 2.7360977e0 2.7360977e0
-1.0000061e0 2.499887e-1 2.5624863e0 2.5624863e0
-9.166731e-1 2.499887e-1 2.4027637e0 2.4027637e0
-8.333401e-1 2.499887e-1 2.25693e0 2.25693e0
-7.500072e-1 2.499887e-1 2.1249847e0 2.1249847e0
-6.666742e-1 2.499887e-1 2.0069286e0 2.0069286e0
-5.833412e-1 2.499887e-1 1.9027611e0 1.9027611e0
-5.000082e-1 2.499887e-1 1.8124823e0 1.8124823e0
-4.166753e-1 2.499887e-1 1.7360924e0 1.7360924e0
-3.333421e-1 2.499887e-1 1.673591e0 1.673591e0
-2.500092e-1 2.499887e-1 1.6249786e0 1.6249786e0
-1.666762e-1 2.499887e-1 1.590255e0 1.590255e0
-8.33432e-2 2.499887e-1 1.56942e0 1.56942e0
-1.02e-5 2.499887e-1 1.562474e0 1.562474e0
8.33228e-2 2.499887e-1 1.5694167e0 1.5694167e0
1.666557e-1 2.499887e-1 1.5902481e0 1.5902481e0
2.499887e-1 2.499887e-1 1.6249684e0 1.6249684e0
3.333217e-1 2.499887e-1 1.6735774e0 1.6735774e0
4.166548e-1 2.499887e-1 1.7360753e0 1.7360753e0
4.999878e-1 2.499887e-1 1.8124619e0 1.8124619e0
5.833208e-1 2.499887e-1 1.9027371e0 1.9027371e0
6.666537e-1 2.499887e-1 2.0069012e0 2.0069012e0
7.499867e-1 2.499887e-1 2.124954e0 2.124954e0
8.333197e-1 2.499887e-1 2.2568958e0 2.2568958e0
9.166527e-1 2.499887e-1 2.4027261e0 2.4027261e0
9.999857e-1 2.499887e-1 2.5624454e0 2.5624454e0
1.0833186e0 2.499887e-1 2.736055e0 2.736055e0
1.1666516e0 2.499887e-1 2.9235504e0 2.9235504e0
1.2499846e0 2.499887e-1 3.1249359e0 3.1249359e0
1.3333177e0 2.499887e-1 3.34021e0 3.34021e0
1.4166507e0 2.499887e-1 3.5693726e0 3.5693726e0
1.4999837e0 2.499887e-1 3.8124237e0 3.8124237e0
1.5833167e0 2.499887e-1 4.0693634e0 4.0693634e0
1.6666496e0 2.499887e-1 4.3401932e0 4.3401932e0
1.7499826e0 2.499887e-1 4.6249161e0 4.6249161e0
1.8333156e0 2.499887e-1 4.9235214e0 4.9235214e0
1.9166486e0 2.499887e-1 5.2360168e0 5.2360168e0
1.9999815e0 2.499887e-1 5.5624008e0 5.5624008e0
2.0833145e0 2.499887e-1 5.9026733e0 5.9026733e0
2.1666476e0 2.499887e-1 6.2568344e0 6.2568344e0
2.2499806e0 2.499887e-1 6.624884e0 6.624884e0
2.3333136e0 2.499887e-1 7.0068237e0 7.0068237e0
2.4166466e0 2.499887e-1 7.4026581e0 7.4026581e0
2.4999796e0 2.499887e-1 7.8123749e0 7.8123749e0

-2.5e0 3.333217e-1 8.0277481e0 8.0277481e0
-2.416667e0 3.333217e-1 7.6180283e0 7.6180283e0
-2.333334e0 3.333217e-1 7.222197e0 7.222197e0
-2.250001e0 3.333217e-1 6.8402557e0 6.8402557e0
-2.1666681e0 3.333217e-1 6.4722015e0 6.4722015e0
-2.0833351e0 3.333217e-1 6.1180298e0 6.1180298e0
-2.0000021e0 3.333217e-1 5.7777542e0 5.7777542e0
-1.9166692e0 3.333217e-1 5.4513672e0 5.4513672e0
-1.8333362e0 3.333217e-1 5.1388687e0 5.1388687e0
-1.7500032e0 3.333217e-1 4.8402588e0 4.8402588e0
-1.66667e0 3.333217e-1 4.5555374e0 4.5555374e0
-1.5833371e0 3.333217e-1 4.2847046e0 4.2847046e0
-1.5000041e0 3.333217e-1 4.0277618e0 4.0277618e0
-1.4166711e0 3.333217e-1 3.7847076e0 3.7847076e0
-1.3333382e0 3.333217e-1 3.5555405e0 3.5555405e0
-1.250005e0 3.333217e-1 3.3402588e0 3.3402588e0
-1.166672e0 3.333217e-1 3.1388718e0 3.1388718e0
-1.0833391e0 3.333217e-1 2.9513718e0 2.9513718e0
-1.0000061e0 3.333217e-1 2.7777603e0 2.7777603e0
-9.166731e-1 3.333217e-1 2.6180377e0 2.6180377e0
-8.333401e-1 3.333217e-1 2.472204e0 2.472204e0
-7.500072e-1 3.333217e-1 2.3402588e0 2.3402588e0
-6.666742e-1 3.333217e-1 2.2222026e0 2.2222026e0
-5.833412e-1 3.333217e-1 2.1180351e0 2.1180351e0
-5.000082e-1 3.333217e-1 2.0277563e0 2.0277563e0
-4.166753e-1 3.333217e-1 1.9513664e0 1.9513664e0
-3.333421e-1 3.333217e-1 1.888865e0 1.888865e0
-2.500092e-1 3.333217e-1 1.8402527e0 1.8402527e0
-1.666762e-1 3.333217e-1 1.805529e0 1.805529e0
-8.33432e-2 3.333217e-1 1.784694e0 1.784694e0
-1.02e-5 3.333217e-1 1.7777481e0 1.7777481e0
8.33228e-2 3.333217e-1 1.7846907e0 1.7846907e0
1.666557e-1 3.333217e-1 1.8055222e0 1.8055222e0
2.499887e-1 3.333217e-1 1.8402425e0 1.8402425e0
3.333217e-1 3.333217e-1 1.8888515e0 1.8888515e0
4.166548e-1 3.333217e-1 1.9513493e0 1.9513493e0
4.999878e-1 3.333217e-1 2.0277359e0 2.0277359e0
5.833208e-1 3.333217e-1 2.1180112e0 2.1180112e0
6.666537e-1 3.333217e-1 2.2221753e0 2.2221753e0
7.499867e-1 3.333217e-1 2.3402281e0 2.3402281e0
8.333197e-1 3.333217e-1 2.4721698e0 2.4721698e0
9.166527e-1 3.333217e-1 2.6180002e0 2.6180002e0
9.999857e-1 3.333217e-1 2.7777194e0 2.7777194e0
1.0833186e0 3.333217e-1 2.951329e0 2.951329e0
1.1666516e0 3.333217e-1 3.1388245e0 3.1388245e0
1.2499846e0 3.333217e-1 3.34021e0 3.34021e0
1.3333177e0 3.333217e-1 3.555484e0 3.555484e0
1.4166507e0 3.333217e-1 3.7846466e0 3.7846466e0
1.4999837e0 3.333217e-1 4.0276978e0 4.0276978e0
1.5833167e0 3.333217e-1 4.2846375e0 4.2846375e0
1.6666496e0 3.333217e-1 4.5554672e0 4.5554672e0
1.7499826e0 3.333217e-1 4.8401901e0 4.8401901e0
1.8333156e0 3.333217e-1 5.1387955e0 5.1387955e0
1.9166486e0 3.333217e-1 5.4512909e0 5.4512909e0
1.9999815e0 3.333217e-1 5.7776749e0 5.7776749e0
2.0833145e0 3.333217e-1 6.1179474e0 6.1179474e0
2.1666476e0 3.333217e-1 6.4721085e0 6.4721085e0
2.2499806e0 3.333217e-1 6.8401581e0 6.8401581e0
2.3333136e0 3.333217e-1 7.2220978e0 7.2220978e0
2.4166466e0 3.333217e-1 7.6179321e0 7.6179321e0
2.4999796e0 3.333217e-1 8.027649e0 8.027649e0

-2.5e0 4.166548e-1 8.2569107e0 8.2569107e0
-2.416667e0 4.166548e-1 7.8471909e0 7.8471909e0
-2.333334e0 4.166548e-1 7.4513596e0 7.4513596e0
-2.250001e0 4.166548e-1 7.0694183e0 7.0694183e0
-2.1666681e0 4.166548e-1 6.7013641e0 6.7013641e0
-2.0833351e0 4.166548e-1 6.3471924e0 6.3471924e0
-2.0000021e0 4.166548e-1 6.0069168e0 6.0069168e0
-1.9166692e0 4.166548e-1 5.6805298e0 5.6805298e0
-1.8333362e0 4.166548e-1 5.3680313e0 5.3680313e0
-1.7500032e0 4.166548e-1 5.0694214e0 5.0694214e0
-1.66667e0 4.166548e-1 4.7847e0 4.7847e0
-1.5833371e0 4.166548e-1 4.5138672e0 4.5138672e0
-1.5000041e0 4.166548e-1 4.2569244e0 4.2569244e0
-1.4166711e0 4.166548e-1 4.0138702e0 4.0138702e0
-1.3333382e0 4.166548e-1 3.784703e0 3.784703e0
-1.250005e0 4.166548e-1 3.5694214e0 3.5694214e0
-1.166672e0 4.166548e-1 3.3680344e0 3.3680344e0
-1.0833391e0 4.166548e-1 3.1805344e0 3.1805344e0
-1.0000061e0 4.166548e-1 3.0069229e0 3.0069229e0
-9.166731e-1 4.166548e-1 2.8472003e0 2.8472003e0
-8.333401e-1 4.166548e-1 2.7013666e0 2.7013666e0
-7.500072e-1 4.166548e-1 2.5694214e0 2.5694214e0
-6.666742e-1 4.166548e-1 2.4513652e0 2.4513652e0
-5.833412e-1 4.166548e-1 2.3471977e0 2.3471977e0
-5.000082e-1 4.166548e-1 2.256919e0 2.256919e0
-4.166753e-1 4.166548e-1 2.180529e0 2.180529e0
-3.333421e-1 4.166548e-1 2.1180276e0 2.1180276e0
-2.500092e-1 4.166548e-1 2.0694153e0 2.0694153e0
-1.666762e-1 4.166548e-1 2.0346916e0 2.0346916e0
-8.33432e-2 4.166548e-1 2.0138567e0 2.0138567e0
-1.02e-5 4.166548e-1 2.0069107e0 2.0069107e0
8.33228e-2 4.166548e-1 2.0138533e0 2.0138533e0
1.666557e-1 4.166548e-1 2.0346848e0 2.0346848e0
2.499887e-1 4.166548e-1 2.069405e0 2.069405e0
3.333217e-1 4.166548e-1 2.118014e0 2.118014e0
4.166548e-1 4.166548e-1 2.180512e0 2.180512e0
4.999878e-1 4.166548e-1 2.2568985e0 2.2568985e0
5.833208e-1 4.166548e-1 2.3471738e0 2.3471738e0
6.666537e-1 4.166548e-1 2.4513379e0 2.4513379e0
7.499867e-1 4.166548e-1 2.5693907e0 2.5693907e0
8.333197e-1 4.166548e-1 2.7013324e0 2.7013324e0
9.166527e-1 4.166548e-1 2.8471628e0 2.8471628e0
9.999857e-1 4.166548e-1 3.006882e0 3.006882e0
1.0833186e0 4.166548e-1 3.1804916e0 3.1804916e0
1.1666516e0 4.166548e-1 3.367987e0 3.367987e0
1.2499846e0 4.166548e-1 3.5693726e0 3.5693726e0
1.3333177e0 4.166548e-1 3.7846466e0 3.7846466e0
1.4166507e0 4.166548e-1 4.0138092e0 4.0138092e0
1.4999837e0 4.166548e-1 4.2568604e0 4.2568604e0
1.5833167e0 4.166548e-1 4.5138e0 4.5138e0
1.6666496e0 4.166548e-1 4.7846298e0 4.7846298e0
1.7499826e0 4.166548e-1 5.0693527e0 5.0693527e0
1.8333156e0 4.166548e-1 5.367958e0 5.367958e0
1.9166486e0 4.166548e-1 5.6804535e0 5.6804535e0
1.9999815e0 4.166548e-1 6.0068375e0 6.0068375e0
2.0833145e0 4.166548e-1 6.34711e0 6.34711e0
2.1666476e0 4.166548e-1 6.701271e0 6.701271e0
2.2499806e0 4.166548e-1 7.0693207e0 7.0693207e0
2.3333136e0 4.166548e-1 7.4512604e0 7.4512604e0
2.4166466e0 4.166548e-1 7.8470947e0 7.8470947e0
2.4999796e0 4.166548e-1 8.2568115e0 8.2568115e0

-2.5e0 4.999878e-1 8.4999634e0 8.4999634e0
-2.416667e0 4.999878e-1 8.0902435e0 8.0902435e0
-2.333334e0 4.999878e-1 7.6944122e0 7.6944122e0
-2.250001e0 4.999878e-1 7.312471e0 7.312471e0
-2.1666681e0 4.999878e-1 6.9444168e0 6.9444168e0
-2.0833351e0 4.999878e-1 6.590245e0 6.590245e0
-2.0000021e0 4.999878e-1 6.2499695e0 6.2499695e0
-1.9166692e0 4.999878e-1 5.9235825e0 5.9235825e0
-1.8333362e0 4.999878e-1 5.611084e0 5.611084e0
-1.7500032e0 4.999878e-1 5.312474e0 5.312474e0
-1.66667e0 4.999878e-1 5.0277527e0 5.0277527e0
-1.5833371e0 4.999878e-1 4.7569199e0 4.7569199e0
-1.5000041e0 4.999878e-1 4.4999771e0 4.4999771e0
-1.4166711e0 4.999878e-1 4.2569229e0 4.2569229e0
-1.3333382e0 4.999878e-1 4.0277557e0 4.0277557e0
-1.250005e0 4.999878e-1 3.812474e0 3.812474e0
-1.166672e0 4.999878e-1 3.611087e0 3.611087e0
-1.0833391e0 4.999878e-1 3.423587e0 3.423587e0
-1.0000061e0 4.999878e-1 3.2499756e0 3.2499756e0
-9.166731e-1 4.999878e-1 3.090253e0 3.090253e0
-8.333401e-1 4.999878e-1 2.9444193e0 2.9444193e0
-7.500072e-1 4.999878e-1 2.812474e0 2.812474e0
-6.666742e-1 4.999878e-1 2.6944179e0 2.6944179e0
-5.833412e-1 4.999878e-1 2.5902504e0 2.5902504e0
-5.000082e-1 4.999878e-1 2.4999716e0 2.4999716e0
-4.166753e-1 4.999878e-1 2.4235817e0 2.4235817e0
-3.333421e-1 4.999878e-1 2.3610803e0 2.3610803e0
-2.500092e-1 4.999878e-1 2.312468e0 2.312468e0
-1.666762e-1 4.999878e-1 2.2777443e0 2.2777443e0
-8.33432e-2 4.999878e-1 2.2569093e0 2.2569093e0
-1.02e-5 4.999878e-1 2.2499634e0 2.2499634e0
8.33228e-2 4.999878e-1 2.256906e0 2.256906e0
1.666557e-1 4.999878e-1 2.2777374e0 2.2777374e0
2.499887e-1 4.999878e-1 2.3124577e0 2.3124577e0
3.333217e-1 4.999878e-1 2.3610667e0 2.3610667e0
4.166548e-1 4.999878e-1 2.4235646e0 2.4235646e0
4.999878e-1 4.999878e-1 2.4999512e0 2.4999512e0
5.833208e-1 4.999878e-1 2.5902264e0 2.5902264e0
6.666537e-1 4.999878e-1 2.6943906e0 2.6943906e0
7.499867e-1 4.999878e-1 2.8124434e0 2.8124434e0
8.333197e-1 4.999878e-1 2.944385e0 2.944385e0
9.166527e-1 4.999878e-1 3.0902155e0 3.0902155e0
9.999857e-1 4.999878e-1 3.2499347e0 3.2499347e0
1.0833186e0 4.999878e-1 3.4235443e0 3.4235443e0
1.1666516e0 4.999878e-1 3.6110397e0 3.6110397e0
1.2499846e0 4.999878e-1 3.8124252e0 3.8124252e0
1.3333177e0 4.999878e-1 4.0276993e0 4.0276993e0
1.4166507e0 4.999878e-1 4.2568619e0 4.2568619e0
1.4999837e0 4.999878e-1 4.499913e0 4.499913e0
1.5833167e0 4.999878e-1 4.7568527e0 4.7568527e0
1.6666496e0 4.999878e-1 5.0276825e0 5.0276825e0
1.7499826e0 4.999878e-1 5.3124054e0 5.3124054e0
1.8333156e0 4.999878e-1 5.6110107e0 5.6110107e0
1.9166486e0 4.999878e-1 5.9235062e0 5.9235062e0
1.9999815e0 4.999878e-1 6.2498901e0 6.2498901e0
2.0833145e0 4.999878e-1 6.5901627e0 6.5901627e0
2.1666476e0 4.999878e-1 6.9443237e0 6.9443237e0
2.2499806e0 4.999878e-1 7.3123734e0 7.3123734e0
2.3333136e0 4.999878e-1 7.694313e0 7.694313e0
2.4166466e0 4.999878e-1 8.0901474e0 8.0901474e0
2.4999796e0 4.999878e-1 8.4998642e0 8.4998642e0

-2.5e0 5.833208e-1 8.7569046e0 8.7569046e0
-2.416667e0 5.833208e-1 8.3471848e0 8.3471848e0
-2.333334e0 5.833208e-1 7.9513535e0 7.9513535e0
-2.250001e0 5.833208e-1 7.5694122e0 7.5694122e0
-2.1666681e0 5.833208e-1 7.201358e0 7.201358e0
-2.0833351e0 5.833208e-1 6.8471863e0 6.8471863e0
-2.0000021e0 5.833208e-1 6.5069107e0 6.5069107e0
-1.9166692e0 5.833208e-1 6.1805237e0 6.1805237e0
-1.8333362e0 5.833208e-1 5.8680252e0 5.8680252e0
-1.7500032e0 5.833208e-1 5.5694153e0 5.5694153e0
-1.66667e0 5.833208e-1 5.2846939e0 5.2846939e0
-1.5833371e0 5.833208e-1 5.0138611e0 5.0138611e0
-1.5000041e0 5.833208e-1 4.7569183e0 4.7569183e0
-1.4166711e0 5.833208e-1 4.5138641e0 4.5138641e0
-1.3333382e0 5.833208e-1 4.284697e0 4.284697e0
-1.250005e0 5.833208e-1 4.0694153e0 4.0694153e0
-1.166672e0 5.833208e-1 3.8680283e0 3.8680283e0
-1.0833391e0 5.833208e-1 3.6805283e0 3.6805283e0
-1.0000061e0 5.833208e-1 3.5069168e0 3.5069168e0
-9.166731e-1 5.833208e-1 3.3471942e0 3.3471942e0
-8.333401e-1 5.833208e-1 3.2013605e0 3.2013605e0
-7.500072e-1 5.833208e-1 3.0694153e0 3.0694153e0
-6.666742e-1 5.833208e-1 2.9513591e0 2.9513591e0
-5.833412e-1 5.833208e-1 2.8471916e0 2.8471916e0
-5.000082e-1 5.833208e-1 2.7569128e0 2.7569128e0
-4.166753e-1 5.833208e-1 2.6805229e0 2.6805229e0
-3.333421e-1 5.833208e-1 2.6180215e0 2.6180215e0
-2.500092e-1 5.833208e-1 2.5694092e0 2.5694092e0
-1.666762e-1 5.833208e-1 2.5346855e0 2.5346855e0
-8.33432e-2 5.833208e-1 2.5138506e0 2.5138506e0
-1.02e-5 5.833208e-1 2.5069046e0 2.5069046e0
8.33228e-2 5.833208e-1 2.5138472e0 2.5138472e0
1.666557e-1 5.833208e-1 2.5346786e0 2.5346786e0
2.499887e-1 5.833208e-1 2.569399e0 2.569399e0
3.333217e-1 5.833208e-1 2.618008e0 2.618008e0
4.166548e-1 5.833208e-1 2.6805058e0 2.6805058e0
4.999878e-1 5.833208e-1 2.7568924e0 2.7568924e0
5.833208e-1 5.833208e-1 2.8471677e0 2.8471677e0
6.666537e-1 5.833208e-1 2.9513318e0 2.9513318e0
7.499867e-1 5.833208e-1 3.0693846e0 3.0693846e0
8.333197e-1 5.833208e-1 3.2013263e0 3.2013263e0
9.166527e-1 5.833208e-1 3.3471567e0 3.3471567e0
9.999857e-1 5.833208e-1 3.5068759e0 3.5068759e0
1.0833186e0 5.833208e-1 3.6804855e0 3.6804855e0
1.1666516e0 5.833208e-1 3.867981e0 3.867981e0
1.2499846e0 5.833208e-1 4.0693665e0 4.0693665e0
1.3333177e0 5.833208e-1 4.2846405e0 4.2846405e0
1.4166507e0 5.833208e-1 4.5138031e0 4.5138031e0
1.4999837e0 5.833208e-1 4.7568542e0 4.7568542e0
1.5833167e0 5.833208e-1 5.013794e0 5.013794e0
1.6666496e0 5.833208e-1 5.2846237e0 5.2846237e0
1.7499826e0 5.833208e-1 5.5693466e0 5.5693466e0
1.8333156e0 5.833208e-1 5.867952e0 5.867952e0
1.9166486e0 5.833208e-1 6.1804474e0 6.1804474e0
1.9999815e0 5.833208e-1 6.5068314e0 6.5068314e0
2.0833145e0 5.833208e-1 6.8471039e0 6.8471039e0
2.1666476e0 5.833208e-1 7.201265e0 7.201265e0
2.2499806e0 5.833208e-1 7.5693146e0 7.5693146e0
2.3333136e0 5.833208e-1 7.9512543e0 7.9512543e0
2.4166466e0 5.833208e-1 8.3470886e0 8.3470886e0
2.4999796e0 5.833208e-1 8.7568054e0 8.7568054e0

-2.5e0 6.666537e-1 9.0277328e0 9.0277328e0
-2.416667e0 6.666537e-1 8.618013e0 8.618013e0
-2.333334e0 6.666537e-1 8.2221817e0 8.2221817e0
-2.250001e0 6.666537e-1 7.8402405e0 7.8402405e0
-2.1666681e0 6.666537e-1 7.4721863e0 7.4721863e0
-2.0833351e0 6.666537e-1 7.1180145e0 7.1180145e0
-2.0000021e0 6.666537e-1 6.777739e0 6.777739e0
-1.9166692e0 6.666537e-1 6.451352e0 6.451352e0
-1.8333362e0 6.666537e-1 6.1388535e0 6.1388535e0
-1.7500032e0 6.666537e-1 5.8402435e0 5.8402435e0
-1.66667e0 6.666537e-1 5.5555222e0 5.5555222e0
-1.5833371e0 6.666537e-1 5.2846893e0 5.2846893e0
-1.5000041e0 6.666537e-1 5.0277466e0 5.0277466e0
-1.4166711e0 6.666537e-1 4.7846924e0 4.7846924e0
-1.3333382e0 6.666537e-1 4.5555252e0 4.5555252e0
-1.250005e0 6.666537e-1 4.3402435e0 4.3402435e0
-1.166672e0 6.666537e-1 4.1388565e0 4.1388565e0
-1.0833391e0 6.666537e-1 3.9513565e0 3.9513565e0
-1.0000061e0 6.666537e-1 3.777745e0 3.777745e0
-9.166731e-1 6.666537e-1 3.6180225e0 3.6180225e0
-8.333401e-1 6.666537e-1 3.4721887e0 3.4721887e0
-7.500072e-1 6.666537e-1 3.3402435e0 3.3402435e0
-6.666742e-1 6.666537e-1 3.2221873e0 3.2221873e0
-5.833412e-1 6.666537e-1 3.1180199e0 3.1180199e0
-5.000082e-1 6.666537e-1 3.0277411e0 3.0277411e0
-4.166753e-1 6.666537e-1 2.9513512e0 2.9513512e0
-3.333421e-1 6.666537e-1 2.8888498e0 2.8888498e0
-2.500092e-1 6.666537e-1 2.8402374e0 2.8402374e0
-1.666762e-1 6.666537e-1 2.8055138e0 2.8055138e0
-8.33432e-2 6.666537e-1 2.7846788e0 2.7846788e0
-1.02e-5 6.666537e-1 2.7777328e0 2.7777328e0
8.33228e-2 6.666537e-1 2.7846754e0 2.7846754e0
1.666557e-1 6.666537e-1 2.8055069e0 2.8055069e0
2.499887e-1 6.666537e-1 2.8402272e0 2.8402272e0
3.333217e-1 6.666537e-1 2.8888362e0 2.8888362e0
4.166548e-1 6.666537e-1 2.951334e0 2.951334e0
4.999878e-1 6.666537e-1 3.0277206e0 3.0277206e0
5.833208e-1 6.666537e-1 3.1179959e0 3.1179959e0
6.666537e-1 6.666537e-1 3.22216e0 3.22216e0
7.499867e-1 6.666537e-1 3.3402129e0 3.3402129e0
8.333197e-1 6.666537e-1 3.4721545e0 3.4721545e0
9.166527e-1 6.666537e-1 3.617985e0 3.617985e0
9.999857e-1 6.666537e-1 3.7777042e0 3.7777042e0
1.0833186e0 6.666537e-1 3.9513138e0 3.9513138e0
1.1666516e0 6.666537e-1 4.1388092e0 4.1388092e0
1.2499846e0 6.666537e-1 4.3401947e0 4.3401947e0
1.3333177e0 6.666537e-1 4.5554688e0 4.5554688e0
1.4166507e0 6.666537e-1 4.7846313e0 4.7846313e0
1.4999837e0 6.666537e-1 5.0276825e0 5.0276825e0
1.5833167e0 6.666537e-1 5.2846222e0 5.2846222e0
1.6666496e0 6.666537e-1 5.555452e0 5.555452e0
1.7499826e0 6.666537e-1 5.8401749e0 5.8401749e0
1.8333156e0 6.666537e-1 6.1387802e0 6.1387802e0
1.9166486e0 6.666537e-1 6.4512756e0 6.4512756e0
1.9999815e0 6.666537e-1 6.7776596e0 6.7776596e0
2.0833145e0 6.666537e-1 7.1179321e0 7.1179321e0
2.1666476e0 6.666537e-1 7.4720932e0 7.4720932e0
2.2499806e0 6.666537e-1 7.8401428e0 7.8401428e0
2.3333136e0 6.666537e-1 8.2220825e0 8.2220825e0
2.4166466e0 6.666537e-1 8.6179169e0 8.6179169e0
2.4999796e0 6.666537e-1 9.0276337e0 9.0276337e0

-2.5e0 7.499867e-1 9.3124527e0 9.3124527e0
-2.416667e0 7.499867e-1 8.9027328e0 8.9027328e0
-2.333334e0 7.499867e-1 8.5069016e0 8.5069016e0
-2.250001e0 7.499867e-1 8.1249603e0 8.1249603e0
-2.1666681e0 7.499867e-1 7.7569061e0 7.7569061e0
-2.0833351e0 7.499867e-1 7.4027344e0 7.4027344e0
-2.0000021e0 7.499867e-1 7.0624588e0 7.0624588e0
-1.9166692e0 7.499867e-1 6.7360718e0 6.7360718e0
-1.8333362e0 7.499867e-1 6.4235733e0 6.4235733e0
-1.7500032e0 7.499867e-1 6.1249634e0 6.1249634e0
-1.66667e0 7.499867e-1 5.840242e0 5.840242e0
-1.5833371e0 7.499867e-1 5.5694092e0 5.5694092e0
-1.5000041e0 7.499867e-1 5.3124664e0 5.3124664e0
-1.4166711e0 7.499867e-1 5.0694122e0 5.0694122e0
-1.3333382e0 7.499867e-1 4.840245e0 4.840245e0
-1.250005e0 7.499867e-1 4.6249634e0 4.6249634e0
-1.166672e0 7.499867e-1 4.4235764e0 4.4235764e0
-1.0833391e0 7.499867e-1 4.2360764e0 4.2360764e0
-1.0000061e0 7.499867e-1 4.0624649e0 4.0624649e0
-9.166731e-1 7.499867e-1 3.9027423e0 3.9027423e0
-8.333401e-1 7.499867e-1 3.7569086e0 3.7569086e0
-7.500072e-1 7.499867e-1 3.6249634e0 3.6249634e0
-6.666742e-1 7.499867e-1 3.5069072e0 3.5069072e0
-5.833412e-1 7.499867e-1 3.4027397e0 3.4027397e0
-5.000082e-1 7.499867e-1 3.312461e0 3.312461e0
-4.166753e-1 7.499867e-1 3.236071e0 3.236071e0
-3.333421e-1 7.499867e-1 3.1735696e0 3.1735696e0
-2.500092e-1 7.499867e-1 3.1249573e0 3.1249573e0
-1.666762e-1 7.499867e-1 3.0902336e0 3.0902336e0
-8.33432e-2 7.499867e-1 3.0693987e0 3.0693987e0
-1.02e-5 7.499867e-1 3.0624527e0 3.0624527e0
8.33228e-2 7.499867e-1 3.0693953e0 3.0693953e0
1.666557e-1 7.499867e-1 3.0902267e0 3.0902267e0
2.499887e-1 7.499867e-1 3.124947e0 3.124947e0
3.333217e-1 7.499867e-1 3.173556e0 3.173556e0
4.166548e-1 7.499867e-1 3.236054e0 3.236054e0
4.999878e-1 7.499867e-1 3.3124405e0 3.3124405e0
5.833208e-1 7.499867e-1 3.4027158e0 3.4027158e0
6.666537e-1 7.499867e-1 3.5068799e0 3.5068799e0
7.499867e-1 7.499867e-1 3.6249327e0 3.6249327e0
8.333197e-1 7.499867e-1 3.7568744e0 3.7568744e0
9.166527e-1 7.499867e-1 3.9027048e0 3.9027048e0
9.999857e-1 7.499867e-1 4.062424e0 4.062424e0
1.0833186e0 7.499867e-1 4.2360336e0 4.2360336e0
1.1666516e0 7.499867e-1 4.423529e0 4.423529e0
1.2499846e0 7.499867e-1 4.6249146e0 4.6249146e0
1.3333177e0 7.499867e-1 4.8401886e0 4.8401886e0
1.4166507e0 7.499867e-1 5.0693512e0 5.0693512e0
1.4999837e0 7.499867e-1 5.3124023e0 5.3124023e0
1.5833167e0 7.499867e-1 5.569342e0 5.569342e0
1.6666496e0 7.499867e-1 5.8401718e0 5.8401718e0
1.7499826e0 7.499867e-1 6.1248947e0 6.1248947e0
1.8333156e0 7.499867e-1 6.4235e0 6.4235e0
1.9166486e0 7.499867e-1 6.7359955e0 6.7359955e0
1.9999815e0 7.499867e-1 7.0623795e0 7.0623795e0
2.0833145e0 7.499867e-1 7.402652e0 7.402652e0
2.1666476e0 7.499867e-1 7.756813e0 7.756813e0
2.2499806e0 7.499867e-1 8.1248627e0 8.1248627e0
2.3333136e0 7.499867e-1 8.5068024e0 8.5068024e0
2.4166466e0 7.499867e-1 8.9026367e0 8.9026367e0
2.4999796e0 7.499867e-1 9.3123535e0 9.3123535e0

-2.5e0 8.333197e-1 9.611058e0 9.611058e0
-2.416667e0 8.333197e-1 9.2013382e0 9.2013382e0
-2.333334e0 8.333197e-1 8.8055069e0 8.8055069e0
-2.250001e0 8.333197e-1 8.4235657e0 8.4235657e0
-2.1666681e0 8.333197e-1 8.0555115e0 8.0555115e0
-2.0833351e0 8.333197e-1 7.7013397e0 7.7013397e0
-2.0000021e0 8.333197e-1 7.3610641e0 7.3610641e0
-1.9166692e0 8.333197e-1 7.0346771e0 7.0346771e0
-1.8333362e0 8.333197e-1 6.7221786e0 6.7221786e0
-1.7500032e0 8.333197e-1 6.4235687e0 6.4235687e0
-1.66667e0 8.333197e-1 6.1388474e0 6.1388474e0
-1.5833371e0 8.333197e-1 5.8680145e0 5.8680145e0
-1.5000041e0 8.333197e-1 5.6110718e0 5.6110718e0
-1.4166711e0 8.333197e-1 5.3680176e0 5.3680176e0
-1.3333382e0 8.333197e-1 5.1388504e0 5.1388504e0
-1.250005e0 8.333197e-1 4.9235687e0 4.9235687e0
-1.166672e0 8.333197e-1 4.7221817e0 4.7221817e0
-1.0833391e0 8.333197e-1 4.5346817e0 4.5346817e0
-1.0000061e0 8.333197e-1 4.3610703e0 4.3610703e0
-9.166731e-1 8.333197e-1 4.2013477e0 4.2013477e0
-8.333401e-1 8.333197e-1 4.0555139e0 4.0555139e0
-7.500072e-1 8.333197e-1 3.9235687e0 3.9235687e0
-6.666742e-1 8.333197e-1 3.8055125e0 3.8055125e0
-5.833412e-1 8.333197e-1 3.701345e0 3.701345e0
-5.000082e-1 8.333197e-1 3.6110663e0 3.6110663e0
-4.166753e-1 8.333197e-1 3.5346764e0 3.5346764e0
-3.333421e-1 8.333197e-1 3.472175e0 3.472175e0
-2.500092e-1 8.333197e-1 3.4235626e0 3.4235626e0
-1.666762e-1 8.333197e-1 3.388839e0 3.388839e0
-8.33432e-2 8.333197e-1 3.368004e0 3.368004e0
-1.02e-5 8.333197e-1 3.361058e0 3.361058e0
8.33228e-2 8.333197e-1 3.3680006e0 3.3680006e0
1.666557e-1 8.333197e-1 3.3888321e0 3.3888321e0
2.499887e-1 8.333197e-1 3.4235524e0 3.4235524e0
3.333217e-1 8.333197e-1 3.4721614e0 3.4721614e0
4.166548e-1 8.333197e-1 3.5346593e0 3.5346593e0
4.999878e-1 8.333197e-1 3.6110458e0 3.6110458e0
5.833208e-1 8.333197e-1 3.7013211e0 3.7013211e0
6.666537e-1 8.333197e-1 3.8054852e0 3.8054852e0
7.499867e-1 8.333197e-1 3.923538e0 3.923538e0
8.333197e-1 8.333197e-1 4.0554797e0 4.0554797e0
9.166527e-1 8.333197e-1 4.2013101e0 4.2013101e0
9.999857e-1 8.333197e-1 4.3610294e0 4.3610294e0
1.0833186e0 8.333197e-1 4.534639e0 4.534639e0
1.1666516e0 8.333197e-1 4.7221344e0 4.7221344e0
1.2499846e0 8.333197e-1 4.9235199e0 4.9235199e0
1.3333177e0 8.333197e-1 5.138794e0 5.138794e0
1.4166507e0 8.333197e-1 5.3679565e0 5.3679565e0
1.4999837e0 8.333197e-1 5.6110077e0 5.6110077e0
1.5833167e0 8.333197e-1 5.8679474e0 5.8679474e0
1.6666496e0 8.333197e-1 6.1387772e0 6.1387772e0
1.7499826e0 8.333197e-1 6.4235e0 6.4235e0
1.8333156e0 8.333197e-1 6.7221054e0 6.7221054e0
1.9166486e0 8.333197e-1 7.0346008e0 7.0346008e0
1.9999815e0 8.333197e-1 7.3609848e0 7.3609848e0
2.0833145e0 8.333197e-1 7.7012573e0 7.7012573e0
2.1666476e0 8.333197e-1 8.0554184e0 8.0554184e0
2.2499806e0 8.333197e-1 8.423468e0 8.423468e0
2.3333136e0 8.333197e-1 8.8054077e0 8.8054077e0
2.4166466e0 8.333197e-1 9.201242e0 9.201242e0
2.4999796e0 8.333197e-1 9.6109589e0 9.6109589e0

-2.5e0 9.166527e-1 9.9235596e0 9.9235596e0
-2.416667e0 9.166527e-1 9.5138397e0 9.5138397e0
-2.333334e0 9.166527e-1 9.1180084e0 9.1180084e0
-2.250001e0 9.166527e-1 8.7360672e0 8.7360672e0
-2.1666681e0 9.166527e-1 8.368013e0 8.368013e0
-2.0833351e0 9.166527e-1 8.0138412e0 8.0138412e0
-2.0000021e0 9.166527e-1 7.6735657e0 7.6735657e0
-1.9166692e0 9.166527e-1 7.3471786e0 7.3471786e0
-1.8333362e0 9.166527e-1 7.0346802e0 7.0346802e0
-1.7500032e0 9.166527e-1 6.7360703e0 6.7360703e0
-1.66667e0 9.166527e-1 6.4513489e0 6.4513489e0
-1.5833371e0 9.166527e-1 6.180516e0 6.180516e0
-1.5000041e0 9.166527e-1 5.9235733e0 5.9235733e0
-1.4166711e0 9.166527e-1 5.6805191e0 5.6805191e0
-1.3333382e0 9.166527e-1 5.451352e0 5.451352e0
-1.250005e0 9.166527e-1 5.2360703e0 5.2360703e0
-1.166672e0 9.166527e-1 5.0346832e0 5.0346832e0
-1.0833391e0 9.166527e-1 4.8471832e0 4.8471832e0
-1.0000061e0 9.166527e-1 4.6735718e0 4.6735718e0
-9.166731e-1 9.166527e-1 4.5138492e0 4.5138492e0
-8.333401e-1 9.166527e-1 4.3680154e0 4.3680154e0
-7.500072e-1 9.166527e-1 4.2360703e0 4.2360703e0
-6.666742e-1 9.166527e-1 4.118014e0 4.118014e0
-5.833412e-1 9.166527e-1 4.0138466e0 4.0138466e0
-5.000082e-1 9.166527e-1 3.9235678e0 3.9235678e0
-4.166753e-1 9.166527e-1 3.8471779e0 3.8471779e0
-3.333421e-1 9.166527e-1 3.7846765e0 3.7846765e0
-2.500092e-1 9.166527e-1 3.7360641e0 3.7360641e0
-1.666762e-1 9.166527e-1 3.7013405e0 3.7013405e0
-8.33432e-2 9.166527e-1 3.6805055e0 3.6805055e0
-1.02e-5 9.166527e-1 3.6735596e0 3.6735596e0
8.33228e-2 9.166527e-1 3.6805022e0 3.6805022e0
1.666557e-1 9.166527e-1 3.7013336e0 3.7013336e0
2.499887e-1 9.166527e-1 3.736054e0 3.736054e0
3.333217e-1 9.166527e-1 3.784663e0 3.784663e0
4.166548e-1 9.166527e-1 3.8471608e0 3.8471608e0
4.999878e-1 9.166527e-1 3.9235474e0 3.9235474e0
5.833208e-1 9.166527e-1 4.0138226e0 4.0138226e0
6.666537e-1 9.166527e-1 4.1179868e0 4.1179868e0
7.499867e-1 9.166527e-1 4.2360396e0 4.2360396e0
8.333197e-1 9.166527e-1 4.3679813e0 4.3679813e0
9.166527e-1 9.166527e-1 4.5138116e0 4.5138116e0
9.999857e-1 9.166527e-1 4.6735309e0 4.6735309e0
1.0833186e0 9.166527e-1 4.8471405e0 4.8471405e0
1.1666516e0 9.166527e-1 5.034636e0 5.034636e0
1.2499846e0 9.166527e-1 5.2360214e0 5.2360214e0
1.3333177e0 9.166527e-1 5.4512955e0 5.4512955e0
1.4166507e0 9.166527e-1 5.680458e0 5.680458e0
1.4999837e0 9.166527e-1 5.9235092e0 5.9235092e0
1.5833167e0 9.166527e-1 6.1804489e0 6.1804489e0
1.6666496e0 9.166527e-1 6.4512787e0 6.4512787e0
1.7499826e0 9.166527e-1 6.7360016e0 6.7360016e0
1.8333156e0 9.166527e-1 7.034607e0 7.034607e0
1.9166486e0 9.166527e-1 7.3471024e0 7.3471024e0
1.9999815e0 9.166527e-1 7.6734863e0 7.6734863e0
2.0833145e0 9.166527e-1 8.0137589e0 8.0137589e0
2.1666476e0 9.166527e-1 8.3679199e0 8.3679199e0
2.2499806e0 9.166527e-1 8.7359695e0 8.7359695e0
2.3333136e0 9.166527e-1 9.1179092e0 9.1179092e0
2.4166466e0 9.166527e-1 9.5137436e0 9.5137436e0
2.4999796e0 9.166527e-1 9.9234604e0 9.9234604e0

-2.5e0 9.999857e-1 1.0249945e1 1.0249945e1
-2.416667e0 9.999857e-1 9.8402252e0 9.8402252e0
-2.333334e0 9.999857e-1 9.4443939e0 9.4443939e0
-2.250001e0 9.999857e-1 9.0624527e0 9.0624527e0
-2.1666681e0 9.999857e-1 8.6943985e0 8.6943985e0
-2.0833351e0 9.999857e-1 8.3402267e0 8.3402267e0
-2.0000021e0 9.999857e-1 7.9999512e0 7.9999512e0
-1.9166692e0 9.999857e-1 7.6735641e0 7.6735641e0
-1.8333362e0 9.999857e-1 7.3610657e0 7.3610657e0
-1.7500032e0 9.999857e-1 7.0624557e0 7.0624557e0
-1.66667e0 9.999857e-1 6.7777344e0 6.7777344e0
-1.5833371e0 9.999857e-1 6.5069016e0 6.5069016e0
-1.5000041e0 9.999857e-1 6.2499588e0 6.2499588e0
-1.4166711e0 9.999857e-1 6.0069046e0 6.0069046e0
-1.3333382e0 9.999857e-1 5.7777374e0 5.7777374e0
-1.250005e0 9.999857e-1 5.5624557e0 5.5624557e0
-1.166672e0 9.999857e-1 5.3610687e0 5.3610687e0
-1.0833391e0 9.999857e-1 5.1735687e0 5.1735687e0
-1.0000061e0 9.999857e-1 4.9999573e0 4.9999573e0
-9.166731e-1 9.999857e-1 4.8402347e0 4.8402347e0
-8.333401e-1 9.999857e-1 4.694401e0 4.694401e0
-7.500072e-1 9.999857e-1 4.5624557e0 4.5624557e0
-6.666742e-1 9.999857e-1 4.4443996e0 4.4443996e0
-5.833412e-1 9.999857e-1 4.3402321e0 4.3402321e0
-5.000082e-1 9.999857e-1 4.2499533e0 4.2499533e0
-4.166753e-1 9.999857e-1 4.1735634e0 4.1735634e0
-3.333421e-1 9.999857e-1 4.111062e0 4.111062e0
-2.500092e-1 9.999857e-1 4.0624496e0 4.0624496e0
-1.666762e-1 9.999857e-1 4.027726e0 4.027726e0
-8.33432e-2 9.999857e-1 4.006891e0 4.006891e0
-1.02e-5 9.999857e-1 3.999945e0 3.999945e0
8.33228e-2 9.999857e-1 4.0068877e0 4.0068877e0
1.666557e-1 9.999857e-1 4.0277191e0 4.0277191e0
2.499887e-1 9.999857e-1 4.0624394e0 4.0624394e0
3.333217e-1 9.999857e-1 4.1110484e0 4.1110484e0
4.166548e-1 9.999857e-1 4.1735463e0 4.1735463e0
4.999878e-1 9.999857e-1 4.2499329e0 4.2499329e0
5.833208e-1 9.999857e-1 4.3402081e0 4.3402081e0
6.666537e-1 9.999857e-1 4.4443723e0 4.4443723e0
7.499867e-1 9.999857e-1 4.5624251e0 4.5624251e0
8.333197e-1 9.999857e-1 4.6943668e0 4.6943668e0
9.166527e-1 9.999857e-1 4.8401971e0 4.8401971e0
9.999857e-1 9.999857e-1 4.9999164e0 4.9999164e0
1.0833186e0 9.999857e-1 5.173526e0 5.173526e0
1.1666516e0 9.999857e-1 5.3610214e0 5.3610214e0
1.2499846e0 9.999857e-1 5.5624069e0 5.5624069e0
1.3333177e0 9.999857e-1 5.777681e0 5.777681e0
1.4166507e0 9.999857e-1 6.0068436e0 6.0068436e0
1.4999837e0 9.999857e-1 6.2498947e0 6.2498947e0
1.5833167e0 9.999857e-1 6.5068344e0 6.5068344e0
1.6666496e0 9.999857e-1 6.7776642e0 6.7776642e0
1.7499826e0 9.999857e-1 7.0623871e0 7.0623871e0
1.8333156e0 9.999857e-1 7.3609924e0 7.3609924e0
1.9166486e0 9.999857e-1 7.6734879e0 7.6734879e0
1.9999815e0 9.999857e-1 7.9998718e0 7.9998718e0
2.0833145e0 9.999857e-1 8.3401443e0 8.3401443e0
2.1666476e0 9.999857e-1 8.6943054e0 8.6943054e0
2.2499806e0 9.999857e-1 9.062355e0 9.062355e0
2.3333136e0 9.999857e-1 9.4442947e0 9.4442947e0
2.4166466e0 9.999857e-1 9.8401291e0 9.8401291e0
2.4999796e0 9.999857e-1 1.02498459e1 1.02498459e1

-2.5e0 1.0833186e0 1.05902191e1 1.05902191e1
-2.416667e0 1.0833186e0 1.01804993e1 1.01804993e1
-2.333334e0 1.0833186e0 9.784668e0 9.784668e0
-2.250001e0 1.0833186e0 9.4027267e0 9.4027267e0
-2.1666681e0 1.0833186e0 9.0346725e0 9.0346725e0
-2.0833351e0 1.0833186e0 8.6805008e0 8.6805008e0
-2.0000021e0 1.0833186e0 8.3402252e0 8.3402252e0
-1.9166692e0 1.0833186e0 8.0138382e0 8.0138382e0
-1.8333362e0 1.0833186e0 7.7013397e0 7.7013397e0
-1.7500032e0 1.0833186e0 7.4027298e0 7.4027298e0
-1.66667e0 1.0833186e0 7.1180084e0 7.1180084e0
-1.5833371e0 1.0833186e0 6.8471756e0 6.8471756e0
-1.5000041e0 1.0833186e0 6.5902328e0 6.5902328e0
-1.4166711e0 1.0833186e0 6.3471786e0 6.3471786e0
-1.3333382e0 1.0833186e0 6.1180115e0 6.1180115e0
-1.250005e0 1.0833186e0 5.9027298e0 5.9027298e0
-1.166672e0 1.0833186e0 5.7013428e0 5.7013428e0
-1.0833391e0 1.0833186e0 5.5138428e0 5.5138428e0
-1.0000061e0 1.0833186e0 5.3402313e0 5.3402313e0
-9.166731e-1 1.0833186e0 5.1805087e0 5.1805087e0
-8.333401e-1 1.0833186e0 5.034675e0 5.034675e0
-7.500072e-1 1.0833186e0 4.9027298e0 4.9027298e0
-6.666742e-1 1.0833186e0 4.7846736e0 4.7846736e0
-5.833412e-1 1.0833186e0 4.6805061e0 4.6805061e0
-5.000082e-1 1.0833186e0 4.5902274e0 4.5902274e0
-4.166753e-1 1.0833186e0 4.5138374e0 4.5138374e0
-3.333421e-1 1.0833186e0 4.451336e0 4.451336e0
-2.500092e-1 1.0833186e0 4.4027237e0 4.4027237e0
-1.666762e-1 1.0833186e0 4.368e0 4.368e0
-8.33432e-2 1.0833186e0 4.347165e0 4.347165e0
-1.02e-5 1.0833186e0 4.3402191e0 4.3402191e0
8.33228e-2 1.0833186e0 4.3471617e0 4.3471617e0
1.666557e-1 1.0833186e0 4.3679932e0 4.3679932e0
2.499887e-1 1.0833186e0 4.4027135e0 4.4027135e0
3.333217e-1 1.0833186e0 4.4513225e0 4.4513225e0
4.166548e-1 1.0833186e0 4.5138203e0 4.5138203e0
4.999878e-1 1.0833186e0 4.5902069e0 4.5902069e0
5.833208e-1 1.0833186e0 4.6804822e0 4.6804822e0
6.666537e-1 1.0833186e0 4.7846463e0 4.7846463e0
7.499867e-1 1.0833186e0 4.9026991e0 4.9026991e0
8.333197e-1 1.0833186e0 5.0346408e0 5.0346408e0
9.166527e-1 1.0833186e0 5.1804712e0 5.1804712e0
9.999857e-1 1.0833186e0 5.3401904e0 5.3401904e0
1.0833186e0 1.0833186e0 5.5138e0 5.5138e0
1.1666516e0 1.0833186e0 5.7012955e0 5.7012955e0
1.2499846e0 1.0833186e0 5.902681e0 5.902681e0
1.3333177e0 1.0833186e0 6.117955e0 6.117955e0
1.4166507e0 1.0833186e0 6.3471176e0 6.3471176e0
1.4999837e0 1.0833186e0 6.5901688e0 6.5901688e0
1.5833167e0 1.0833186e0 6.8471085e0 6.8471085e0
1.6666496e0 1.0833186e0 7.1179382e0 7.1179382e0
1.7499826e0 1.0833186e0 7.4026611e0 7.4026611e0
1.8333156e0 1.0833186e0 7.7012665e0 7.7012665e0
1.9166486e0 1.0833186e0 8.0137619e0 8.0137619e0
1.9999815e0 1.0833186e0 8.3401459e0 8.3401459e0
2.0833145e0 1.0833186e0 8.6804184e0 8.6804184e0
2.1666476e0 1.0833186e0 9.0345795e0 9.0345795e0
2.2499806e0 1.0833186e0 9.4026291e0 9.4026291e0
2.3333136e0 1.0833186e0 9.7845688e0 9.7845688e0
2.4166466e0 1.0833186e0 1.01804031e1 1.01804031e1
2.4999796e0 1.0833186e0 1.059012e1 1.059012e1

-2.5e0 1.1666516e0 1.09443802e1 1.09443802e1
-2.416667e0 1.1666516e0 1.05346603e1 1.05346603e1
-2.333334e0 1.1666516e0 1.0138829e1 1.0138829e1
-2.250001e0 1.1666516e0 9.7568878e0 9.7568878e0
-2.1666681e0 1.1666516e0 9.3888336e0 9.3888336e0
-2.0833351e0 1.1666516e0 9.0346619e0 9.0346619e0
-2.0000021e0 1.1666516e0 8.6943863e0 8.6943863e0
-1.9166692e0 1.1666516e0 8.3679993e0 8.3679993e0
-1.8333362e0 1.1666516e0 8.0555008e0 8.0555008e0
-1.7500032e0 1.1666516e0 7.7568909e0 7.7568909e0
-1.66667e0 1.1666516e0 7.4721695e0 7.4721695e0
-1.5833371e0 1.1666516e0 7.2013367e0 7.2013367e0
-1.5000041e0 1.1666516e0 6.9443939e0 6.9443939e0
-1.4166711e0 1.1666516e0 6.7013397e0 6.7013397e0
-1.3333382e0 1.1666516e0 6.4721725e0 6.4721725e0
-1.250005e0 1.1666516e0 6.2568909e0 6.2568909e0
-1.166672e0 1.1666516e0 6.0555038e0 6.0555038e0
-1.0833391e0 1.1666516e0 5.8680038e0 5.8680038e0
-1.0000061e0 1.1666516e0 5.6943924e0 5.6943924e0
-9.166731e-1 1.1666516e0 5.5346698e0 5.5346698e0
-8.333401e-1 1.1666516e0 5.388836e0 5.388836e0
-7.500072e-1 1.1666516e0 5.2568909e0 5.2568909e0
-6.666742e-1 1.1666516e0 5.1388347e0 5.1388347e0
-5.833412e-1 1.1666516e0 5.0346672e0 5.0346672e0
-5.000082e-1 1.1666516e0 4.9443884e0 4.9443884e0
-4.166753e-1 1.1666516e0 4.8679985e0 4.8679985e0
-3.333421e-1 1.1666516e0 4.8054971e0 4.8054971e0
-2.500092e-1 1.1666516e0 4.7568848e0 4.7568848e0
-1.666762e-1 1.1666516e0 4.7221611e0 4.7221611e0
-8.33432e-2 1.1666516e0 4.7013261e0 4.7013261e0
-1.02e-5 1.1666516e0 4.6943802e0 4.6943802e0
8.33228e-2 1.1666516e0 4.7013228e0 4.7013228e0
1.666557e-1 1.1666516e0 4.7221542e0 4.7221542e0
2.499887e-1 1.1666516e0 4.7568745e0 4.7568745e0
3.333217e-1 1.1666516e0 4.8054836e0 4.8054836e0
4.166548e-1 1.1666516e0 4.8679814e0 4.8679814e0
4.999878e-1 1.1666516e0 4.944368e0 4.944368e0
5.833208e-1 1.1666516e0 5.0346432e0 5.0346432e0
6.666537e-1 1.1666516e0 5.1388074e0 5.1388074e0
7.499867e-1 1.1666516e0 5.2568602e0 5.2568602e0
8.333197e-1 1.1666516e0 5.3888019e0 5.3888019e0
9.166527e-1 1.1666516e0 5.5346323e0 5.5346323e0
9.999857e-1 1.1666516e0 5.6943515e0 5.6943515e0
1.0833186e0 1.1666516e0 5.8679611e0 5.8679611e0
1.1666516e0 1.1666516e0 6.0554565e0 6.0554565e0
1.2499846e0 1.1666516e0 6.256842e0 6.256842e0
1.3333177e0 1.1666516e0 6.4721161e0 6.4721161e0
1.4166507e0 1.1666516e0 6.7012787e0 6.7012787e0
1.4999837e0 1.1666516e0 6.9443298e0 6.9443298e0
1.5833167e0 1.1666516e0 7.2012695e0 7.2012695e0
1.6666496e0 1.1666516e0 7.4720993e0 7.4720993e0
1.7499826e0 1.1666516e0 7.7568222e0 7.7568222e0
1.8333156e0 1.1666516e0 8.0554276e0 8.0554276e0
1.9166486e0 1.1666516e0 8.367923e0 8.367923e0
1.9999815e0 1.1666516e0 8.694307e0 8.694307e0
2.0833145e0 1.1666516e0 9.0345795e0 9.0345795e0
2.1666476e0 1.1666516e0 9.3887405e0 9.3887405e0
2.2499806e0 1.1666516e0 9.7567902e0 9.7567902e0
2.3333136e0 1.1666516e0 1.01387299e1 1.01387299e1
2.4166466e0 1.1666516e0 1.05345642e1 1.05345642e1
2.4999796e0 1.1666516e0 1.0944281e1 1.0944281e1

-2.5e0 1.2499846e0 1.13124313e1 1.13124313e1
-2.416667e0 1.2499846e0 1.09027115e1 1.09027115e1
-2.333334e0 1.2499846e0 1.05068802e1 1.05068802e1
-2.250001e0 1.2499846e0 1.0124939e1 1.0124939e1
-2.1666681e0 1.2499846e0 9.7568848e0 9.7568848e0
-2.0833351e0 1.2499846e0 9.402713e0 9.402713e0
-2.0000021e0 1.2499846e0 9.0624374e0 9.0624374e0
-1.9166692e0 1.2499846e0 8.7360504e0 8.7360504e0
-1.8333362e0 1.2499846e0 8.423552e0 8.423552e0
-1.7500032e0 1.2499846e0 8.124942e0 8.124942e0
-1.66667e0 1.2499846e0 7.8402206e0 7.8402206e0
-1.5833371e0 1.2499846e0 7.5693878e0 7.5693878e0
-1.5000041e0 1.2499846e0 7.312445e0 7.312445e0
-1.4166711e0 1.2499846e0 7.0693909e0 7.0693909e0
-1.3333382e0 1.2499846e0 6.8402237e0 6.8402237e0
-1.250005e0 1.2499846e0 6.624942e0 6.624942e0
-1.166672e0 1.2499846e0 6.423555e0 6.423555e0
-1.0833391e0 1.2499846e0 6.236055e0 6.236055e0
-1.0000061e0 1.2499846e0 6.0624435e0 6.0624435e0
-9.166731e-1 1.2499846e0 5.902721e0 5.902721e0
-8.333401e-1 1.2499846e0 5.7568872e0 5.7568872e0
-7.500072e-1 1.2499846e0 5.624942e0 5.624942e0
-6.666742e-1 1.2499846e0 5.5068858e0 5.5068858e0
-5.833412e-1 1.2499846e0 5.4027184e0 5.4027184e0
-5.000082e-1 1.2499846e0 5.3124396e0 5.3124396e0
-4.166753e-1 1.2499846e0 5.2360497e0 5.2360497e0
-3.333421e-1 1.2499846e0 5.1735483e0 5.1735483e0
-2.500092e-1 1.2499846e0 5.1249359e0 5.1249359e0
-1.666762e-1 1.2499846e0 5.0902122e0 5.0902122e0
-8.33432e-2 1.2499846e0 5.0693773e0 5.0693773e0
-1.02e-5 1.2499846e0 5.0624313e0 5.0624313e0
8.33228e-2 1.2499846e0 5.069374e0 5.069374e0
1.666557e-1 1.2499846e0 5.0902054e0 5.0902054e0
2.499887e-1 1.2499846e0 5.1249257e0 5.1249257e0
3.333217e-1 1.2499846e0 5.1735347e0 5.1735347e0
4.166548e-1 1.2499846e0 5.2360326e0 5.2360326e0
4.999878e-1 1.2499846e0 5.3124191e0 5.3124191e0
5.833208e-1 1.2499846e0 5.4026944e0 5.4026944e0
6.666537e-1 1.2499846e0 5.5068585e0 5.5068585e0
7.499867e-1 1.2499846e0 5.6249113e0 5.6249113e0
8.333197e-1 1.2499846e0 5.756853e0 5.756853e0
9.166527e-1 1.2499846e0 5.9026834e0 5.9026834e0
9.999857e-1 1.2499846e0 6.0624026e0 6.0624026e0
1.0833186e0 1.2499846e0 6.2360123e0 6.2360123e0
1.1666516e0 1.2499846e0 6.4235077e0 6.4235077e0
1.2499846e0 1.2499846e0 6.6248932e0 6.6248932e0
1.3333177e0 1.2499846e0 6.8401672e0 6.8401672e0
1.4166507e0 1.2499846e0 7.0693298e0 7.0693298e0
1.4999837e0 1.2499846e0 7.312381e0 7.312381e0
1.5833167e0 1.2499846e0 7.5693207e0 7.5693207e0
1.6666496e0 1.2499846e0 7.8401505e0 7.8401505e0
1.7499826e0 1.2499846e0 8.1248734e0 8.1248734e0
1.8333156e0 1.2499846e0 8.4234787e0 8.4234787e0
1.9166486e0 1.2499846e0 8.7359741e0 8.7359741e0
1.9999815e0 1.2499846e0 9.0623581e0 9.0623581e0
2.0833145e0 1.2499846e0 9.4026306e0 9.4026306e0
2.1666476e0 1.2499846e0 9.7567917e0 9.7567917e0
2.2499806e0 1.2499846e0 1.01248413e1 1.01248413e1
2.3333136e0 1.2499846e0 1.0506781e1 1.0506781e1
2.4166466e0 1.2499846e0 1.09026154e1 1.09026154e1
2.4999796e0 1.2499846e0 1.13123322e1 1.13123322e1

-2.5e0 1.3333177e0 1.1694371e1 1.1694371e1
-2.416667e0 1.3333177e0 1.12846512e1 1.12846512e1
-2.333334e0 1.3333177e0 1.08888199e1 1.08888199e1
-2.250001e0 1.3333177e0 1.05068787e1 1.05068787e1
-2.1666681e0 1.3333177e0 1.01388245e1 1.01388245e1
-2.0833351e0 1.3333177e0 9.7846527e0 9.7846527e0
-2.0000021e0 1.3333177e0 9.4443771e0 9.4443771e0
-1.9166692e0 1.3333177e0 9.1179901e0 9.1179901e0
-1.8333362e0 1.3333177e0 8.8054916e0 8.8054916e0
-1.7500032e0 1.3333177e0 8.5068817e0 8.5068817e0
-1.66667e0 1.3333177e0 8.2221603e0 8.2221603e0
-1.5833371e0 1.3333177e0 7.9513275e0 7.9513275e0
-1.5000041e0 1.3333177e0 7.6943848e0 7.6943848e0
-1.4166711e0 1.3333177e0 7.4513306e0 7.4513306e0
-1.3333382e0 1.3333177e0 7.2221634e0 7.2221634e0
-1.250005e0 1.3333177e0 7.0068817e0 7.0068817e0
-1.166672e0 1.3333177e0 6.8054947e0 6.8054947e0
-1.0833391e0 1.3333177e0 6.6179947e0 6.6179947e0
-1.0000061e0 1.3333177e0 6.4443832e0 6.4443832e0
-9.166731e-1 1.3333177e0 6.2846606e0 6.2846606e0
-8.333401e-1 1.3333177e0 6.1388269e0 6.1388269e0
-7.500072e-1 1.3333177e0 6.0068817e0 6.0068817e0
-6.666742e-1 1.3333177e0 5.8888255e0 5.8888255e0
-5.833412e-1 1.3333177e0 5.784658e0 5.784658e0
-5.000082e-1 1.3333177e0 5.6943793e0 5.6943793e0
-4.166753e-1 1.3333177e0 5.6179893e0 5.6179893e0
-3.333421e-1 1.3333177e0 5.555488e0 5.555488e0
-2.500092e-1 1.3333177e0 5.5068756e0 5.5068756e0
-1.666762e-1 1.3333177e0 5.472152e0 5.472152e0
-8.33432e-2 1.3333177e0 5.451317e0 5.451317e0
-1.02e-5 1.3333177e0 5.444371e0 5.444371e0
8.33228e-2 1.3333177e0 5.4513136e0 5.4513136e0
1.666557e-1 1.3333177e0 5.4721451e0 5.4721451e0
2.499887e-1 1.3333177e0 5.5068654e0 5.5068654e0
3.333217e-1 1.3333177e0 5.5554744e0 5.5554744e0
4.166548e-1 1.3333177e0 5.6179723e0 5.6179723e0
4.999878e-1 1.3333177e0 5.6943588e0 5.6943588e0
5.833208e-1 1.3333177e0 5.7846341e0 5.7846341e0
6.666537e-1 1.3333177e0 5.8887982e0 5.8887982e0
7.499867e-1 1.3333177e0 6.006851e0 6.006851e0
8.333197e-1 1.3333177e0 6.1387927e0 6.1387927e0
9.166527e-1 1.3333177e0 6.2846231e0 6.2846231e0
9.999857e-1 1.3333177e0 6.4443423e0 6.4443423e0
1.0833186e0 1.3333177e0 6.617952e0 6.617952e0
1.1666516e0 1.3333177e0 6.8054474e0 6.8054474e0
1.2499846e0 1.3333177e0 7.0068329e0 7.0068329e0
1.3333177e0 1.3333177e0 7.222107e0 7.222107e0
1.4166507e0 1.3333177e0 7.4512695e0 7.4512695e0
1.4999837e0 1.3333177e0 7.6943207e0 7.6943207e0
1.5833167e0 1.3333177e0 7.9512604e0 7.9512604e0
1.6666496e0 1.3333177e0 8.2220901e0 8.2220901e0
1.7499826e0 1.3333177e0 8.506813e0 8.506813e0
1.8333156e0 1.3333177e0 8.8054184e0 8.8054184e0
1.9166486e0 1.3333177e0 9.1179138e0 9.1179138e0
1.9999815e0 1.3333177e0 9.4442978e0 9.4442978e0
2.0833145e0 1.3333177e0 9.7845703e0 9.7845703e0
2.1666476e0 1.3333177e0 1.01387314e1 1.01387314e1
2.2499806e0 1.3333177e0 1.0506781e1 1.0506781e1
2.3333136e0 1.3333177e0 1.08887207e1 1.08887207e1
2.4166466e0 1.3333177e0 1.1284555e1 1.1284555e1
2.4999796e0 1.3333177e0 1.16942719e1 1.16942719e1

-2.5e0 1.4166507e0 1.20901993e1 1.20901993e1
-2.416667e0 1.4166507e0 1.16804794e1 1.16804794e1
-2.333334e0 1.4166507e0 1.12846481e1 1.12846481e1
-2.250001e0 1.4166507e0 1.09027069e1 1.09027069e1
-2.1666681e0 1.4166507e0 1.05346527e1 1.05346527e1
-2.0833351e0 1.4166507e0 1.0180481e1 1.0180481e1
-2.0000021e0 1.4166507e0 9.8402054e0 9.8402054e0
-1.9166692e0 1.4166507e0 9.5138184e0 9.5138184e0
-1.8333362e0 1.4166507e0 9.2013199e0 9.2013199e0
-1.7500032e0 1.4166507e0 8.90271e0 8.90271e0
-1.66667e0 1.4166507e0 8.6179886e0 8.6179886e0
-1.5833371e0 1.4166507e0 8.3471558e0 8.3471558e0
-1.5000041e0 1.4166507e0 8.090213e0 8.090213e0
-1.4166711e0 1.4166507e0 7.8471588e0 7.8471588e0
-1.3333382e0 1.4166507e0 7.6179916e0 7.6179916e0
-1.250005e0 1.4166507e0 7.40271e0 7.40271e0
-1.166672e0 1.4166507e0 7.201323e0 7.201323e0
-1.0833391e0 1.4166507e0 7.013823e0 7.013823e0
-1.0000061e0 1.4166507e0 6.8402115e0 6.8402115e0
-9.166731e-1 1.4166507e0 6.6804889e0 6.6804889e0
-8.333401e-1 1.4166507e0 6.5346552e0 6.5346552e0
-7.500072e-1 1.4166507e0 6.40271e0 6.40271e0
-6.666742e-1 1.4166507e0 6.2846538e0 6.2846538e0
-5.833412e-1 1.4166507e0 6.1804863e0 6.1804863e0
-5.000082e-1 1.4166507e0 6.0902075e0 6.0902075e0
-4.166753e-1 1.4166507e0 6.0138176e0 6.0138176e0
-3.333421e-1 1.4166507e0 5.9513162e0 5.9513162e0
-2.500092e-1 1.4166507e0 5.9027039e0 5.9027039e0
-1.666762e-1 1.4166507e0 5.8679802e0 5.8679802e0
-8.33432e-2 1.4166507e0 5.8471452e0 5.8471452e0
-1.02e-5 1.4166507e0 5.8401993e0 5.8401993e0
8.33228e-2 1.4166507e0 5.8471419e0 5.8471419e0
1.666557e-1 1.4166507e0 5.8679733e0 5.8679733e0
2.499887e-1 1.4166507e0 5.9026936e0 5.9026936e0
3.333217e-1 1.4166507e0 5.9513026e0 5.9513026e0
4.166548e-1 1.4166507e0 6.0138005e0 6.0138005e0
4.999878e-1 1.4166507e0 6.090187e0 6.090187e0
5.833208e-1 1.4166507e0 6.1804623e0 6.1804623e0
6.666537e-1 1.4166507e0 6.2846265e0 6.2846265e0
7.499867e-1 1.4166507e0 6.4026793e0 6.4026793e0
8.333197e-1 1.4166507e0 6.534621e0 6.534621e0
9.166527e-1 1.4166507e0 6.6804514e0 6.6804514e0
9.999857e-1 1.4166507e0 6.8401706e0 6.8401706e0
1.0833186e0 1.4166507e0 7.0137802e0 7.0137802e0
1.1666516e0 1.4166507e0 7.2012756e0 7.2012756e0
1.2499846e0 1.4166507e0 7.4026611e0 7.4026611e0
1.3333177e0 1.4166507e0 7.6179352e0 7.6179352e0
1.4166507e0 1.4166507e0 7.8470978e0 7.8470978e0
1.4999837e0 1.4166507e0 8.090149e0 8.090149e0
1.5833167e0 1.4166507e0 8.3470886e0 8.3470886e0
1.6666496e0 1.4166507e0 8.6179184e0 8.6179184e0
1.7499826e0 1.4166507e0 8.9026413e0 8.9026413e0
1.8333156e0 1.4166507e0 9.2012466e0 9.2012466e0
1.9166486e0 1.4166507e0 9.513742e0 9.513742e0
1.9999815e0 1.4166507e0 9.840126e0 9.840126e0
2.0833145e0 1.4166507e0 1.01803986e1 1.01803986e1
2.1666476e0 1.4166507e0 1.05345596e1 1.05345596e1
2.2499806e0 1.4166507e0 1.09026093e1 1.09026093e1
2.3333136e0 1.4166507e0 1.1284549e1 1.1284549e1
2.4166466e0 1.4166507e0 1.16803833e1 1.16803833e1
2.4999796e0 1.4166507e0 1.20901001e1 1.20901001e1

-2.5e0 1.4999837e0 1.24999161e1 1.24999161e1
-2.416667e0 1.4999837e0 1.20901962e1 1.20901962e1
-2.333334e0 1.4999837e0 1.1694365e1 1.1694365e1
-2.250001e0 1.4999837e0 1.13124237e1 1.13124237e1
-2.1666681e0 1.4999837e0 1.09443695e1 1.09443695e1
-2.0833351e0 1.4999837e0 1.05901978e1 1.05901978e1
-2.0000021e0 1.4999837e0 1.02499222e1 1.02499222e1
-1.9166692e0 1.4999837e0 9.9235352e0 9.9235352e0
-1.8333362e0 1.4999837e0 9.6110367e0 9.6110367e0
-1.7500032e0 1.4999837e0 9.3124268e0 9.3124268e0
-1.66667e0 1.4999837e0 9.0277054e0 9.0277054e0
-1.5833371e0 1.4999837e0 8.7568726e0 8.7568726e0
-1.5000041e0 1.4999837e0 8.4999298e0 8.4999298e0
-1.4166711e0 1.4999837e0 8.2568756e0 8.2568756e0
-1.3333382e0 1.4999837e0 8.0277084e0 8.0277084e0
-1.250005e0 1.4999837e0 7.8124268e0 7.8124268e0
-1.166672e0 1.4999837e0 7.6110397e0 7.6110397e0
-1.0833391e0 1.4999837e0 7.4235397e0 7.4235397e0
-1.0000061e0 1.4999837e0 7.2499283e0 7.2499283e0
-9.166731e-1 1.4999837e0 7.0902057e0 7.0902057e0
-8.333401e-1 1.4999837e0 6.944372e0 6.944372e0
-7.500072e-1 1.4999837e0 6.8124268e0 6.8124268e0
-6.666742e-1 1.4999837e0 6.6943706e0 6.6943706e0
-5.833412e-1 1.4999837e0 6.5902031e0 6.5902031e0
-5.000082e-1 1.4999837e0 6.4999243e0 6.4999243e0
-4.166753e-1 1.4999837e0 6.4235344e0 6.4235344e0
-3.333421e-1 1.4999837e0 6.361033e0 6.361033e0
-2.500092e-1 1.4999837e0 6.3124207e0 6.3124207e0
-1.666762e-1 1.4999837e0 6.277697e0 6.277697e0
-8.33432e-2 1.4999837e0 6.256862e0 6.256862e0
-1.02e-5 1.4999837e0 6.2499161e0 6.2499161e0
8.33228e-2 1.4999837e0 6.2568587e0 6.2568587e0
1.666557e-1 1.4999837e0 6.2776901e0 6.2776901e0
2.499887e-1 1.4999837e0 6.3124104e0 6.3124104e0
3.333217e-1 1.4999837e0 6.3610194e0 6.3610194e0
4.166548e-1 1.4999837e0 6.4235173e0 6.4235173e0
4.999878e-1 1.4999837e0 6.4999039e0 6.4999039e0
5.833208e-1 1.4999837e0 6.5901791e0 6.5901791e0
6.666537e-1 1.4999837e0 6.6943433e0 6.6943433e0
7.499867e-1 1.4999837e0 6.8123961e0 6.8123961e0
8.333197e-1 1.4999837e0 6.9443378e0 6.9443378e0
9.166527e-1 1.4999837e0 7.0901682e0 7.0901682e0
9.999857e-1 1.4999837e0 7.2498874e0 7.2498874e0
1.0833186e0 1.4999837e0 7.423497e0 7.423497e0
1.1666516e0 1.4999837e0 7.6109924e0 7.6109924e0
1.2499846e0 1.4999837e0 7.812378e0 7.812378e0
1.3333177e0 1.4999837e0 8.027652e0 8.027652e0
1.4166507e0 1.4999837e0 8.2568146e0 8.2568146e0
1.4999837e0 1.4999837e0 8.4998657e0 8.4998657e0
1.5833167e0 1.4999837e0 8.7568054e0 8.7568054e0
1.6666496e0 1.4999837e0 9.0276352e0 9.0276352e0
1.7499826e0 1.4999837e0 9.3123581e0 9.3123581e0
1.8333156e0 1.4999837e0 9.6109634e0 9.6109634e0
1.9166486e0 1.4999837e0 9.9234589e0 9.9234589e0
1.9999815e0 1.4999837e0 1.02498428e1 1.02498428e1
2.0833145e0 1.4999837e0 1.05901154e1 1.05901154e1
2.1666476e0 1.4999837e0 1.09442764e1 1.09442764e1
2.2499806e0 1.4999837e0 1.1312326e1 1.1312326e1
2.3333136e0 1.4999837e0 1.16942657e1 1.16942657e1
2.4166466e0 1.4999837e0 1.20901001e1 1.20901001e1
2.4999796e0 1.4999837e0 1.24998169e1 1.24998169e1

-2.5e0 1.5833167e0 1.29235214e1 1.29235214e1
-2.416667e0 1.5833167e0 1.25138016e1 1.25138016e1
-2.333334e0 1.5833167e0 1.21179703e1 1.21179703e1
-2.250001e0 1.5833167e0 1.1736029e1 1.1736029e1
-2.1666681e0 1.5833167e0 1.13679749e1 1.13679749e1
-2.0833351e0 1.5833167e0 1.10138031e1 1.10138031e1
-2.0000021e0 1.5833167e0 1.06735275e1 1.06735275e1
-1.9166692e0 1.5833167e0 1.03471405e1 1.03471405e1
-1.8333362e0 1.5833167e0 1.0034642e1 1.0034642e1
-1.7500032e0 1.5833167e0 9.7360321e0 9.7360321e0
-1.66667e0 1.5833167e0 9.4513107e0 9.4513107e0
-1.5833371e0 1.5833167e0 9.1804779e0 9.1804779e0
-1.5000041e0 1.5833167e0 8.9235352e0 8.9235352e0
-1.4166711e0 1.5833167e0 8.680481e0 8.680481e0
-1.3333382e0 1.5833167e0 8.4513138e0 8.4513138e0
-1.250005e0 1.5833167e0 8.2360321e0 8.2360321e0
-1.166672e0 1.5833167e0 8.0346451e0 8.0346451e0
-1.0833391e0 1.5833167e0 7.8471451e0 7.8471451e0
-1.0000061e0 1.5833167e0 7.6735336e0 7.6735336e0
-9.166731e-1 1.5833167e0 7.513811e0 7.513811e0
-8.333401e-1 1.5833167e0 7.3679773e0 7.3679773e0
-7.500072e-1 1.5833167e0 7.2360321e0 7.2360321e0
-6.666742e-1 1.5833167e0 7.1179759e0 7.1179759e0
-5.833412e-1 1.5833167e0 7.0138084e0 7.0138084e0
-5.000082e-1 1.5833167e0 6.9235297e0 6.9235297e0
-4.166753e-1 1.5833167e0 6.8471397e0 6.8471397e0
-3.333421e-1 1.5833167e0 6.7846384e0 6.7846384e0
-2.500092e-1 1.5833167e0 6.736026e0 6.736026e0
-1.666762e-1 1.5833167e0 6.7013023e0 6.7013023e0
-8.33432e-2 1.5833167e0 6.6804674e0 6.6804674e0
-1.02e-5 1.5833167e0 6.6735214e0 6.6735214e0
8.33228e-2 1.5833167e0 6.680464e0 6.680464e0
1.666557e-1 1.5833167e0 6.7012955e0 6.7012955e0
2.499887e-1 1.5833167e0 6.7360158e0 6.7360158e0
3.333217e-1 1.5833167e0 6.7846248e0 6.7846248e0
4.166548e-1 1.5833167e0 6.8471227e0 6.8471227e0
4.999878e-1 1.5833167e0 6.9235092e0 6.9235092e0
5.833208e-1 1.5833167e0 7.0137845e0 7.0137845e0
6.666537e-1 1.5833167e0 7.1179486e0 7.1179486e0
7.499867e-1 1.5833167e0 7.2360014e0 7.2360014e0
8.333197e-1 1.5833167e0 7.3679431e0 7.3679431e0
9.166527e-1 1.5833167e0 7.5137735e0 7.5137735e0
9.999857e-1 1.5833167e0 7.6734927e0 7.6734927e0
1.0833186e0 1.5833167e0 7.8471024e0 7.8471024e0
1.1666516e0 1.5833167e0 8.0345978e0 8.0345978e0
1.2499846e0 1.5833167e0 8.2359833e0 8.2359833e0
1.3333177e0 1.5833167e0 8.4512573e0 8.4512573e0
1.4166507e0 1.5833167e0 8.6804199e0 8.6804199e0
1.4999837e0 1.5833167e0 8.923471e0 8.923471e0
1.5833167e0 1.5833167e0 9.1804108e0 9.1804108e0
1.6666496e0 1.5833167e0 9.4512405e0 9.4512405e0
1.7499826e0 1.5833167e0 9.7359634e0 9.7359634e0
1.8333156e0 1.5833167e0 1.00345688e1 1.00345688e1
1.9166486e0 1.5833167e0 1.03470642e1 1.03470642e1
1.9999815e0 1.5833167e0 1.06734482e1 1.06734482e1
2.0833145e0 1.5833167e0 1.10137207e1 1.10137207e1
2.1666476e0 1.5833167e0 1.13678818e1 1.13678818e1
2.2499806e0 1.5833167e0 1.17359314e1 1.17359314e1
2.3333136e0 1.5833167e0 1.21178711e1 1.21178711e1
2.4166466e0 1.5833167e0 1.25137054e1 1.25137054e1
2.4999796e0 1.5833167e0 1.29234222e1 1.29234222e1

-2.5e0 1.6666496e0 1.33610168e1 1.33610168e1
-2.416667e0 1.6666496e0 1.2951297e1 1.2951297e1
-2.333334e0 1.6666496e0 1.25554657e1 1.25554657e1
-2.250001e0 1.6666496e0 1.21735245e1 1.21735245e1
-2.1666681e0 1.6666496e0 1.18054703e1 1.18054703e1
-2.0833351e0 1.6666496e0 1.14512985e1 1.14512985e1
-2.0000021e0 1.6666496e0 1.1111023e1 1.1111023e1
-1.9166692e0 1.6666496e0 1.0784636e1 1.0784636e1
-1.8333362e0 1.6666496e0 1.04721375e1 1.04721375e1
-1.7500032e0 1.6666496e0 1.01735275e1 1.01735275e1
-1.66667e0 1.6666496e0 9.8888062e0 9.8888062e0
-1.5833371e0 1.6666496e0 9.6179733e0 9.6179733e0
-1.5000041e0 1.6666496e0 9.3610306e0 9.3610306e0
-1.4166711e0 1.6666496e0 9.1179764e0 9.1179764e0
-1.3333382e0 1.6666496e0 8.8888092e0 8.8888092e0
-1.250005e0 1.6666496e0 8.6735275e0 8.6735275e0
-1.166672e0 1.6666496e0 8.4721405e0 8.4721405e0
-1.0833391e0 1.6666496e0 8.2846405e0 8.2846405e0
-1.0000061e0 1.6666496e0 8.111029e0 8.111029e0
-9.166731e-1 1.6666496e0 7.9513065e0 7.9513065e0
-8.333401e-1 1.6666496e0 7.8054727e0 7.8054727e0
-7.500072e-1 1.6666496e0 7.6735275e0 7.6735275e0
-6.666742e-1 1.6666496e0 7.5554713e0 7.5554713e0
-5.833412e-1 1.6666496e0 7.4513039e0 7.4513039e0
-5.000082e-1 1.6666496e0 7.3610251e0 7.3610251e0
-4.166753e-1 1.6666496e0 7.2846352e0 7.2846352e0
-3.333421e-1 1.6666496e0 7.2221338e0 7.2221338e0
-2.500092e-1 1.6666496e0 7.1735214e0 7.1735214e0
-1.666762e-1 1.6666496e0 7.1387978e0 7.1387978e0
-8.33432e-2 1.6666496e0 7.1179628e0 7.1179628e0
-1.02e-5 1.6666496e0 7.1110168e0 7.1110168e0
8.33228e-2 1.6666496e0 7.1179594e0 7.1179594e0
1.666557e-1 1.6666496e0 7.1387909e0 7.1387909e0
2.499887e-1 1.6666496e0 7.1735112e0 7.1735112e0
3.333217e-1 1.6666496e0 7.2221202e0 7.2221202e0
4.166548e-1 1.6666496e0 7.284618e0 7.284618e0
4.999878e-1 1.6666496e0 7.3610046e0 7.3610046e0
5.833208e-1 1.6666496e0 7.4512799e0 7.4512799e0
6.666537e-1 1.6666496e0 7.555444e0 7.555444e0
7.499867e-1 1.6666496e0 7.6734969e0 7.6734969e0
8.333197e-1 1.6666496e0 7.8054385e0 7.8054385e0
9.166527e-1 1.6666496e0 7.9512689e0 7.9512689e0
9.999857e-1 1.6666496e0 8.1109882e0 8.1109882e0
1.0833186e0 1.6666496e0 8.2845978e0 8.2845978e0
1.1666516e0 1.6666496e0 8.4720932e0 8.4720932e0
1.2499846e0 1.6666496e0 8.6734787e0 8.6734787e0
1.3333177e0 1.6666496e0 8.8887527e0 8.8887527e0
1.4166507e0 1.6666496e0 9.1179153e0 9.1179153e0
1.4999837e0 1.6666496e0 9.3609665e0 9.3609665e0
1.5833167e0 1.6666496e0 9.6179062e0 9.6179062e0
1.6666496e0 1.6666496e0 9.888736e0 9.888736e0
1.7499826e0 1.6666496e0 1.01734589e1 1.01734589e1
1.8333156e0 1.6666496e0 1.04720642e1 1.04720642e1
1.9166486e0 1.6666496e0 1.07845596e1 1.07845596e1
1.9999815e0 1.6666496e0 1.11109436e1 1.11109436e1
2.0833145e0 1.6666496e0 1.14512161e1 1.14512161e1
2.1666476e0 1.6666496e0 1.18053772e1 1.18053772e1
2.2499806e0 1.6666496e0 1.21734268e1 1.21734268e1
2.3333136e0 1.6666496e0 1.25553665e1 1.25553665e1
2.4166466e0 1.6666496e0 1.29512009e1 1.29512009e1
2.4999796e0 1.6666496e0 1.33609177e1 1.33609177e1

-2.5e0 1.7499826e0 1.38124084e1 1.38124084e1
-2.416667e0 1.7499826e0 1.34026886e1 1.34026886e1
-2.333334e0 1.7499826e0 1.30068573e1 1.30068573e1
-2.250001e0 1.7499826e0 1.26249161e1 1.26249161e1
-2.1666681e0 1.7499826e0 1.22568619e1 1.22568619e1
-2.0833351e0 1.7499826e0 1.19026901e1 1.19026901e1
-2.0000021e0 1.7499826e0 1.15624146e1 1.15624146e1
-1.9166692e0 1.7499826e0 1.12360275e1 1.12360275e1
-1.8333362e0 1.7499826e0 1.0923529e1 1.0923529e1
-1.7500032e0 1.7499826e0 1.06249191e1 1.06249191e1
-1.66667e0 1.7499826e0 1.03401978e1 1.03401978e1
-1.5833371e0 1.7499826e0 1.0069365e1 1.0069365e1
-1.5000041e0 1.7499826e0 9.8124222e0 9.8124222e0
-1.4166711e0 1.7499826e0 9.569368e0 9.569368e0
-1.3333382e0 1.7499826e0 9.3402008e0 9.3402008e0
-1.250005e0 1.7499826e0 9.1249191e0 9.1249191e0
-1.166672e0 1.7499826e0 8.9235321e0 8.9235321e0
-1.0833391e0 1.7499826e0 8.7360321e0 8.7360321e0
-1.0000061e0 1.7499826e0 8.5624207e0 8.5624207e0
-9.166731e-1 1.7499826e0 8.402698e0 8.402698e0
-8.333401e-1 1.7499826e0 8.2568643e0 8.2568643e0
-7.500072e-1 1.7499826e0 8.1249191e0 8.1249191e0
-6.666742e-1 1.7499826e0 8.006863e0 8.006863e0
-5.833412e-1 1.7499826e0 7.9026955e0 7.9026955e0
-5.000082e-1 1.7499826e0 7.8124167e0 7.8124167e0
-4.166753e-1 1.7499826e0 7.7360268e0 7.7360268e0
-3.333421e-1 1.7499826e0 7.6735254e0 7.6735254e0
-2.500092e-1 1.7499826e0 7.624913e0 7.624913e0
-1.666762e-1 1.7499826e0 7.5901894e0 7.5901894e0
-8.33432e-2 1.7499826e0 7.5693544e0 7.5693544e0
-1.02e-5 1.7499826e0 7.5624084e0 7.5624084e0
8.33228e-2 1.7499826e0 7.569351e0 7.569351e0
1.666557e-1 1.7499826e0 7.5901825e0 7.5901825e0
2.499887e-1 1.7499826e0 7.6249028e0 7.6249028e0
3.333217e-1 1.7499826e0 7.6735118e0 7.6735118e0
4.166548e-1 1.7499826e0 7.7360097e0 7.7360097e0
4.999878e-1 1.7499826e0 7.8123962e0 7.8123962e0
5.833208e-1 1.7499826e0 7.9026715e0 7.9026715e0
6.666537e-1 1.7499826e0 8.0068356e0 8.0068356e0
7.499867e-1 1.7499826e0 8.1248885e0 8.1248885e0
8.333197e-1 1.7499826e0 8.2568301e0 8.2568301e0
9.166527e-1 1.7499826e0 8.4026605e0 8.4026605e0
9.999857e-1 1.7499826e0 8.5623798e0 8.5623798e0
1.0833186e0 1.7499826e0 8.7359894e0 8.7359894e0
1.1666516e0 1.7499826e0 8.9234848e0 8.9234848e0
1.2499846e0 1.7499826e0 9.1248703e0 9.1248703e0
1.3333177e0 1.7499826e0 9.3401443e0 9.3401443e0
1.4166507e0 1.7499826e0 9.569307e0 9.569307e0
1.4999837e0 1.7499826e0 9.8123581e0 9.8123581e0
1.5833167e0 1.7499826e0 1.00692978e1 1.00692978e1
1.6666496e0 1.7499826e0 1.03401276e1 1.03401276e1
1.7499826e0 1.7499826e0 1.06248505e1 1.06248505e1
1.8333156e0 1.7499826e0 1.09234558e1 1.09234558e1
1.9166486e0 1.7499826e0 1.12359512e1 1.12359512e1
1.9999815e0 1.7499826e0 1.15623352e1 1.15623352e1
2.0833145e0 1.7499826e0 1.19026077e1 1.19026077e1
2.1666476e0 1.7499826e0 1.22567688e1 1.22567688e1
2.2499806e0 1.7499826e0 1.26248184e1 1.26248184e1
2.3333136e0 1.7499826e0 1.30067581e1 1.30067581e1
2.4166466e0 1.7499826e0 1.34025925e1 1.34025925e1
2.4999796e0 1.7499826e0 1.38123093e1 1.38123093e1

-2.5e0 1.8333156e0 1.42776794e1 1.42776794e1
-2.416667e0 1.8333156e0 1.38679596e1 1.38679596e1
-2.333334e0 1.8333156e0 1.34721283e1 1.34721283e1
-2.250001e0 1.8333156e0 1.3090187e1 1.3090187e1
-2.1666681e0 1.8333156e0 1.27221329e1 1.27221329e1
-2.0833351e0 1.8333156e0 1.23679611e1 1.23679611e1
-2.0000021e0 1.8333156e0 1.20276855e1 1.20276855e1
-1.9166692e0 1.8333156e0 1.17012985e1 1.17012985e1
-1.8333362e0 1.8333156e0 1.13888e1 1.13888e1
-1.7500032e0 1.8333156e0 1.10901901e1 1.10901901e1
-1.66667e0 1.8333156e0 1.08054688e1 1.08054688e1
-1.5833371e0 1.8333156e0 1.0534636e1 1.0534636e1
-1.5000041e0 1.8333156e0 1.02776932e1 1.02776932e1
-1.4166711e0 1.8333156e0 1.0034639e1 1.0034639e1
-1.3333382e0 1.8333156e0 9.8054718e0 9.8054718e0
-1.250005e0 1.8333156e0 9.5901901e0 9.5901901e0
-1.166672e0 1.8333156e0 9.3888031e0 9.3888031e0
-1.0833391e0 1.8333156e0 9.2013031e0 9.2013031e0
-1.0000061e0 1.8333156e0 9.0276917e0 9.0276917e0
-9.166731e-1 1.8333156e0 8.867969e0 8.867969e0
-8.333401e-1 1.8333156e0 8.7221353e0 8.7221353e0
-7.500072e-1 1.8333156e0 8.5901901e0 8.5901901e0
-6.666742e-1 1.8333156e0 8.472134e0 8.472134e0
-5.833412e-1 1.8333156e0 8.3679665e0 8.3679665e0
-5.000082e-1 1.8333156e0 8.2776877e0 8.2776877e0
-4.166753e-1 1.8333156e0 8.2012978e0 8.2012978e0
-3.333421e-1 1.8333156e0 8.1387964e0 8.1387964e0
-2.500092e-1 1.8333156e0 8.090184e0 8.090184e0
-1.666762e-1 1.8333156e0 8.0554604e0 8.0554604e0
-8.33432e-2 1.8333156e0 8.0346254e0 8.0346254e0
-1.02e-5 1.8333156e0 8.0276794e0 8.0276794e0
8.33228e-2 1.8333156e0 8.034622e0 8.034622e0
1.666557e-1 1.8333156e0 8.0554535e0 8.0554535e0
2.499887e-1 1.8333156e0 8.0901738e0 8.0901738e0
3.333217e-1 1.8333156e0 8.1387828e0 8.1387828e0
4.166548e-1 1.8333156e0 8.2012807e0 8.2012807e0
4.999878e-1 1.8333156e0 8.2776672e0 8.2776672e0
5.833208e-1 1.8333156e0 8.3679425e0 8.3679425e0
6.666537e-1 1.8333156e0 8.4721066e0 8.4721066e0
7.499867e-1 1.8333156e0 8.5901595e0 8.5901595e0
8.333197e-1 1.8333156e0 8.7221011e0 8.7221011e0
9.166527e-1 1.8333156e0 8.8679315e0 8.8679315e0
9.999857e-1 1.8333156e0 9.0276508e0 9.0276508e0
1.0833186e0 1.8333156e0 9.2012604e0 9.2012604e0
1.1666516e0 1.8333156e0 9.3887558e0 9.3887558e0
1.2499846e0 1.8333156e0 9.5901413e0 9.5901413e0
1.3333177e0 1.8333156e0 9.8054153e0 9.8054153e0
1.4166507e0 1.8333156e0 1.0034578e1 1.0034578e1
1.4999837e0 1.8333156e0 1.02776291e1 1.02776291e1
1.5833167e0 1.8333156e0 1.05345688e1 1.05345688e1
1.6666496e0 1.8333156e0 1.08053986e1 1.08053986e1
1.7499826e0 1.8333156e0 1.10901215e1 1.10901215e1
1.8333156e0 1.8333156e0 1.13887268e1 1.13887268e1
1.9166486e0 1.8333156e0 1.17012222e1 1.17012222e1
1.9999815e0 1.8333156e0 1.20276062e1 1.20276062e1
2.0833145e0 1.8333156e0 1.23678787e1 1.23678787e1
2.1666476e0 1.8333156e0 1.27220398e1 1.27220398e1
2.2499806e0 1.8333156e0 1.30900894e1 1.30900894e1
2.3333136e0 1.8333156e0 1.34720291e1 1.34720291e1
2.4166466e0 1.8333156e0 1.38678635e1 1.38678635e1
2.4999796e0 1.8333156e0 1.42775803e1 1.42775803e1

-2.5e0 1.9166486e0 1.47568405e1 1.47568405e1
-2.416667e0 1.9166486e0 1.43471207e1 1.43471207e1
-2.333334e0 1.9166486e0 1.39512894e1 1.39512894e1
-2.250001e0 1.9166486e0 1.35693481e1 1.35693481e1
-2.1666681e0 1.9166486e0 1.3201294e1 1.3201294e1
-2.0833351e0 1.9166486e0 1.28471222e1 1.28471222e1
-2.0000021e0 1.9166486e0 1.25068466e1 1.25068466e1
-1.9166692e0 1.9166486e0 1.21804596e1 1.21804596e1
-1.8333362e0 1.9166486e0 1.18679611e1 1.18679611e1
-1.7500032e0 1.9166486e0 1.15693512e1 1.15693512e1
-1.66667e0 1.9166486e0 1.12846298e1 1.12846298e1
-1.5833371e0 1.9166486e0 1.1013797e1 1.1013797e1
-1.5000041e0 1.9166486e0 1.07568542e1 1.07568542e1
-1.4166711e0 1.9166486e0 1.05138e1 1.05138e1
-1.3333382e0 1.9166486e0 1.02846329e1 1.02846329e1
-1.250005e0 1.9166486e0 1.00693512e1 1.00693512e1
-1.166672e0 1.9166486e0 9.8679642e0 9.8679642e0
-1.0833391e0 1.9166486e0 9.6804642e0 9.6804642e0
-1.0000061e0 1.9166486e0 9.5068527e0 9.5068527e0
-9.166731e-1 1.9166486e0 9.3471301e0 9.3471301e0
-8.333401e-1 1.9166486e0 9.2012964e0 9.2012964e0
-7.500072e-1 1.9166486e0 9.0693512e0 9.0693512e0
-6.666742e-1 1.9166486e0 8.951295e0 8.951295e0
-5.833412e-1 1.9166486e0 8.8471275e0 8.8471275e0
-5.000082e-1 1.9166486e0 8.7568488e0 8.7568488e0
-4.166753e-1 1.9166486e0 8.6804588e0 8.6804588e0
-3.333421e-1 1.9166486e0 8.6179575e0 8.6179575e0
-2.500092e-1 1.9166486e0 8.5693451e0 8.5693451e0
-1.666762e-1 1.9166486e0 8.5346214e0 8.5346214e0
-8.33432e-2 1.9166486e0 8.5137865e0 8.5137865e0
-1.02e-5 1.9166486e0 8.5068405e0 8.5068405e0
8.33228e-2 1.9166486e0 8.5137831e0 8.5137831e0
1.666557e-1 1.9166486e0 8.5346146e0 8.5346146e0
2.499887e-1 1.9166486e0 8.5693349e0 8.5693349e0
3.333217e-1 1.9166486e0 8.6179439e0 8.6179439e0
4.166548e-1 1.9166486e0 8.6804417e0 8.6804417e0
4.999878e-1 1.9166486e0 8.7568283e0 8.7568283e0
5.833208e-1 1.9166486e0 8.8471036e0 8.8471036e0
6.666537e-1 1.9166486e0 8.9512677e0 8.9512677e0
7.499867e-1 1.9166486e0 9.0693205e0 9.0693205e0
8.333197e-1 1.9166486e0 9.2012622e0 9.2012622e0
9.166527e-1 1.9166486e0 9.3470926e0 9.3470926e0
9.999857e-1 1.9166486e0 9.5068118e0 9.5068118e0
1.0833186e0 1.9166486e0 9.6804214e0 9.6804214e0
1.1666516e0 1.9166486e0 9.8679169e0 9.8679169e0
1.2499846e0 1.9166486e0 1.00693024e1 1.00693024e1
1.3333177e0 1.9166486e0 1.02845764e1 1.02845764e1
1.4166507e0 1.9166486e0 1.0513739e1 1.0513739e1
1.4999837e0 1.9166486e0 1.07567902e1 1.07567902e1
1.5833167e0 1.9166486e0 1.10137299e1 1.10137299e1
1.6666496e0 1.9166486e0 1.12845596e1 1.12845596e1
1.7499826e0 1.9166486e0 1.15692825e1 1.15692825e1
1.8333156e0 1.9166486e0 1.18678879e1 1.18678879e1
1.9166486e0 1.9166486e0 1.21803833e1 1.21803833e1
1.9999815e0 1.9166486e0 1.25067673e1 1.25067673e1
2.0833145e0 1.9166486e0 1.28470398e1 1.28470398e1
2.1666476e0 1.9166486e0 1.32012009e1 1.32012009e1
2.2499806e0 1.9166486e0 1.35692505e1 1.35692505e1
2.3333136e0 1.9166486e0 1.39511902e1 1.39511902e1
2.4166466e0 1.9166486e0 1.43470245e1 1.43470245e1
2.4999796e0 1.9166486e0 1.47567413e1 1.47567413e1

-2.5e0 1.9999815e0 1.52498901e1 1.52498901e1
-2.416667e0 1.9999815e0 1.48401703e1 1.48401703e1
-2.333334e0 1.9999815e0 1.4444339e1 1.4444339e1
-2.250001e0 1.9999815e0 1.40623978e1 1.40623978e1
-2.1666681e0 1.9999815e0 1.36943436e1 1.36943436e1
-2.0833351e0 1.9999815e0 1.33401718e1 1.33401718e1
-2.0000021e0 1.9999815e0 1.29998962e1 1.29998962e1
-1.9166692e0 1.9999815e0 1.26735092e1 1.26735092e1
-1.8333362e0 1.9999815e0 1.23610107e1 1.23610107e1
-1.7500032e0 1.9999815e0 1.20624008e1 1.20624008e1
-1.66667e0 1.9999815e0 1.17776794e1 1.17776794e1
-1.5833371e0 1.9999815e0 1.15068466e1 1.15068466e1
-1.5000041e0 1.9999815e0 1.12499039e1 1.12499039e1
-1.4166711e0 1.9999815e0 1.10068497e1 1.10068497e1
-1.3333382e0 1.9999815e0 1.07776825e1 1.07776825e1
-1.250005e0 1.9999815e0 1.05624008e1 1.05624008e1
-1.166672e0 1.9999815e0 1.03610138e1 1.03610138e1
-1.0833391e0 1.9999815e0 1.01735138e1 1.01735138e1
-1.0000061e0 1.9999815e0 9.9999023e0 9.9999023e0
-9.166731e-1 1.9999815e0 9.8401797e0 9.8401797e0
-8.333401e-1 1.9999815e0 9.694346e0 9.694346e0
-7.500072e-1 1.9999815e0 9.5624008e0 9.5624008e0
-6.666742e-1 1.9999815e0 9.4443446e0 9.4443446e0
-5.833412e-1 1.9999815e0 9.3401772e0 9.3401772e0
-5.000082e-1 1.9999815e0 9.2498984e0 9.2498984e0
-4.166753e-1 1.9999815e0 9.1735085e0 9.1735085e0
-3.333421e-1 1.9999815e0 9.1110071e0 9.1110071e0
-2.500092e-1 1.9999815e0 9.0623947e0 9.0623947e0
-1.666762e-1 1.9999815e0 9.027671e0 9.027671e0
-8.33432e-2 1.9999815e0 9.0068361e0 9.0068361e0
-1.02e-5 1.9999815e0 8.9998901e0 8.9998901e0
8.33228e-2 1.9999815e0 9.0068327e0 9.0068327e0
1.666557e-1 1.9999815e0 9.0276642e0 9.0276642e0
2.499887e-1 1.9999815e0 9.0623845e0 9.0623845e0
3.333217e-1 1.9999815e0 9.1109935e0 9.1109935e0
4.166548e-1 1.9999815e0 9.1734914e0 9.1734914e0
4.999878e-1 1.9999815e0 9.249878e0 9.249878e0
5.833208e-1 1.9999815e0 9.3401532e0 9.3401532e0
6.666537e-1 1.9999815e0 9.4443173e0 9.4443173e0
7.499867e-1 1.9999815e0 9.5623701e0 9.5623701e0
8.333197e-1 1.9999815e0 9.6943118e0 9.6943118e0
9.166527e-1 1.9999815e0 9.8401422e0 9.8401422e0
9.999857e-1 1.9999815e0 9.9998615e0 9.9998615e0
1.0833186e0 1.9999815e0 1.0173471e1 1.0173471e1
1.1666516e0 1.9999815e0 1.03609665e1 1.03609665e1
1.2499846e0 1.9999815e0 1.0562352e1 1.0562352e1
1.3333177e0 1.9999815e0 1.0777626e1 1.0777626e1
1.4166507e0 1.9999815e0 1.10067886e1 1.10067886e1
1.4999837e0 1.9999815e0 1.12498398e1 1.12498398e1
1.5833167e0 1.9999815e0 1.15067795e1 1.15067795e1
1.6666496e0 1.9999815e0 1.17776093e1 1.17776093e1
1.7499826e0 1.9999815e0 1.20623322e1 1.20623322e1
1.8333156e0 1.9999815e0 1.23609375e1 1.23609375e1
1.9166486e0 1.9999815e0 1.26734329e1 1.26734329e1
1.9999815e0 1.9999815e0 1.29998169e1 1.29998169e1
2.0833145e0 1.9999815e0 1.33400894e1 1.33400894e1
2.1666476e0 1.9999815e0 1.36942505e1 1.36942505e1
2.2499806e0 1.9999815e0 1.40623001e1 1.40623001e1
2.3333136e0 1.9999815e0 1.44442398e1 1.44442398e1
2.4166466e0 1.9999815e0 1.48400742e1 1.48400742e1
2.4999796e0 1.9999815e0 1.5249791e1 1.5249791e1

-2.5e0 2.0833145e0 1.57568283e1 1.57568283e1
-2.416667e0 2.0833145e0 1.53471085e1 1.53471085e1
-2.333334e0 2.0833145e0 1.49512772e1 1.49512772e1
-2.250001e0 2.0833145e0 1.4569336e1 1.4569336e1
-2.1666681e0 2.0833145e0 1.42012817e1 1.42012817e1
-2.0833351e0 2.0833145e0 1.384711e1 1.384711e1
-2.0000021e0 2.0833145e0 1.35068344e1 1.35068344e1
-1.9166692e0 2.0833145e0 1.31804474e1 1.31804474e1
-1.8333362e0 2.0833145e0 1.28679489e1 1.28679489e1
-1.7500032e0 2.0833145e0 1.2569339e1 1.2569339e1
-1.66667e0 2.0833145e0 1.22846176e1 1.22846176e1
-1.5833371e0 2.0833145e0 1.20137848e1 1.20137848e1
-1.5000041e0 2.0833145e0 1.1756842e1 1.1756842e1
-1.4166711e0 2.0833145e0 1.15137878e1 1.15137878e1
-1.3333382e0 2.0833145e0 1.12846207e1 1.12846207e1
-1.250005e0 2.0833145e0 1.1069339e1 1.1069339e1
-1.166672e0 2.0833145e0 1.0867952e1 1.0867952e1
-1.0833391e0 2.0833145e0 1.0680452e1 1.0680452e1
-1.0000061e0 2.0833145e0 1.05068405e1 1.05068405e1
-9.166731e-1 2.0833145e0 1.03471179e1 1.03471179e1
-8.333401e-1 2.0833145e0 1.02012842e1 1.02012842e1
-7.500072e-1 2.0833145e0 1.0069339e1 1.0069339e1
-6.666742e-1 2.0833145e0 9.9512828e0 9.9512828e0
-5.833412e-1 2.0833145e0 9.8471153e0 9.8471153e0
-5.000082e-1 2.0833145e0 9.7568365e0 9.7568365e0
-4.166753e-1 2.0833145e0 9.6804466e0 9.6804466e0
-3.333421e-1 2.0833145e0 9.6179453e0 9.6179453e0
-2.500092e-1 2.0833145e0 9.5693329e0 9.5693329e0
-1.666762e-1 2.0833145e0 9.5346092e0 9.5346092e0
-8.33432e-2 2.0833145e0 9.5137743e0 9.5137743e0
-1.02e-5 2.0833145e0 9.5068283e0 9.5068283e0
8.33228e-2 2.0833145e0 9.5137709e0 9.5137709e0
1.666557e-1 2.0833145e0 9.5346024e0 9.5346024e0
2.499887e-1 2.0833145e0 9.5693227e0 9.5693227e0
3.333217e-1 2.0833145e0 9.6179317e0 9.6179317e0
4.166548e-1 2.0833145e0 9.6804295e0 9.6804295e0
4.999878e-1 2.0833145e0 9.7568161e0 9.7568161e0
5.833208e-1 2.0833145e0 9.8470914e0 9.8470914e0
6.666537e-1 2.0833145e0 9.9512555e0 9.9512555e0
7.499867e-1 2.0833145e0 1.00693083e1 1.00693083e1
8.333197e-1 2.0833145e0 1.020125e1 1.020125e1
9.166527e-1 2.0833145e0 1.03470804e1 1.03470804e1
9.999857e-1 2.0833145e0 1.05067996e1 1.05067996e1
1.0833186e0 2.0833145e0 1.06804092e1 1.06804092e1
1.1666516e0 2.0833145e0 1.08679047e1 1.08679047e1
1.2499846e0 2.0833145e0 1.10692902e1 1.10692902e1
1.3333177e0 2.0833145e0 1.12845642e1 1.12845642e1
1.4166507e0 2.0833145e0 1.15137268e1 1.15137268e1
1.4999837e0 2.0833145e0 1.1756778e1 1.1756778e1
1.5833167e0 2.0833145e0 1.20137177e1 1.20137177e1
1.6666496e0 2.0833145e0 1.22845474e1 1.22845474e1
1.7499826e0 2.0833145e0 1.25692703e1 1.25692703e1
1.8333156e0 2.0833145e0 1.28678757e1 1.28678757e1
1.9166486e0 2.0833145e0 1.31803711e1 1.31803711e1
1.9999815e0 2.0833145e0 1.3506755e1 1.3506755e1
2.0833145e0 2.0833145e0 1.38470276e1 1.38470276e1
2.1666476e0 2.0833145e0 1.42011887e1 1.42011887e1
2.2499806e0 2.0833145e0 1.45692383e1 1.45692383e1
2.3333136e0 2.0833145e0 1.4951178e1 1.4951178e1
2.4166466e0 2.0833145e0 1.53470123e1 1.53470123e1
2.4999796e0 2.0833145e0 1.57567291e1 1.57567291e1

-2.5e0 2.1666476e0 1.6277649e1 1.6277649e1
-2.416667e0 2.1666476e0 1.5867929e1 1.5867929e1
-2.333334e0 2.1666476e0 1.5472098e1 1.5472098e1
-2.250001e0 2.1666476e0 1.5090157e1 1.5090157e1
-2.1666681e0 2.1666476e0 1.4722102e1 1.4722102e1
-2.0833351e0 2.1666476e0 1.436793e1 1.436793e1
-2.0000021e0 2.1666476e0 1.4027655e1 1.4027655e1
-1.9166692e0 2.1666476e0 1.3701268e1 1.3701268e1
-1.8333362e0 2.1666476e0 1.338877e1 1.338877e1
-1.7500032e0 2.1666476e0 1.309016e1 1.309016e1
-1.66667e0 2.1666476e0 1.2805438e1 1.2805438e1
-1.5833371e0 2.1666476e0 1.2534605e1 1.2534605e1
-1.5000041e0 2.1666476e0 1.2277663e1 1.2277663e1
-1.4166711e0 2.1666476e0 1.2034608e1 1.2034608e1
-1.3333382e0 2.1666476e0 1.1805441e1 1.1805441e1
-1.250005e0 2.1666476e0 1.159016e1 1.159016e1
-1.166672e0 2.1666476e0 1.1388773e1 1.1388773e1
-1.0833391e0 2.1666476e0 1.1201273e1 1.1201273e1
-1.0000061e0 2.1666476e0 1.1027661e1 1.1027661e1
-9.166731e-1 2.1666476e0 1.0867938e1 1.0867938e1
-8.333401e-1 2.1666476e0 1.0722104e1 1.0722104e1
-7.500072e-1 2.1666476e0 1.059016e1 1.059016e1
-6.666742e-1 2.1666476e0 1.0472102e1 1.0472102e1
-5.833412e-1 2.1666476e0 1.0367935e1 1.0367935e1
-5.000082e-1 2.1666476e0 1.0277657e1 1.0277657e1
-4.166753e-1 2.1666476e0 1.0201266e1 1.0201266e1
-3.333421e-1 2.1666476e0 1.0138765e1 1.0138765e1
-2.500092e-1 2.1666476e0 1.0090154e1 1.0090154e1
-1.666762e-1 2.1666476e0 1.0055429e1 1.0055429e1
-8.33432e-2 2.1666476e0 1.0034595e1 1.0034595e1
-1.02e-5 2.1666476e0 1.0027649e1 1.0027649e1
8.33228e-2 2.1666476e0 1.003459e1 1.003459e1
1.666557e-1 2.1666476e0 1.0055423e1 1.0055423e1
2.499887e-1 2.1666476e0 1.0090143e1 1.0090143e1
3.333217e-1 2.1666476e0 1.0138751e1 1.0138751e1
4.166548e-1 2.1666476e0 1.020125e1 1.020125e1
4.999878e-1 2.1666476e0 1.0277637e1 1.0277637e1
5.833208e-1 2.1666476e0 1.0367911e1 1.0367911e1
6.666537e-1 2.1666476e0 1.0472075e1 1.0472075e1
7.499867e-1 2.1666476e0 1.0590128e1 1.0590128e1
8.333197e-1 2.1666476e0 1.072207e1 1.072207e1
9.166527e-1 2.1666476e0 1.08679e1 1.08679e1
9.999857e-1 2.1666476e0 1.102762e1 1.102762e1
1.0833186e0 2.1666476e0 1.120123e1 1.120123e1
1.1666516e0 2.1666476e0 1.1388725e1 1.1388725e1
1.2499846e0 2.1666476e0 1.1590111e1 1.1590111e1
1.3333177e0 2.1666476e0 1.1805385e1 1.1805385e1
1.4166507e0 2.1666476e0 1.2034547e1 1.2034547e1
1.4999837e0 2.1666476e0 1.2277599e1 1.2277599e1
1.5833167e0 2.1666476e0 1.2534538e1 1.2534538e1
1.6666496e0 2.1666476e0 1.2805368e1 1.2805368e1
1.7499826e0 2.1666476e0 1.3090091e1 1.3090091e1
1.8333156e0 2.1666476e0 1.3388696e1 1.3388696e1
1.9166486e0 2.1666476e0 1.3701192e1 1.3701192e1
1.9999815e0 2.1666476e0 1.4027576e1 1.4027576e1
2.0833145e0 2.1666476e0 1.4367848e1 1.4367848e1
2.1666476e0 2.1666476e0 1.472201e1 1.472201e1
2.2499806e0 2.1666476e0 1.5090059e1 1.5090059e1
2.3333136e0 2.1666476e0 1.5471999e1 1.5471999e1
2.4166466e0 2.1666476e0 1.5867833e1 1.5867833e1
2.4999796e0 2.1666476e0 1.627755e1 1.627755e1

-2.5e0 2.2499806e0 1.6812378e1 1.6812378e1
-2.416667e0 2.2499806e0 1.6402658e1 1.6402658e1
-2.333334e0 2.2499806e0 1.6006827e1 1.6006827e1
-2.250001e0 2.2499806e0 1.5624886e1 1.5624886e1
-2.1666681e0 2.2499806e0 1.5256831e1 1.5256831e1
-2.0833351e0 2.2499806e0 1.490266e1 1.490266e1
-2.0000021e0 2.2499806e0 1.4562384e1 1.4562384e1
-1.9166692e0 2.2499806e0 1.4235997e1 1.4235997e1
-1.8333362e0 2.2499806e0 1.3923499e1 1.3923499e1
-1.7500032e0 2.2499806e0 1.3624889e1 1.3624889e1
-1.66667e0 2.2499806e0 1.3340167e1 1.3340167e1
-1.5833371e0 2.2499806e0 1.3069334e1 1.3069334e1
-1.5000041e0 2.2499806e0 1.2812392e1 1.2812392e1
-1.4166711e0 2.2499806e0 1.2569337e1 1.2569337e1
-1.3333382e0 2.2499806e0 1.234017e1 1.234017e1
-1.250005e0 2.2499806e0 1.2124889e1 1.2124889e1
-1.166672e0 2.2499806e0 1.1923502e1 1.1923502e1
-1.0833391e0 2.2499806e0 1.1736002e1 1.1736002e1
-1.0000061e0 2.2499806e0 1.156239e1 1.156239e1
-9.166731e-1 2.2499806e0 1.1402667e1 1.1402667e1
-8.333401e-1 2.2499806e0 1.1256833e1 1.1256833e1
-7.500072e-1 2.2499806e0 1.1124889e1 1.1124889e1
-6.666742e-1 2.2499806e0 1.1006831e1 1.1006831e1
-5.833412e-1 2.2499806e0 1.0902664e1 1.0902664e1
-5.000082e-1 2.2499806e0 1.0812386e1 1.0812386e1
-4.166753e-1 2.2499806e0 1.0735995e1 1.0735995e1
-3.333421e-1 2.2499806e0 1.0673494e1 1.0673494e1
-2.500092e-1 2.2499806e0 1.0624883e1 1.0624883e1
-1.666762e-1 2.2499806e0 1.0590158e1 1.0590158e1
-8.33432e-2 2.2499806e0 1.0569324e1 1.0569324e1
-1.02e-5 2.2499806e0 1.0562378e1 1.0562378e1
8.33228e-2 2.2499806e0 1.0569319e1 1.0569319e1
1.666557e-1 2.2499806e0 1.0590152e1 1.0590152e1
2.499887e-1 2.2499806e0 1.0624872e1 1.0624872e1
3.333217e-1 2.2499806e0 1.067348e1 1.067348e1
4.166548e-1 2.2499806e0 1.0735979e1 1.0735979e1
4.999878e-1 2.2499806e0 1.0812366e1 1.0812366e1
5.833208e-1 2.2499806e0 1.090264e1 1.090264e1
6.666537e-1 2.2499806e0 1.1006804e1 1.1006804e1
7.499867e-1 2.2499806e0 1.1124857e1 1.1124857e1
8.333197e-1 2.2499806e0 1.12568e1 1.12568e1
9.166527e-1 2.2499806e0 1.1402629e1 1.1402629e1
9.999857e-1 2.2499806e0 1.1562349e1 1.1562349e1
1.0833186e0 2.2499806e0 1.1735959e1 1.1735959e1
1.1666516e0 2.2499806e0 1.1923454e1 1.1923454e1
1.2499846e0 2.2499806e0 1.212484e1 1.212484e1
1.3333177e0 2.2499806e0 1.2340114e1 1.2340114e1
1.4166507e0 2.2499806e0 1.2569276e1 1.2569276e1
1.4999837e0 2.2499806e0 1.2812328e1 1.2812328e1
1.5833167e0 2.2499806e0 1.3069267e1 1.3069267e1
1.6666496e0 2.2499806e0 1.3340097e1 1.3340097e1
1.7499826e0 2.2499806e0 1.362482e1 1.362482e1
1.8333156e0 2.2499806e0 1.3923425e1 1.3923425e1
1.9166486e0 2.2499806e0 1.423592e1 1.423592e1
1.9999815e0 2.2499806e0 1.4562305e1 1.4562305e1
2.0833145e0 2.2499806e0 1.4902577e1 1.4902577e1
2.1666476e0 2.2499806e0 1.5256738e1 1.5256738e1
2.2499806e0 2.2499806e0 1.5624788e1 1.5624788e1
2.3333136e0 2.2499806e0 1.6006728e1 1.6006728e1
2.4166466e0 2.2499806e0 1.6402562e1 1.6402562e1
2.4999796e0 2.2499806e0 1.6812279e1 1.6812279e1

-2.5e0 2.3333136e0 1.7360977e1 1.7360977e1
-2.416667e0 2.3333136e0 1.6951257e1 1.6951257e1
-2.333334e0 2.3333136e0 1.6555426e1 1.6555426e1
-2.250001e0 2.3333136e0 1.6173485e1 1.6173485e1
-2.1666681e0 2.3333136e0 1.580543e1 1.580543e1
-2.0833351e0 2.3333136e0 1.5451259e1 1.5451259e1
-2.0000021e0 2.3333136e0 1.5110983e1 1.5110983e1
-1.9166692e0 2.3333136e0 1.4784596e1 1.4784596e1
-1.8333362e0 2.3333136e0 1.4472098e1 1.4472098e1
-1.7500032e0 2.3333136e0 1.4173488e1 1.4173488e1
-1.66667e0 2.3333136e0 1.3888766e1 1.3888766e1
-1.5833371e0 2.3333136e0 1.3617934e1 1.3617934e1
-1.5000041e0 2.3333136e0 1.3360991e1 1.3360991e1
-1.4166711e0 2.3333136e0 1.3117937e1 1.3117937e1
-1.3333382e0 2.3333136e0 1.288877e1 1.288877e1
-1.250005e0 2.3333136e0 1.2673488e1 1.2673488e1
-1.166672e0 2.3333136e0 1.2472101e1 1.2472101e1
-1.0833391e0 2.3333136e0 1.2284601e1 1.2284601e1
-1.0000061e0 2.3333136e0 1.211099e1 1.211099e1
-9.166731e-1 2.3333136e0 1.1951266e1 1.1951266e1
-8.333401e-1 2.3333136e0 1.1805432e1 1.1805432e1
-7.500072e-1 2.3333136e0 1.1673488e1 1.1673488e1
-6.666742e-1 2.3333136e0 1.155543e1 1.155543e1
-5.833412e-1 2.3333136e0 1.1451263e1 1.1451263e1
-5.000082e-1 2.3333136e0 1.1360985e1 1.1360985e1
-4.166753e-1 2.3333136e0 1.1284595e1 1.1284595e1
-3.333421e-1 2.3333136e0 1.1222093e1 1.1222093e1
-2.500092e-1 2.3333136e0 1.1173482e1 1.1173482e1
-1.666762e-1 2.3333136e0 1.1138757e1 1.1138757e1
-8.33432e-2 2.3333136e0 1.1117923e1 1.1117923e1
-1.02e-5 2.3333136e0 1.1110977e1 1.1110977e1
8.33228e-2 2.3333136e0 1.1117918e1 1.1117918e1
1.666557e-1 2.3333136e0 1.1138751e1 1.1138751e1
2.499887e-1 2.3333136e0 1.1173471e1 1.1173471e1
3.333217e-1 2.3333136e0 1.122208e1 1.122208e1
4.166548e-1 2.3333136e0 1.1284578e1 1.1284578e1
4.999878e-1 2.3333136e0 1.1360965e1 1.1360965e1
5.833208e-1 2.3333136e0 1.1451239e1 1.1451239e1
6.666537e-1 2.3333136e0 1.1555403e1 1.1555403e1
7.499867e-1 2.3333136e0 1.1673456e1 1.1673456e1
8.333197e-1 2.3333136e0 1.1805399e1 1.1805399e1
9.166527e-1 2.3333136e0 1.1951228e1 1.1951228e1
9.999857e-1 2.3333136e0 1.2110948e1 1.2110948e1
1.0833186e0 2.3333136e0 1.2284558e1 1.2284558e1
1.1666516e0 2.3333136e0 1.2472054e1 1.2472054e1
1.2499846e0 2.3333136e0 1.2673439e1 1.2673439e1
1.3333177e0 2.3333136e0 1.2888713e1 1.2888713e1
1.4166507e0 2.3333136e0 1.3117876e1 1.3117876e1
1.4999837e0 2.3333136e0 1.3360927e1 1.3360927e1
1.5833167e0 2.3333136e0 1.3617867e1 1.3617867e1
1.6666496e0 2.3333136e0 1.3888696e1 1.3888696e1
1.7499826e0 2.3333136e0 1.4173419e1 1.4173419e1
1.8333156e0 2.3333136e0 1.4472025e1 1.4472025e1
1.9166486e0 2.3333136e0 1.478452e1 1.478452e1
1.9999815e0 2.3333136e0 1.5110904e1 1.5110904e1
2.0833145e0 2.3333136e0 1.5451176e1 1.5451176e1
2.1666476e0 2.3333136e0 1.5805338e1 1.5805338e1
2.2499806e0 2.3333136e0 1.6173387e1 1.6173387e1
2.3333136e0 2.3333136e0 1.6555327e1 1.6555327e1
2.4166466e0 2.3333136e0 1.6951161e1 1.6951161e1
2.4999796e0 2.3333136e0 1.7360878e1 1.7360878e1

-2.5e0 2.4166466e0 1.7923477e1 1.7923477e1
-2.416667e0 2.4166466e0 1.7513757e1 1.7513757e1
-2.333334e0 2.4166466e0 1.7117926e1 1.7117926e1
-2.250001e0 2.4166466e0 1.6735985e1 1.6735985e1
-2.1666681e0 2.4166466e0 1.636793e1 1.636793e1
-2.0833351e0 2.4166466e0 1.6013759e1 1.6013759e1
-2.0000021e0 2.4166466e0 1.5673483e1 1.5673483e1
-1.9166692e0 2.4166466e0 1.5347096e1 1.5347096e1
-1.8333362e0 2.4166466e0 1.5034598e1 1.5034598e1
-1.7500032e0 2.4166466e0 1.4735988e1 1.4735988e1
-1.66667e0 2.4166466e0 1.4451266e1 1.4451266e1
-1.5833371e0 2.4166466e0 1.4180434e1 1.4180434e1
-1.5000041e0 2.4166466e0 1.3923491e1 1.3923491e1
-1.4166711e0 2.4166466e0 1.3680437e1 1.3680437e1
-1.3333382e0 2.4166466e0 1.345127e1 1.345127e1
-1.250005e0 2.4166466e0 1.3235988e1 1.3235988e1
-1.166672e0 2.4166466e0 1.3034601e1 1.3034601e1
-1.0833391e0 2.4166466e0 1.2847101e1 1.2847101e1
-1.0000061e0 2.4166466e0 1.267349e1 1.267349e1
-9.166731e-1 2.4166466e0 1.2513766e1 1.2513766e1
-8.333401e-1 2.4166466e0 1.2367932e1 1.2367932e1
-7.500072e-1 2.4166466e0 1.2235988e1 1.2235988e1
-6.666742e-1 2.4166466e0 1.211793e1 1.211793e1
-5.833412e-1 2.4166466e0 1.2013763e1 1.2013763e1
-5.000082e-1 2.4166466e0 1.1923485e1 1.1923485e1
-4.166753e-1 2.4166466e0 1.1847095e1 1.1847095e1
-3.333421e-1 2.4166466e0 1.1784593e1 1.1784593e1
-2.500092e-1 2.4166466e0 1.1735982e1 1.1735982e1
-1.666762e-1 2.4166466e0 1.1701257e1 1.1701257e1
-8.33432e-2 2.4166466e0 1.1680423e1 1.1680423e1
-1.02e-5 2.4166466e0 1.1673477e1 1.1673477e1
8.33228e-2 2.4166466e0 1.1680418e1 1.1680418e1
1.666557e-1 2.4166466e0 1.1701251e1 1.1701251e1
2.499887e-1 2.4166466e0 1.1735971e1 1.1735971e1
3.333217e-1 2.4166466e0 1.178458e1 1.178458e1
4.166548e-1 2.4166466e0 1.1847078e1 1.1847078e1
4.999878e-1 2.4166466e0 1.1923465e1 1.1923465e1
5.833208e-1 2.4166466e0 1.2013739e1 1.2013739e1
6.666537e-1 2.4166466e0 1.2117903e1 1.2117903e1
7.499867e-1 2.4166466e0 1.2235956e1 1.2235956e1
8.333197e-1 2.4166466e0 1.2367899e1 1.2367899e1
9.166527e-1 2.4166466e0 1.2513728e1 1.2513728e1
9.999857e-1 2.4166466e0 1.2673448e1 1.2673448e1
1.0833186e0 2.4166466e0 1.2847058e1 1.2847058e1
1.1666516e0 2.4166466e0 1.3034554e1 1.3034554e1
1.2499846e0 2.4166466e0 1.3235939e1 1.3235939e1
1.3333177e0 2.4166466e0 1.3451213e1 1.3451213e1
1.4166507e0 2.4166466e0 1.3680376e1 1.3680376e1
1.4999837e0 2.4166466e0 1.3923427e1 1.3923427e1
1.5833167e0 2.4166466e0 1.4180367e1 1.4180367e1
1.6666496e0 2.4166466e0 1.4451196e1 1.4451196e1
1.7499826e0 2.4166466e0 1.4735919e1 1.4735919e1
1.8333156e0 2.4166466e0 1.5034525e1 1.5034525e1
1.9166486e0 2.4166466e0 1.534702e1 1.534702e1
1.9999815e0 2.4166466e0 1.5673404e1 1.5673404e1
2.0833145e0 2.4166466e0 1.6013676e1 1.6013676e1
2.1666476e0 2.4166466e0 1.6367838e1 1.6367838e1
2.2499806e0 2.4166466e0 1.6735887e1 1.6735887e1
2.3333136e0 2.4166466e0 1.7117827e1 1.7117827e1
2.4166466e0 2.4166466e0 1.7513661e1 1.7513661e1
2.4999796e0 2.4166466e0 1.7923378e1 1.7923378e1

-2.5e0 2.4999796e0 1.8499863e1 1.8499863e1
-2.416667e0 2.4999796e0 1.8090143e1 1.8090143e1
-2.333334e0 2.4999796e0 1.7694312e1 1.7694312e1
-2.250001e0 2.4999796e0 1.731237e1 1.731237e1
-2.1666681e0 2.4999796e0 1.6944316e1 1.6944316e1
-2.0833351e0 2.4999796e0 1.6590144e1 1.6590144e1
-2.0000021e0 2.4999796e0 1.6249869e1 1.6249869e1
-1.9166692e0 2.4999796e0 1.5923482e1 1.5923482e1
-1.8333362e0 2.4999796e0 1.5610983e1 1.5610983e1
-1.7500032e0 2.4999796e0 1.5312373e1 1.5312373e1
-1.66667e0 2.4999796e0 1.5027652e1 1.5027652e1
-1.5833371e0 2.4999796e0 1.4756819e1 1.4756819e1
-1.5000041e0 2.4999796e0 1.4499876e1 1.4499876e1
-1.4166711e0 2.4999796e0 1.4256822e1 1.4256822e1
-1.3333382e0 2.4999796e0 1.4027655e1 1.4027655e1
-1.250005e0 2.4999796e0 1.3812373e1 1.3812373e1
-1.166672e0 2.4999796e0 1.3610986e1 1.3610986e1
-1.0833391e0 2.4999796e0 1.3423486e1 1.3423486e1
-1.0000061e0 2.4999796e0 1.3249875e1 1.3249875e1
-9.166731e-1 2.4999796e0 1.3090152e1 1.3090152e1
-8.333401e-1 2.4999796e0 1.2944318e1 1.2944318e1
-7.500072e-1 2.4999796e0 1.2812373e1 1.2812373e1
-6.666742e-1 2.4999796e0 1.2694316e1 1.2694316e1
-5.833412e-1 2.4999796e0 1.2590149e1 1.2590149e1
-5.000082e-1 2.4999796e0 1.249987e1 1.249987e1
-4.166753e-1 2.4999796e0 1.242348e1 1.242348e1
-3.333421e-1 2.4999796e0 1.2360979e1 1.2360979e1
-2.500092e-1 2.4999796e0 1.2312367e1 1.2312367e1
-1.666762e-1 2.4999796e0 1.2277643e1 1.2277643e1
-8.33432e-2 2.4999796e0 1.2256808e1 1.2256808e1
-1.02e-5 2.4999796e0 1.2249863e1 1.2249863e1
8.33228e-2 2.4999796e0 1.2256804e1 1.2256804e1
1.666557e-1 2.4999796e0 1.2277637e1 1.2277637e1
2.499887e-1 2.4999796e0 1.2312357e1 1.2312357e1
3.333217e-1 2.4999796e0 1.2360965e1 1.2360965e1
4.166548e-1 2.4999796e0 1.2423463e1 1.2423463e1
4.999878e-1 2.4999796e0 1.249985e1 1.249985e1
5.833208e-1 2.4999796e0 1.2590125e1 1.2590125e1
6.666537e-1 2.4999796e0 1.2694289e1 1.2694289e1
7.499867e-1 2.4999796e0 1.2812341e1 1.2812341e1
8.333197e-1 2.4999796e0 1.2944284e1 1.2944284e1
9.166527e-1 2.4999796e0 1.3090114e1 1.3090114e1
9.999857e-1 2.4999796e0 1.3249834e1 1.3249834e1
1.0833186e0 2.4999796e0 1.3423444e1 1.3423444e1
1.1666516e0 2.4999796e0 1.3610939e1 1.3610939e1
1.2499846e0 2.4999796e0 1.3812325e1 1.3812325e1
1.3333177e0 2.4999796e0 1.4027599e1 1.4027599e1
1.4166507e0 2.4999796e0 1.4256761e1 1.4256761e1
1.4999837e0 2.4999796e0 1.4499812e1 1.4499812e1
1.5833167e0 2.4999796e0 1.4756752e1 1.4756752e1
1.6666496e0 2.4999796e0 1.5027582e1 1.5027582e1
1.7499826e0 2.4999796e0 1.5312305e1 1.5312305e1
1.8333156e0 2.4999796e0 1.561091e1 1.561091e1
1.9166486e0 2.4999796e0 1.5923405e1 1.5923405e1
1.9999815e0 2.4999796e0 1.624979e1 1.624979e1
2.0833145e0 2.4999796e0 1.6590062e1 1.6590062e1
2.1666476e0 2.4999796e0 1.6944223e1 1.6944223e1
2.2499806e0 2.4999796e0 1.7312273e1 1.7312273e1
2.3333136e0 2.4999796e0 1.7694212e1 1.7694212e1
2.4166466e0 2.4999796e0 1.8090047e1 1.8090047e1
2.4999796e0 2.4999796e0 1.8499763e1 1.8499763e1


==> book_contourtmp3.dat <==
-2.5e0 -2.5e0 1.85e1 1.85e1
-2.416667e0 -2.5e0 1.809028e1 1.809028e1
-2.333334e0 -2.5e0 1.7694449e1 1.7694449e1
-2.250001e0 -2.5e0 1.7312508e1 1.7312508e1
-2.1666681e0 -2.5e0 1.6944453e1 1.6944453e1
-2.0833351e0 -2.5e0 1.6590282e1 1.6590282e1
-2.0000021e0 -2.5e0 1.6250006e1 1.6250006e1
-1.9166692e0 -2.5e0 1.5923619e1 1.5923619e1
-1.8333362e0 -2.5e0 1.561112e1 1.561112e1
-1.7500032e0 -2.5e0 1.531251e1 1.531251e1
-1.66667e0 -2.5e0 1.502779e1 1.502779e1
-1.5833371e0 -2.5e0 1.4756956e1 1.4756956e1
-1.5000041e0 -2.5e0 1.4500014e1 1.4500014e1
-1.4166711e0 -2.5e0 1.425696e1 1.425696e1
-1.3333382e0 -2.5e0 1.4027792e1 1.4027792e1
-1.250005e0 -2.5e0 1.381251e1 1.381251e1
-1.166672e0 -2.5e0 1.3611124e1 1.3611124e1
-1.0833391e0 -2.5e0 1.3423624e1 1.3423624e1
-1.0000061e0 -2.5e0 1.3250012e1 1.3250012e1
-9.166731e-1 -2.5e0 1.309029e1 1.309029e1
-8.333401e-1 -2.5e0 1.2944455e1 1.2944455e1
-7.500072e-1 -2.5e0 1.281251e1 1.281251e1
-6.666742e-1 -2.5e0 1.2694453e1 1.2694453e1
-5.833412e-1 -2.5e0 1.2590286e1 1.2590286e1
-5.000082e-1 -2.5e0 1.2500008e1 1.2500008e1
-4.166753e-1 -2.5e0 1.2423618e1 1.2423618e1
-3.333421e-1 -2.5e0 1.2361116e1 1.2361116e1
-2.500092e-1 -2.5e0 1.2312505e1 1.2312505e1
-1.666762e-1 -2.5e0 1.227778e1 1.227778e1
-8.33432e-2 -2.5e0 1.2256946e1 1.2256946e1
-1.02e-5 -2.5e0 1.225e1 1.225e1
8.33228e-2 -2.5e0 1.2256941e1 1.2256941e1
1.666557e-1 -2.5e0 1.2277774e1 1.2277774e1
2.499887e-1 -2.5e0 1.2312494e1 1.2312494e1
3.333217e-1 -2.5e0 1.2361102e1 1.2361102e1
4.166548e-1 -2.5e0 1.2423601e1 1.2423601e1
4.999878e-1 -2.5e0 1.2499988e1 1.2499988e1
5.833208e-1 -2.5e0 1.2590262e1 1.2590262e1
6.666537e-1 -2.5e0 1.2694426e1 1.2694426e1
7.499867e-1 -2.5e0 1.2812479e1 1.2812479e1
8.333197e-1 -2.5e0 1.2944421e1 1.2944421e1
9.166527e-1 -2.5e0 1.3090251e1 1.3090251e1
9.999857e-1 -2.5e0 1.3249971e1 1.3249971e1
1.0833186e0 -2.5e0 1.3423581e1 1.3423581e1
1.1666516e0 -2.5e0 1.3611076e1 1.3611076e1
1.2499846e0 -2.5e0 1.3812462e1 1.3812462e1
1.3333177e0 -2.5e0 1.4027736e1 1.4027736e1
1.4166507e0 -2.5e0 1.4256898e1 1.4256898e1
1.4999837e0 -2.5e0 1.449995e1 1.449995e1
1.5833167e0 -2.5e0 1.475689e1 1.475689e1
1.6666496e0 -2.5e0 1.5027719e1 1.5027719e1
1.7499826e0 -2.5e0 1.5312442e1 1.5312442e1
1.8333156e0 -2.5e0 1.5611047e1 1.5611047e1
1.9166486e0 -2.5e0 1.5923543e1 1.5923543e1
1.9999815e0 -2.5e0 1.6249927e1 1.6249927e1
2.0833145e0 -2.5e0 1.65902e1 1.65902e1
2.1666476e0 -2.5e0 1.694436e1 1.694436e1
2.2499806e0 -2.5e0 1.731241e1 1.731241e1
2.3333136e0 -2.5e0 1.769435e1 1.769435e1
2.4166466e0 -2.5e0 1.8090184e1 1.8090184e1
2.4999796e0 -2.5e0 1.8499901e1 1.8499901e1

-2.5e0 -2.416667e0 1.7923615e1 1.7923615e1
-2.416667e0 -2.416667e0 1.7513895e1 1.7513895e1
-2.333334e0 -2.416667e0 1.7118063e1 1.7118063e1
-2.250001e0 -2.416667e0 1.6736122e1 1.6736122e1
-2.1666681e0 -2.416667e0 1.6368068e1 1.6368068e1
-2.0833351e0 -2.416667e0 1.6013896e1 1.6013896e1
-2.0000021e0 -2.416667e0 1.567362e1 1.567362e1
-1.9166692e0 -2.416667e0 1.5347234e1 1.5347234e1
-1.8333362e0 -2.416667e0 1.5034735e1 1.5034735e1
-1.7500032e0 -2.416667e0 1.4736125e1 1.4736125e1
-1.66667e0 -2.416667e0 1.4451404e1 1.4451404e1
-1.5833371e0 -2.416667e0 1.4180571e1 1.4180571e1
-1.5000041e0 -2.416667e0 1.3923628e1 1.3923628e1
-1.4166711e0 -2.416667e0 1.3680574e1 1.3680574e1
-1.3333382e0 -2.416667e0 1.3451407e1 1.3451407e1
-1.250005e0 -2.416667e0 1.3236125e1 1.3236125e1
-1.166672e0 -2.416667e0 1.3034738e1 1.3034738e1
-1.0833391e0 -2.416667e0 1.2847238e1 1.2847238e1
-1.0000061e0 -2.416667e0 1.2673627e1 1.2673627e1
-9.166731e-1 -2.416667e0 1.2513904e1 1.2513904e1
-8.333401e-1 -2.416667e0 1.236807e1 1.236807e1
-7.500072e-1 -2.416667e0 1.2236125e1 1.2236125e1
-6.666742e-1 -2.416667e0 1.2118068e1 1.2118068e1
-5.833412e-1 -2.416667e0 1.20139e1 1.20139e1
-5.000082e-1 -2.416667e0 1.1923622e1 1.1923622e1
-4.166753e-1 -2.416667e0 1.1847232e1 1.1847232e1
-3.333421e-1 -2.416667e0 1.178473e1 1.178473e1
-2.500092e-1 -2.416667e0 1.1736119e1 1.1736119e1
-1.666762e-1 -2.416667e0 1.1701395e1 1.1701395e1
-8.33432e-2 -2.416667e0 1.168056e1 1.168056e1
-1.02e-5 -2.416667e0 1.1673615e1 1.1673615e1
8.33228e-2 -2.416667e0 1.1680556e1 1.1680556e1
1.666557e-1 -2.416667e0 1.1701389e1 1.1701389e1
2.499887e-1 -2.416667e0 1.1736108e1 1.1736108e1
3.333217e-1 -2.416667e0 1.1784717e1 1.1784717e1
4.166548e-1 -2.416667e0 1.1847215e1 1.1847215e1
4.999878e-1 -2.416667e0 1.1923602e1 1.1923602e1
5.833208e-1 -2.416667e0 1.2013876e1 1.2013876e1
6.666537e-1 -2.416667e0 1.211804e1 1.211804e1
7.499867e-1 -2.416667e0 1.2236093e1 1.2236093e1
8.333197e-1 -2.416667e0 1.2368036e1 1.2368036e1
9.166527e-1 -2.416667e0 1.2513866e1 1.2513866e1
9.999857e-1 -2.416667e0 1.2673586e1 1.2673586e1
1.0833186e0 -2.416667e0 1.2847195e1 1.2847195e1
1.1666516e0 -2.416667e0 1.3034691e1 1.3034691e1
1.2499846e0 -2.416667e0 1.3236076e1 1.3236076e1
1.3333177e0 -2.416667e0 1.345135e1 1.345135e1
1.4166507e0 -2.416667e0 1.3680513e1 1.3680513e1
1.4999837e0 -2.416667e0 1.3923564e1 1.3923564e1
1.5833167e0 -2.416667e0 1.4180504e1 1.4180504e1
1.6666496e0 -2.416667e0 1.4451334e1 1.4451334e1
1.7499826e0 -2.416667e0 1.4736057e1 1.4736057e1
1.8333156e0 -2.416667e0 1.5034662e1 1.5034662e1
1.9166486e0 -2.416667e0 1.5347157e1 1.5347157e1
1.9999815e0 -2.416667e0 1.5673541e1 1.5673541e1
2.0833145e0 -2.416667e0 1.6013814e1 1.6013814e1
2.1666476e0 -2.416667e0 1.6367975e1 1.6367975e1
2.2499806e0 -2.416667e0 1.6736024e1 1.6736024e1
2.3333136e0 -2.416667e0 1.7117964e1 1.7117964e1
2.4166466e0 -2.416667e0 1.7513799e1 1.7513799e1
2.4999796e0 -2.416667e0 1.7923515e1 1.7923515e1

-2.5e0 -2.333334e0 1.7361115e1 1.7361115e1
-2.416667e0 -2.333334e0 1.6951395e1 1.6951395e1
-2.333334e0 -2.333334e0 1.6555563e1 1.6555563e1
-2.250001e0 -2.333334e0 1.6173622e1 1.6173622e1
-2.1666681e0 -2.333334e0 1.5805568e1 1.5805568e1
-2.0833351e0 -2.333334e0 1.5451396e1 1.5451396e1
-2.0000021e0 -2.333334e0 1.511112e1 1.511112e1
-1.9166692e0 -2.333334e0 1.4784734e1 1.4784734e1
-1.8333362e0 -2.333334e0 1.4472235e1 1.4472235e1
-1.7500032e0 -2.333334e0 1.4173625e1 1.4173625e1
-1.66667e0 -2.333334e0 1.3888904e1 1.3888904e1
-1.5833371e0 -2.333334e0 1.3618071e1 1.3618071e1
-1.5000041e0 -2.333334e0 1.3361128e1 1.3361128e1
-1.4166711e0 -2.333334e0 1.3118074e1 1.3118074e1
-1.3333382e0 -2.333334e0 1.2888907e1 1.2888907e1
-1.250005e0 -2.333334e0 1.2673625e1 1.2673625e1
-1.166672e0 -2.333334e0 1.2472238e1 1.2472238e1
-1.0833391e0 -2.333334e0 1.2284738e1 1.2284738e1
-1.0000061e0 -2.333334e0 1.2111127e1 1.2111127e1
-9.166731e-1 -2.333334e0 1.1951404e1 1.1951404e1
-8.333401e-1 -2.333334e0 1.180557e1 1.180557e1
-7.500072e-1 -2.333334e0 1.1673625e1 1.1673625e1
-6.666742e-1 -2.333334e0 1.1555568e1 1.1555568e1
-5.833412e-1 -2.333334e0 1.14514e1 1.14514e1
-5.000082e-1 -2.333334e0 1.1361122e1 1.1361122e1
-4.166753e-1 -2.333334e0 1.1284732e1 1.1284732e1
-3.333421e-1 -2.333334e0 1.122223e1 1.122223e1
-2.500092e-1 -2.333334e0 1.1173619e1 1.1173619e1
-1.666762e-1 -2.333334e0 1.1138895e1 1.1138895e1
-8.33432e-2 -2.333334e0 1.111806e1 1.111806e1
-1.02e-5 -2.333334e0 1.1111115e1 1.1111115e1
8.33228e-2 -2.333334e0 1.1118056e1 1.1118056e1
1.666557e-1 -2.333334e0 1.1138889e1 1.1138889e1
2.499887e-1 -2.333334e0 1.1173608e1 1.1173608e1
3.333217e-1 -2.333334e0 1.1222217e1 1.1222217e1
4.166548e-1 -2.333334e0 1.1284715e1 1.1284715e1
4.999878e-1 -2.333334e0 1.1361102e1 1.1361102e1
5.833208e-1 -2.333334e0 1.1451376e1 1.1451376e1
6.666537e-1 -2.333334e0 1.155554e1 1.155554e1
7.499867e-1 -2.333334e0 1.1673593e1 1.1673593e1
8.333197e-1 -2.333334e0 1.1805536e1 1.1805536e1
9.166527e-1 -2.333334e0 1.1951366e1 1.1951366e1
9.999857e-1 -2.333334e0 1.2111086e1 1.2111086e1
1.0833186e0 -2.333334e0 1.2284695e1 1.2284695e1
1.1666516e0 -2.333334e0 1.2472191e1 1.2472191e1
1.2499846e0 -2.333334e0 1.2673576e1 1.2673576e1
1.3333177e0 -2.333334e0 1.288885e1 1.288885e1
1.4166507e0 -2.333334e0 1.3118013e1 1.3118013e1
1.4999837e0 -2.333334e0 1.3361064e1 1.3361064e1
1.5833167e0 -2.333334e0 1.3618004e1 1.3618004e1
1.6666496e0 -2.333334e0 1.3888834e1 1.3888834e1
1.7499826e0 -2.333334e0 1.4173557e1 1.4173557e1
1.8333156e0 -2.333334e0 1.4472162e1 1.4472162e1
1.9166486e0 -2.333334e0 1.4784657e1 1.4784657e1
1.9999815e0 -2.333334e0 1.5111041e1 1.5111041e1
2.0833145e0 -2.333334e0 1.5451314e1 1.5451314e1
2.1666476e0 -2.333334e0 1.5805475e1 1.5805475e1
2.2499806e0 -2.333334e0 1.6173524e1 1.6173524e1
2.3333136e0 -2.333334e0 1.6555464e1 1.6555464e1
2.4166466e0 -2.333334e0 1.6951299e1 1.6951299e1
2.4999796e0 -2.333334e0 1.7361015e1 1.7361015e1

-2.5e0 -2.250001e0 1.6812515e1 1.6812515e1
-2.416667e0 -2.250001e0 1.6402795e1 1.6402795e1
-2.333334e0 -2.250001e0 1.6006964e1 1.6006964e1
-2.250001e0 -2.250001e0 1.5625023e1 1.5625023e1
-2.1666681e0 -2.250001e0 1.5256969e1 1.5256969e1
-2.0833351e0 -2.250001e0 1.4902797e1 1.4902797e1
-2.0000021e0 -2.250001e0 1.4562521e1 1.4562521e1
-1.9166692e0 -2.250001e0 1.4236134e1 1.4236134e1
-1.8333362e0 -2.250001e0 1.3923636e1 1.3923636e1
-1.7500032e0 -2.250001e0 1.3625026e1 1.3625026e1
-1.66667e0 -2.250001e0 1.3340305e1 1.3340305e1
-1.5833371e0 -2.250001e0 1.3069472e1 1.3069472e1
-1.5000041e0 -2.250001e0 1.2812529e1 1.2812529e1
-1.4166711e0 -2.250001e0 1.2569475e1 1.2569475e1
-1.3333382e0 -2.250001e0 1.2340308e1 1.2340308e1
-1.250005e0 -2.250001e0 1.2125026e1 1.2125026e1
-1.166672e0 -2.250001e0 1.1923639e1 1.1923639e1
-1.0833391e0 -2.250001e0 1.1736139e1 1.1736139e1
-1.0000061e0 -2.250001e0 1.1562527e1 1.1562527e1
-9.166731e-1 -2.250001e0 1.1402805e1 1.1402805e1
-8.333401e-1 -2.250001e0 1.125697e1 1.125697e1
-7.500072e-1 -2.250001e0 1.1125026e1 1.1125026e1
-6.666742e-1 -2.250001e0 1.1006969e1 1.1006969e1
-5.833412e-1 -2.250001e0 1.0902802e1 1.0902802e1
-5.000082e-1 -2.250001e0 1.0812523e1 1.0812523e1
-4.166753e-1 -2.250001e0 1.0736133e1 1.0736133e1
-3.333421e-1 -2.250001e0 1.0673631e1 1.0673631e1
-2.500092e-1 -2.250001e0 1.062502e1 1.062502e1
-1.666762e-1 -2.250001e0 1.0590295e1 1.0590295e1
-8.33432e-2 -2.250001e0 1.0569461e1 1.0569461e1
-1.02e-5 -2.250001e0 1.0562515e1 1.0562515e1
8.33228e-2 -2.250001e0 1.0569456e1 1.0569456e1
1.666557e-1 -2.250001e0 1.059029e1 1.059029e1
2.499887e-1 -2.250001e0 1.0625009e1 1.0625009e1
3.333217e-1 -2.250001e0 1.0673618e1 1.0673618e1
4.166548e-1 -2.250001e0 1.0736116e1 1.0736116e1
4.999878e-1 -2.250001e0 1.0812503e1 1.0812503e1
5.833208e-1 -2.250001e0 1.0902777e1 1.0902777e1
6.666537e-1 -2.250001e0 1.1006941e1 1.1006941e1
7.499867e-1 -2.250001e0 1.1124994e1 1.1124994e1
8.333197e-1 -2.250001e0 1.1256937e1 1.1256937e1
9.166527e-1 -2.250001e0 1.1402766e1 1.1402766e1
9.999857e-1 -2.250001e0 1.1562486e1 1.1562486e1
1.0833186e0 -2.250001e0 1.1736096e1 1.1736096e1
1.1666516e0 -2.250001e0 1.1923592e1 1.1923592e1
1.2499846e0 -2.250001e0 1.2124977e1 1.2124977e1
1.3333177e0 -2.250001e0 1.2340251e1 1.2340251e1
1.4166507e0 -2.250001e0 1.2569414e1 1.2569414e1
1.4999837e0 -2.250001e0 1.2812465e1 1.2812465e1
1.5833167e0 -2.250001e0 1.3069405e1 1.3069405e1
1.6666496e0 -2.250001e0 1.3340234e1 1.3340234e1
1.7499826e0 -2.250001e0 1.3624957e1 1.3624957e1
1.8333156e0 -2.250001e0 1.3923563e1 1.3923563e1
1.9166486e0 -2.250001e0 1.4236058e1 1.4236058e1
1.9999815e0 -2.250001e0 1.4562442e1 1.4562442e1
2.0833145e0 -2.250001e0 1.4902715e1 1.4902715e1
2.1666476e0 -2.250001e0 1.5256876e1 1.5256876e1
2.2499806e0 -2.250001e0 1.5624925e1 1.5624925e1
2.3333136e0 -2.250001e0 1.6006865e1 1.6006865e1
2.4166466e0 -2.250001e0 1.64027e1 1.64027e1
2.4999796e0 -2.250001e0 1.6812416e1 1.6812416e1

-2.5e0 -2.1666681e0 1.6277786e1 1.6277786e1
-2.416667e0 -2.1666681e0 1.5868066e1 1.5868066e1
-2.333334e0 -2.1666681e0 1.5472235e1 1.5472235e1
-2.250001e0 -2.1666681e0 1.5090294e1 1.5090294e1
-2.1666681e0 -2.1666681e0 1.472224e1 1.472224e1
-2.0833351e0 -2.1666681e0 1.4368068e1 1.4368068e1
-2.0000021e0 -2.1666681e0 1.4027792e1 1.4027792e1
-1.9166692e0 -2.1666681e0 1.3701405e1 1.3701405e1
-1.8333362e0 -2.1666681e0 1.3388907e1 1.3388907e1
-1.7500032e0 -2.1666681e0 1.3090297e1 1.3090297e1
-1.66667e0 -2.1666681e0 1.2805576e1 1.2805576e1
-1.5833371e0 -2.1666681e0 1.2534743e1 1.2534743e1
-1.5000041e0 -2.1666681e0 1.22778e1 1.22778e1
-1.4166711e0 -2.1666681e0 1.2034746e1 1.2034746e1
-1.3333382e0 -2.1666681e0 1.1805579e1 1.1805579e1
-1.250005e0 -2.1666681e0 1.1590297e1 1.1590297e1
-1.166672e0 -2.1666681e0 1.138891e1 1.138891e1
-1.0833391e0 -2.1666681e0 1.120141e1 1.120141e1
-1.0000061e0 -2.1666681e0 1.1027798e1 1.1027798e1
-9.166731e-1 -2.1666681e0 1.0868076e1 1.0868076e1
-8.333401e-1 -2.1666681e0 1.0722241e1 1.0722241e1
-7.500072e-1 -2.1666681e0 1.0590297e1 1.0590297e1
-6.666742e-1 -2.1666681e0 1.047224e1 1.047224e1
-5.833412e-1 -2.1666681e0 1.0368073e1 1.0368073e1
-5.000082e-1 -2.1666681e0 1.0277794e1 1.0277794e1
-4.166753e-1 -2.1666681e0 1.0201404e1 1.0201404e1
-3.333421e-1 -2.1666681e0 1.0138902e1 1.0138902e1
-2.500092e-1 -2.1666681e0 1.0090291e1 1.0090291e1
-1.666762e-1 -2.1666681e0 1.0055566e1 1.0055566e1
-8.33432e-2 -2.1666681e0 1.0034732e1 1.0034732e1
-1.02e-5 -2.1666681e0 1.0027786e1 1.0027786e1
8.33228e-2 -2.1666681e0 1.0034727e1 1.0034727e1
1.666557e-1 -2.1666681e0 1.005556e1 1.005556e1
2.499887e-1 -2.1666681e0 1.009028e1 1.009028e1
3.333217e-1 -2.1666681e0 1.0138889e1 1.0138889e1
4.166548e-1 -2.1666681e0 1.0201387e1 1.0201387e1
4.999878e-1 -2.1666681e0 1.0277774e1 1.0277774e1
5.833208e-1 -2.1666681e0 1.0368048e1 1.0368048e1
6.666537e-1 -2.1666681e0 1.0472212e1 1.0472212e1
7.499867e-1 -2.1666681e0 1.0590265e1 1.0590265e1
8.333197e-1 -2.1666681e0 1.0722208e1 1.0722208e1
9.166527e-1 -2.1666681e0 1.0868037e1 1.0868037e1
9.999857e-1 -2.1666681e0 1.1027757e1 1.1027757e1
1.0833186e0 -2.1666681e0 1.1201367e1 1.1201367e1
1.1666516e0 -2.1666681e0 1.1388863e1 1.1388863e1
1.2499846e0 -2.1666681e0 1.1590248e1 1.1590248e1
1.3333177e0 -2.1666681e0 1.1805522e1 1.1805522e1
1.4166507e0 -2.1666681e0 1.2034685e1 1.2034685e1
1.4999837e0 -2.1666681e0 1.2277736e1 1.2277736e1
1.5833167e0 -2.1666681e0 1.2534676e1 1.2534676e1
1.6666496e0 -2.1666681e0 1.2805505e1 1.2805505e1
1.7499826e0 -2.1666681e0 1.3090228e1 1.3090228e1
1.8333156e0 -2.1666681e0 1.3388834e1 1.3388834e1
1.9166486e0 -2.1666681e0 1.3701329e1 1.3701329e1
1.9999815e0 -2.1666681e0 1.4027713e1 1.4027713e1
2.0833145e0 -2.1666681e0 1.4367986e1 1.4367986e1
2.1666476e0 -2.1666681e0 1.4722147e1 1.4722147e1
2.2499806e0 -2.1666681e0 1.5090196e1 1.5090196e1
2.3333136e0 -2.1666681e0 1.5472136e1 1.5472136e1
2.4166466e0 -2.1666681e0 1.586797e1 1.586797e1
2.4999796e0 -2.1666681e0 1.6277687e1 1.6277687e1

-2.5e0 -2.0833351e0 1.57569504e1 1.57569504e1
-2.416667e0 -2.0833351e0 1.53472305e1 1.53472305e1
-2.333334e0 -2.0833351e0 1.49513992e1 1.49513992e1
-2.250001e0 -2.0833351e0 1.4569458e1 1.4569458e1
-2.1666681e0 -2.0833351e0 1.42014038e1 1.42014038e1
-2.0833351e0 -2.0833351e0 1.3847232e1 1.3847232e1
-2.0000021e0 -2.0833351e0 1.35069565e1 1.35069565e1
-1.9166692e0 -2.0833351e0 1.31805695e1 1.31805695e1
-1.8333362e0 -2.0833351e0 1.2868071e1 1.2868071e1
-1.7500032e0 -2.0833351e0 1.2569461e1 1.2569461e1
-1.66667e0 -2.0833351e0 1.22847397e1 1.22847397e1
-1.5833371e0 -2.0833351e0 1.20139069e1 1.20139069e1
-1.5000041e0 -2.0833351e0 1.17569641e1 1.17569641e1
-1.4166711e0 -2.0833351e0 1.15139099e1 1.15139099e1
-1.3333382e0 -2.0833351e0 1.12847427e1 1.12847427e1
-1.250005e0 -2.0833351e0 1.1069461e1 1.1069461e1
-1.166672e0 -2.0833351e0 1.0868074e1 1.0868074e1
-1.0833391e0 -2.0833351e0 1.0680574e1 1.0680574e1
-1.0000061e0 -2.0833351e0 1.05069626e1 1.05069626e1
-9.166731e-1 -2.0833351e0 1.034724e1 1.034724e1
-8.333401e-1 -2.0833351e0 1.02014063e1 1.02014063e1
-7.500072e-1 -2.0833351e0 1.0069461e1 1.0069461e1
-6.666742e-1 -2.0833351e0 9.9514049e0 9.9514049e0
-5.833412e-1 -2.0833351e0 9.8472374e0 9.8472374e0
-5.000082e-1 -2.0833351e0 9.7569586e0 9.7569586e0
-4.166753e-1 -2.0833351e0 9.6805687e0 9.6805687e0
-3.333421e-1 -2.0833351e0 9.6180673e0 9.6180673e0
-2.500092e-1 -2.0833351e0 9.569455e0 9.569455e0
-1.666762e-1 -2.0833351e0 9.5347313e0 9.5347313e0
-8.33432e-2 -2.0833351e0 9.5138963e0 9.5138963e0
-1.02e-5 -2.0833351e0 9.5069504e0 9.5069504e0
8.33228e-2 -2.0833351e0 9.513893e0 9.513893e0
1.666557e-1 -2.0833351e0 9.5347244e0 9.5347244e0
2.499887e-1 -2.0833351e0 9.5694447e0 9.5694447e0
3.333217e-1 -2.0833351e0 9.6180537e0 9.6180537e0
4.166548e-1 -2.0833351e0 9.6805516e0 9.6805516e0
4.999878e-1 -2.0833351e0 9.7569382e0 9.7569382e0
5.833208e-1 -2.0833351e0 9.8472134e0 9.8472134e0
6.666537e-1 -2.0833351e0 9.9513776e0 9.9513776e0
7.499867e-1 -2.0833351e0 1.00694304e1 1.00694304e1
8.333197e-1 -2.0833351e0 1.0201372e1 1.0201372e1
9.166527e-1 -2.0833351e0 1.03472025e1 1.03472025e1
9.999857e-1 -2.0833351e0 1.05069217e1 1.05069217e1
1.0833186e0 -2.0833351e0 1.06805313e1 1.06805313e1
1.1666516e0 -2.0833351e0 1.08680267e1 1.08680267e1
1.2499846e0 -2.0833351e0 1.10694122e1 1.10694122e1
1.3333177e0 -2.0833351e0 1.12846863e1 1.12846863e1
1.4166507e0 -2.0833351e0 1.15138489e1 1.15138489e1
1.4999837e0 -2.0833351e0 1.17569e1 1.17569e1
1.5833167e0 -2.0833351e0 1.20138397e1 1.20138397e1
1.6666496e0 -2.0833351e0 1.22846695e1 1.22846695e1
1.7499826e0 -2.0833351e0 1.25693924e1 1.25693924e1
1.8333156e0 -2.0833351e0 1.28679977e1 1.28679977e1
1.9166486e0 -2.0833351e0 1.31804932e1 1.31804932e1
1.9999815e0 -2.0833351e0 1.35068771e1 1.35068771e1
2.0833145e0 -2.0833351e0 1.38471497e1 1.38471497e1
2.1666476e0 -2.0833351e0 1.42013107e1 1.42013107e1
2.2499806e0 -2.0833351e0 1.45693604e1 1.45693604e1
2.3333136e0 -2.0833351e0 1.49513e1 1.49513e1
2.4166466e0 -2.0833351e0 1.53471344e1 1.53471344e1
2.4999796e0 -2.0833351e0 1.57568512e1 1.57568512e1

-2.5e0 -2.0000021e0 1.52500092e1 1.52500092e1
-2.416667e0 -2.0000021e0 1.48402893e1 1.48402893e1
-2.333334e0 -2.0000021e0 1.4444458e1 1.4444458e1
-2.250001e0 -2.0000021e0 1.40625168e1 1.40625168e1
-2.1666681e0 -2.0000021e0 1.36944626e1 1.36944626e1
-2.0833351e0 -2.0000021e0 1.33402908e1 1.33402908e1
-2.0000021e0 -2.0000021e0 1.30000153e1 1.30000153e1
-1.9166692e0 -2.0000021e0 1.26736282e1 1.26736282e1
-1.8333362e0 -2.0000021e0 1.23611298e1 1.23611298e1
-1.7500032e0 -2.0000021e0 1.20625198e1 1.20625198e1
-1.66667e0 -2.0000021e0 1.17777985e1 1.17777985e1
-1.5833371e0 -2.0000021e0 1.15069656e1 1.15069656e1
-1.5000041e0 -2.0000021e0 1.12500229e1 1.12500229e1
-1.4166711e0 -2.0000021e0 1.10069687e1 1.10069687e1
-1.3333382e0 -2.0000021e0 1.07778015e1 1.07778015e1
-1.250005e0 -2.0000021e0 1.05625198e1 1.05625198e1
-1.166672e0 -2.0000021e0 1.03611328e1 1.03611328e1
-1.0833391e0 -2.0000021e0 1.01736328e1 1.01736328e1
-1.0000061e0 -2.0000021e0 1.00000214e1 1.00000214e1
-9.166731e-1 -2.0000021e0 9.8402988e0 9.8402988e0
-8.333401e-1 -2.0000021e0 9.694465e0 9.694465e0
-7.500072e-1 -2.0000021e0 9.5625198e0 9.5625198e0
-6.666742e-1 -2.0000021e0 9.4444637e0 9.4444637e0
-5.833412e-1 -2.0000021e0 9.3402962e0 9.3402962e0
-5.000082e-1 -2.0000021e0 9.2500174e0 9.2500174e0
-4.166753e-1 -2.0000021e0 9.1736275e0 9.1736275e0
-3.333421e-1 -2.0000021e0 9.1111261e0 9.1111261e0
-2.500092e-1 -2.0000021e0 9.0625137e0 9.0625137e0
-1.666762e-1 -2.0000021e0 9.02779e0 9.02779e0
-8.33432e-2 -2.0000021e0 9.0069551e0 9.0069551e0
-1.02e-5 -2.0000021e0 9.0000092e0 9.0000092e0
8.33228e-2 -2.0000021e0 9.0069518e0 9.0069518e0
1.666557e-1 -2.0000021e0 9.0277832e0 9.0277832e0
2.499887e-1 -2.0000021e0 9.0625035e0 9.0625035e0
3.333217e-1 -2.0000021e0 9.1111125e0 9.1111125e0
4.166548e-1 -2.0000021e0 9.1736104e0 9.1736104e0
4.999878e-1 -2.0000021e0 9.249997e0 9.249997e0
5.833208e-1 -2.0000021e0 9.3402722e0 9.3402722e0
6.666537e-1 -2.0000021e0 9.4444363e0 9.4444363e0
7.499867e-1 -2.0000021e0 9.5624892e0 9.5624892e0
8.333197e-1 -2.0000021e0 9.6944308e0 9.6944308e0
9.166527e-1 -2.0000021e0 9.8402612e0 9.8402612e0
9.999857e-1 -2.0000021e0 9.9999805e0 9.9999805e0
1.0833186e0 -2.0000021e0 1.01735901e1 1.01735901e1
1.1666516e0 -2.0000021e0 1.03610855e1 1.03610855e1
1.2499846e0 -2.0000021e0 1.0562471e1 1.0562471e1
1.3333177e0 -2.0000021e0 1.0777745e1 1.0777745e1
1.4166507e0 -2.0000021e0 1.10069077e1 1.10069077e1
1.4999837e0 -2.0000021e0 1.12499588e1 1.12499588e1
1.5833167e0 -2.0000021e0 1.15068985e1 1.15068985e1
1.6666496e0 -2.0000021e0 1.17777283e1 1.17777283e1
1.7499826e0 -2.0000021e0 1.20624512e1 1.20624512e1
1.8333156e0 -2.0000021e0 1.23610565e1 1.23610565e1
1.9166486e0 -2.0000021e0 1.2673552e1 1.2673552e1
1.9999815e0 -2.0000021e0 1.29999359e1 1.29999359e1
2.0833145e0 -2.0000021e0 1.33402084e1 1.33402084e1
2.1666476e0 -2.0000021e0 1.36943695e1 1.36943695e1
2.2499806e0 -2.0000021e0 1.40624191e1 1.40624191e1
2.3333136e0 -2.0000021e0 1.44443588e1 1.44443588e1
2.4166466e0 -2.0000021e0 1.48401932e1 1.48401932e1
2.4999796e0 -2.0000021e0 1.524991e1 1.524991e1

-2.5e0 -1.9166692e0 1.47569565e1 1.47569565e1
-2.416667e0 -1.9166692e0 1.43472366e1 1.43472366e1
-2.333334e0 -1.9166692e0 1.39514053e1 1.39514053e1
-2.250001e0 -1.9166692e0 1.35694641e1 1.35694641e1
-2.1666681e0 -1.9166692e0 1.32014099e1 1.32014099e1
-2.0833351e0 -1.9166692e0 1.28472382e1 1.28472382e1
-2.0000021e0 -1.9166692e0 1.25069626e1 1.25069626e1
-1.9166692e0 -1.9166692e0 1.21805756e1 1.21805756e1
-1.8333362e0 -1.9166692e0 1.18680771e1 1.18680771e1
-1.7500032e0 -1.9166692e0 1.15694672e1 1.15694672e1
-1.66667e0 -1.9166692e0 1.12847458e1 1.12847458e1
-1.5833371e0 -1.9166692e0 1.1013913e1 1.1013913e1
-1.5000041e0 -1.9166692e0 1.07569702e1 1.07569702e1
-1.4166711e0 -1.9166692e0 1.0513916e1 1.0513916e1
-1.3333382e0 -1.9166692e0 1.02847488e1 1.02847488e1
-1.250005e0 -1.9166692e0 1.00694672e1 1.00694672e1
-1.166672e0 -1.9166692e0 9.8680801e0 9.8680801e0
-1.0833391e0 -1.9166692e0 9.6805801e0 9.6805801e0
-1.0000061e0 -1.9166692e0 9.5069687e0 9.5069687e0
-9.166731e-1 -1.9166692e0 9.3472461e0 9.3472461e0
-8.333401e-1 -1.9166692e0 9.2014124e0 9.2014124e0
-7.500072e-1 -1.9166692e0 9.0694672e0 9.0694672e0
-6.666742e-1 -1.9166692e0 8.951411e0 8.951411e0
-5.833412e-1 -1.9166692e0 8.8472435e0 8.8472435e0
-5.000082e-1 -1.9166692e0 8.7569647e0 8.7569647e0
-4.166753e-1 -1.9166692e0 8.6805748e0 8.6805748e0
-3.333421e-1 -1.9166692e0 8.6180734e0 8.6180734e0
-2.500092e-1 -1.9166692e0 8.569461e0 8.569461e0
-1.666762e-1 -1.9166692e0 8.5347374e0 8.5347374e0
-8.33432e-2 -1.9166692e0 8.5139024e0 8.5139024e0
-1.02e-5 -1.9166692e0 8.5069565e0 8.5069565e0
8.33228e-2 -1.9166692e0 8.5138991e0 8.5138991e0
1.666557e-1 -1.9166692e0 8.5347305e0 8.5347305e0
2.499887e-1 -1.9166692e0 8.5694508e0 8.5694508e0
3.333217e-1 -1.9166692e0 8.6180598e0 8.6180598e0
4.166548e-1 -1.9166692e0 8.6805577e0 8.6805577e0
4.999878e-1 -1.9166692e0 8.7569443e0 8.7569443e0
5.833208e-1 -1.9166692e0 8.8472195e0 8.8472195e0
6.666537e-1 -1.9166692e0 8.9513837e0 8.9513837e0
7.499867e-1 -1.9166692e0 9.0694365e0 9.0694365e0
8.333197e-1 -1.9166692e0 9.2013782e0 9.2013782e0
9.166527e-1 -1.9166692e0 9.3472086e0 9.3472086e0
9.999857e-1 -1.9166692e0 9.5069278e0 9.5069278e0
1.0833186e0 -1.9166692e0 9.6805374e0 9.6805374e0
1.1666516e0 -1.9166692e0 9.8680328e0 9.8680328e0
1.2499846e0 -1.9166692e0 1.00694183e1 1.00694183e1
1.3333177e0 -1.9166692e0 1.02846924e1 1.02846924e1
1.4166507e0 -1.9166692e0 1.0513855e1 1.0513855e1
1.4999837e0 -1.9166692e0 1.07569061e1 1.07569061e1
1.5833167e0 -1.9166692e0 1.10138458e1 1.10138458e1
1.6666496e0 -1.9166692e0 1.12846756e1 1.12846756e1
1.7499826e0 -1.9166692e0 1.15693985e1 1.15693985e1
1.8333156e0 -1.9166692e0 1.18680038e1 1.18680038e1
1.9166486e0 -1.9166692e0 1.21804993e1 1.21804993e1
1.9999815e0 -1.9166692e0 1.25068832e1 1.25068832e1
2.0833145e0 -1.9166692e0 1.28471558e1 1.28471558e1
2.1666476e0 -1.9166692e0 1.32013168e1 1.32013168e1
2.2499806e0 -1.9166692e0 1.35693665e1 1.35693665e1
2.3333136e0 -1.9166692e0 1.39513062e1 1.39513062e1
2.4166466e0 -1.9166692e0 1.43471405e1 1.43471405e1
2.4999796e0 -1.9166692e0 1.47568573e1 1.47568573e1

-2.5e0 -1.8333362e0 1.42777924e1 1.42777924e1
-2.416667e0 -1.8333362e0 1.38680725e1 1.38680725e1
-2.333334e0 -1.8333362e0 1.34722412e1 1.34722412e1
-2.250001e0 -1.8333362e0 1.30903e1 1.30903e1
-2.1666681e0 -1.8333362e0 1.27222458e1 1.27222458e1
-2.0833351e0 -1.8333362e0 1.2368074e1 1.2368074e1
-2.0000021e0 -1.8333362e0 1.20277985e1 1.20277985e1
-1.9166692e0 -1.8333362e0 1.17014114e1 1.17014114e1
-1.8333362e0 -1.8333362e0 1.1388913e1 1.1388913e1
-1.7500032e0 -1.8333362e0 1.1090303e1 1.1090303e1
-1.66667e0 -1.8333362e0 1.08055817e1 1.08055817e1
-1.5833371e0 -1.8333362e0 1.05347488e1 1.05347488e1
-1.5000041e0 -1.8333362e0 1.02778061e1 1.02778061e1
-1.4166711e0 -1.8333362e0 1.00347519e1 1.00347519e1
-1.3333382e0 -1.8333362e0 9.8055847e0 9.8055847e0
-1.250005e0 -1.8333362e0 9.590303e0 9.590303e0
-1.166672e0 -1.8333362e0 9.388916e0 9.388916e0
-1.0833391e0 -1.8333362e0 9.201416e0 9.201416e0
-1.0000061e0 -1.8333362e0 9.0278046e0 9.0278046e0
-9.166731e-1 -1.8333362e0 8.868082e0 8.868082e0
-8.333401e-1 -1.8333362e0 8.7222482e0 8.7222482e0
-7.500072e-1 -1.8333362e0 8.590303e0 8.590303e0
-6.666742e-1 -1.8333362e0 8.4722469e0 8.4722469e0
-5.833412e-1 -1.8333362e0 8.3680794e0 8.3680794e0
-5.000082e-1 -1.8333362e0 8.2778006e0 8.2778006e0
-4.166753e-1 -1.8333362e0 8.2014107e0 8.2014107e0
-3.333421e-1 -1.8333362e0 8.1389093e0 8.1389093e0
-2.500092e-1 -1.8333362e0 8.090297e0 8.090297e0
-1.666762e-1 -1.8333362e0 8.0555733e0 8.0555733e0
-8.33432e-2 -1.8333362e0 8.0347383e0 8.0347383e0
-1.02e-5 -1.8333362e0 8.0277924e0 8.0277924e0
8.33228e-2 -1.8333362e0 8.034735e0 8.034735e0
1.666557e-1 -1.8333362e0 8.0555664e0 8.0555664e0
2.499887e-1 -1.8333362e0 8.0902867e0 8.0902867e0
3.333217e-1 -1.8333362e0 8.1388957e0 8.1388957e0
4.166548e-1 -1.8333362e0 8.2013936e0 8.2013936e0
4.999878e-1 -1.8333362e0 8.2777802e0 8.2777802e0
5.833208e-1 -1.8333362e0 8.3680554e0 8.3680554e0
6.666537e-1 -1.8333362e0 8.4722195e0 8.4722195e0
7.499867e-1 -1.8333362e0 8.5902724e0 8.5902724e0
8.333197e-1 -1.8333362e0 8.722214e0 8.722214e0
9.166527e-1 -1.8333362e0 8.8680444e0 8.8680444e0
9.999857e-1 -1.8333362e0 9.0277637e0 9.0277637e0
1.0833186e0 -1.8333362e0 9.2013733e0 9.2013733e0
1.1666516e0 -1.8333362e0 9.3888687e0 9.3888687e0
1.2499846e0 -1.8333362e0 9.5902542e0 9.5902542e0
1.3333177e0 -1.8333362e0 9.8055283e0 9.8055283e0
1.4166507e0 -1.8333362e0 1.00346909e1 1.00346909e1
1.4999837e0 -1.8333362e0 1.0277742e1 1.0277742e1
1.5833167e0 -1.8333362e0 1.05346817e1 1.05346817e1
1.6666496e0 -1.8333362e0 1.08055115e1 1.08055115e1
1.7499826e0 -1.8333362e0 1.10902344e1 1.10902344e1
1.8333156e0 -1.8333362e0 1.13888397e1 1.13888397e1
1.9166486e0 -1.8333362e0 1.17013351e1 1.17013351e1
1.9999815e0 -1.8333362e0 1.20277191e1 1.20277191e1
2.0833145e0 -1.8333362e0 1.23679916e1 1.23679916e1
2.1666476e0 -1.8333362e0 1.27221527e1 1.27221527e1
2.2499806e0 -1.8333362e0 1.30902023e1 1.30902023e1
2.3333136e0 -1.8333362e0 1.3472142e1 1.3472142e1
2.4166466e0 -1.8333362e0 1.38679764e1 1.38679764e1
2.4999796e0 -1.8333362e0 1.42776932e1 1.42776932e1

-2.5e0 -1.7500032e0 1.38125168e1 1.38125168e1
-2.416667e0 -1.7500032e0 1.3402797e1 1.3402797e1
-2.333334e0 -1.7500032e0 1.30069656e1 1.30069656e1
-2.250001e0 -1.7500032e0 1.26250244e1 1.26250244e1
-2.1666681e0 -1.7500032e0 1.22569702e1 1.22569702e1
-2.0833351e0 -1.7500032e0 1.19027985e1 1.19027985e1
-2.0000021e0 -1.7500032e0 1.15625229e1 1.15625229e1
-1.9166692e0 -1.7500032e0 1.12361359e1 1.12361359e1
-1.8333362e0 -1.7500032e0 1.09236374e1 1.09236374e1
-1.7500032e0 -1.7500032e0 1.06250275e1 1.06250275e1
-1.66667e0 -1.7500032e0 1.03403061e1 1.03403061e1
-1.5833371e0 -1.7500032e0 1.00694733e1 1.00694733e1
-1.5000041e0 -1.7500032e0 9.8125305e0 9.8125305e0
-1.4166711e0 -1.7500032e0 9.5694763e0 9.5694763e0
-1.3333382e0 -1.7500032e0 9.3403091e0 9.3403091e0
-1.250005e0 -1.7500032e0 9.1250275e0 9.1250275e0
-1.166672e0 -1.7500032e0 8.9236404e0 8.9236404e0
-1.0833391e0 -1.7500032e0 8.7361404e0 8.7361404e0
-1.0000061e0 -1.7500032e0 8.562529e0 8.562529e0
-9.166731e-1 -1.7500032e0 8.4028064e0 8.4028064e0
-8.333401e-1 -1.7500032e0 8.2569727e0 8.2569727e0
-7.500072e-1 -1.7500032e0 8.1250275e0 8.1250275e0
-6.666742e-1 -1.7500032e0 8.0069713e0 8.0069713e0
-5.833412e-1 -1.7500032e0 7.9028038e0 7.9028038e0
-5.000082e-1 -1.7500032e0 7.812525e0 7.812525e0
-4.166753e-1 -1.7500032e0 7.7361351e0 7.7361351e0
-3.333421e-1 -1.7500032e0 7.6736337e0 7.6736337e0
-2.500092e-1 -1.7500032e0 7.6250214e0 7.6250214e0
-1.666762e-1 -1.7500032e0 7.5902977e0 7.5902977e0
-8.33432e-2 -1.7500032e0 7.5694627e0 7.5694627e0
-1.02e-5 -1.7500032e0 7.5625168e0 7.5625168e0
8.33228e-2 -1.7500032e0 7.5694594e0 7.5694594e0
1.666557e-1 -1.7500032e0 7.5902908e0 7.5902908e0
2.499887e-1 -1.7500032e0 7.6250111e0 7.6250111e0
3.333217e-1 -1.7500032e0 7.6736201e0 7.6736201e0
4.166548e-1 -1.7500032e0 7.736118e0 7.736118e0
4.999878e-1 -1.7500032e0 7.8125046e0 7.8125046e0
5.833208e-1 -1.7500032e0 7.9027798e0 7.9027798e0
6.666537e-1 -1.7500032e0 8.006944e0 8.006944e0
7.499867e-1 -1.7500032e0 8.1249968e0 8.1249968e0
8.333197e-1 -1.7500032e0 8.2569385e0 8.2569385e0
9.166527e-1 -1.7500032e0 8.4027689e0 8.4027689e0
9.999857e-1 -1.7500032e0 8.5624881e0 8.5624881e0
1.0833186e0 -1.7500032e0 8.7360977e0 8.7360977e0
1.1666516e0 -1.7500032e0 8.9235931e0 8.9235931e0
1.2499846e0 -1.7500032e0 9.1249786e0 9.1249786e0
1.3333177e0 -1.7500032e0 9.3402527e0 9.3402527e0
1.4166507e0 -1.7500032e0 9.5694153e0 9.5694153e0
1.4999837e0 -1.7500032e0 9.8124664e0 9.8124664e0
1.5833167e0 -1.7500032e0 1.00694061e1 1.00694061e1
1.6666496e0 -1.7500032e0 1.03402359e1 1.03402359e1
1.7499826e0 -1.7500032e0 1.06249588e1 1.06249588e1
1.8333156e0 -1.7500032e0 1.09235641e1 1.09235641e1
1.9166486e0 -1.7500032e0 1.12360596e1 1.12360596e1
1.9999815e0 -1.7500032e0 1.15624435e1 1.15624435e1
2.0833145e0 -1.7500032e0 1.1902716e1 1.1902716e1
2.1666476e0 -1.7500032e0 1.22568771e1 1.22568771e1
2.2499806e0 -1.7500032e0 1.26249268e1 1.26249268e1
2.3333136e0 -1.7500032e0 1.30068665e1 1.30068665e1
2.4166466e0 -1.7500032e0 1.34027008e1 1.34027008e1
2.4999796e0 -1.7500032e0 1.38124176e1 1.38124176e1

-2.5e0 -1.66667e0 1.33611298e1 1.33611298e1
-2.416667e0 -1.66667e0 1.29514099e1 1.29514099e1
-2.333334e0 -1.66667e0 1.25555786e1 1.25555786e1
-2.250001e0 -1.66667e0 1.21736374e1 1.21736374e1
-2.1666681e0 -1.66667e0 1.18055832e1 1.18055832e1
-2.0833351e0 -1.66667e0 1.14514114e1 1.14514114e1
-2.0000021e0 -1.66667e0 1.11111359e1 1.11111359e1
-1.9166692e0 -1.66667e0 1.07847488e1 1.07847488e1
-1.8333362e0 -1.66667e0 1.04722504e1 1.04722504e1
-1.7500032e0 -1.66667e0 1.01736404e1 1.01736404e1
-1.66667e0 -1.66667e0 9.888919e0 9.888919e0
-1.5833371e0 -1.66667e0 9.6180862e0 9.6180862e0
-1.5000041e0 -1.66667e0 9.3611435e0 9.3611435e0
-1.4166711e0 -1.66667e0 9.1180893e0 9.1180893e0
-1.3333382e0 -1.66667e0 8.8889221e0 8.8889221e0
-1.250005e0 -1.66667e0 8.6736404e0 8.6736404e0
-1.166672e0 -1.66667e0 8.4722534e0 8.4722534e0
-1.0833391e0 -1.66667e0 8.2847534e0 8.2847534e0
-1.0000061e0 -1.66667e0 8.111142e0 8.111142e0
-9.166731e-1 -1.66667e0 7.9514194e0 7.9514194e0
-8.333401e-1 -1.66667e0 7.8055856e0 7.8055856e0
-7.500072e-1 -1.66667e0 7.6736404e0 7.6736404e0
-6.666742e-1 -1.66667e0 7.5555843e0 7.5555843e0
-5.833412e-1 -1.66667e0 7.4514168e0 7.4514168e0
-5.000082e-1 -1.66667e0 7.361138e0 7.361138e0
-4.166753e-1 -1.66667e0 7.2847481e0 7.2847481e0
-3.333421e-1 -1.66667e0 7.2222467e0 7.2222467e0
-2.500092e-1 -1.66667e0 7.1736343e0 7.1736343e0
-1.666762e-1 -1.66667e0 7.1389107e0 7.1389107e0
-8.33432e-2 -1.66667e0 7.1180757e0 7.1180757e0
-1.02e-5 -1.66667e0 7.1111298e0 7.1111298e0
8.33228e-2 -1.66667e0 7.1180724e0 7.1180724e0
1.666557e-1 -1.66667e0 7.1389038e0 7.1389038e0
2.499887e-1 -1.66667e0 7.1736241e0 7.1736241e0
3.333217e-1 -1.66667e0 7.2222331e0 7.2222331e0
4.166548e-1 -1.66667e0 7.284731e0 7.284731e0
4.999878e-1 -1.66667e0 7.3611176e0 7.3611176e0
5.833208e-1 -1.66667e0 7.4513928e0 7.4513928e0
6.666537e-1 -1.66667e0 7.555557e0 7.555557e0
7.499867e-1 -1.66667e0 7.6736098e0 7.6736098e0
8.333197e-1 -1.66667e0 7.8055515e0 7.8055515e0
9.166527e-1 -1.66667e0 7.9513818e0 7.9513818e0
9.999857e-1 -1.66667e0 8.111101e0 8.111101e0
1.0833186e0 -1.66667e0 8.2847107e0 8.2847107e0
1.1666516e0 -1.66667e0 8.4722061e0 8.4722061e0
1.2499846e0 -1.66667e0 8.6735916e0 8.6735916e0
1.3333177e0 -1.66667e0 8.8888657e0 8.8888657e0
1.4166507e0 -1.66667e0 9.1180283e0 9.1180283e0
1.4999837e0 -1.66667e0 9.3610794e0 9.3610794e0
1.5833167e0 -1.66667e0 9.6180191e0 9.6180191e0
1.6666496e0 -1.66667e0 9.8888489e0 9.8888489e0
1.7499826e0 -1.66667e0 1.01735718e1 1.01735718e1
1.8333156e0 -1.66667e0 1.04721771e1 1.04721771e1
1.9166486e0 -1.66667e0 1.07846725e1 1.07846725e1
1.9999815e0 -1.66667e0 1.11110565e1 1.11110565e1
2.0833145e0 -1.66667e0 1.1451329e1 1.1451329e1
2.1666476e0 -1.66667e0 1.18054901e1 1.18054901e1
2.2499806e0 -1.66667e0 1.21735397e1 1.21735397e1
2.3333136e0 -1.66667e0 1.25554794e1 1.25554794e1
2.4166466e0 -1.66667e0 1.29513138e1 1.29513138e1
2.4999796e0 -1.66667e0 1.33610306e1 1.33610306e1

-2.5e0 -1.5833371e0 1.29236313e1 1.29236313e1
-2.416667e0 -1.5833371e0 1.25139114e1 1.25139114e1
-2.333334e0 -1.5833371e0 1.21180801e1 1.21180801e1
-2.250001e0 -1.5833371e0 1.17361389e1 1.17361389e1
-2.1666681e0 -1.5833371e0 1.13680847e1 1.13680847e1
-2.0833351e0 -1.5833371e0 1.1013913e1 1.1013913e1
-2.0000021e0 -1.5833371e0 1.06736374e1 1.06736374e1
-1.9166692e0 -1.5833371e0 1.03472504e1 1.03472504e1
-1.8333362e0 -1.5833371e0 1.00347519e1 1.00347519e1
-1.7500032e0 -1.5833371e0 9.736142e0 9.736142e0
-1.66667e0 -1.5833371e0 9.4514206e0 9.4514206e0
-1.5833371e0 -1.5833371e0 9.1805878e0 9.1805878e0
-1.5000041e0 -1.5833371e0 8.923645e0 8.923645e0
-1.4166711e0 -1.5833371e0 8.6805908e0 8.6805908e0
-1.3333382e0 -1.5833371e0 8.4514236e0 8.4514236e0
-1.250005e0 -1.5833371e0 8.236142e0 8.236142e0
-1.166672e0 -1.5833371e0 8.034755e0 8.034755e0
-1.0833391e0 -1.5833371e0 7.847255e0 7.847255e0
-1.0000061e0 -1.5833371e0 7.6736435e0 7.6736435e0
-9.166731e-1 -1.5833371e0 7.5139209e0 7.5139209e0
-8.333401e-1 -1.5833371e0 7.3680872e0 7.3680872e0
-7.500072e-1 -1.5833371e0 7.236142e0 7.236142e0
-6.666742e-1 -1.5833371e0 7.1180858e0 7.1180858e0
-5.833412e-1 -1.5833371e0 7.0139183e0 7.0139183e0
-5.000082e-1 -1.5833371e0 6.9236395e0 6.9236395e0
-4.166753e-1 -1.5833371e0 6.8472496e0 6.8472496e0
-3.333421e-1 -1.5833371e0 6.7847482e0 6.7847482e0
-2.500092e-1 -1.5833371e0 6.7361359e0 6.7361359e0
-1.666762e-1 -1.5833371e0 6.7014122e0 6.7014122e0
-8.33432e-2 -1.5833371e0 6.6805772e0 6.6805772e0
-1.02e-5 -1.5833371e0 6.6736313e0 6.6736313e0
8.33228e-2 -1.5833371e0 6.6805739e0 6.6805739e0
1.666557e-1 -1.5833371e0 6.7014053e0 6.7014053e0
2.499887e-1 -1.5833371e0 6.7361256e0 6.7361256e0
3.333217e-1 -1.5833371e0 6.7847346e0 6.7847346e0
4.166548e-1 -1.5833371e0 6.8472325e0 6.8472325e0
4.999878e-1 -1.5833371e0 6.9236191e0 6.9236191e0
5.833208e-1 -1.5833371e0 7.0138943e0 7.0138943e0
6.666537e-1 -1.5833371e0 7.1180585e0 7.1180585e0
7.499867e-1 -1.5833371e0 7.2361113e0 7.2361113e0
8.333197e-1 -1.5833371e0 7.368053e0 7.368053e0
9.166527e-1 -1.5833371e0 7.5138834e0 7.5138834e0
9.999857e-1 -1.5833371e0 7.6736026e0 7.6736026e0
1.0833186e0 -1.5833371e0 7.8472122e0 7.8472122e0
1.1666516e0 -1.5833371e0 8.0347076e0 8.0347076e0
1.2499846e0 -1.5833371e0 8.2360931e0 8.2360931e0
1.3333177e0 -1.5833371e0 8.4513672e0 8.4513672e0
1.4166507e0 -1.5833371e0 8.6805298e0 8.6805298e0
1.4999837e0 -1.5833371e0 8.923581e0 8.923581e0
1.5833167e0 -1.5833371e0 9.1805206e0 9.1805206e0
1.6666496e0 -1.5833371e0 9.4513504e0 9.4513504e0
1.7499826e0 -1.5833371e0 9.7360733e0 9.7360733e0
1.8333156e0 -1.5833371e0 1.00346786e1 1.00346786e1
1.9166486e0 -1.5833371e0 1.0347174e1 1.0347174e1
1.9999815e0 -1.5833371e0 1.0673558e1 1.0673558e1
2.0833145e0 -1.5833371e0 1.10138306e1 1.10138306e1
2.1666476e0 -1.5833371e0 1.13679916e1 1.13679916e1
2.2499806e0 -1.5833371e0 1.17360413e1 1.17360413e1
2.3333136e0 -1.5833371e0 1.2117981e1 1.2117981e1
2.4166466e0 -1.5833371e0 1.25138153e1 1.25138153e1
2.4999796e0 -1.5833371e0 1.29235321e1 1.29235321e1

-2.5e0 -1.5000041e0 1.25000229e1 1.25000229e1
-2.416667e0 -1.5000041e0 1.2090303e1 1.2090303e1
-2.333334e0 -1.5000041e0 1.16944717e1 1.16944717e1
-2.250001e0 -1.5000041e0 1.13125305e1 1.13125305e1
-2.1666681e0 -1.5000041e0 1.09444763e1 1.09444763e1
-2.0833351e0 -1.5000041e0 1.05903046e1 1.05903046e1
-2.0000021e0 -1.5000041e0 1.0250029e1 1.0250029e1
-1.9166692e0 -1.5000041e0 9.923642e0 9.923642e0
-1.8333362e0 -1.5000041e0 9.6111435e0 9.6111435e0
-1.7500032e0 -1.5000041e0 9.3125336e0 9.3125336e0
-1.66667e0 -1.5000041e0 9.0278122e0 9.0278122e0
-1.5833371e0 -1.5000041e0 8.7569794e0 8.7569794e0
-1.5000041e0 -1.5000041e0 8.5000366e0 8.5000366e0
-1.4166711e0 -1.5000041e0 8.2569824e0 8.2569824e0
-1.3333382e0 -1.5000041e0 8.0278152e0 8.0278152e0
-1.250005e0 -1.5000041e0 7.8125336e0 7.8125336e0
-1.166672e0 -1.5000041e0 7.6111465e0 7.6111465e0
-1.0833391e0 -1.5000041e0 7.4236465e0 7.4236465e0
-1.0000061e0 -1.5000041e0 7.2500351e0 7.2500351e0
-9.166731e-1 -1.5000041e0 7.0903125e0 7.0903125e0
-8.333401e-1 -1.5000041e0 6.9444788e0 6.9444788e0
-7.500072e-1 -1.5000041e0 6.8125336e0 6.8125336e0
-6.666742e-1 -1.5000041e0 6.6944774e0 6.6944774e0
-5.833412e-1 -1.5000041e0 6.5903099e0 6.5903099e0
-5.000082e-1 -1.5000041e0 6.5000311e0 6.5000311e0
-4.166753e-1 -1.5000041e0 6.4236412e0 6.4236412e0
-3.333421e-1 -1.5000041e0 6.3611398e0 6.3611398e0
-2.500092e-1 -1.5000041e0 6.3125275e0 6.3125275e0
-1.666762e-1 -1.5000041e0 6.2778038e0 6.2778038e0
-8.33432e-2 -1.5000041e0 6.2569688e0 6.2569688e0
-1.02e-5 -1.5000041e0 6.2500229e0 6.2500229e0
8.33228e-2 -1.5000041e0 6.2569655e0 6.2569655e0
1.666557e-1 -1.5000041e0 6.277797e0 6.277797e0
2.499887e-1 -1.5000041e0 6.3125172e0 6.3125172e0
3.333217e-1 -1.5000041e0 6.3611263e0 6.3611263e0
4.166548e-1 -1.5000041e0 6.4236241e0 6.4236241e0
4.999878e-1 -1.5000041e0 6.5000107e0 6.5000107e0
5.833208e-1 -1.5000041e0 6.590286e0 6.590286e0
6.666537e-1 -1.5000041e0 6.69445e0 6.69445e0
7.499867e-1 -1.5000041e0 6.8125029e0 6.8125029e0
8.333197e-1 -1.5000041e0 6.9444446e0 6.9444446e0
9.166527e-1 -1.5000041e0 7.090275e0 7.090275e0
9.999857e-1 -1.5000041e0 7.2499942e0 7.2499942e0
1.0833186e0 -1.5000041e0 7.4236038e0 7.4236038e0
1.1666516e0 -1.5000041e0 7.6110992e0 7.6110992e0
1.2499846e0 -1.5000041e0 7.8124847e0 7.8124847e0
1.3333177e0 -1.5000041e0 8.0277588e0 8.0277588e0
1.4166507e0 -1.5000041e0 8.2569214e0 8.2569214e0
1.4999837e0 -1.5000041e0 8.4999725e0 8.4999725e0
1.5833167e0 -1.5000041e0 8.7569122e0 8.7569122e0
1.6666496e0 -1.5000041e0 9.027742e0 9.027742e0
1.7499826e0 -1.5000041e0 9.3124649e0 9.3124649e0
1.8333156e0 -1.5000041e0 9.6110703e0 9.6110703e0
1.9166486e0 -1.5000041e0 9.9235657e0 9.9235657e0
1.9999815e0 -1.5000041e0 1.02499496e1 1.02499496e1
2.0833145e0 -1.5000041e0 1.05902222e1 1.05902222e1
2.1666476e0 -1.5000041e0 1.09443832e1 1.09443832e1
2.2499806e0 -1.5000041e0 1.13124329e1 1.13124329e1
2.3333136e0 -1.5000041e0 1.16943726e1 1.16943726e1
2.4166466e0 -1.5000041e0 1.20902069e1 1.20902069e1
2.4999796e0 -1.5000041e0 1.24999237e1 1.24999237e1

-2.5e0 -1.4166711e0 1.2090303e1 1.2090303e1
-2.416667e0 -1.4166711e0 1.16805832e1 1.16805832e1
-2.333334e0 -1.4166711e0 1.12847519e1 1.12847519e1
-2.250001e0 -1.4166711e0 1.09028107e1 1.09028107e1
-2.1666681e0 -1.4166711e0 1.05347565e1 1.05347565e1
-2.0833351e0 -1.4166711e0 1.01805847e1 1.01805847e1
-2.0000021e0 -1.4166711e0 9.8403091e0 9.8403091e0
-1.9166692e0 -1.4166711e0 9.5139221e0 9.5139221e0
-1.8333362e0 -1.4166711e0 9.2014236e0 9.2014236e0
-1.7500032e0 -1.4166711e0 8.9028137e0 8.9028137e0
-1.66667e0 -1.4166711e0 8.6180923e0 8.6180923e0
-1.5833371e0 -1.4166711e0 8.3472595e0 8.3472595e0
-1.5000041e0 -1.4166711e0 8.0903168e0 8.0903168e0
-1.4166711e0 -1.4166711e0 7.8472626e0 7.8472626e0
-1.3333382e0 -1.4166711e0 7.6180954e0 7.6180954e0
-1.250005e0 -1.4166711e0 7.4028137e0 7.4028137e0
-1.166672e0 -1.4166711e0 7.2014267e0 7.2014267e0
-1.0833391e0 -1.4166711e0 7.0139267e0 7.0139267e0
-1.0000061e0 -1.4166711e0 6.8403152e0 6.8403152e0
-9.166731e-1 -1.4166711e0 6.6805927e0 6.6805927e0
-8.333401e-1 -1.4166711e0 6.5347589e0 6.5347589e0
-7.500072e-1 -1.4166711e0 6.4028137e0 6.4028137e0
-6.666742e-1 -1.4166711e0 6.2847575e0 6.2847575e0
-5.833412e-1 -1.4166711e0 6.18059e0 6.18059e0
-5.000082e-1 -1.4166711e0 6.0903113e0 6.0903113e0
-4.166753e-1 -1.4166711e0 6.0139214e0 6.0139214e0
-3.333421e-1 -1.4166711e0 5.95142e0 5.95142e0
-2.500092e-1 -1.4166711e0 5.9028076e0 5.9028076e0
-1.666762e-1 -1.4166711e0 5.868084e0 5.868084e0
-8.33432e-2 -1.4166711e0 5.847249e0 5.847249e0
-1.02e-5 -1.4166711e0 5.840303e0 5.840303e0
8.33228e-2 -1.4166711e0 5.8472456e0 5.8472456e0
1.666557e-1 -1.4166711e0 5.8680771e0 5.8680771e0
2.499887e-1 -1.4166711e0 5.9027974e0 5.9027974e0
3.333217e-1 -1.4166711e0 5.9514064e0 5.9514064e0
4.166548e-1 -1.4166711e0 6.0139043e0 6.0139043e0
4.999878e-1 -1.4166711e0 6.0902908e0 6.0902908e0
5.833208e-1 -1.4166711e0 6.1805661e0 6.1805661e0
6.666537e-1 -1.4166711e0 6.2847302e0 6.2847302e0
7.499867e-1 -1.4166711e0 6.402783e0 6.402783e0
8.333197e-1 -1.4166711e0 6.5347247e0 6.5347247e0
9.166527e-1 -1.4166711e0 6.6805551e0 6.6805551e0
9.999857e-1 -1.4166711e0 6.8402744e0 6.8402744e0
1.0833186e0 -1.4166711e0 7.013884e0 7.013884e0
1.1666516e0 -1.4166711e0 7.2013794e0 7.2013794e0
1.2499846e0 -1.4166711e0 7.4027649e0 7.4027649e0
1.3333177e0 -1.4166711e0 7.618039e0 7.618039e0
1.4166507e0 -1.4166711e0 7.8472015e0 7.8472015e0
1.4999837e0 -1.4166711e0 8.0902527e0 8.0902527e0
1.5833167e0 -1.4166711e0 8.3471924e0 8.3471924e0
1.6666496e0 -1.4166711e0 8.6180222e0 8.6180222e0
1.7499826e0 -1.4166711e0 8.902745e0 8.902745e0
1.8333156e0 -1.4166711e0 9.2013504e0 9.2013504e0
1.9166486e0 -1.4166711e0 9.5138458e0 9.5138458e0
1.9999815e0 -1.4166711e0 9.8402298e0 9.8402298e0
2.0833145e0 -1.4166711e0 1.01805023e1 1.01805023e1
2.1666476e0 -1.4166711e0 1.05346634e1 1.05346634e1
2.2499806e0 -1.4166711e0 1.0902713e1 1.0902713e1
2.3333136e0 -1.4166711e0 1.12846527e1 1.12846527e1
2.4166466e0 -1.4166711e0 1.1680487e1 1.1680487e1
2.4999796e0 -1.4166711e0 1.20902039e1 1.20902039e1

-2.5e0 -1.3333382e0 1.16944702e1 1.16944702e1
-2.416667e0 -1.3333382e0 1.12847504e1 1.12847504e1
-2.333334e0 -1.3333382e0 1.0888919e1 1.0888919e1
-2.250001e0 -1.3333382e0 1.05069778e1 1.05069778e1
-2.1666681e0 -1.3333382e0 1.01389236e1 1.01389236e1
-2.0833351e0 -1.3333382e0 9.7847519e0 9.7847519e0
-2.0000021e0 -1.3333382e0 9.4444763e0 9.4444763e0
-1.9166692e0 -1.3333382e0 9.1180893e0 9.1180893e0
-1.8333362e0 -1.3333382e0 8.8055908e0 8.8055908e0
-1.7500032e0 -1.3333382e0 8.5069809e0 8.5069809e0
-1.66667e0 -1.3333382e0 8.2222595e0 8.2222595e0
-1.5833371e0 -1.3333382e0 7.9514267e0 7.9514267e0
-1.5000041e0 -1.3333382e0 7.694484e0 7.694484e0
-1.4166711e0 -1.3333382e0 7.4514297e0 7.4514297e0
-1.3333382e0 -1.3333382e0 7.2222626e0 7.2222626e0
-1.250005e0 -1.3333382e0 7.0069809e0 7.0069809e0
-1.166672e0 -1.3333382e0 6.8055939e0 6.8055939e0
-1.0833391e0 -1.3333382e0 6.6180939e0 6.6180939e0
-1.0000061e0 -1.3333382e0 6.4444824e0 6.4444824e0
-9.166731e-1 -1.3333382e0 6.2847598e0 6.2847598e0
-8.333401e-1 -1.3333382e0 6.1389261e0 6.1389261e0
-7.500072e-1 -1.3333382e0 6.0069809e0 6.0069809e0
-6.666742e-1 -1.3333382e0 5.8889247e0 5.8889247e0
-5.833412e-1 -1.3333382e0 5.7847572e0 5.7847572e0
-5.000082e-1 -1.3333382e0 5.6944785e0 5.6944785e0
-4.166753e-1 -1.3333382e0 5.6180885e0 5.6180885e0
-3.333421e-1 -1.3333382e0 5.5555872e0 5.5555872e0
-2.500092e-1 -1.3333382e0 5.5069748e0 5.5069748e0
-1.666762e-1 -1.3333382e0 5.4722511e0 5.4722511e0
-8.33432e-2 -1.3333382e0 5.4514162e0 5.4514162e0
-1.02e-5 -1.3333382e0 5.4444702e0 5.4444702e0
8.33228e-2 -1.3333382e0 5.4514128e0 5.4514128e0
1.666557e-1 -1.3333382e0 5.4722443e0 5.4722443e0
2.499887e-1 -1.3333382e0 5.5069646e0 5.5069646e0
3.333217e-1 -1.3333382e0 5.5555736e0 5.5555736e0
4.166548e-1 -1.3333382e0 5.6180714e0 5.6180714e0
4.999878e-1 -1.3333382e0 5.694458e0 5.694458e0
5.833208e-1 -1.3333382e0 5.7847333e0 5.7847333e0
6.666537e-1 -1.3333382e0 5.8888974e0 5.8888974e0
7.499867e-1 -1.3333382e0 6.0069502e0 6.0069502e0
8.333197e-1 -1.3333382e0 6.1388919e0 6.1388919e0
9.166527e-1 -1.3333382e0 6.2847223e0 6.2847223e0
9.999857e-1 -1.3333382e0 6.4444415e0 6.4444415e0
1.0833186e0 -1.3333382e0 6.6180511e0 6.6180511e0
1.1666516e0 -1.3333382e0 6.8055466e0 6.8055466e0
1.2499846e0 -1.3333382e0 7.006932e0 7.006932e0
1.3333177e0 -1.3333382e0 7.2222061e0 7.2222061e0
1.4166507e0 -1.3333382e0 7.4513687e0 7.4513687e0
1.4999837e0 -1.3333382e0 7.6944199e0 7.6944199e0
1.5833167e0 -1.3333382e0 7.9513596e0 7.9513596e0
1.6666496e0 -1.3333382e0 8.2221893e0 8.2221893e0
1.7499826e0 -1.3333382e0 8.5069122e0 8.5069122e0
1.8333156e0 -1.3333382e0 8.8055176e0 8.8055176e0
1.9166486e0 -1.3333382e0 9.118013e0 9.118013e0
1.9999815e0 -1.3333382e0 9.444397e0 9.444397e0
2.0833145e0 -1.3333382e0 9.7846695e0 9.7846695e0
2.1666476e0 -1.3333382e0 1.01388306e1 1.01388306e1
2.2499806e0 -1.3333382e0 1.05068802e1 1.05068802e1
2.3333136e0 -1.3333382e0 1.08888199e1 1.08888199e1
2.4166466e0 -1.3333382e0 1.12846542e1 1.12846542e1
2.4999796e0 -1.3333382e0 1.1694371e1 1.1694371e1

-2.5e0 -1.250005e0 1.13125214e1 1.13125214e1
-2.416667e0 -1.250005e0 1.09028015e1 1.09028015e1
-2.333334e0 -1.250005e0 1.05069702e1 1.05069702e1
-2.250001e0 -1.250005e0 1.0125029e1 1.0125029e1
-2.1666681e0 -1.250005e0 9.7569748e0 9.7569748e0
-2.0833351e0 -1.250005e0 9.402803e0 9.402803e0
-2.0000021e0 -1.250005e0 9.0625275e0 9.0625275e0
-1.9166692e0 -1.250005e0 8.7361404e0 8.7361404e0
-1.8333362e0 -1.250005e0 8.423642e0 8.423642e0
-1.7500032e0 -1.250005e0 8.125032e0 8.125032e0
-1.66667e0 -1.250005e0 7.8403107e0 7.8403107e0
-1.5833371e0 -1.250005e0 7.5694778e0 7.5694778e0
-1.5000041e0 -1.250005e0 7.3125351e0 7.3125351e0
-1.4166711e0 -1.250005e0 7.0694809e0 7.0694809e0
-1.3333382e0 -1.250005e0 6.8403137e0 6.8403137e0
-1.250005e0 -1.250005e0 6.625032e0 6.625032e0
-1.166672e0 -1.250005e0 6.423645e0 6.423645e0
-1.0833391e0 -1.250005e0 6.236145e0 6.236145e0
-1.0000061e0 -1.250005e0 6.0625336e0 6.0625336e0
-9.166731e-1 -1.250005e0 5.902811e0 5.902811e0
-8.333401e-1 -1.250005e0 5.7569772e0 5.7569772e0
-7.500072e-1 -1.250005e0 5.625032e0 5.625032e0
-6.666742e-1 -1.250005e0 5.5069759e0 5.5069759e0
-5.833412e-1 -1.250005e0 5.4028084e0 5.4028084e0
-5.000082e-1 -1.250005e0 5.3125296e0 5.3125296e0
-4.166753e-1 -1.250005e0 5.2361397e0 5.2361397e0
-3.333421e-1 -1.250005e0 5.1736383e0 5.1736383e0
-2.500092e-1 -1.250005e0 5.125026e0 5.125026e0
-1.666762e-1 -1.250005e0 5.0903023e0 5.0903023e0
-8.33432e-2 -1.250005e0 5.0694673e0 5.0694673e0
-1.02e-5 -1.250005e0 5.0625214e0 5.0625214e0
8.33228e-2 -1.250005e0 5.069464e0 5.069464e0
1.666557e-1 -1.250005e0 5.0902954e0 5.0902954e0
2.499887e-1 -1.250005e0 5.1250157e0 5.1250157e0
3.333217e-1 -1.250005e0 5.1736247e0 5.1736247e0
4.166548e-1 -1.250005e0 5.2361226e0 5.2361226e0
4.999878e-1 -1.250005e0 5.3125092e0 5.3125092e0
5.833208e-1 -1.250005e0 5.4027844e0 5.4027844e0
6.666537e-1 -1.250005e0 5.5069485e0 5.5069485e0
7.499867e-1 -1.250005e0 5.6250014e0 5.6250014e0
8.333197e-1 -1.250005e0 5.756943e0 5.756943e0
9.166527e-1 -1.250005e0 5.9027734e0 5.9027734e0
9.999857e-1 -1.250005e0 6.0624927e0 6.0624927e0
1.0833186e0 -1.250005e0 6.2361023e0 6.2361023e0
1.1666516e0 -1.250005e0 6.4235977e0 6.4235977e0
1.2499846e0 -1.250005e0 6.6249832e0 6.6249832e0
1.3333177e0 -1.250005e0 6.8402573e0 6.8402573e0
1.4166507e0 -1.250005e0 7.0694199e0 7.0694199e0
1.4999837e0 -1.250005e0 7.312471e0 7.312471e0
1.5833167e0 -1.250005e0 7.5694107e0 7.5694107e0
1.6666496e0 -1.250005e0 7.8402405e0 7.8402405e0
1.7499826e0 -1.250005e0 8.1249634e0 8.1249634e0
1.8333156e0 -1.250005e0 8.4235687e0 8.4235687e0
1.9166486e0 -1.250005e0 8.7360641e0 8.7360641e0
1.9999815e0 -1.250005e0 9.0624481e0 9.0624481e0
2.0833145e0 -1.250005e0 9.4027206e0 9.4027206e0
2.1666476e0 -1.250005e0 9.7568817e0 9.7568817e0
2.2499806e0 -1.250005e0 1.01249313e1 1.01249313e1
2.3333136e0 -1.250005e0 1.0506871e1 1.0506871e1
2.4166466e0 -1.250005e0 1.09027054e1 1.09027054e1
2.4999796e0 -1.250005e0 1.13124222e1 1.13124222e1

-2.5e0 -1.166672e0 1.09444656e1 1.09444656e1
-2.416667e0 -1.166672e0 1.05347458e1 1.05347458e1
-2.333334e0 -1.166672e0 1.01389145e1 1.01389145e1
-2.250001e0 -1.166672e0 9.7569733e0 9.7569733e0
-2.1666681e0 -1.166672e0 9.388919e0 9.388919e0
-2.0833351e0 -1.166672e0 9.0347473e0 9.0347473e0
-2.0000021e0 -1.166672e0 8.6944717e0 8.6944717e0
-1.9166692e0 -1.166672e0 8.3680847e0 8.3680847e0
-1.8333362e0 -1.166672e0 8.0555862e0 8.0555862e0
-1.7500032e0 -1.166672e0 7.7569763e0 7.7569763e0
-1.66667e0 -1.166672e0 7.472255e0 7.472255e0
-1.5833371e0 -1.166672e0 7.2014221e0 7.2014221e0
-1.5000041e0 -1.166672e0 6.9444794e0 6.9444794e0
-1.4166711e0 -1.166672e0 6.7014252e0 6.7014252e0
-1.3333382e0 -1.166672e0 6.472258e0 6.472258e0
-1.250005e0 -1.166672e0 6.2569763e0 6.2569763e0
-1.166672e0 -1.166672e0 6.0555893e0 6.0555893e0
-1.0833391e0 -1.166672e0 5.8680893e0 5.8680893e0
-1.0000061e0 -1.166672e0 5.6944778e0 5.6944778e0
-9.166731e-1 -1.166672e0 5.5347552e0 5.5347552e0
-8.333401e-1 -1.166672e0 5.3889215e0 5.3889215e0
-7.500072e-1 -1.166672e0 5.2569763e0 5.2569763e0
-6.666742e-1 -1.166672e0 5.1389201e0 5.1389201e0
-5.833412e-1 -1.166672e0 5.0347527e0 5.0347527e0
-5.000082e-1 -1.166672e0 4.9444739e0 4.9444739e0
-4.166753e-1 -1.166672e0 4.868084e0 4.868084e0
-3.333421e-1 -1.166672e0 4.8055826e0 4.8055826e0
-2.500092e-1 -1.166672e0 4.7569702e0 4.7569702e0
-1.666762e-1 -1.166672e0 4.7222466e0 4.7222466e0
-8.33432e-2 -1.166672e0 4.7014116e0 4.7014116e0
-1.02e-5 -1.166672e0 4.6944656e0 4.6944656e0
8.33228e-2 -1.166672e0 4.7014082e0 4.7014082e0
1.666557e-1 -1.166672e0 4.7222397e0 4.7222397e0
2.499887e-1 -1.166672e0 4.75696e0 4.75696e0
3.333217e-1 -1.166672e0 4.805569e0 4.805569e0
4.166548e-1 -1.166672e0 4.8680669e0 4.8680669e0
4.999878e-1 -1.166672e0 4.9444534e0 4.9444534e0
5.833208e-1 -1.166672e0 5.0347287e0 5.0347287e0
6.666537e-1 -1.166672e0 5.1388928e0 5.1388928e0
7.499867e-1 -1.166672e0 5.2569456e0 5.2569456e0
8.333197e-1 -1.166672e0 5.3888873e0 5.3888873e0
9.166527e-1 -1.166672e0 5.5347177e0 5.5347177e0
9.999857e-1 -1.166672e0 5.694437e0 5.694437e0
1.0833186e0 -1.166672e0 5.8680466e0 5.8680466e0
1.1666516e0 -1.166672e0 6.055542e0 6.055542e0
1.2499846e0 -1.166672e0 6.2569275e0 6.2569275e0
1.3333177e0 -1.166672e0 6.4722015e0 6.4722015e0
1.4166507e0 -1.166672e0 6.7013641e0 6.7013641e0
1.4999837e0 -1.166672e0 6.9444153e0 6.9444153e0
1.5833167e0 -1.166672e0 7.201355e0 7.201355e0
1.6666496e0 -1.166672e0 7.4721848e0 7.4721848e0
1.7499826e0 -1.166672e0 7.7569077e0 7.7569077e0
1.8333156e0 -1.166672e0 8.055513e0 8.055513e0
1.9166486e0 -1.166672e0 8.3680084e0 8.3680084e0
1.9999815e0 -1.166672e0 8.6943924e0 8.6943924e0
2.0833145e0 -1.166672e0 9.0346649e0 9.0346649e0
2.1666476e0 -1.166672e0 9.388826e0 9.388826e0
2.2499806e0 -1.166672e0 9.7568756e0 9.7568756e0
2.3333136e0 -1.166672e0 1.01388153e1 1.01388153e1
2.4166466e0 -1.166672e0 1.05346497e1 1.05346497e1
2.4999796e0 -1.166672e0 1.09443665e1 1.09443665e1

-2.5e0 -1.0833391e0 1.05903015e1 1.05903015e1
-2.416667e0 -1.0833391e0 1.01805817e1 1.01805817e1
-2.333334e0 -1.0833391e0 9.7847504e0 9.7847504e0
-2.250001e0 -1.0833391e0 9.4028091e0 9.4028091e0
-2.1666681e0 -1.0833391e0 9.034755e0 9.034755e0
-2.0833351e0 -1.0833391e0 8.6805832e0 8.6805832e0
-2.0000021e0 -1.0833391e0 8.3403076e0 8.3403076e0
-1.9166692e0 -1.0833391e0 8.0139206e0 8.0139206e0
-1.8333362e0 -1.0833391e0 7.7014221e0 7.7014221e0
-1.7500032e0 -1.0833391e0 7.4028122e0 7.4028122e0
-1.66667e0 -1.0833391e0 7.1180908e0 7.1180908e0
-1.5833371e0 -1.0833391e0 6.847258e0 6.847258e0
-1.5000041e0 -1.0833391e0 6.5903152e0 6.5903152e0
-1.4166711e0 -1.0833391e0 6.347261e0 6.347261e0
-1.3333382e0 -1.0833391e0 6.1180939e0 6.1180939e0
-1.250005e0 -1.0833391e0 5.9028122e0 5.9028122e0
-1.166672e0 -1.0833391e0 5.7014252e0 5.7014252e0
-1.0833391e0 -1.0833391e0 5.5139252e0 5.5139252e0
-1.0000061e0 -1.0833391e0 5.3403137e0 5.3403137e0
-9.166731e-1 -1.0833391e0 5.1805911e0 5.1805911e0
-8.333401e-1 -1.0833391e0 5.0347574e0 5.0347574e0
-7.500072e-1 -1.0833391e0 4.9028122e0 4.9028122e0
-6.666742e-1 -1.0833391e0 4.784756e0 4.784756e0
-5.833412e-1 -1.0833391e0 4.6805885e0 4.6805885e0
-5.000082e-1 -1.0833391e0 4.5903098e0 4.5903098e0
-4.166753e-1 -1.0833391e0 4.5139198e0 4.5139198e0
-3.333421e-1 -1.0833391e0 4.4514185e0 4.4514185e0
-2.500092e-1 -1.0833391e0 4.4028061e0 4.4028061e0
-1.666762e-1 -1.0833391e0 4.3680824e0 4.3680824e0
-8.33432e-2 -1.0833391e0 4.3472475e0 4.3472475e0
-1.02e-5 -1.0833391e0 4.3403015e0 4.3403015e0
8.33228e-2 -1.0833391e0 4.3472441e0 4.3472441e0
1.666557e-1 -1.0833391e0 4.3680756e0 4.3680756e0
2.499887e-1 -1.0833391e0 4.4027959e0 4.4027959e0
3.333217e-1 -1.0833391e0 4.4514049e0 4.4514049e0
4.166548e-1 -1.0833391e0 4.5139027e0 4.5139027e0
4.999878e-1 -1.0833391e0 4.5902893e0 4.5902893e0
5.833208e-1 -1.0833391e0 4.6805646e0 4.6805646e0
6.666537e-1 -1.0833391e0 4.7847287e0 4.7847287e0
7.499867e-1 -1.0833391e0 4.9027815e0 4.9027815e0
8.333197e-1 -1.0833391e0 5.0347232e0 5.0347232e0
9.166527e-1 -1.0833391e0 5.1805536e0 5.1805536e0
9.999857e-1 -1.0833391e0 5.3402728e0 5.3402728e0
1.0833186e0 -1.0833391e0 5.5138824e0 5.5138824e0
1.1666516e0 -1.0833391e0 5.7013779e0 5.7013779e0
1.2499846e0 -1.0833391e0 5.9027634e0 5.9027634e0
1.3333177e0 -1.0833391e0 6.1180374e0 6.1180374e0
1.4166507e0 -1.0833391e0 6.3472e0 6.3472e0
1.4999837e0 -1.0833391e0 6.5902512e0 6.5902512e0
1.5833167e0 -1.0833391e0 6.8471909e0 6.8471909e0
1.6666496e0 -1.0833391e0 7.1180206e0 7.1180206e0
1.7499826e0 -1.0833391e0 7.4027435e0 7.4027435e0
1.8333156e0 -1.0833391e0 7.7013489e0 7.7013489e0
1.9166486e0 -1.0833391e0 8.0138443e0 8.0138443e0
1.9999815e0 -1.0833391e0 8.3402283e0 8.3402283e0
2.0833145e0 -1.0833391e0 8.6805008e0 8.6805008e0
2.1666476e0 -1.0833391e0 9.0346619e0 9.0346619e0
2.2499806e0 -1.0833391e0 9.4027115e0 9.4027115e0
2.3333136e0 -1.0833391e0 9.7846512e0 9.7846512e0
2.4166466e0 -1.0833391e0 1.01804855e1 1.01804855e1
2.4999796e0 -1.0833391e0 1.05902023e1 1.05902023e1

-2.5e0 -1.0000061e0 1.02500244e1 1.02500244e1
-2.416667e0 -1.0000061e0 9.8403046e0 9.8403046e0
-2.333334e0 -1.0000061e0 9.4444733e0 9.4444733e0
-2.250001e0 -1.0000061e0 9.062532e0 9.062532e0
-2.1666681e0 -1.0000061e0 8.6944778e0 8.6944778e0
-2.0833351e0 -1.0000061e0 8.3403061e0 8.3403061e0
-2.0000021e0 -1.0000061e0 8.0000305e0 8.0000305e0
-1.9166692e0 -1.0000061e0 7.6736435e0 7.6736435e0
-1.8333362e0 -1.0000061e0 7.361145e0 7.361145e0
-1.7500032e0 -1.0000061e0 7.0625351e0 7.0625351e0
-1.66667e0 -1.0000061e0 6.7778137e0 6.7778137e0
-1.5833371e0 -1.0000061e0 6.5069809e0 6.5069809e0
-1.5000041e0 -1.0000061e0 6.2500381e0 6.2500381e0
-1.4166711e0 -1.0000061e0 6.006984e0 6.006984e0
-1.3333382e0 -1.0000061e0 5.7778168e0 5.7778168e0
-1.250005e0 -1.0000061e0 5.5625351e0 5.5625351e0
-1.166672e0 -1.0000061e0 5.361148e0 5.361148e0
-1.0833391e0 -1.0000061e0 5.173648e0 5.173648e0
-1.0000061e0 -1.0000061e0 5.0000366e0 5.0000366e0
-9.166731e-1 -1.0000061e0 4.840314e0 4.840314e0
-8.333401e-1 -1.0000061e0 4.6944803e0 4.6944803e0
-7.500072e-1 -1.0000061e0 4.5625351e0 4.5625351e0
-6.666742e-1 -1.0000061e0 4.4444789e0 4.4444789e0
-5.833412e-1 -1.0000061e0 4.3403114e0 4.3403114e0
-5.000082e-1 -1.0000061e0 4.2500327e0 4.2500327e0
-4.166753e-1 -1.0000061e0 4.1736427e0 4.1736427e0
-3.333421e-1 -1.0000061e0 4.1111414e0 4.1111414e0
-2.500092e-1 -1.0000061e0 4.062529e0 4.062529e0
-1.666762e-1 -1.0000061e0 4.0278053e0 4.0278053e0
-8.33432e-2 -1.0000061e0 4.0069704e0 4.0069704e0
-1.02e-5 -1.0000061e0 4.0000244e0 4.0000244e0
8.33228e-2 -1.0000061e0 4.006967e0 4.006967e0
1.666557e-1 -1.0000061e0 4.0277985e0 4.0277985e0
2.499887e-1 -1.0000061e0 4.0625188e0 4.0625188e0
3.333217e-1 -1.0000061e0 4.1111278e0 4.1111278e0
4.166548e-1 -1.0000061e0 4.1736256e0 4.1736256e0
4.999878e-1 -1.0000061e0 4.2500122e0 4.2500122e0
5.833208e-1 -1.0000061e0 4.3402875e0 4.3402875e0
6.666537e-1 -1.0000061e0 4.4444516e0 4.4444516e0
7.499867e-1 -1.0000061e0 4.5625044e0 4.5625044e0
8.333197e-1 -1.0000061e0 4.6944461e0 4.6944461e0
9.166527e-1 -1.0000061e0 4.8402765e0 4.8402765e0
9.999857e-1 -1.0000061e0 4.9999957e0 4.9999957e0
1.0833186e0 -1.0000061e0 5.1736053e0 5.1736053e0
1.1666516e0 -1.0000061e0 5.3611008e0 5.3611008e0
1.2499846e0 -1.0000061e0 5.5624863e0 5.5624863e0
1.3333177e0 -1.0000061e0 5.7777603e0 5.7777603e0
1.4166507e0 -1.0000061e0 6.0069229e0 6.0069229e0
1.4999837e0 -1.0000061e0 6.249974e0 6.249974e0
1.5833167e0 -1.0000061e0 6.5069138e0 6.5069138e0
1.6666496e0 -1.0000061e0 6.7777435e0 6.7777435e0
1.7499826e0 -1.0000061e0 7.0624664e0 7.0624664e0
1.8333156e0 -1.0000061e0 7.3610718e0 7.3610718e0
1.9166486e0 -1.0000061e0 7.6735672e0 7.6735672e0
1.9999815e0 -1.0000061e0 7.9999512e0 7.9999512e0
2.0833145e0 -1.0000061e0 8.3402237e0 8.3402237e0
2.1666476e0 -1.0000061e0 8.6943848e0 8.6943848e0
2.2499806e0 -1.0000061e0 9.0624344e0 9.0624344e0
2.3333136e0 -1.0000061e0 9.4443741e0 9.4443741e0
2.4166466e0 -1.0000061e0 9.8402084e0 9.8402084e0
2.4999796e0 -1.0000061e0 1.02499252e1 1.02499252e1

-2.5e0 -9.166731e-1 9.9236359e0 9.9236359e0
-2.416667e0 -9.166731e-1 9.513916e0 9.513916e0
-2.333334e0 -9.166731e-1 9.1180847e0 9.1180847e0
-2.250001e0 -9.166731e-1 8.7361435e0 8.7361435e0
-2.1666681e0 -9.166731e-1 8.3680893e0 8.3680893e0
-2.0833351e0 -9.166731e-1 8.0139175e0 8.0139175e0
-2.0000021e0 -9.166731e-1 7.673642e0 7.673642e0
-1.9166692e0 -9.166731e-1 7.347255e0 7.347255e0
-1.8333362e0 -9.166731e-1 7.0347565e0 7.0347565e0
-1.7500032e0 -9.166731e-1 6.7361465e0 6.7361465e0
-1.66667e0 -9.166731e-1 6.4514252e0 6.4514252e0
-1.5833371e0 -9.166731e-1 6.1805923e0 6.1805923e0
-1.5000041e0 -9.166731e-1 5.9236496e0 5.9236496e0
-1.4166711e0 -9.166731e-1 5.6805954e0 5.6805954e0
-1.3333382e0 -9.166731e-1 5.4514282e0 5.4514282e0
-1.250005e0 -9.166731e-1 5.2361465e0 5.2361465e0
-1.166672e0 -9.166731e-1 5.0347595e0 5.0347595e0
-1.0833391e0 -9.166731e-1 4.8472595e0 4.8472595e0
-1.0000061e0 -9.166731e-1 4.673648e0 4.673648e0
-9.166731e-1 -9.166731e-1 4.5139255e0 4.5139255e0
-8.333401e-1 -9.166731e-1 4.3680917e0 4.3680917e0
-7.500072e-1 -9.166731e-1 4.2361465e0 4.2361465e0
-6.666742e-1 -9.166731e-1 4.1180904e0 4.1180904e0
-5.833412e-1 -9.166731e-1 4.0139229e0 4.0139229e0
-5.000082e-1 -9.166731e-1 3.9236441e0 3.9236441e0
-4.166753e-1 -9.166731e-1 3.8472542e0 3.8472542e0
-3.333421e-1 -9.166731e-1 3.7847528e0 3.7847528e0
-2.500092e-1 -9.166731e-1 3.7361404e0 3.7361404e0
-1.666762e-1 -9.166731e-1 3.7014168e0 3.7014168e0
-8.33432e-2 -9.166731e-1 3.6805818e0 3.6805818e0
-1.02e-5 -9.166731e-1 3.6736359e0 3.6736359e0
8.33228e-2 -9.166731e-1 3.6805785e0 3.6805785e0
1.666557e-1 -9.166731e-1 3.7014099e0 3.7014099e0
2.499887e-1 -9.166731e-1 3.7361302e0 3.7361302e0
3.333217e-1 -9.166731e-1 3.7847392e0 3.7847392e0
4.166548e-1 -9.166731e-1 3.8472371e0 3.8472371e0
4.999878e-1 -9.166731e-1 3.9236237e0 3.9236237e0
5.833208e-1 -9.166731e-1 4.013899e0 4.013899e0
6.666537e-1 -9.166731e-1 4.118063e0 4.118063e0
7.499867e-1 -9.166731e-1 4.2361159e0 4.2361159e0
8.333197e-1 -9.166731e-1 4.3680576e0 4.3680576e0
9.166527e-1 -9.166731e-1 4.513888e0 4.513888e0
9.999857e-1 -9.166731e-1 4.6736072e0 4.6736072e0
1.0833186e0 -9.166731e-1 4.8472168e0 4.8472168e0
1.1666516e0 -9.166731e-1 5.0347122e0 5.0347122e0
1.2499846e0 -9.166731e-1 5.2360977e0 5.2360977e0
1.3333177e0 -9.166731e-1 5.4513718e0 5.4513718e0
1.4166507e0 -9.166731e-1 5.6805344e0 5.6805344e0
1.4999837e0 -9.166731e-1 5.9235855e0 5.9235855e0
1.5833167e0 -9.166731e-1 6.1805252e0 6.1805252e0
1.6666496e0 -9.166731e-1 6.451355e0 6.451355e0
1.7499826e0 -9.166731e-1 6.7360779e0 6.7360779e0
1.8333156e0 -9.166731e-1 7.0346832e0 7.0346832e0
1.9166486e0 -9.166731e-1 7.3471786e0 7.3471786e0
1.9999815e0 -9.166731e-1 7.6735626e0 7.6735626e0
2.0833145e0 -9.166731e-1 8.0138351e0 8.0138351e0
2.1666476e0 -9.166731e-1 8.3679962e0 8.3679962e0
2.2499806e0 -9.166731e-1 8.7360458e0 8.7360458e0
2.3333136e0 -9.166731e-1 9.1179855e0 9.1179855e0
2.4166466e0 -9.166731e-1 9.5138199e0 9.5138199e0
2.4999796e0 -9.166731e-1 9.9235367e0 9.9235367e0

-2.5e0 -8.333401e-1 9.6111374e0 9.6111374e0
-2.416667e0 -8.333401e-1 9.2014175e0 9.2014175e0
-2.333334e0 -8.333401e-1 8.8055862e0 8.8055862e0
-2.250001e0 -8.333401e-1 8.423645e0 8.423645e0
-2.1666681e0 -8.333401e-1 8.0555908e0 8.0555908e0
-2.0833351e0 -8.333401e-1 7.701419e0 7.701419e0
-2.0000021e0 -8.333401e-1 7.3611435e0 7.3611435e0
-1.9166692e0 -8.333401e-1 7.0347565e0 7.0347565e0
-1.8333362e0 -8.333401e-1 6.722258e0 6.722258e0
-1.7500032e0 -8.333401e-1 6.423648e0 6.423648e0
-1.66667e0 -8.333401e-1 6.1389267e0 6.1389267e0
-1.5833371e0 -8.333401e-1 5.8680939e0 5.8680939e0
-1.5000041e0 -8.333401e-1 5.6111511e0 5.6111511e0
-1.4166711e0 -8.333401e-1 5.368097e0 5.368097e0
-1.3333382e0 -8.333401e-1 5.1389297e0 5.1389297e0
-1.250005e0 -8.333401e-1 4.923648e0 4.923648e0
-1.166672e0 -8.333401e-1 4.722261e0 4.722261e0
-1.0833391e0 -8.333401e-1 4.534761e0 4.534761e0
-1.0000061e0 -8.333401e-1 4.3611496e0 4.3611496e0
-9.166731e-1 -8.333401e-1 4.201427e0 4.201427e0
-8.333401e-1 -8.333401e-1 4.0555933e0 4.0555933e0
-7.500072e-1 -8.333401e-1 3.923648e0 3.923648e0
-6.666742e-1 -8.333401e-1 3.8055919e0 3.8055919e0
-5.833412e-1 -8.333401e-1 3.7014244e0 3.7014244e0
-5.000082e-1 -8.333401e-1 3.6111456e0 3.6111456e0
-4.166753e-1 -8.333401e-1 3.5347557e0 3.5347557e0
-3.333421e-1 -8.333401e-1 3.4722543e0 3.4722543e0
-2.500092e-1 -8.333401e-1 3.423642e0 3.423642e0
-1.666762e-1 -8.333401e-1 3.3889183e0 3.3889183e0
-8.33432e-2 -8.333401e-1 3.3680833e0 3.3680833e0
-1.02e-5 -8.333401e-1 3.3611374e0 3.3611374e0
8.33228e-2 -8.333401e-1 3.36808e0 3.36808e0
1.666557e-1 -8.333401e-1 3.3889114e0 3.3889114e0
2.499887e-1 -8.333401e-1 3.4236317e0 3.4236317e0
3.333217e-1 -8.333401e-1 3.4722408e0 3.4722408e0
4.166548e-1 -8.333401e-1 3.5347386e0 3.5347386e0
4.999878e-1 -8.333401e-1 3.6111252e0 3.6111252e0
5.833208e-1 -8.333401e-1 3.7014005e0 3.7014005e0
6.666537e-1 -8.333401e-1 3.8055646e0 3.8055646e0
7.499867e-1 -8.333401e-1 3.9236174e0 3.9236174e0
8.333197e-1 -8.333401e-1 4.0555591e0 4.0555591e0
9.166527e-1 -8.333401e-1 4.2013895e0 4.2013895e0
9.999857e-1 -8.333401e-1 4.3611087e0 4.3611087e0
1.0833186e0 -8.333401e-1 4.5347183e0 4.5347183e0
1.1666516e0 -8.333401e-1 4.7222137e0 4.7222137e0
1.2499846e0 -8.333401e-1 4.9235992e0 4.9235992e0
1.3333177e0 -8.333401e-1 5.1388733e0 5.1388733e0
1.4166507e0 -8.333401e-1 5.3680359e0 5.3680359e0
1.4999837e0 -8.333401e-1 5.611087e0 5.611087e0
1.5833167e0 -8.333401e-1 5.8680267e0 5.8680267e0
1.6666496e0 -8.333401e-1 6.1388565e0 6.1388565e0
1.7499826e0 -8.333401e-1 6.4235794e0 6.4235794e0
1.8333156e0 -8.333401e-1 6.7221848e0 6.7221848e0
1.9166486e0 -8.333401e-1 7.0346802e0 7.0346802e0
1.9999815e0 -8.333401e-1 7.3610641e0 7.3610641e0
2.0833145e0 -8.333401e-1 7.7013367e0 7.7013367e0
2.1666476e0 -8.333401e-1 8.0554977e0 8.0554977e0
2.2499806e0 -8.333401e-1 8.4235474e0 8.4235474e0
2.3333136e0 -8.333401e-1 8.805487e0 8.805487e0
2.4166466e0 -8.333401e-1 9.2013214e0 9.2013214e0
2.4999796e0 -8.333401e-1 9.6110382e0 9.6110382e0

-2.5e0 -7.500072e-1 9.312526e0 9.312526e0
-2.416667e0 -7.500072e-1 8.9028061e0 8.9028061e0
-2.333334e0 -7.500072e-1 8.5069748e0 8.5069748e0
-2.250001e0 -7.500072e-1 8.1250336e0 8.1250336e0
-2.1666681e0 -7.500072e-1 7.7569794e0 7.7569794e0
-2.0833351e0 -7.500072e-1 7.4028076e0 7.4028076e0
-2.0000021e0 -7.500072e-1 7.062532e0 7.062532e0
-1.9166692e0 -7.500072e-1 6.736145e0 6.736145e0
-1.8333362e0 -7.500072e-1 6.4236465e0 6.4236465e0
-1.7500032e0 -7.500072e-1 6.1250366e0 6.1250366e0
-1.66667e0 -7.500072e-1 5.8403152e0 5.8403152e0
-1.5833371e0 -7.500072e-1 5.5694824e0 5.5694824e0
-1.5000041e0 -7.500072e-1 5.3125397e0 5.3125397e0
-1.4166711e0 -7.500072e-1 5.0694855e0 5.0694855e0
-1.3333382e0 -7.500072e-1 4.8403183e0 4.8403183e0
-1.250005e0 -7.500072e-1 4.6250366e0 4.6250366e0
-1.166672e0 -7.500072e-1 4.4236496e0 4.4236496e0
-1.0833391e0 -7.500072e-1 4.2361496e0 4.2361496e0
-1.0000061e0 -7.500072e-1 4.0625381e0 4.0625381e0
-9.166731e-1 -7.500072e-1 3.9028156e0 3.9028156e0
-8.333401e-1 -7.500072e-1 3.7569818e0 3.7569818e0
-7.500072e-1 -7.500072e-1 3.6250366e0 3.6250366e0
-6.666742e-1 -7.500072e-1 3.5069804e0 3.5069804e0
-5.833412e-1 -7.500072e-1 3.402813e0 3.402813e0
-5.000082e-1 -7.500072e-1 3.3125342e0 3.3125342e0
-4.166753e-1 -7.500072e-1 3.2361443e0 3.2361443e0
-3.333421e-1 -7.500072e-1 3.1736429e0 3.1736429e0
-2.500092e-1 -7.500072e-1 3.1250305e0 3.1250305e0
-1.666762e-1 -7.500072e-1 3.0903069e0 3.0903069e0
-8.33432e-2 -7.500072e-1 3.0694719e0 3.0694719e0
-1.02e-5 -7.500072e-1 3.062526e0 3.062526e0
8.33228e-2 -7.500072e-1 3.0694685e0 3.0694685e0
1.666557e-1 -7.500072e-1 3.0903e0 3.0903e0
2.499887e-1 -7.500072e-1 3.1250203e0 3.1250203e0
3.333217e-1 -7.500072e-1 3.1736293e0 3.1736293e0
4.166548e-1 -7.500072e-1 3.2361272e0 3.2361272e0
4.999878e-1 -7.500072e-1 3.3125137e0 3.3125137e0
5.833208e-1 -7.500072e-1 3.402789e0 3.402789e0
6.666537e-1 -7.500072e-1 3.5069531e0 3.5069531e0
7.499867e-1 -7.500072e-1 3.625006e0 3.625006e0
8.333197e-1 -7.500072e-1 3.7569476e0 3.7569476e0
9.166527e-1 -7.500072e-1 3.902778e0 3.902778e0
9.999857e-1 -7.500072e-1 4.0624973e0 4.0624973e0
1.0833186e0 -7.500072e-1 4.2361069e0 4.2361069e0
1.1666516e0 -7.500072e-1 4.4236023e0 4.4236023e0
1.2499846e0 -7.500072e-1 4.6249878e0 4.6249878e0
1.3333177e0 -7.500072e-1 4.8402618e0 4.8402618e0
1.4166507e0 -7.500072e-1 5.0694244e0 5.0694244e0
1.4999837e0 -7.500072e-1 5.3124756e0 5.3124756e0
1.5833167e0 -7.500072e-1 5.5694153e0 5.5694153e0
1.6666496e0 -7.500072e-1 5.840245e0 5.840245e0
1.7499826e0 -7.500072e-1 6.124968e0 6.124968e0
1.8333156e0 -7.500072e-1 6.4235733e0 6.4235733e0
1.9166486e0 -7.500072e-1 6.7360687e0 6.7360687e0
1.9999815e0 -7.500072e-1 7.0624527e0 7.0624527e0
2.0833145e0 -7.500072e-1 7.4027252e0 7.4027252e0
2.1666476e0 -7.500072e-1 7.7568863e0 7.7568863e0
2.2499806e0 -7.500072e-1 8.1249359e0 8.1249359e0
2.3333136e0 -7.500072e-1 8.5068756e0 8.5068756e0
2.4166466e0 -7.500072e-1 8.90271e0 8.90271e0
2.4999796e0 -7.500072e-1 9.3124268e0 9.3124268e0

-2.5e0 -6.666742e-1 9.0278046e0 9.0278046e0
-2.416667e0 -6.666742e-1 8.6180847e0 8.6180847e0
-2.333334e0 -6.666742e-1 8.2222534e0 8.2222534e0
-2.250001e0 -6.666742e-1 7.8403122e0 7.8403122e0
-2.1666681e0 -6.666742e-1 7.472258e0 7.472258e0
-2.0833351e0 -6.666742e-1 7.1180862e0 7.1180862e0
-2.0000021e0 -6.666742e-1 6.7778107e0 6.7778107e0
-1.9166692e0 -6.666742e-1 6.4514236e0 6.4514236e0
-1.8333362e0 -6.666742e-1 6.1389252e0 6.1389252e0
-1.7500032e0 -6.666742e-1 5.8403152e0 5.8403152e0
-1.66667e0 -6.666742e-1 5.5555939e0 5.5555939e0
-1.5833371e0 -6.666742e-1 5.284761e0 5.284761e0
-1.5000041e0 -6.666742e-1 5.0278183e0 5.0278183e0
-1.4166711e0 -6.666742e-1 4.7847641e0 4.7847641e0
-1.3333382e0 -6.666742e-1 4.555597e0 4.555597e0
-1.250005e0 -6.666742e-1 4.3403152e0 4.3403152e0
-1.166672e0 -6.666742e-1 4.1389282e0 4.1389282e0
-1.0833391e0 -6.666742e-1 3.9514282e0 3.9514282e0
-1.0000061e0 -6.666742e-1 3.7778168e0 3.7778168e0
-9.166731e-1 -6.666742e-1 3.6180942e0 3.6180942e0
-8.333401e-1 -6.666742e-1 3.4722604e0 3.4722604e0
-7.500072e-1 -6.666742e-1 3.3403152e0 3.3403152e0
-6.666742e-1 -6.666742e-1 3.222259e0 3.222259e0
-5.833412e-1 -6.666742e-1 3.1180916e0 3.1180916e0
-5.000082e-1 -6.666742e-1 3.0278128e0 3.0278128e0
-4.166753e-1 -6.666742e-1 2.9514229e0 2.9514229e0
-3.333421e-1 -6.666742e-1 2.8889215e0 2.8889215e0
-2.500092e-1 -6.666742e-1 2.8403091e0 2.8403091e0
-1.666762e-1 -6.666742e-1 2.8055855e0 2.8055855e0
-8.33432e-2 -6.666742e-1 2.7847505e0 2.7847505e0
-1.02e-5 -6.666742e-1 2.7778046e0 2.7778046e0
8.33228e-2 -6.666742e-1 2.7847472e0 2.7847472e0
1.666557e-1 -6.666742e-1 2.8055786e0 2.8055786e0
2.499887e-1 -6.666742e-1 2.8402989e0 2.8402989e0
3.333217e-1 -6.666742e-1 2.888908e0 2.888908e0
4.166548e-1 -6.666742e-1 2.9514058e0 2.9514058e0
4.999878e-1 -6.666742e-1 3.0277924e0 3.0277924e0
5.833208e-1 -6.666742e-1 3.1180676e0 3.1180676e0
6.666537e-1 -6.666742e-1 3.2222318e0 3.2222318e0
7.499867e-1 -6.666742e-1 3.3402846e0 3.3402846e0
8.333197e-1 -6.666742e-1 3.4722263e0 3.4722263e0
9.166527e-1 -6.666742e-1 3.6180566e0 3.6180566e0
9.999857e-1 -6.666742e-1 3.7777759e0 3.7777759e0
1.0833186e0 -6.666742e-1 3.9513855e0 3.9513855e0
1.1666516e0 -6.666742e-1 4.1388809e0 4.1388809e0
1.2499846e0 -6.666742e-1 4.3402664e0 4.3402664e0
1.3333177e0 -6.666742e-1 4.5555405e0 4.5555405e0
1.4166507e0 -6.666742e-1 4.784703e0 4.784703e0
1.4999837e0 -6.666742e-1 5.0277542e0 5.0277542e0
1.5833167e0 -6.666742e-1 5.2846939e0 5.2846939e0
1.6666496e0 -6.666742e-1 5.5555237e0 5.5555237e0
1.7499826e0 -6.666742e-1 5.8402466e0 5.8402466e0
1.8333156e0 -6.666742e-1 6.138852e0 6.138852e0
1.9166486e0 -6.666742e-1 6.4513474e0 6.4513474e0
1.9999815e0 -6.666742e-1 6.7777313e0 6.7777313e0
2.0833145e0 -6.666742e-1 7.1180038e0 7.1180038e0
2.1666476e0 -6.666742e-1 7.4721649e0 7.4721649e0
2.2499806e0 -6.666742e-1 7.8402145e0 7.8402145e0
2.3333136e0 -6.666742e-1 8.2221542e0 8.2221542e0
2.4166466e0 -6.666742e-1 8.6179886e0 8.6179886e0
2.4999796e0 -6.666742e-1 9.0277054e0 9.0277054e0

-2.5e0 -5.833412e-1 8.7569672e0 8.7569672e0
-2.416667e0 -5.833412e-1 8.3472473e0 8.3472473e0
-2.333334e0 -5.833412e-1 7.951416e0 7.951416e0
-2.250001e0 -5.833412e-1 7.5694748e0 7.5694748e0
-2.1666681e0 -5.833412e-1 7.2014206e0 7.2014206e0
-2.0833351e0 -5.833412e-1 6.8472488e0 6.8472488e0
-2.0000021e0 -5.833412e-1 6.5069733e0 6.5069733e0
-1.9166692e0 -5.833412e-1 6.1805862e0 6.1805862e0
-1.8333362e0 -5.833412e-1 5.8680878e0 5.8680878e0
-1.7500032e0 -5.833412e-1 5.5694778e0 5.5694778e0
-1.66667e0 -5.833412e-1 5.2847565e0 5.2847565e0
-1.5833371e0 -5.833412e-1 5.0139236e0 5.0139236e0
-1.5000041e0 -5.833412e-1 4.7569809e0 4.7569809e0
-1.4166711e0 -5.833412e-1 4.5139267e0 4.5139267e0
-1.3333382e0 -5.833412e-1 4.2847595e0 4.2847595e0
-1.250005e0 -5.833412e-1 4.0694778e0 4.0694778e0
-1.166672e0 -5.833412e-1 3.8680908e0 3.8680908e0
-1.0833391e0 -5.833412e-1 3.6805908e0 3.6805908e0
-1.0000061e0 -5.833412e-1 3.5069794e0 3.5069794e0
-9.166731e-1 -5.833412e-1 3.3472568e0 3.3472568e0
-8.333401e-1 -5.833412e-1 3.201423e0 3.201423e0
-7.500072e-1 -5.833412e-1 3.0694778e0 3.0694778e0
-6.666742e-1 -5.833412e-1 2.9514217e0 2.9514217e0
-5.833412e-1 -5.833412e-1 2.8472542e0 2.8472542e0
-5.000082e-1 -5.833412e-1 2.7569754e0 2.7569754e0
-4.166753e-1 -5.833412e-1 2.6805855e0 2.6805855e0
-3.333421e-1 -5.833412e-1 2.6180841e0 2.6180841e0
-2.500092e-1 -5.833412e-1 2.5694717e0 2.5694717e0
-1.666762e-1 -5.833412e-1 2.5347481e0 2.5347481e0
-8.33432e-2 -5.833412e-1 2.5139131e0 2.5139131e0
-1.02e-5 -5.833412e-1 2.5069672e0 2.5069672e0
8.33228e-2 -5.833412e-1 2.5139098e0 2.5139098e0
1.666557e-1 -5.833412e-1 2.5347412e0 2.5347412e0
2.499887e-1 -5.833412e-1 2.5694615e0 2.5694615e0
3.333217e-1 -5.833412e-1 2.6180705e0 2.6180705e0
4.166548e-1 -5.833412e-1 2.6805684e0 2.6805684e0
4.999878e-1 -5.833412e-1 2.756955e0 2.756955e0
5.833208e-1 -5.833412e-1 2.8472302e0 2.8472302e0
6.666537e-1 -5.833412e-1 2.9513943e0 2.9513943e0
7.499867e-1 -5.833412e-1 3.0694472e0 3.0694472e0
8.333197e-1 -5.833412e-1 3.2013889e0 3.2013889e0
9.166527e-1 -5.833412e-1 3.3472192e0 3.3472192e0
9.999857e-1 -5.833412e-1 3.5069385e0 3.5069385e0
1.0833186e0 -5.833412e-1 3.6805481e0 3.6805481e0
1.1666516e0 -5.833412e-1 3.8680435e0 3.8680435e0
1.2499846e0 -5.833412e-1 4.069429e0 4.069429e0
1.3333177e0 -5.833412e-1 4.284703e0 4.284703e0
1.4166507e0 -5.833412e-1 4.5138657e0 4.5138657e0
1.4999837e0 -5.833412e-1 4.7569168e0 4.7569168e0
1.5833167e0 -5.833412e-1 5.0138565e0 5.0138565e0
1.6666496e0 -5.833412e-1 5.2846863e0 5.2846863e0
1.7499826e0 -5.833412e-1 5.5694092e0 5.5694092e0
1.8333156e0 -5.833412e-1 5.8680145e0 5.8680145e0
1.9166486e0 -5.833412e-1 6.18051e0 6.18051e0
1.9999815e0 -5.833412e-1 6.5068939e0 6.5068939e0
2.0833145e0 -5.833412e-1 6.8471664e0 6.8471664e0
2.1666476e0 -5.833412e-1 7.2013275e0 7.2013275e0
2.2499806e0 -5.833412e-1 7.5693771e0 7.5693771e0
2.3333136e0 -5.833412e-1 7.9513168e0 7.9513168e0
2.4166466e0 -5.833412e-1 8.3471512e0 8.3471512e0
2.4999796e0 -5.833412e-1 8.756868e0 8.756868e0

-2.5e0 -5.000082e-1 8.5000229e0 8.5000229e0
-2.416667e0 -5.000082e-1 8.090303e0 8.090303e0
-2.333334e0 -5.000082e-1 7.6944717e0 7.6944717e0
-2.250001e0 -5.000082e-1 7.3125305e0 7.3125305e0
-2.1666681e0 -5.000082e-1 6.9444763e0 6.9444763e0
-2.0833351e0 -5.000082e-1 6.5903046e0 6.5903046e0
-2.0000021e0 -5.000082e-1 6.250029e0 6.250029e0
-1.9166692e0 -5.000082e-1 5.923642e0 5.923642e0
-1.8333362e0 -5.000082e-1 5.6111435e0 5.6111435e0
-1.7500032e0 -5.000082e-1 5.3125336e0 5.3125336e0
-1.66667e0 -5.000082e-1 5.0278122e0 5.0278122e0
-1.5833371e0 -5.000082e-1 4.7569794e0 4.7569794e0
-1.5000041e0 -5.000082e-1 4.5000366e0 4.5000366e0
-1.4166711e0 -5.000082e-1 4.2569824e0 4.2569824e0
-1.3333382e0 -5.000082e-1 4.0278152e0 4.0278152e0
-1.250005e0 -5.000082e-1 3.8125336e0 3.8125336e0
-1.166672e0 -5.000082e-1 3.6111465e0 3.6111465e0
-1.0833391e0 -5.000082e-1 3.4236465e0 3.4236465e0
-1.0000061e0 -5.000082e-1 3.2500351e0 3.2500351e0
-9.166731e-1 -5.000082e-1 3.0903125e0 3.0903125e0
-8.333401e-1 -5.000082e-1 2.9444788e0 2.9444788e0
-7.500072e-1 -5.000082e-1 2.8125336e0 2.8125336e0
-6.666742e-1 -5.000082e-1 2.6944774e0 2.6944774e0
-5.833412e-1 -5.000082e-1 2.5903099e0 2.5903099e0
-5.000082e-1 -5.000082e-1 2.5000311e0 2.5000311e0
-4.166753e-1 -5.000082e-1 2.4236412e0 2.4236412e0
-3.333421e-1 -5.000082e-1 2.3611398e0 2.3611398e0
-2.500092e-1 -5.000082e-1 2.3125275e0 2.3125275e0
-1.666762e-1 -5.000082e-1 2.2778038e0 2.2778038e0
-8.33432e-2 -5.000082e-1 2.2569688e0 2.2569688e0
-1.02e-5 -5.000082e-1 2.2500229e0 2.2500229e0
8.33228e-2 -5.000082e-1 2.2569655e0 2.2569655e0
1.666557e-1 -5.000082e-1 2.277797e0 2.277797e0
2.499887e-1 -5.000082e-1 2.3125172e0 2.3125172e0
3.333217e-1 -5.000082e-1 2.3611263e0 2.3611263e0
4.166548e-1 -5.000082e-1 2.4236241e0 2.4236241e0
4.999878e-1 -5.000082e-1 2.5000107e0 2.5000107e0
5.833208e-1 -5.000082e-1 2.590286e0 2.590286e0
6.666537e-1 -5.000082e-1 2.69445e0 2.69445e0
7.499867e-1 -5.000082e-1 2.8125029e0 2.8125029e0
8.333197e-1 -5.000082e-1 2.9444446e0 2.9444446e0
9.166527e-1 -5.000082e-1 3.090275e0 3.090275e0
9.999857e-1 -5.000082e-1 3.2499942e0 3.2499942e0
1.0833186e0 -5.000082e-1 3.4236038e0 3.4236038e0
1.1666516e0 -5.000082e-1 3.6110992e0 3.6110992e0
1.2499846e0 -5.000082e-1 3.8124847e0 3.8124847e0
1.3333177e0 -5.000082e-1 4.0277588e0 4.0277588e0
1.4166507e0 -5.000082e-1 4.2569214e0 4.2569214e0
1.4999837e0 -5.000082e-1 4.4999725e0 4.4999725e0
1.5833167e0 -5.000082e-1 4.7569122e0 4.7569122e0
1.6666496e0 -5.000082e-1 5.027742e0 5.027742e0
1.7499826e0 -5.000082e-1 5.3124649e0 5.3124649e0
1.8333156e0 -5.000082e-1 5.6110703e0 5.6110703e0
1.9166486e0 -5.000082e-1 5.9235657e0 5.9235657e0
1.9999815e0 -5.000082e-1 6.2499496e0 6.2499496e0
2.0833145e0 -5.000082e-1 6.5902222e0 6.5902222e0
2.1666476e0 -5.000082e-1 6.9443832e0 6.9443832e0
2.2499806e0 -5.000082e-1 7.3124329e0 7.3124329e0
2.3333136e0 -5.000082e-1 7.6943726e0 7.6943726e0
2.4166466e0 -5.000082e-1 8.0902069e0 8.0902069e0
2.4999796e0 -5.000082e-1 8.4999237e0 8.4999237e0

-2.5e0 -4.166753e-1 8.2569672e0 8.2569672e0
-2.416667e0 -4.166753e-1 7.8472473e0 7.8472473e0
-2.333334e0 -4.166753e-1 7.451416e0 7.451416e0
-2.250001e0 -4.166753e-1 7.0694748e0 7.0694748e0
-2.1666681e0 -4.166753e-1 6.7014206e0 6.7014206e0
-2.0833351e0 -4.166753e-1 6.3472488e0 6.3472488e0
-2.0000021e0 -4.166753e-1 6.0069733e0 6.0069733e0
-1.9166692e0 -4.166753e-1 5.6805862e0 5.6805862e0
-1.8333362e0 -4.166753e-1 5.3680878e0 5.3680878e0
-1.7500032e0 -4.166753e-1 5.0694778e0 5.0694778e0
-1.66667e0 -4.166753e-1 4.7847565e0 4.7847565e0
-1.5833371e0 -4.166753e-1 4.5139236e0 4.5139236e0
-1.5000041e0 -4.166753e-1 4.2569809e0 4.2569809e0
-1.4166711e0 -4.166753e-1 4.0139267e0 4.0139267e0
-1.3333382e0 -4.166753e-1 3.7847595e0 3.7847595e0
-1.250005e0 -4.166753e-1 3.5694778e0 3.5694778e0
-1.166672e0 -4.166753e-1 3.3680908e0 3.3680908e0
-1.0833391e0 -4.166753e-1 3.1805908e0 3.1805908e0
-1.0000061e0 -4.166753e-1 3.0069794e0 3.0069794e0
-9.166731e-1 -4.166753e-1 2.8472568e0 2.8472568e0
-8.333401e-1 -4.166753e-1 2.701423e0 2.701423e0
-7.500072e-1 -4.166753e-1 2.5694778e0 2.5694778e0
-6.666742e-1 -4.166753e-1 2.4514217e0 2.4514217e0
-5.833412e-1 -4.166753e-1 2.3472542e0 2.3472542e0
-5.000082e-1 -4.166753e-1 2.2569754e0 2.2569754e0
-4.166753e-1 -4.166753e-1 2.1805855e0 2.1805855e0
-3.333421e-1 -4.166753e-1 2.1180841e0 2.1180841e0
-2.500092e-1 -4.166753e-1 2.0694717e0 2.0694717e0
-1.666762e-1 -4.166753e-1 2.0347481e0 2.0347481e0
-8.33432e-2 -4.166753e-1 2.0139131e0 2.0139131e0
-1.02e-5 -4.166753e-1 2.0069672e0 2.0069672e0
8.33228e-2 -4.166753e-1 2.0139098e0 2.0139098e0
1.666557e-1 -4.166753e-1 2.0347412e0 2.0347412e0
2.499887e-1 -4.166753e-1 2.0694615e0 2.0694615e0
3.333217e-1 -4.166753e-1 2.1180705e0 2.1180705e0
4.166548e-1 -4.166753e-1 2.1805684e0 2.1805684e0
4.999878e-1 -4.166753e-1 2.256955e0 2.256955e0
5.833208e-1 -4.166753e-1 2.3472302e0 2.3472302e0
6.666537e-1 -4.166753e-1 2.4513943e0 2.4513943e0
7.499867e-1 -4.166753e-1 2.5694472e0 2.5694472e0
8.333197e-1 -4.166753e-1 2.7013889e0 2.7013889e0
9.166527e-1 -4.166753e-1 2.8472192e0 2.8472192e0
9.999857e-1 -4.166753e-1 3.0069385e0 3.0069385e0
1.0833186e0 -4.166753e-1 3.1805481e0 3.1805481e0
1.1666516e0 -4.166753e-1 3.3680435e0 3.3680435e0
1.2499846e0 -4.166753e-1 3.569429e0 3.569429e0
1.3333177e0 -4.166753e-1 3.784703e0 3.784703e0
1.4166507e0 -4.166753e-1 4.0138657e0 4.0138657e0
1.4999837e0 -4.166753e-1 4.2569168e0 4.2569168e0
1.5833167e0 -4.166753e-1 4.5138565e0 4.5138565e0
1.6666496e0 -4.166753e-1 4.7846863e0 4.7846863e0
1.7499826e0 -4.166753e-1 5.0694092e0 5.0694092e0
1.8333156e0 -4.166753e-1 5.3680145e0 5.3680145e0
1.9166486e0 -4.166753e-1 5.68051e0 5.68051e0
1.9999815e0 -4.166753e-1 6.0068939e0 6.0068939e0
2.0833145e0 -4.166753e-1 6.3471664e0 6.3471664e0
2.1666476e0 -4.166753e-1 6.7013275e0 6.7013275e0
2.2499806e0 -4.166753e-1 7.0693771e0 7.0693771e0
2.3333136e0 -4.166753e-1 7.4513168e0 7.4513168e0
2.4166466e0 -4.166753e-1 7.8471512e0 7.8471512e0
2.4999796e0 -4.166753e-1 8.256868e0 8.256868e0

-2.5e0 -3.333421e-1 8.0278015e0 8.0278015e0
-2.416667e0 -3.333421e-1 7.6180817e0 7.6180817e0
-2.333334e0 -3.333421e-1 7.2222504e0 7.2222504e0
-2.250001e0 -3.333421e-1 6.8403091e0 6.8403091e0
-2.1666681e0 -3.333421e-1 6.472255e0 6.472255e0
-2.0833351e0 -3.333421e-1 6.1180832e0 6.1180832e0
-2.0000021e0 -3.333421e-1 5.7778076e0 5.7778076e0
-1.9166692e0 -3.333421e-1 5.4514206e0 5.4514206e0
-1.8333362e0 -3.333421e-1 5.1389221e0 5.1389221e0
-1.7500032e0 -3.333421e-1 4.8403122e0 4.8403122e0
-1.66667e0 -3.333421e-1 4.5555908e0 4.5555908e0
-1.5833371e0 -3.333421e-1 4.284758e0 4.284758e0
-1.5000041e0 -3.333421e-1 4.0278152e0 4.0278152e0
-1.4166711e0 -3.333421e-1 3.784761e0 3.784761e0
-1.3333382e0 -3.333421e-1 3.5555939e0 3.5555939e0
-1.250005e0 -3.333421e-1 3.3403122e0 3.3403122e0
-1.166672e0 -3.333421e-1 3.1389252e0 3.1389252e0
-1.0833391e0 -3.333421e-1 2.9514252e0 2.9514252e0
-1.0000061e0 -3.333421e-1 2.7778137e0 2.7778137e0
-9.166731e-1 -3.333421e-1 2.6180911e0 2.6180911e0
-8.333401e-1 -3.333421e-1 2.4722574e0 2.4722574e0
-7.500072e-1 -3.333421e-1 2.3403122e0 2.3403122e0
-6.666742e-1 -3.333421e-1 2.222256e0 2.222256e0
-5.833412e-1 -3.333421e-1 2.1180885e0 2.1180885e0
-5.000082e-1 -3.333421e-1 2.0278098e0 2.0278098e0
-4.166753e-1 -3.333421e-1 1.9514198e0 1.9514198e0
-3.333421e-1 -3.333421e-1 1.8889185e0 1.8889185e0
-2.500092e-1 -3.333421e-1 1.8403061e0 1.8403061e0
-1.666762e-1 -3.333421e-1 1.8055824e0 1.8055824e0
-8.33432e-2 -3.333421e-1 1.7847475e0 1.7847475e0
-1.02e-5 -3.333421e-1 1.7778015e0 1.7778015e0
8.33228e-2 -3.333421e-1 1.7847441e0 1.7847441e0
1.666557e-1 -3.333421e-1 1.8055756e0 1.8055756e0
2.499887e-1 -3.333421e-1 1.8402959e0 1.8402959e0
3.333217e-1 -3.333421e-1 1.8889049e0 1.8889049e0
4.166548e-1 -3.333421e-1 1.9514027e0 1.9514027e0
4.999878e-1 -3.333421e-1 2.0277893e0 2.0277893e0
5.833208e-1 -3.333421e-1 2.1180646e0 2.1180646e0
6.666537e-1 -3.333421e-1 2.2222287e0 2.2222287e0
7.499867e-1 -3.333421e-1 2.3402815e0 2.3402815e0
8.333197e-1 -3.333421e-1 2.4722232e0 2.4722232e0
9.166527e-1 -3.333421e-1 2.6180536e0 2.6180536e0
9.999857e-1 -3.333421e-1 2.7777728e0 2.7777728e0
1.0833186e0 -3.333421e-1 2.9513824e0 2.9513824e0
1.1666516e0 -3.333421e-1 3.1388779e0 3.1388779e0
1.2499846e0 -3.333421e-1 3.3402634e0 3.3402634e0
1.3333177e0 -3.333421e-1 3.5555374e0 3.5555374e0
1.4166507e0 -3.333421e-1 3.7847e0 3.7847e0
1.4999837e0 -3.333421e-1 4.0277512e0 4.0277512e0
1.5833167e0 -3.333421e-1 4.2846909e0 4.2846909e0
1.6666496e0 -3.333421e-1 4.5555206e0 4.5555206e0
1.7499826e0 -3.333421e-1 4.8402435e0 4.8402435e0
1.8333156e0 -3.333421e-1 5.1388489e0 5.1388489e0
1.9166486e0 -3.333421e-1 5.4513443e0 5.4513443e0
1.9999815e0 -3.333421e-1 5.7777283e0 5.7777283e0
2.0833145e0 -3.333421e-1 6.1180008e0 6.1180008e0
2.1666476e0 -3.333421e-1 6.4721619e0 6.4721619e0
2.2499806e0 -3.333421e-1 6.8402115e0 6.8402115e0
2.3333136e0 -3.333421e-1 7.2221512e0 7.2221512e0
2.4166466e0 -3.333421e-1 7.6179855e0 7.6179855e0
2.4999796e0 -3.333421e-1 8.0277023e0 8.0277023e0

-2.5e0 -2.500092e-1 7.8125229e0 7.8125229e0
-2.416667e0 -2.500092e-1 7.402803e0 7.402803e0
-2.333334e0 -2.500092e-1 7.0069717e0 7.0069717e0
-2.250001e0 -2.500092e-1 6.6250305e0 6.6250305e0
-2.1666681e0 -2.500092e-1 6.2569763e0 6.2569763e0
-2.0833351e0 -2.500092e-1 5.9028046e0 5.9028046e0
-2.0000021e0 -2.500092e-1 5.562529e0 5.562529e0
-1.9166692e0 -2.500092e-1 5.236142e0 5.236142e0
-1.8333362e0 -2.500092e-1 4.9236435e0 4.9236435e0
-1.7500032e0 -2.500092e-1 4.6250336e0 4.6250336e0
-1.66667e0 -2.500092e-1 4.3403122e0 4.3403122e0
-1.5833371e0 -2.500092e-1 4.0694794e0 4.0694794e0
-1.5000041e0 -2.500092e-1 3.8125366e0 3.8125366e0
-1.4166711e0 -2.500092e-1 3.5694824e0 3.5694824e0
-1.3333382e0 -2.500092e-1 3.3403152e0 3.3403152e0
-1.250005e0 -2.500092e-1 3.1250336e0 3.1250336e0
-1.166672e0 -2.500092e-1 2.9236465e0 2.9236465e0
-1.0833391e0 -2.500092e-1 2.7361465e0 2.7361465e0
-1.0000061e0 -2.500092e-1 2.5625351e0 2.5625351e0
-9.166731e-1 -2.500092e-1 2.4028125e0 2.4028125e0
-8.333401e-1 -2.500092e-1 2.2569788e0 2.2569788e0
-7.500072e-1 -2.500092e-1 2.1250336e0 2.1250336e0
-6.666742e-1 -2.500092e-1 2.0069774e0 2.0069774e0
-5.833412e-1 -2.500092e-1 1.9028099e0 1.9028099e0
-5.000082e-1 -2.500092e-1 1.8125311e0 1.8125311e0
-4.166753e-1 -2.500092e-1 1.7361412e0 1.7361412e0
-3.333421e-1 -2.500092e-1 1.6736398e0 1.6736398e0
-2.500092e-1 -2.500092e-1 1.6250275e0 1.6250275e0
-1.666762e-1 -2.500092e-1 1.5903038e0 1.5903038e0
-8.33432e-2 -2.500092e-1 1.5694688e0 1.5694688e0
-1.02e-5 -2.500092e-1 1.5625229e0 1.5625229e0
8.33228e-2 -2.500092e-1 1.5694655e0 1.5694655e0
1.666557e-1 -2.500092e-1 1.590297e0 1.590297e0
2.499887e-1 -2.500092e-1 1.6250172e0 1.6250172e0
3.333217e-1 -2.500092e-1 1.6736263e0 1.6736263e0
4.166548e-1 -2.500092e-1 1.7361241e0 1.7361241e0
4.999878e-1 -2.500092e-1 1.8125107e0 1.8125107e0
5.833208e-1 -2.500092e-1 1.902786e0 1.902786e0
6.666537e-1 -2.500092e-1 2.00695e0 2.00695e0
7.499867e-1 -2.500092e-1 2.1250029e0 2.1250029e0
8.333197e-1 -2.500092e-1 2.2569446e0 2.2569446e0
9.166527e-1 -2.500092e-1 2.402775e0 2.402775e0
9.999857e-1 -2.500092e-1 2.5624942e0 2.5624942e0
1.0833186e0 -2.500092e-1 2.7361038e0 2.7361038e0
1.1666516e0 -2.500092e-1 2.9235992e0 2.9235992e0
1.2499846e0 -2.500092e-1 3.1249847e0 3.1249847e0
1.3333177e0 -2.500092e-1 3.3402588e0 3.3402588e0
1.4166507e0 -2.500092e-1 3.5694214e0 3.5694214e0
1.4999837e0 -2.500092e-1 3.8124725e0 3.8124725e0
1.5833167e0 -2.500092e-1 4.0694122e0 4.0694122e0
1.6666496e0 -2.500092e-1 4.340242e0 4.340242e0
1.7499826e0 -2.500092e-1 4.6249649e0 4.6249649e0
1.8333156e0 -2.500092e-1 4.9235703e0 4.9235703e0
1.9166486e0 -2.500092e-1 5.2360657e0 5.2360657e0
1.9999815e0 -2.500092e-1 5.5624496e0 5.5624496e0
2.0833145e0 -2.500092e-1 5.9027222e0 5.9027222e0
2.1666476e0 -2.500092e-1 6.2568832e0 6.2568832e0
2.2499806e0 -2.500092e-1 6.6249329e0 6.6249329e0
2.3333136e0 -2.500092e-1 7.0068726e0 7.0068726e0
2.4166466e0 -2.500092e-1 7.4027069e0 7.4027069e0
2.4999796e0 -2.500092e-1 7.8124237e0 7.8124237e0

-2.5e0 -1.666762e-1 7.6111343e0 7.6111343e0
-2.416667e0 -1.666762e-1 7.2014145e0 7.2014145e0
-2.333334e0 -1.666762e-1 6.8055832e0 6.8055832e0
-2.250001e0 -1.666762e-1 6.423642e0 6.423642e0
-2.1666681e0 -1.666762e-1 6.0555878e0 6.0555878e0
-2.0833351e0 -1.666762e-1 5.701416e0 5.701416e0
-2.0000021e0 -1.666762e-1 5.3611404e0 5.3611404e0
-1.9166692e0 -1.666762e-1 5.0347534e0 5.0347534e0
-1.8333362e0 -1.666762e-1 4.722255e0 4.722255e0
-1.7500032e0 -1.666762e-1 4.423645e0 4.423645e0
-1.66667e0 -1.666762e-1 4.1389236e0 4.1389236e0
-1.5833371e0 -1.666762e-1 3.8680908e0 3.8680908e0
-1.5000041e0 -1.666762e-1 3.611148e0 3.611148e0
-1.4166711e0 -1.666762e-1 3.3680939e0 3.3680939e0
-1.3333382e0 -1.666762e-1 3.1389267e0 3.1389267e0
-1.250005e0 -1.666762e-1 2.923645e0 2.923645e0
-1.166672e0 -1.666762e-1 2.722258e0 2.722258e0
-1.0833391e0 -1.666762e-1 2.534758e0 2.534758e0
-1.0000061e0 -1.666762e-1 2.3611465e0 2.3611465e0
-9.166731e-1 -1.666762e-1 2.201424e0 2.201424e0
-8.333401e-1 -1.666762e-1 2.0555902e0 2.0555902e0
-7.500072e-1 -1.666762e-1 1.923645e0 1.923645e0
-6.666742e-1 -1.666762e-1 1.8055888e0 1.8055888e0
-5.833412e-1 -1.666762e-1 1.7014214e0 1.7014214e0
-5.000082e-1 -1.666762e-1 1.6111426e0 1.6111426e0
-4.166753e-1 -1.666762e-1 1.5347527e0 1.5347527e0
-3.333421e-1 -1.666762e-1 1.4722513e0 1.4722513e0
-2.500092e-1 -1.666762e-1 1.4236389e0 1.4236389e0
-1.666762e-1 -1.666762e-1 1.3889153e0 1.3889153e0
-8.33432e-2 -1.666762e-1 1.3680803e0 1.3680803e0
-1.02e-5 -1.666762e-1 1.3611343e0 1.3611343e0
8.33228e-2 -1.666762e-1 1.368077e0 1.368077e0
1.666557e-1 -1.666762e-1 1.3889084e0 1.3889084e0
2.499887e-1 -1.666762e-1 1.4236287e0 1.4236287e0
3.333217e-1 -1.666762e-1 1.4722377e0 1.4722377e0
4.166548e-1 -1.666762e-1 1.5347356e0 1.5347356e0
4.999878e-1 -1.666762e-1 1.6111221e0 1.6111221e0
5.833208e-1 -1.666762e-1 1.7013974e0 1.7013974e0
6.666537e-1 -1.666762e-1 1.8055615e0 1.8055615e0
7.499867e-1 -1.666762e-1 1.9236143e0 1.9236143e0
8.333197e-1 -1.666762e-1 2.055556e0 2.055556e0
9.166527e-1 -1.666762e-1 2.2013864e0 2.2013864e0
9.999857e-1 -1.666762e-1 2.3611057e0 2.3611057e0
1.0833186e0 -1.666762e-1 2.5347153e0 2.5347153e0
1.1666516e0 -1.666762e-1 2.7222107e0 2.7222107e0
1.2499846e0 -1.666762e-1 2.9235962e0 2.9235962e0
1.3333177e0 -1.666762e-1 3.1388702e0 3.1388702e0
1.4166507e0 -1.666762e-1 3.3680328e0 3.3680328e0
1.4999837e0 -1.666762e-1 3.611084e0 3.611084e0
1.5833167e0 -1.666762e-1 3.8680237e0 3.8680237e0
1.6666496e0 -1.666762e-1 4.1388535e0 4.1388535e0
1.7499826e0 -1.666762e-1 4.4235764e0 4.4235764e0
1.8333156e0 -1.666762e-1 4.7221817e0 4.7221817e0
1.9166486e0 -1.666762e-1 5.0346771e0 5.0346771e0
1.9999815e0 -1.666762e-1 5.3610611e0 5.3610611e0
2.0833145e0 -1.666762e-1 5.7013336e0 5.7013336e0
2.1666476e0 -1.666762e-1 6.0554947e0 6.0554947e0
2.2499806e0 -1.666762e-1 6.4235443e0 6.4235443e0
2.3333136e0 -1.666762e-1 6.805484e0 6.805484e0
2.4166466e0 -1.666762e-1 7.2013184e0 7.2013184e0
2.4999796e0 -1.666762e-1 7.6110352e0 7.6110352e0

-2.5e0 -8.33432e-2 7.4236328e0 7.4236328e0
-2.416667e0 -8.33432e-2 7.013913e0 7.013913e0
-2.333334e0 -8.33432e-2 6.6180817e0 6.6180817e0
-2.250001e0 -8.33432e-2 6.2361404e0 6.2361404e0
-2.1666681e0 -8.33432e-2 5.8680862e0 5.8680862e0
-2.0833351e0 -8.33432e-2 5.5139145e0 5.5139145e0
-2.0000021e0 -8.33432e-2 5.1736389e0 5.1736389e0
-1.9166692e0 -8.33432e-2 4.8472519e0 4.8472519e0
-1.8333362e0 -8.33432e-2 4.5347534e0 4.5347534e0
-1.7500032e0 -8.33432e-2 4.2361435e0 4.2361435e0
-1.66667e0 -8.33432e-2 3.9514221e0 3.9514221e0
-1.5833371e0 -8.33432e-2 3.6805893e0 3.6805893e0
-1.5000041e0 -8.33432e-2 3.4236465e0 3.4236465e0
-1.4166711e0 -8.33432e-2 3.1805923e0 3.1805923e0
-1.3333382e0 -8.33432e-2 2.9514252e0 2.9514252e0
-1.250005e0 -8.33432e-2 2.7361435e0 2.7361435e0
-1.166672e0 -8.33432e-2 2.5347565e0 2.5347565e0
-1.0833391e0 -8.33432e-2 2.3472565e0 2.3472565e0
-1.0000061e0 -8.33432e-2 2.173645e0 2.173645e0
-9.166731e-1 -8.33432e-2 2.0139224e0 2.0139224e0
-8.333401e-1 -8.33432e-2 1.8680887e0 1.8680887e0
-7.500072e-1 -8.33432e-2 1.7361435e0 1.7361435e0
-6.666742e-1 -8.33432e-2 1.6180873e0 1.6180873e0
-5.833412e-1 -8.33432e-2 1.5139198e0 1.5139198e0
-5.000082e-1 -8.33432e-2 1.423641e0 1.423641e0
-4.166753e-1 -8.33432e-2 1.3472511e0 1.3472511e0
-3.333421e-1 -8.33432e-2 1.2847498e0 1.2847498e0
-2.500092e-1 -8.33432e-2 1.2361374e0 1.2361374e0
-1.666762e-1 -8.33432e-2 1.2014137e0 1.2014137e0
-8.33432e-2 -8.33432e-2 1.1805788e0 1.1805788e0
-1.02e-5 -8.33432e-2 1.1736328e0 1.1736328e0
8.33228e-2 -8.33432e-2 1.1805754e0 1.1805754e0
1.666557e-1 -8.33432e-2 1.2014069e0 1.2014069e0
2.499887e-1 -8.33432e-2 1.2361272e0 1.2361272e0
3.333217e-1 -8.33432e-2 1.2847362e0 1.2847362e0
4.166548e-1 -8.33432e-2 1.347234e0 1.347234e0
4.999878e-1 -8.33432e-2 1.4236206e0 1.4236206e0
5.833208e-1 -8.33432e-2 1.5138959e0 1.5138959e0
6.666537e-1 -8.33432e-2 1.61806e0 1.61806e0
7.499867e-1 -8.33432e-2 1.7361128e0 1.7361128e0
8.333197e-1 -8.33432e-2 1.8680545e0 1.8680545e0
9.166527e-1 -8.33432e-2 2.0138849e0 2.0138849e0
9.999857e-1 -8.33432e-2 2.1736041e0 2.1736041e0
1.0833186e0 -8.33432e-2 2.3472137e0 2.3472137e0
1.1666516e0 -8.33432e-2 2.5347092e0 2.5347092e0
1.2499846e0 -8.33432e-2 2.7360947e0 2.7360947e0
1.3333177e0 -8.33432e-2 2.9513687e0 2.9513687e0
1.4166507e0 -8.33432e-2 3.1805313e0 3.1805313e0
1.4999837e0 -8.33432e-2 3.4235825e0 3.4235825e0
1.5833167e0 -8.33432e-2 3.6805222e0 3.6805222e0
1.6666496e0 -8.33432e-2 3.951352e0 3.951352e0
1.7499826e0 -8.33432e-2 4.2360748e0 4.2360748e0
1.8333156e0 -8.33432e-2 4.5346802e0 4.5346802e0
1.9166486e0 -8.33432e-2 4.8471756e0 4.8471756e0
1.9999815e0 -8.33432e-2 5.1735596e0 5.1735596e0
2.0833145e0 -8.33432e-2 5.5138321e0 5.5138321e0
2.1666476e0 -8.33432e-2 5.8679932e0 5.8679932e0
2.2499806e0 -8.33432e-2 6.2360428e0 6.2360428e0
2.3333136e0 -8.33432e-2 6.6179825e0 6.6179825e0
2.4166466e0 -8.33432e-2 7.0138168e0 7.0138168e0
2.4999796e0 -8.33432e-2 7.4235336e0 7.4235336e0

-2.5e0 -1.02e-5 7.2500214e0 7.2500214e0
-2.416667e0 -1.02e-5 6.8403015e0 6.8403015e0
-2.333334e0 -1.02e-5 6.4444702e0 6.4444702e0
-2.250001e0 -1.02e-5 6.062529e0 6.062529e0
-2.1666681e0 -1.02e-5 5.6944748e0 5.6944748e0
-2.0833351e0 -1.02e-5 5.340303e0 5.340303e0
-2.0000021e0 -1.02e-5 5.0000275e0 5.0000275e0
-1.9166692e0 -1.02e-5 4.6736404e0 4.6736404e0
-1.8333362e0 -1.02e-5 4.361142e0 4.361142e0
-1.7500032e0 -1.02e-5 4.062532e0 4.062532e0
-1.66667e0 -1.02e-5 3.7778107e0 3.7778107e0
-1.5833371e0 -1.02e-5 3.5069778e0 3.5069778e0
-1.5000041e0 -1.02e-5 3.2500351e0 3.2500351e0
-1.4166711e0 -1.02e-5 3.0069809e0 3.0069809e0
-1.3333382e0 -1.02e-5 2.7778137e0 2.7778137e0
-1.250005e0 -1.02e-5 2.562532e0 2.562532e0
-1.166672e0 -1.02e-5 2.361145e0 2.361145e0
-1.0833391e0 -1.02e-5 2.173645e0 2.173645e0
-1.0000061e0 -1.02e-5 2.0000336e0 2.0000336e0
-9.166731e-1 -1.02e-5 1.840311e0 1.840311e0
-8.333401e-1 -1.02e-5 1.6944772e0 1.6944772e0
-7.500072e-1 -1.02e-5 1.562532e0 1.562532e0
-6.666742e-1 -1.02e-5 1.4444759e0 1.4444759e0
-5.833412e-1 -1.02e-5 1.3403084e0 1.3403084e0
-5.000082e-1 -1.02e-5 1.2500296e0 1.2500296e0
-4.166753e-1 -1.02e-5 1.1736397e0 1.1736397e0
-3.333421e-1 -1.02e-5 1.1111383e0 1.1111383e0
-2.500092e-1 -1.02e-5 1.062526e0 1.062526e0
-1.666762e-1 -1.02e-5 1.0278023e0 1.0278023e0
-8.33432e-2 -1.02e-5 1.0069673e0 1.0069673e0
-1.02e-5 -1.02e-5 1.0000214e0 1.0000214e0
8.33228e-2 -1.02e-5 1.006964e0 1.006964e0
1.666557e-1 -1.02e-5 1.0277954e0 1.0277954e0
2.499887e-1 -1.02e-5 1.0625157e0 1.0625157e0
3.333217e-1 -1.02e-5 1.1111247e0 1.1111247e0
4.166548e-1 -1.02e-5 1.1736226e0 1.1736226e0
4.999878e-1 -1.02e-5 1.2500092e0 1.2500092e0
5.833208e-1 -1.02e-5 1.3402844e0 1.3402844e0
6.666537e-1 -1.02e-5 1.4444485e0 1.4444485e0
7.499867e-1 -1.02e-5 1.5625014e0 1.5625014e0
8.333197e-1 -1.02e-5 1.694443e0 1.694443e0
9.166527e-1 -1.02e-5 1.8402734e0 1.8402734e0
9.999857e-1 -1.02e-5 1.9999927e0 1.9999927e0
1.0833186e0 -1.02e-5 2.1736023e0 2.1736023e0
1.1666516e0 -1.02e-5 2.3610977e0 2.3610977e0
1.2499846e0 -1.02e-5 2.5624832e0 2.5624832e0
1.3333177e0 -1.02e-5 2.7777573e0 2.7777573e0
1.4166507e0 -1.02e-5 3.0069199e0 3.0069199e0
1.4999837e0 -1.02e-5 3.249971e0 3.249971e0
1.5833167e0 -1.02e-5 3.5069107e0 3.5069107e0
1.6666496e0 -1.02e-5 3.7777405e0 3.7777405e0
1.7499826e0 -1.02e-5 4.0624634e0 4.0624634e0
1.8333156e0 -1.02e-5 4.3610687e0 4.3610687e0
1.9166486e0 -1.02e-5 4.6735641e0 4.6735641e0
1.9999815e0 -1.02e-5 4.9999481e0 4.9999481e0
2.0833145e0 -1.02e-5 5.3402206e0 5.3402206e0
2.1666476e0 -1.02e-5 5.6943817e0 5.6943817e0
2.2499806e0 -1.02e-5 6.0624313e0 6.0624313e0
2.3333136e0 -1.02e-5 6.444371e0 6.444371e0
2.4166466e0 -1.02e-5 6.8402054e0 6.8402054e0
2.4999796e0 -1.02e-5 7.2499222e0 7.2499222e0

-2.5e0 8.33228e-2 7.423587e0 7.423587e0
-2.416667e0 8.33228e-2 7.0138672e0 7.0138672e0
-2.333334e0 8.33228e-2 6.6180359e0 6.6180359e0
-2.250001e0 8.33228e-2 6.2360947e0 6.2360947e0
-2.1666681e0 8.33228e-2 5.8680405e0 5.8680405e0
-2.0833351e0 8.33228e-2 5.5138687e0 5.5138687e0
-2.0000021e0 8.33228e-2 5.1735931e0 5.1735931e0
-1.9166692e0 8.33228e-2 4.8472061e0 4.8472061e0
-1.8333362e0 8.33228e-2 4.5347076e0 4.5347076e0
-1.7500032e0 8.33228e-2 4.2360977e0 4.2360977e0
-1.66667e0 8.33228e-2 3.9513763e0 3.9513763e0
-1.5833371e0 8.33228e-2 3.6805435e0 3.6805435e0
-1.5000041e0 8.33228e-2 3.4236008e0 3.4236008e0
-1.4166711e0 8.33228e-2 3.1805466e0 3.1805466e0
-1.3333382e0 8.33228e-2 2.9513794e0 2.9513794e0
-1.250005e0 8.33228e-2 2.7360977e0 2.7360977e0
-1.166672e0 8.33228e-2 2.5347107e0 2.5347107e0
-1.0833391e0 8.33228e-2 2.3472107e0 2.3472107e0
-1.0000061e0 8.33228e-2 2.1735992e0 2.1735992e0
-9.166731e-1 8.33228e-2 2.0138766e0 2.0138766e0
-8.333401e-1 8.33228e-2 1.8680429e0 1.8680429e0
-7.500072e-1 8.33228e-2 1.7360977e0 1.7360977e0
-6.666742e-1 8.33228e-2 1.6180415e0 1.6180415e0
-5.833412e-1 8.33228e-2 1.513874e0 1.513874e0
-5.000082e-1 8.33228e-2 1.4235953e0 1.4235953e0
-4.166753e-1 8.33228e-2 1.3472054e0 1.3472054e0
-3.333421e-1 8.33228e-2 1.284704e0 1.284704e0
-2.500092e-1 8.33228e-2 1.2360916e0 1.2360916e0
-1.666762e-1 8.33228e-2 1.201368e0 1.201368e0
-8.33432e-2 8.33228e-2 1.180533e0 1.180533e0
-1.02e-5 8.33228e-2 1.173587e0 1.173587e0
8.33228e-2 8.33228e-2 1.1805296e0 1.1805296e0
1.666557e-1 8.33228e-2 1.2013611e0 1.2013611e0
2.499887e-1 8.33228e-2 1.2360814e0 1.2360814e0
3.333217e-1 8.33228e-2 1.2846904e0 1.2846904e0
4.166548e-1 8.33228e-2 1.3471883e0 1.3471883e0
4.999878e-1 8.33228e-2 1.4235748e0 1.4235748e0
5.833208e-1 8.33228e-2 1.5138501e0 1.5138501e0
6.666537e-1 8.33228e-2 1.6180142e0 1.6180142e0
7.499867e-1 8.33228e-2 1.736067e0 1.736067e0
8.333197e-1 8.33228e-2 1.8680087e0 1.8680087e0
9.166527e-1 8.33228e-2 2.0138391e0 2.0138391e0
9.999857e-1 8.33228e-2 2.1735583e0 2.1735583e0
1.0833186e0 8.33228e-2 2.347168e0 2.347168e0
1.1666516e0 8.33228e-2 2.5346634e0 2.5346634e0
1.2499846e0 8.33228e-2 2.7360489e0 2.7360489e0
1.3333177e0 8.33228e-2 2.951323e0 2.951323e0
1.4166507e0 8.33228e-2 3.1804855e0 3.1804855e0
1.4999837e0 8.33228e-2 3.4235367e0 3.4235367e0
1.5833167e0 8.33228e-2 3.6804764e0 3.6804764e0
1.6666496e0 8.33228e-2 3.9513062e0 3.9513062e0
1.7499826e0 8.33228e-2 4.236029e0 4.236029e0
1.8333156e0 8.33228e-2 4.5346344e0 4.5346344e0
1.9166486e0 8.33228e-2 4.8471298e0 4.8471298e0
1.9999815e0 8.33228e-2 5.1735138e0 5.1735138e0
2.0833145e0 8.33228e-2 5.5137863e0 5.5137863e0
2.1666476e0 8.33228e-2 5.8679474e0 5.8679474e0
2.2499806e0 8.33228e-2 6.235997e0 6.235997e0
2.3333136e0 8.33228e-2 6.6179367e0 6.6179367e0
2.4166466e0 8.33228e-2 7.013771e0 7.013771e0
2.4999796e0 8.33228e-2 7.4234879e0 7.4234879e0

-2.5e0 1.666557e-1 7.611084e0 7.611084e0
-2.416667e0 1.666557e-1 7.2013641e0 7.2013641e0
-2.333334e0 1.666557e-1 6.8055328e0 6.8055328e0
-2.250001e0 1.666557e-1 6.4235916e0 6.4235916e0
-2.1666681e0 1.666557e-1 6.0555374e0 6.0555374e0
-2.0833351e0 1.666557e-1 5.7013657e0 5.7013657e0
-2.0000021e0 1.666557e-1 5.3610901e0 5.3610901e0
-1.9166692e0 1.666557e-1 5.034703e0 5.034703e0
-1.8333362e0 1.666557e-1 4.7222046e0 4.7222046e0
-1.7500032e0 1.666557e-1 4.4235947e0 4.4235947e0
-1.66667e0 1.666557e-1 4.1388733e0 4.1388733e0
-1.5833371e0 1.666557e-1 3.8680405e0 3.8680405e0
-1.5000041e0 1.666557e-1 3.6110977e0 3.6110977e0
-1.4166711e0 1.666557e-1 3.3680435e0 3.3680435e0
-1.3333382e0 1.666557e-1 3.1388763e0 3.1388763e0
-1.250005e0 1.666557e-1 2.9235947e0 2.9235947e0
-1.166672e0 1.666557e-1 2.7222076e0 2.7222076e0
-1.0833391e0 1.666557e-1 2.5347076e0 2.5347076e0
-1.0000061e0 1.666557e-1 2.3610962e0 2.3610962e0
-9.166731e-1 1.666557e-1 2.2013736e0 2.2013736e0
-8.333401e-1 1.666557e-1 2.0555399e0 2.0555399e0
-7.500072e-1 1.666557e-1 1.9235947e0 1.9235947e0
-6.666742e-1 1.666557e-1 1.8055385e0 1.8055385e0
-5.833412e-1 1.666557e-1 1.701371e0 1.701371e0
-5.000082e-1 1.666557e-1 1.6110922e0 1.6110922e0
-4.166753e-1 1.666557e-1 1.5347023e0 1.5347023e0
-3.333421e-1 1.666557e-1 1.472201e0 1.472201e0
-2.500092e-1 1.666557e-1 1.4235886e0 1.4235886e0
-1.666762e-1 1.666557e-1 1.3888649e0 1.3888649e0
-8.33432e-2 1.666557e-1 1.36803e0 1.36803e0
-1.02e-5 1.666557e-1 1.361084e0 1.361084e0
8.33228e-2 1.666557e-1 1.3680266e0 1.3680266e0
1.666557e-1 1.666557e-1 1.388858e0 1.388858e0
2.499887e-1 1.666557e-1 1.4235783e0 1.4235783e0
3.333217e-1 1.666557e-1 1.4721873e0 1.4721873e0
4.166548e-1 1.666557e-1 1.5346852e0 1.5346852e0
4.999878e-1 1.666557e-1 1.6110718e0 1.6110718e0
5.833208e-1 1.666557e-1 1.701347e0 1.701347e0
6.666537e-1 1.666557e-1 1.8055112e0 1.8055112e0
7.499867e-1 1.666557e-1 1.923564e0 1.923564e0
8.333197e-1 1.666557e-1 2.0555057e0 2.0555057e0
9.166527e-1 1.666557e-1 2.201336e0 2.201336e0
9.999857e-1 1.666557e-1 2.3610553e0 2.3610553e0
1.0833186e0 1.666557e-1 2.5346649e0 2.5346649e0
1.1666516e0 1.666557e-1 2.7221603e0 2.7221603e0
1.2499846e0 1.666557e-1 2.9235458e0 2.9235458e0
1.3333177e0 1.666557e-1 3.1388199e0 3.1388199e0
1.4166507e0 1.666557e-1 3.3679825e0 3.3679825e0
1.4999837e0 1.666557e-1 3.6110336e0 3.6110336e0
1.5833167e0 1.666557e-1 3.8679733e0 3.8679733e0
1.6666496e0 1.666557e-1 4.1388031e0 4.1388031e0
1.7499826e0 1.666557e-1 4.423526e0 4.423526e0
1.8333156e0 1.666557e-1 4.7221313e0 4.7221313e0
1.9166486e0 1.666557e-1 5.0346268e0 5.0346268e0
1.9999815e0 1.666557e-1 5.3610107e0 5.3610107e0
2.0833145e0 1.666557e-1 5.7012833e0 5.7012833e0
2.1666476e0 1.666557e-1 6.0554443e0 6.0554443e0
2.2499806e0 1.666557e-1 6.423494e0 6.423494e0
2.3333136e0 1.666557e-1 6.8054337e0 6.8054337e0
2.4166466e0 1.666557e-1 7.201268e0 7.201268e0
2.4999796e0 1.666557e-1 7.6109848e0 7.6109848e0

-2.5e0 2.499887e-1 7.812474e0 7.812474e0
-2.416667e0 2.499887e-1 7.4027542e0 7.4027542e0
-2.333334e0 2.499887e-1 7.0069229e0 7.0069229e0
-2.250001e0 2.499887e-1 6.6249817e0 6.6249817e0
-2.1666681e0 2.499887e-1 6.2569275e0 6.2569275e0
-2.0833351e0 2.499887e-1 5.9027557e0 5.9027557e0
-2.0000021e0 2.499887e-1 5.5624802e0 5.5624802e0
-1.9166692e0 2.499887e-1 5.2360931e0 5.2360931e0
-1.8333362e0 2.499887e-1 4.9235947e0 4.9235947e0
-1.7500032e0 2.499887e-1 4.6249847e0 4.6249847e0
-1.66667e0 2.499887e-1 4.3402634e0 4.3402634e0
-1.5833371e0 2.499887e-1 4.0694305e0 4.0694305e0
-1.5000041e0 2.499887e-1 3.8124878e0 3.8124878e0
-1.4166711e0 2.499887e-1 3.5694336e0 3.5694336e0
-1.3333382e0 2.499887e-1 3.3402664e0 3.3402664e0
-1.250005e0 2.499887e-1 3.1249847e0 3.1249847e0
-1.166672e0 2.499887e-1 2.9235977e0 2.9235977e0
-1.0833391e0 2.499887e-1 2.7360977e0 2.7360977e0
-1.0000061e0 2.499887e-1 2.5624863e0 2.5624863e0
-9.166731e-1 2.499887e-1 2.4027637e0 2.4027637e0
-8.333401e-1 2.499887e-1 2.25693e0 2.25693e0
-7.500072e-1 2.499887e-1 2.1249847e0 2.1249847e0
-6.666742e-1 2.499887e-1 2.0069286e0 2.0069286e0
-5.833412e-1 2.499887e-1 1.9027611e0 1.9027611e0
-5.000082e-1 2.499887e-1 1.8124823e0 1.8124823e0
-4.166753e-1 2.499887e-1 1.7360924e0 1.7360924e0
-3.333421e-1 2.499887e-1 1.673591e0 1.673591e0
-2.500092e-1 2.499887e-1 1.6249786e0 1.6249786e0
-1.666762e-1 2.499887e-1 1.590255e0 1.590255e0
-8.33432e-2 2.499887e-1 1.56942e0 1.56942e0
-1.02e-5 2.499887e-1 1.562474e0 1.562474e0
8.33228e-2 2.499887e-1 1.5694167e0 1.5694167e0
1.666557e-1 2.499887e-1 1.5902481e0 1.5902481e0
2.499887e-1 2.499887e-1 1.6249684e0 1.6249684e0
3.333217e-1 2.499887e-1 1.6735774e0 1.6735774e0
4.166548e-1 2.499887e-1 1.7360753e0 1.7360753e0
4.999878e-1 2.499887e-1 1.8124619e0 1.8124619e0
5.833208e-1 2.499887e-1 1.9027371e0 1.9027371e0
6.666537e-1 2.499887e-1 2.0069012e0 2.0069012e0
7.499867e-1 2.499887e-1 2.124954e0 2.124954e0
8.333197e-1 2.499887e-1 2.2568958e0 2.2568958e0
9.166527e-1 2.499887e-1 2.4027261e0 2.4027261e0
9.999857e-1 2.499887e-1 2.5624454e0 2.5624454e0
1.0833186e0 2.499887e-1 2.736055e0 2.736055e0
1.1666516e0 2.499887e-1 2.9235504e0 2.9235504e0
1.2499846e0 2.499887e-1 3.1249359e0 3.1249359e0
1.3333177e0 2.499887e-1 3.34021e0 3.34021e0
1.4166507e0 2.499887e-1 3.5693726e0 3.5693726e0
1.4999837e0 2.499887e-1 3.8124237e0 3.8124237e0
1.5833167e0 2.499887e-1 4.0693634e0 4.0693634e0
1.6666496e0 2.499887e-1 4.3401932e0 4.3401932e0
1.7499826e0 2.499887e-1 4.6249161e0 4.6249161e0
1.8333156e0 2.499887e-1 4.9235214e0 4.9235214e0
1.9166486e0 2.499887e-1 5.2360168e0 5.2360168e0
1.9999815e0 2.499887e-1 5.5624008e0 5.5624008e0
2.0833145e0 2.499887e-1 5.9026733e0 5.9026733e0
2.1666476e0 2.499887e-1 6.2568344e0 6.2568344e0
2.2499806e0 2.499887e-1 6.624884e0 6.624884e0
2.3333136e0 2.499887e-1 7.0068237e0 7.0068237e0
2.4166466e0 2.499887e-1 7.4026581e0 7.4026581e0
2.4999796e0 2.499887e-1 7.8123749e0 7.8123749e0

-2.5e0 3.333217e-1 8.0277481e0 8.0277481e0
-2.416667e0 3.333217e-1 7.6180283e0 7.6180283e0
-2.333334e0 3.333217e-1 7.222197e0 7.222197e0
-2.250001e0 3.333217e-1 6.8402557e0 6.8402557e0
-2.1666681e0 3.333217e-1 6.4722015e0 6.4722015e0
-2.0833351e0 3.333217e-1 6.1180298e0 6.1180298e0
-2.0000021e0 3.333217e-1 5.7777542e0 5.7777542e0
-1.9166692e0 3.333217e-1 5.4513672e0 5.4513672e0
-1.8333362e0 3.333217e-1 5.1388687e0 5.1388687e0
-1.7500032e0 3.333217e-1 4.8402588e0 4.8402588e0
-1.66667e0 3.333217e-1 4.5555374e0 4.5555374e0
-1.5833371e0 3.333217e-1 4.2847046e0 4.2847046e0
-1.5000041e0 3.333217e-1 4.0277618e0 4.0277618e0
-1.4166711e0 3.333217e-1 3.7847076e0 3.7847076e0
-1.3333382e0 3.333217e-1 3.5555405e0 3.5555405e0
-1.250005e0 3.333217e-1 3.3402588e0 3.3402588e0
-1.166672e0 3.333217e-1 3.1388718e0 3.1388718e0
-1.0833391e0 3.333217e-1 2.9513718e0 2.9513718e0
-1.0000061e0 3.333217e-1 2.7777603e0 2.7777603e0
-9.166731e-1 3.333217e-1 2.6180377e0 2.6180377e0
-8.333401e-1 3.333217e-1 2.472204e0 2.472204e0
-7.500072e-1 3.333217e-1 2.3402588e0 2.3402588e0
-6.666742e-1 3.333217e-1 2.2222026e0 2.2222026e0
-5.833412e-1 3.333217e-1 2.1180351e0 2.1180351e0
-5.000082e-1 3.333217e-1 2.0277563e0 2.0277563e0
-4.166753e-1 3.333217e-1 1.9513664e0 1.9513664e0
-3.333421e-1 3.333217e-1 1.888865e0 1.888865e0
-2.500092e-1 3.333217e-1 1.8402527e0 1.8402527e0
-1.666762e-1 3.333217e-1 1.805529e0 1.805529e0
-8.33432e-2 3.333217e-1 1.784694e0 1.784694e0
-1.02e-5 3.333217e-1 1.7777481e0 1.7777481e0
8.33228e-2 3.333217e-1 1.7846907e0 1.7846907e0
1.666557e-1 3.333217e-1 1.8055222e0 1.8055222e0
2.499887e-1 3.333217e-1 1.8402425e0 1.8402425e0
3.333217e-1 3.333217e-1 1.8888515e0 1.8888515e0
4.166548e-1 3.333217e-1 1.9513493e0 1.9513493e0
4.999878e-1 3.333217e-1 2.0277359e0 2.0277359e0
5.833208e-1 3.333217e-1 2.1180112e0 2.1180112e0
6.666537e-1 3.333217e-1 2.2221753e0 2.2221753e0
7.499867e-1 3.333217e-1 2.3402281e0 2.3402281e0
8.333197e-1 3.333217e-1 2.4721698e0 2.4721698e0
9.166527e-1 3.333217e-1 2.6180002e0 2.6180002e0
9.999857e-1 3.333217e-1 2.7777194e0 2.7777194e0
1.0833186e0 3.333217e-1 2.951329e0 2.951329e0
1.1666516e0 3.333217e-1 3.1388245e0 3.1388245e0
1.2499846e0 3.333217e-1 3.34021e0 3.34021e0
1.3333177e0 3.333217e-1 3.555484e0 3.555484e0
1.4166507e0 3.333217e-1 3.7846466e0 3.7846466e0
1.4999837e0 3.333217e-1 4.0276978e0 4.0276978e0
1.5833167e0 3.333217e-1 4.2846375e0 4.2846375e0
1.6666496e0 3.333217e-1 4.5554672e0 4.5554672e0
1.7499826e0 3.333217e-1 4.8401901e0 4.8401901e0
1.8333156e0 3.333217e-1 5.1387955e0 5.1387955e0
1.9166486e0 3.333217e-1 5.4512909e0 5.4512909e0
1.9999815e0 3.333217e-1 5.7776749e0 5.7776749e0
2.0833145e0 3.333217e-1 6.1179474e0 6.1179474e0
2.1666476e0 3.333217e-1 6.4721085e0 6.4721085e0
2.2499806e0 3.333217e-1 6.8401581e0 6.8401581e0
2.3333136e0 3.333217e-1 7.2220978e0 7.2220978e0
2.4166466e0 3.333217e-1 7.6179321e0 7.6179321e0
2.4999796e0 3.333217e-1 8.027649e0 8.027649e0

-2.5e0 4.166548e-1 8.2569107e0 8.2569107e0
-2.416667e0 4.166548e-1 7.8471909e0 7.8471909e0
-2.333334e0 4.166548e-1 7.4513596e0 7.4513596e0
-2.250001e0 4.166548e-1 7.0694183e0 7.0694183e0
-2.1666681e0 4.166548e-1 6.7013641e0 6.7013641e0
-2.0833351e0 4.166548e-1 6.3471924e0 6.3471924e0
-2.0000021e0 4.166548e-1 6.0069168e0 6.0069168e0
-1.9166692e0 4.166548e-1 5.6805298e0 5.6805298e0
-1.8333362e0 4.166548e-1 5.3680313e0 5.3680313e0
-1.7500032e0 4.166548e-1 5.0694214e0 5.0694214e0
-1.66667e0 4.166548e-1 4.7847e0 4.7847e0
-1.5833371e0 4.166548e-1 4.5138672e0 4.5138672e0
-1.5000041e0 4.166548e-1 4.2569244e0 4.2569244e0
-1.4166711e0 4.166548e-1 4.0138702e0 4.0138702e0
-1.3333382e0 4.166548e-1 3.784703e0 3.784703e0
-1.250005e0 4.166548e-1 3.5694214e0 3.5694214e0
-1.166672e0 4.166548e-1 3.3680344e0 3.3680344e0
-1.0833391e0 4.166548e-1 3.1805344e0 3.1805344e0
-1.0000061e0 4.166548e-1 3.0069229e0 3.0069229e0
-9.166731e-1 4.166548e-1 2.8472003e0 2.8472003e0
-8.333401e-1 4.166548e-1 2.7013666e0 2.7013666e0
-7.500072e-1 4.166548e-1 2.5694214e0 2.5694214e0
-6.666742e-1 4.166548e-1 2.4513652e0 2.4513652e0
-5.833412e-1 4.166548e-1 2.3471977e0 2.3471977e0
-5.000082e-1 4.166548e-1 2.256919e0 2.256919e0
-4.166753e-1 4.166548e-1 2.180529e0 2.180529e0
-3.333421e-1 4.166548e-1 2.1180276e0 2.1180276e0
-2.500092e-1 4.166548e-1 2.0694153e0 2.0694153e0
-1.666762e-1 4.166548e-1 2.0346916e0 2.0346916e0
-8.33432e-2 4.166548e-1 2.0138567e0 2.0138567e0
-1.02e-5 4.166548e-1 2.0069107e0 2.0069107e0
8.33228e-2 4.166548e-1 2.0138533e0 2.0138533e0
1.666557e-1 4.166548e-1 2.0346848e0 2.0346848e0
2.499887e-1 4.166548e-1 2.069405e0 2.069405e0
3.333217e-1 4.166548e-1 2.118014e0 2.118014e0
4.166548e-1 4.166548e-1 2.180512e0 2.180512e0
4.999878e-1 4.166548e-1 2.2568985e0 2.2568985e0
5.833208e-1 4.166548e-1 2.3471738e0 2.3471738e0
6.666537e-1 4.166548e-1 2.4513379e0 2.4513379e0
7.499867e-1 4.166548e-1 2.5693907e0 2.5693907e0
8.333197e-1 4.166548e-1 2.7013324e0 2.7013324e0
9.166527e-1 4.166548e-1 2.8471628e0 2.8471628e0
9.999857e-1 4.166548e-1 3.006882e0 3.006882e0
1.0833186e0 4.166548e-1 3.1804916e0 3.1804916e0
1.1666516e0 4.166548e-1 3.367987e0 3.367987e0
1.2499846e0 4.166548e-1 3.5693726e0 3.5693726e0
1.3333177e0 4.166548e-1 3.7846466e0 3.7846466e0
1.4166507e0 4.166548e-1 4.0138092e0 4.0138092e0
1.4999837e0 4.166548e-1 4.2568604e0 4.2568604e0
1.5833167e0 4.166548e-1 4.5138e0 4.5138e0
1.6666496e0 4.166548e-1 4.7846298e0 4.7846298e0
1.7499826e0 4.166548e-1 5.0693527e0 5.0693527e0
1.8333156e0 4.166548e-1 5.367958e0 5.367958e0
1.9166486e0 4.166548e-1 5.6804535e0 5.6804535e0
1.9999815e0 4.166548e-1 6.0068375e0 6.0068375e0
2.0833145e0 4.166548e-1 6.34711e0 6.34711e0
2.1666476e0 4.166548e-1 6.701271e0 6.701271e0
2.2499806e0 4.166548e-1 7.0693207e0 7.0693207e0
2.3333136e0 4.166548e-1 7.4512604e0 7.4512604e0
2.4166466e0 4.166548e-1 7.8470947e0 7.8470947e0
2.4999796e0 4.166548e-1 8.2568115e0 8.2568115e0

-2.5e0 4.999878e-1 8.4999634e0 8.4999634e0
-2.416667e0 4.999878e-1 8.0902435e0 8.0902435e0
-2.333334e0 4.999878e-1 7.6944122e0 7.6944122e0
-2.250001e0 4.999878e-1 7.312471e0 7.312471e0
-2.1666681e0 4.999878e-1 6.9444168e0 6.9444168e0
-2.0833351e0 4.999878e-1 6.590245e0 6.590245e0
-2.0000021e0 4.999878e-1 6.2499695e0 6.2499695e0
-1.9166692e0 4.999878e-1 5.9235825e0 5.9235825e0
-1.8333362e0 4.999878e-1 5.611084e0 5.611084e0
-1.7500032e0 4.999878e-1 5.312474e0 5.312474e0
-1.66667e0 4.999878e-1 5.0277527e0 5.0277527e0
-1.5833371e0 4.999878e-1 4.7569199e0 4.7569199e0
-1.5000041e0 4.999878e-1 4.4999771e0 4.4999771e0
-1.4166711e0 4.999878e-1 4.2569229e0 4.2569229e0
-1.3333382e0 4.999878e-1 4.0277557e0 4.0277557e0
-1.250005e0 4.999878e-1 3.812474e0 3.812474e0
-1.166672e0 4.999878e-1 3.611087e0 3.611087e0
-1.0833391e0 4.999878e-1 3.423587e0 3.423587e0
-1.0000061e0 4.999878e-1 3.2499756e0 3.2499756e0
-9.166731e-1 4.999878e-1 3.090253e0 3.090253e0
-8.333401e-1 4.999878e-1 2.9444193e0 2.9444193e0
-7.500072e-1 4.999878e-1 2.812474e0 2.812474e0
-6.666742e-1 4.999878e-1 2.6944179e0 2.6944179e0
-5.833412e-1 4.999878e-1 2.5902504e0 2.5902504e0
-5.000082e-1 4.999878e-1 2.4999716e0 2.4999716e0
-4.166753e-1 4.999878e-1 2.4235817e0 2.4235817e0
-3.333421e-1 4.999878e-1 2.3610803e0 2.3610803e0
-2.500092e-1 4.999878e-1 2.312468e0 2.312468e0
-1.666762e-1 4.999878e-1 2.2777443e0 2.2777443e0
-8.33432e-2 4.999878e-1 2.2569093e0 2.2569093e0
-1.02e-5 4.999878e-1 2.2499634e0 2.2499634e0
8.33228e-2 4.999878e-1 2.256906e0 2.256906e0
1.666557e-1 4.999878e-1 2.2777374e0 2.2777374e0
2.499887e-1 4.999878e-1 2.3124577e0 2.3124577e0
3.333217e-1 4.999878e-1 2.3610667e0 2.3610667e0
4.166548e-1 4.999878e-1 2.4235646e0 2.4235646e0
4.999878e-1 4.999878e-1 2.4999512e0 2.4999512e0
5.833208e-1 4.999878e-1 2.5902264e0 2.5902264e0
6.666537e-1 4.999878e-1 2.6943906e0 2.6943906e0
7.499867e-1 4.999878e-1 2.8124434e0 2.8124434e0
8.333197e-1 4.999878e-1 2.944385e0 2.944385e0
9.166527e-1 4.999878e-1 3.0902155e0 3.0902155e0
9.999857e-1 4.999878e-1 3.2499347e0 3.2499347e0
1.0833186e0 4.999878e-1 3.4235443e0 3.4235443e0
1.1666516e0 4.999878e-1 3.6110397e0 3.6110397e0
1.2499846e0 4.999878e-1 3.8124252e0 3.8124252e0
1.3333177e0 4.999878e-1 4.0276993e0 4.0276993e0
1.4166507e0 4.999878e-1 4.2568619e0 4.2568619e0
1.4999837e0 4.999878e-1 4.499913e0 4.499913e0
1.5833167e0 4.999878e-1 4.7568527e0 4.7568527e0
1.6666496e0 4.999878e-1 5.0276825e0 5.0276825e0
1.7499826e0 4.999878e-1 5.3124054e0 5.3124054e0
1.8333156e0 4.999878e-1 5.6110107e0 5.6110107e0
1.9166486e0 4.999878e-1 5.9235062e0 5.9235062e0
1.9999815e0 4.999878e-1 6.2498901e0 6.2498901e0
2.0833145e0 4.999878e-1 6.5901627e0 6.5901627e0
2.1666476e0 4.999878e-1 6.9443237e0 6.9443237e0
2.2499806e0 4.999878e-1 7.3123734e0 7.3123734e0
2.3333136e0 4.999878e-1 7.694313e0 7.694313e0
2.4166466e0 4.999878e-1 8.0901474e0 8.0901474e0
2.4999796e0 4.999878e-1 8.4998642e0 8.4998642e0

-2.5e0 5.833208e-1 8.7569046e0 8.7569046e0
-2.416667e0 5.833208e-1 8.3471848e0 8.3471848e0
-2.333334e0 5.833208e-1 7.9513535e0 7.9513535e0
-2.250001e0 5.833208e-1 7.5694122e0 7.5694122e0
-2.1666681e0 5.833208e-1 7.201358e0 7.201358e0
-2.0833351e0 5.833208e-1 6.8471863e0 6.8471863e0
-2.0000021e0 5.833208e-1 6.5069107e0 6.5069107e0
-1.9166692e0 5.833208e-1 6.1805237e0 6.1805237e0
-1.8333362e0 5.833208e-1 5.8680252e0 5.8680252e0
-1.7500032e0 5.833208e-1 5.5694153e0 5.5694153e0
-1.66667e0 5.833208e-1 5.2846939e0 5.2846939e0
-1.5833371e0 5.833208e-1 5.0138611e0 5.0138611e0
-1.5000041e0 5.833208e-1 4.7569183e0 4.7569183e0
-1.4166711e0 5.833208e-1 4.5138641e0 4.5138641e0
-1.3333382e0 5.833208e-1 4.284697e0 4.284697e0
-1.250005e0 5.833208e-1 4.0694153e0 4.0694153e0
-1.166672e0 5.833208e-1 3.8680283e0 3.8680283e0
-1.0833391e0 5.833208e-1 3.6805283e0 3.6805283e0
-1.0000061e0 5.833208e-1 3.5069168e0 3.5069168e0
-9.166731e-1 5.833208e-1 3.3471942e0 3.3471942e0
-8.333401e-1 5.833208e-1 3.2013605e0 3.2013605e0
-7.500072e-1 5.833208e-1 3.0694153e0 3.0694153e0
-6.666742e-1 5.833208e-1 2.9513591e0 2.9513591e0
-5.833412e-1 5.833208e-1 2.8471916e0 2.8471916e0
-5.000082e-1 5.833208e-1 2.7569128e0 2.7569128e0
-4.166753e-1 5.833208e-1 2.6805229e0 2.6805229e0
-3.333421e-1 5.833208e-1 2.6180215e0 2.6180215e0
-2.500092e-1 5.833208e-1 2.5694092e0 2.5694092e0
-1.666762e-1 5.833208e-1 2.5346855e0 2.5346855e0
-8.33432e-2 5.833208e-1 2.5138506e0 2.5138506e0
-1.02e-5 5.833208e-1 2.5069046e0 2.5069046e0
8.33228e-2 5.833208e-1 2.5138472e0 2.5138472e0
1.666557e-1 5.833208e-1 2.5346786e0 2.5346786e0
2.499887e-1 5.833208e-1 2.569399e0 2.569399e0
3.333217e-1 5.833208e-1 2.618008e0 2.618008e0
4.166548e-1 5.833208e-1 2.6805058e0 2.6805058e0
4.999878e-1 5.833208e-1 2.7568924e0 2.7568924e0
5.833208e-1 5.833208e-1 2.8471677e0 2.8471677e0
6.666537e-1 5.833208e-1 2.9513318e0 2.9513318e0
7.499867e-1 5.833208e-1 3.0693846e0 3.0693846e0
8.333197e-1 5.833208e-1 3.2013263e0 3.2013263e0
9.166527e-1 5.833208e-1 3.3471567e0 3.3471567e0
9.999857e-1 5.833208e-1 3.5068759e0 3.5068759e0
1.0833186e0 5.833208e-1 3.6804855e0 3.6804855e0
1.1666516e0 5.833208e-1 3.867981e0 3.867981e0
1.2499846e0 5.833208e-1 4.0693665e0 4.0693665e0
1.3333177e0 5.833208e-1 4.2846405e0 4.2846405e0
1.4166507e0 5.833208e-1 4.5138031e0 4.5138031e0
1.4999837e0 5.833208e-1 4.7568542e0 4.7568542e0
1.5833167e0 5.833208e-1 5.013794e0 5.013794e0
1.6666496e0 5.833208e-1 5.2846237e0 5.2846237e0
1.7499826e0 5.833208e-1 5.5693466e0 5.5693466e0
1.8333156e0 5.833208e-1 5.867952e0 5.867952e0
1.9166486e0 5.833208e-1 6.1804474e0 6.1804474e0
1.9999815e0 5.833208e-1 6.5068314e0 6.5068314e0
2.0833145e0 5.833208e-1 6.8471039e0 6.8471039e0
2.1666476e0 5.833208e-1 7.201265e0 7.201265e0
2.2499806e0 5.833208e-1 7.5693146e0 7.5693146e0
2.3333136e0 5.833208e-1 7.9512543e0 7.9512543e0
2.4166466e0 5.833208e-1 8.3470886e0 8.3470886e0
2.4999796e0 5.833208e-1 8.7568054e0 8.7568054e0

-2.5e0 6.666537e-1 9.0277328e0 9.0277328e0
-2.416667e0 6.666537e-1 8.618013e0 8.618013e0
-2.333334e0 6.666537e-1 8.2221817e0 8.2221817e0
-2.250001e0 6.666537e-1 7.8402405e0 7.8402405e0
-2.1666681e0 6.666537e-1 7.4721863e0 7.4721863e0
-2.0833351e0 6.666537e-1 7.1180145e0 7.1180145e0
-2.0000021e0 6.666537e-1 6.777739e0 6.777739e0
-1.9166692e0 6.666537e-1 6.451352e0 6.451352e0
-1.8333362e0 6.666537e-1 6.1388535e0 6.1388535e0
-1.7500032e0 6.666537e-1 5.8402435e0 5.8402435e0
-1.66667e0 6.666537e-1 5.5555222e0 5.5555222e0
-1.5833371e0 6.666537e-1 5.2846893e0 5.2846893e0
-1.5000041e0 6.666537e-1 5.0277466e0 5.0277466e0
-1.4166711e0 6.666537e-1 4.7846924e0 4.7846924e0
-1.3333382e0 6.666537e-1 4.5555252e0 4.5555252e0
-1.250005e0 6.666537e-1 4.3402435e0 4.3402435e0
-1.166672e0 6.666537e-1 4.1388565e0 4.1388565e0
-1.0833391e0 6.666537e-1 3.9513565e0 3.9513565e0
-1.0000061e0 6.666537e-1 3.777745e0 3.777745e0
-9.166731e-1 6.666537e-1 3.6180225e0 3.6180225e0
-8.333401e-1 6.666537e-1 3.4721887e0 3.4721887e0
-7.500072e-1 6.666537e-1 3.3402435e0 3.3402435e0
-6.666742e-1 6.666537e-1 3.2221873e0 3.2221873e0
-5.833412e-1 6.666537e-1 3.1180199e0 3.1180199e0
-5.000082e-1 6.666537e-1 3.0277411e0 3.0277411e0
-4.166753e-1 6.666537e-1 2.9513512e0 2.9513512e0
-3.333421e-1 6.666537e-1 2.8888498e0 2.8888498e0
-2.500092e-1 6.666537e-1 2.8402374e0 2.8402374e0
-1.666762e-1 6.666537e-1 2.8055138e0 2.8055138e0
-8.33432e-2 6.666537e-1 2.7846788e0 2.7846788e0
-1.02e-5 6.666537e-1 2.7777328e0 2.7777328e0
8.33228e-2 6.666537e-1 2.7846754e0 2.7846754e0
1.666557e-1 6.666537e-1 2.8055069e0 2.8055069e0
2.499887e-1 6.666537e-1 2.8402272e0 2.8402272e0
3.333217e-1 6.666537e-1 2.8888362e0 2.8888362e0
4.166548e-1 6.666537e-1 2.951334e0 2.951334e0
4.999878e-1 6.666537e-1 3.0277206e0 3.0277206e0
5.833208e-1 6.666537e-1 3.1179959e0 3.1179959e0
6.666537e-1 6.666537e-1 3.22216e0 3.22216e0
7.499867e-1 6.666537e-1 3.3402129e0 3.3402129e0
8.333197e-1 6.666537e-1 3.4721545e0 3.4721545e0
9.166527e-1 6.666537e-1 3.617985e0 3.617985e0
9.999857e-1 6.666537e-1 3.7777042e0 3.7777042e0
1.0833186e0 6.666537e-1 3.9513138e0 3.9513138e0
1.1666516e0 6.666537e-1 4.1388092e0 4.1388092e0
1.2499846e0 6.666537e-1 4.3401947e0 4.3401947e0
1.3333177e0 6.666537e-1 4.5554688e0 4.5554688e0
1.4166507e0 6.666537e-1 4.7846313e0 4.7846313e0
1.4999837e0 6.666537e-1 5.0276825e0 5.0276825e0
1.5833167e0 6.666537e-1 5.2846222e0 5.2846222e0
1.6666496e0 6.666537e-1 5.555452e0 5.555452e0
1.7499826e0 6.666537e-1 5.8401749e0 5.8401749e0
1.8333156e0 6.666537e-1 6.1387802e0 6.1387802e0
1.9166486e0 6.666537e-1 6.4512756e0 6.4512756e0
1.9999815e0 6.666537e-1 6.7776596e0 6.7776596e0
2.0833145e0 6.666537e-1 7.1179321e0 7.1179321e0
2.1666476e0 6.666537e-1 7.4720932e0 7.4720932e0
2.2499806e0 6.666537e-1 7.8401428e0 7.8401428e0
2.3333136e0 6.666537e-1 8.2220825e0 8.2220825e0
2.4166466e0 6.666537e-1 8.6179169e0 8.6179169e0
2.4999796e0 6.666537e-1 9.0276337e0 9.0276337e0

-2.5e0 7.499867e-1 9.3124527e0 9.3124527e0
-2.416667e0 7.499867e-1 8.9027328e0 8.9027328e0
-2.333334e0 7.499867e-1 8.5069016e0 8.5069016e0
-2.250001e0 7.499867e-1 8.1249603e0 8.1249603e0
-2.1666681e0 7.499867e-1 7.7569061e0 7.7569061e0
-2.0833351e0 7.499867e-1 7.4027344e0 7.4027344e0
-2.0000021e0 7.499867e-1 7.0624588e0 7.0624588e0
-1.9166692e0 7.499867e-1 6.7360718e0 6.7360718e0
-1.8333362e0 7.499867e-1 6.4235733e0 6.4235733e0
-1.7500032e0 7.499867e-1 6.1249634e0 6.1249634e0
-1.66667e0 7.499867e-1 5.840242e0 5.840242e0
-1.5833371e0 7.499867e-1 5.5694092e0 5.5694092e0
-1.5000041e0 7.499867e-1 5.3124664e0 5.3124664e0
-1.4166711e0 7.499867e-1 5.0694122e0 5.0694122e0
-1.3333382e0 7.499867e-1 4.840245e0 4.840245e0
-1.250005e0 7.499867e-1 4.6249634e0 4.6249634e0
-1.166672e0 7.499867e-1 4.4235764e0 4.4235764e0
-1.0833391e0 7.499867e-1 4.2360764e0 4.2360764e0
-1.0000061e0 7.499867e-1 4.0624649e0 4.0624649e0
-9.166731e-1 7.499867e-1 3.9027423e0 3.9027423e0
-8.333401e-1 7.499867e-1 3.7569086e0 3.7569086e0
-7.500072e-1 7.499867e-1 3.6249634e0 3.6249634e0
-6.666742e-1 7.499867e-1 3.5069072e0 3.5069072e0
-5.833412e-1 7.499867e-1 3.4027397e0 3.4027397e0
-5.000082e-1 7.499867e-1 3.312461e0 3.312461e0
-4.166753e-1 7.499867e-1 3.236071e0 3.236071e0
-3.333421e-1 7.499867e-1 3.1735696e0 3.1735696e0
-2.500092e-1 7.499867e-1 3.1249573e0 3.1249573e0
-1.666762e-1 7.499867e-1 3.0902336e0 3.0902336e0
-8.33432e-2 7.499867e-1 3.0693987e0 3.0693987e0
-1.02e-5 7.499867e-1 3.0624527e0 3.0624527e0
8.33228e-2 7.499867e-1 3.0693953e0 3.0693953e0
1.666557e-1 7.499867e-1 3.0902267e0 3.0902267e0
2.499887e-1 7.499867e-1 3.124947e0 3.124947e0
3.333217e-1 7.499867e-1 3.173556e0 3.173556e0
4.166548e-1 7.499867e-1 3.236054e0 3.236054e0
4.999878e-1 7.499867e-1 3.3124405e0 3.3124405e0
5.833208e-1 7.499867e-1 3.4027158e0 3.4027158e0
6.666537e-1 7.499867e-1 3.5068799e0 3.5068799e0
7.499867e-1 7.499867e-1 3.6249327e0 3.6249327e0
8.333197e-1 7.499867e-1 3.7568744e0 3.7568744e0
9.166527e-1 7.499867e-1 3.9027048e0 3.9027048e0
9.999857e-1 7.499867e-1 4.062424e0 4.062424e0
1.0833186e0 7.499867e-1 4.2360336e0 4.2360336e0
1.1666516e0 7.499867e-1 4.423529e0 4.423529e0
1.2499846e0 7.499867e-1 4.6249146e0 4.6249146e0
1.3333177e0 7.499867e-1 4.8401886e0 4.8401886e0
1.4166507e0 7.499867e-1 5.0693512e0 5.0693512e0
1.4999837e0 7.499867e-1 5.3124023e0 5.3124023e0
1.5833167e0 7.499867e-1 5.569342e0 5.569342e0
1.6666496e0 7.499867e-1 5.8401718e0 5.8401718e0
1.7499826e0 7.499867e-1 6.1248947e0 6.1248947e0
1.8333156e0 7.499867e-1 6.4235e0 6.4235e0
1.9166486e0 7.499867e-1 6.7359955e0 6.7359955e0
1.9999815e0 7.499867e-1 7.0623795e0 7.0623795e0
2.0833145e0 7.499867e-1 7.402652e0 7.402652e0
2.1666476e0 7.499867e-1 7.756813e0 7.756813e0
2.2499806e0 7.499867e-1 8.1248627e0 8.1248627e0
2.3333136e0 7.499867e-1 8.5068024e0 8.5068024e0
2.4166466e0 7.499867e-1 8.9026367e0 8.9026367e0
2.4999796e0 7.499867e-1 9.3123535e0 9.3123535e0

-2.5e0 8.333197e-1 9.611058e0 9.611058e0
-2.416667e0 8.333197e-1 9.2013382e0 9.2013382e0
-2.333334e0 8.333197e-1 8.8055069e0 8.8055069e0
-2.250001e0 8.333197e-1 8.4235657e0 8.4235657e0
-2.1666681e0 8.333197e-1 8.0555115e0 8.0555115e0
-2.0833351e0 8.333197e-1 7.7013397e0 7.7013397e0
-2.0000021e0 8.333197e-1 7.3610641e0 7.3610641e0
-1.9166692e0 8.333197e-1 7.0346771e0 7.0346771e0
-1.8333362e0 8.333197e-1 6.7221786e0 6.7221786e0
-1.7500032e0 8.333197e-1 6.4235687e0 6.4235687e0
-1.66667e0 8.333197e-1 6.1388474e0 6.1388474e0
-1.5833371e0 8.333197e-1 5.8680145e0 5.8680145e0
-1.5000041e0 8.333197e-1 5.6110718e0 5.6110718e0
-1.4166711e0 8.333197e-1 5.3680176e0 5.3680176e0
-1.3333382e0 8.333197e-1 5.1388504e0 5.1388504e0
-1.250005e0 8.333197e-1 4.9235687e0 4.9235687e0
-1.166672e0 8.333197e-1 4.7221817e0 4.7221817e0
-1.0833391e0 8.333197e-1 4.5346817e0 4.5346817e0
-1.0000061e0 8.333197e-1 4.3610703e0 4.3610703e0
-9.166731e-1 8.333197e-1 4.2013477e0 4.2013477e0
-8.333401e-1 8.333197e-1 4.0555139e0 4.0555139e0
-7.500072e-1 8.333197e-1 3.9235687e0 3.9235687e0
-6.666742e-1 8.333197e-1 3.8055125e0 3.8055125e0
-5.833412e-1 8.333197e-1 3.701345e0 3.701345e0
-5.000082e-1 8.333197e-1 3.6110663e0 3.6110663e0
-4.166753e-1 8.333197e-1 3.5346764e0 3.5346764e0
-3.333421e-1 8.333197e-1 3.472175e0 3.472175e0
-2.500092e-1 8.333197e-1 3.4235626e0 3.4235626e0
-1.666762e-1 8.333197e-1 3.388839e0 3.388839e0
-8.33432e-2 8.333197e-1 3.368004e0 3.368004e0
-1.02e-5 8.333197e-1 3.361058e0 3.361058e0
8.33228e-2 8.333197e-1 3.3680006e0 3.3680006e0
1.666557e-1 8.333197e-1 3.3888321e0 3.3888321e0
2.499887e-1 8.333197e-1 3.4235524e0 3.4235524e0
3.333217e-1 8.333197e-1 3.4721614e0 3.4721614e0
4.166548e-1 8.333197e-1 3.5346593e0 3.5346593e0
4.999878e-1 8.333197e-1 3.6110458e0 3.6110458e0
5.833208e-1 8.333197e-1 3.7013211e0 3.7013211e0
6.666537e-1 8.333197e-1 3.8054852e0 3.8054852e0
7.499867e-1 8.333197e-1 3.923538e0 3.923538e0
8.333197e-1 8.333197e-1 4.0554797e0 4.0554797e0
9.166527e-1 8.333197e-1 4.2013101e0 4.2013101e0
9.999857e-1 8.333197e-1 4.3610294e0 4.3610294e0
1.0833186e0 8.333197e-1 4.534639e0 4.534639e0
1.1666516e0 8.333197e-1 4.7221344e0 4.7221344e0
1.2499846e0 8.333197e-1 4.9235199e0 4.9235199e0
1.3333177e0 8.333197e-1 5.138794e0 5.138794e0
1.4166507e0 8.333197e-1 5.3679565e0 5.3679565e0
1.4999837e0 8.333197e-1 5.6110077e0 5.6110077e0
1.5833167e0 8.333197e-1 5.8679474e0 5.8679474e0
1.6666496e0 8.333197e-1 6.1387772e0 6.1387772e0
1.7499826e0 8.333197e-1 6.4235e0 6.4235e0
1.8333156e0 8.333197e-1 6.7221054e0 6.7221054e0
1.9166486e0 8.333197e-1 7.0346008e0 7.0346008e0
1.9999815e0 8.333197e-1 7.3609848e0 7.3609848e0
2.0833145e0 8.333197e-1 7.7012573e0 7.7012573e0
2.1666476e0 8.333197e-1 8.0554184e0 8.0554184e0
2.2499806e0 8.333197e-1 8.423468e0 8.423468e0
2.3333136e0 8.333197e-1 8.8054077e0 8.8054077e0
2.4166466e0 8.333197e-1 9.201242e0 9.201242e0
2.4999796e0 8.333197e-1 9.6109589e0 9.6109589e0

-2.5e0 9.166527e-1 9.9235596e0 9.9235596e0
-2.416667e0 9.166527e-1 9.5138397e0 9.5138397e0
-2.333334e0 9.166527e-1 9.1180084e0 9.1180084e0
-2.250001e0 9.166527e-1 8.7360672e0 8.7360672e0
-2.1666681e0 9.166527e-1 8.368013e0 8.368013e0
-2.0833351e0 9.166527e-1 8.0138412e0 8.0138412e0
-2.0000021e0 9.166527e-1 7.6735657e0 7.6735657e0
-1.9166692e0 9.166527e-1 7.3471786e0 7.3471786e0
-1.8333362e0 9.166527e-1 7.0346802e0 7.0346802e0
-1.7500032e0 9.166527e-1 6.7360703e0 6.7360703e0
-1.66667e0 9.166527e-1 6.4513489e0 6.4513489e0
-1.5833371e0 9.166527e-1 6.180516e0 6.180516e0
-1.5000041e0 9.166527e-1 5.9235733e0 5.9235733e0
-1.4166711e0 9.166527e-1 5.6805191e0 5.6805191e0
-1.3333382e0 9.166527e-1 5.451352e0 5.451352e0
-1.250005e0 9.166527e-1 5.2360703e0 5.2360703e0
-1.166672e0 9.166527e-1 5.0346832e0 5.0346832e0
-1.0833391e0 9.166527e-1 4.8471832e0 4.8471832e0
-1.0000061e0 9.166527e-1 4.6735718e0 4.6735718e0
-9.166731e-1 9.166527e-1 4.5138492e0 4.5138492e0
-8.333401e-1 9.166527e-1 4.3680154e0 4.3680154e0
-7.500072e-1 9.166527e-1 4.2360703e0 4.2360703e0
-6.666742e-1 9.166527e-1 4.118014e0 4.118014e0
-5.833412e-1 9.166527e-1 4.0138466e0 4.0138466e0
-5.000082e-1 9.166527e-1 3.9235678e0 3.9235678e0
-4.166753e-1 9.166527e-1 3.8471779e0 3.8471779e0
-3.333421e-1 9.166527e-1 3.7846765e0 3.7846765e0
-2.500092e-1 9.166527e-1 3.7360641e0 3.7360641e0
-1.666762e-1 9.166527e-1 3.7013405e0 3.7013405e0
-8.33432e-2 9.166527e-1 3.6805055e0 3.6805055e0
-1.02e-5 9.166527e-1 3.6735596e0 3.6735596e0
8.33228e-2 9.166527e-1 3.6805022e0 3.6805022e0
1.666557e-1 9.166527e-1 3.7013336e0 3.7013336e0
2.499887e-1 9.166527e-1 3.736054e0 3.736054e0
3.333217e-1 9.166527e-1 3.784663e0 3.784663e0
4.166548e-1 9.166527e-1 3.8471608e0 3.8471608e0
4.999878e-1 9.166527e-1 3.9235474e0 3.9235474e0
5.833208e-1 9.166527e-1 4.0138226e0 4.0138226e0
6.666537e-1 9.166527e-1 4.1179868e0 4.1179868e0
7.499867e-1 9.166527e-1 4.2360396e0 4.2360396e0
8.333197e-1 9.166527e-1 4.3679813e0 4.3679813e0
9.166527e-1 9.166527e-1 4.5138116e0 4.5138116e0
9.999857e-1 9.166527e-1 4.6735309e0 4.6735309e0
1.0833186e0 9.166527e-1 4.8471405e0 4.8471405e0
1.1666516e0 9.166527e-1 5.034636e0 5.034636e0
1.2499846e0 9.166527e-1 5.2360214e0 5.2360214e0
1.3333177e0 9.166527e-1 5.4512955e0 5.4512955e0
1.4166507e0 9.166527e-1 5.680458e0 5.680458e0
1.4999837e0 9.166527e-1 5.9235092e0 5.9235092e0
1.5833167e0 9.166527e-1 6.1804489e0 6.1804489e0
1.6666496e0 9.166527e-1 6.4512787e0 6.4512787e0
1.7499826e0 9.166527e-1 6.7360016e0 6.7360016e0
1.8333156e0 9.166527e-1 7.034607e0 7.034607e0
1.9166486e0 9.166527e-1 7.3471024e0 7.3471024e0
1.9999815e0 9.166527e-1 7.6734863e0 7.6734863e0
2.0833145e0 9.166527e-1 8.0137589e0 8.0137589e0
2.1666476e0 9.166527e-1 8.3679199e0 8.3679199e0
2.2499806e0 9.166527e-1 8.7359695e0 8.7359695e0
2.3333136e0 9.166527e-1 9.1179092e0 9.1179092e0
2.4166466e0 9.166527e-1 9.5137436e0 9.5137436e0
2.4999796e0 9.166527e-1 9.9234604e0 9.9234604e0

-2.5e0 9.999857e-1 1.0249945e1 1.0249945e1
-2.416667e0 9.999857e-1 9.8402252e0 9.8402252e0
-2.333334e0 9.999857e-1 9.4443939e0 9.4443939e0
-2.250001e0 9.999857e-1 9.0624527e0 9.0624527e0
-2.1666681e0 9.999857e-1 8.6943985e0 8.6943985e0
-2.0833351e0 9.999857e-1 8.3402267e0 8.3402267e0
-2.0000021e0 9.999857e-1 7.9999512e0 7.9999512e0
-1.9166692e0 9.999857e-1 7.6735641e0 7.6735641e0
-1.8333362e0 9.999857e-1 7.3610657e0 7.3610657e0
-1.7500032e0 9.999857e-1 7.0624557e0 7.0624557e0
-1.66667e0 9.999857e-1 6.7777344e0 6.7777344e0
-1.5833371e0 9.999857e-1 6.5069016e0 6.5069016e0
-1.5000041e0 9.999857e-1 6.2499588e0 6.2499588e0
-1.4166711e0 9.999857e-1 6.0069046e0 6.0069046e0
-1.3333382e0 9.999857e-1 5.7777374e0 5.7777374e0
-1.250005e0 9.999857e-1 5.5624557e0 5.5624557e0
-1.166672e0 9.999857e-1 5.3610687e0 5.3610687e0
-1.0833391e0 9.999857e-1 5.1735687e0 5.1735687e0
-1.0000061e0 9.999857e-1 4.9999573e0 4.9999573e0
-9.166731e-1 9.999857e-1 4.8402347e0 4.8402347e0
-8.333401e-1 9.999857e-1 4.694401e0 4.694401e0
-7.500072e-1 9.999857e-1 4.5624557e0 4.5624557e0
-6.666742e-1 9.999857e-1 4.4443996e0 4.4443996e0
-5.833412e-1 9.999857e-1 4.3402321e0 4.3402321e0
-5.000082e-1 9.999857e-1 4.2499533e0 4.2499533e0
-4.166753e-1 9.999857e-1 4.1735634e0 4.1735634e0
-3.333421e-1 9.999857e-1 4.111062e0 4.111062e0
-2.500092e-1 9.999857e-1 4.0624496e0 4.0624496e0
-1.666762e-1 9.999857e-1 4.027726e0 4.027726e0
-8.33432e-2 9.999857e-1 4.006891e0 4.006891e0
-1.02e-5 9.999857e-1 3.999945e0 3.999945e0
8.33228e-2 9.999857e-1 4.0068877e0 4.0068877e0
1.666557e-1 9.999857e-1 4.0277191e0 4.0277191e0
2.499887e-1 9.999857e-1 4.0624394e0 4.0624394e0
3.333217e-1 9.999857e-1 4.1110484e0 4.1110484e0
4.166548e-1 9.999857e-1 4.1735463e0 4.1735463e0
4.999878e-1 9.999857e-1 4.2499329e0 4.2499329e0
5.833208e-1 9.999857e-1 4.3402081e0 4.3402081e0
6.666537e-1 9.999857e-1 4.4443723e0 4.4443723e0
7.499867e-1 9.999857e-1 4.5624251e0 4.5624251e0
8.333197e-1 9.999857e-1 4.6943668e0 4.6943668e0
9.166527e-1 9.999857e-1 4.8401971e0 4.8401971e0
9.999857e-1 9.999857e-1 4.9999164e0 4.9999164e0
1.0833186e0 9.999857e-1 5.173526e0 5.173526e0
1.1666516e0 9.999857e-1 5.3610214e0 5.3610214e0
1.2499846e0 9.999857e-1 5.5624069e0 5.5624069e0
1.3333177e0 9.999857e-1 5.777681e0 5.777681e0
1.4166507e0 9.999857e-1 6.0068436e0 6.0068436e0
1.4999837e0 9.999857e-1 6.2498947e0 6.2498947e0
1.5833167e0 9.999857e-1 6.5068344e0 6.5068344e0
1.6666496e0 9.999857e-1 6.7776642e0 6.7776642e0
1.7499826e0 9.999857e-1 7.0623871e0 7.0623871e0
1.8333156e0 9.999857e-1 7.3609924e0 7.3609924e0
1.9166486e0 9.999857e-1 7.6734879e0 7.6734879e0
1.9999815e0 9.999857e-1 7.9998718e0 7.9998718e0
2.0833145e0 9.999857e-1 8.3401443e0 8.3401443e0
2.1666476e0 9.999857e-1 8.6943054e0 8.6943054e0
2.2499806e0 9.999857e-1 9.062355e0 9.062355e0
2.3333136e0 9.999857e-1 9.4442947e0 9.4442947e0
2.4166466e0 9.999857e-1 9.8401291e0 9.8401291e0
2.4999796e0 9.999857e-1 1.02498459e1 1.02498459e1

-2.5e0 1.0833186e0 1.05902191e1 1.05902191e1
-2.416667e0 1.0833186e0 1.01804993e1 1.01804993e1
-2.333334e0 1.0833186e0 9.784668e0 9.784668e0
-2.250001e0 1.0833186e0 9.4027267e0 9.4027267e0
-2.1666681e0 1.0833186e0 9.0346725e0 9.0346725e0
-2.0833351e0 1.0833186e0 8.6805008e0 8.6805008e0
-2.0000021e0 1.0833186e0 8.3402252e0 8.3402252e0
-1.9166692e0 1.0833186e0 8.0138382e0 8.0138382e0
-1.8333362e0 1.0833186e0 7.7013397e0 7.7013397e0
-1.7500032e0 1.0833186e0 7.4027298e0 7.4027298e0
-1.66667e0 1.0833186e0 7.1180084e0 7.1180084e0
-1.5833371e0 1.0833186e0 6.8471756e0 6.8471756e0
-1.5000041e0 1.0833186e0 6.5902328e0 6.5902328e0
-1.4166711e0 1.0833186e0 6.3471786e0 6.3471786e0
-1.3333382e0 1.0833186e0 6.1180115e0 6.1180115e0
-1.250005e0 1.0833186e0 5.9027298e0 5.9027298e0
-1.166672e0 1.0833186e0 5.7013428e0 5.7013428e0
-1.0833391e0 1.0833186e0 5.5138428e0 5.5138428e0
-1.0000061e0 1.0833186e0 5.3402313e0 5.3402313e0
-9.166731e-1 1.0833186e0 5.1805087e0 5.1805087e0
-8.333401e-1 1.0833186e0 5.034675e0 5.034675e0
-7.500072e-1 1.0833186e0 4.9027298e0 4.9027298e0
-6.666742e-1 1.0833186e0 4.7846736e0 4.7846736e0
-5.833412e-1 1.0833186e0 4.6805061e0 4.6805061e0
-5.000082e-1 1.0833186e0 4.5902274e0 4.5902274e0
-4.166753e-1 1.0833186e0 4.5138374e0 4.5138374e0
-3.333421e-1 1.0833186e0 4.451336e0 4.451336e0
-2.500092e-1 1.0833186e0 4.4027237e0 4.4027237e0
-1.666762e-1 1.0833186e0 4.368e0 4.368e0
-8.33432e-2 1.0833186e0 4.347165e0 4.347165e0
-1.02e-5 1.0833186e0 4.3402191e0 4.3402191e0
8.33228e-2 1.0833186e0 4.3471617e0 4.3471617e0
1.666557e-1 1.0833186e0 4.3679932e0 4.3679932e0
2.499887e-1 1.0833186e0 4.4027135e0 4.4027135e0
3.333217e-1 1.0833186e0 4.4513225e0 4.4513225e0
4.166548e-1 1.0833186e0 4.5138203e0 4.5138203e0
4.999878e-1 1.0833186e0 4.5902069e0 4.5902069e0
5.833208e-1 1.0833186e0 4.6804822e0 4.6804822e0
6.666537e-1 1.0833186e0 4.7846463e0 4.7846463e0
7.499867e-1 1.0833186e0 4.9026991e0 4.9026991e0
8.333197e-1 1.0833186e0 5.0346408e0 5.0346408e0
9.166527e-1 1.0833186e0 5.1804712e0 5.1804712e0
9.999857e-1 1.0833186e0 5.3401904e0 5.3401904e0
1.0833186e0 1.0833186e0 5.5138e0 5.5138e0
1.1666516e0 1.0833186e0 5.7012955e0 5.7012955e0
1.2499846e0 1.0833186e0 5.902681e0 5.902681e0
1.3333177e0 1.0833186e0 6.117955e0 6.117955e0
1.4166507e0 1.0833186e0 6.3471176e0 6.3471176e0
1.4999837e0 1.0833186e0 6.5901688e0 6.5901688e0
1.5833167e0 1.0833186e0 6.8471085e0 6.8471085e0
1.6666496e0 1.0833186e0 7.1179382e0 7.1179382e0
1.7499826e0 1.0833186e0 7.4026611e0 7.4026611e0
1.8333156e0 1.0833186e0 7.7012665e0 7.7012665e0
1.9166486e0 1.0833186e0 8.0137619e0 8.0137619e0
1.9999815e0 1.0833186e0 8.3401459e0 8.3401459e0
2.0833145e0 1.0833186e0 8.6804184e0 8.6804184e0
2.1666476e0 1.0833186e0 9.0345795e0 9.0345795e0
2.2499806e0 1.0833186e0 9.4026291e0 9.4026291e0
2.3333136e0 1.0833186e0 9.7845688e0 9.7845688e0
2.4166466e0 1.0833186e0 1.01804031e1 1.01804031e1
2.4999796e0 1.0833186e0 1.059012e1 1.059012e1

-2.5e0 1.1666516e0 1.09443802e1 1.09443802e1
-2.416667e0 1.1666516e0 1.05346603e1 1.05346603e1
-2.333334e0 1.1666516e0 1.0138829e1 1.0138829e1
-2.250001e0 1.1666516e0 9.7568878e0 9.7568878e0
-2.1666681e0 1.1666516e0 9.3888336e0 9.3888336e0
-2.0833351e0 1.1666516e0 9.0346619e0 9.0346619e0
-2.0000021e0 1.1666516e0 8.6943863e0 8.6943863e0
-1.9166692e0 1.1666516e0 8.3679993e0 8.3679993e0
-1.8333362e0 1.1666516e0 8.0555008e0 8.0555008e0
-1.7500032e0 1.1666516e0 7.7568909e0 7.7568909e0
-1.66667e0 1.1666516e0 7.4721695e0 7.4721695e0
-1.5833371e0 1.1666516e0 7.2013367e0 7.2013367e0
-1.5000041e0 1.1666516e0 6.9443939e0 6.9443939e0
-1.4166711e0 1.1666516e0 6.7013397e0 6.7013397e0
-1.3333382e0 1.1666516e0 6.4721725e0 6.4721725e0
-1.250005e0 1.1666516e0 6.2568909e0 6.2568909e0
-1.166672e0 1.1666516e0 6.0555038e0 6.0555038e0
-1.0833391e0 1.1666516e0 5.8680038e0 5.8680038e0
-1.0000061e0 1.1666516e0 5.6943924e0 5.6943924e0
-9.166731e-1 1.1666516e0 5.5346698e0 5.5346698e0
-8.333401e-1 1.1666516e0 5.388836e0 5.388836e0
-7.500072e-1 1.1666516e0 5.2568909e0 5.2568909e0
-6.666742e-1 1.1666516e0 5.1388347e0 5.1388347e0
-5.833412e-1 1.1666516e0 5.0346672e0 5.0346672e0
-5.000082e-1 1.1666516e0 4.9443884e0 4.9443884e0
-4.166753e-1 1.1666516e0 4.8679985e0 4.8679985e0
-3.333421e-1 1.1666516e0 4.8054971e0 4.8054971e0
-2.500092e-1 1.1666516e0 4.7568848e0 4.7568848e0
-1.666762e-1 1.1666516e0 4.7221611e0 4.7221611e0
-8.33432e-2 1.1666516e0 4.7013261e0 4.7013261e0
-1.02e-5 1.1666516e0 4.6943802e0 4.6943802e0
8.33228e-2 1.1666516e0 4.7013228e0 4.7013228e0
1.666557e-1 1.1666516e0 4.7221542e0 4.7221542e0
2.499887e-1 1.1666516e0 4.7568745e0 4.7568745e0
3.333217e-1 1.1666516e0 4.8054836e0 4.8054836e0
4.166548e-1 1.1666516e0 4.8679814e0 4.8679814e0
4.999878e-1 1.1666516e0 4.944368e0 4.944368e0
5.833208e-1 1.1666516e0 5.0346432e0 5.0346432e0
6.666537e-1 1.1666516e0 5.1388074e0 5.1388074e0
7.499867e-1 1.1666516e0 5.2568602e0 5.2568602e0
8.333197e-1 1.1666516e0 5.3888019e0 5.3888019e0
9.166527e-1 1.1666516e0 5.5346323e0 5.5346323e0
9.999857e-1 1.1666516e0 5.6943515e0 5.6943515e0
1.0833186e0 1.1666516e0 5.8679611e0 5.8679611e0
1.1666516e0 1.1666516e0 6.0554565e0 6.0554565e0
1.2499846e0 1.1666516e0 6.256842e0 6.256842e0
1.3333177e0 1.1666516e0 6.4721161e0 6.4721161e0
1.4166507e0 1.1666516e0 6.7012787e0 6.7012787e0
1.4999837e0 1.1666516e0 6.9443298e0 6.9443298e0
1.5833167e0 1.1666516e0 7.2012695e0 7.2012695e0
1.6666496e0 1.1666516e0 7.4720993e0 7.4720993e0
1.7499826e0 1.1666516e0 7.7568222e0 7.7568222e0
1.8333156e0 1.1666516e0 8.0554276e0 8.0554276e0
1.9166486e0 1.1666516e0 8.367923e0 8.367923e0
1.9999815e0 1.1666516e0 8.694307e0 8.694307e0
2.0833145e0 1.1666516e0 9.0345795e0 9.0345795e0
2.1666476e0 1.1666516e0 9.3887405e0 9.3887405e0
2.2499806e0 1.1666516e0 9.7567902e0 9.7567902e0
2.3333136e0 1.1666516e0 1.01387299e1 1.01387299e1
2.4166466e0 1.1666516e0 1.05345642e1 1.05345642e1
2.4999796e0 1.1666516e0 1.0944281e1 1.0944281e1

-2.5e0 1.2499846e0 1.13124313e1 1.13124313e1
-2.416667e0 1.2499846e0 1.09027115e1 1.09027115e1
-2.333334e0 1.2499846e0 1.05068802e1 1.05068802e1
-2.250001e0 1.2499846e0 1.0124939e1 1.0124939e1
-2.1666681e0 1.2499846e0 9.7568848e0 9.7568848e0
-2.0833351e0 1.2499846e0 9.402713e0 9.402713e0
-2.0000021e0 1.2499846e0 9.0624374e0 9.0624374e0
-1.9166692e0 1.2499846e0 8.7360504e0 8.7360504e0
-1.8333362e0 1.2499846e0 8.423552e0 8.423552e0
-1.7500032e0 1.2499846e0 8.124942e0 8.124942e0
-1.66667e0 1.2499846e0 7.8402206e0 7.8402206e0
-1.5833371e0 1.2499846e0 7.5693878e0 7.5693878e0
-1.5000041e0 1.2499846e0 7.312445e0 7.312445e0
-1.4166711e0 1.2499846e0 7.0693909e0 7.0693909e0
-1.3333382e0 1.2499846e0 6.8402237e0 6.8402237e0
-1.250005e0 1.2499846e0 6.624942e0 6.624942e0
-1.166672e0 1.2499846e0 6.423555e0 6.423555e0
-1.0833391e0 1.2499846e0 6.236055e0 6.236055e0
-1.0000061e0 1.2499846e0 6.0624435e0 6.0624435e0
-9.166731e-1 1.2499846e0 5.902721e0 5.902721e0
-8.333401e-1 1.2499846e0 5.7568872e0 5.7568872e0
-7.500072e-1 1.2499846e0 5.624942e0 5.624942e0
-6.666742e-1 1.2499846e0 5.5068858e0 5.5068858e0
-5.833412e-1 1.2499846e0 5.4027184e0 5.4027184e0
-5.000082e-1 1.2499846e0 5.3124396e0 5.3124396e0
-4.166753e-1 1.2499846e0 5.2360497e0 5.2360497e0
-3.333421e-1 1.2499846e0 5.1735483e0 5.1735483e0
-2.500092e-1 1.2499846e0 5.1249359e0 5.1249359e0
-1.666762e-1 1.2499846e0 5.0902122e0 5.0902122e0
-8.33432e-2 1.2499846e0 5.0693773e0 5.0693773e0
-1.02e-5 1.2499846e0 5.0624313e0 5.0624313e0
8.33228e-2 1.2499846e0 5.069374e0 5.069374e0
1.666557e-1 1.2499846e0 5.0902054e0 5.0902054e0
2.499887e-1 1.2499846e0 5.1249257e0 5.1249257e0
3.333217e-1 1.2499846e0 5.1735347e0 5.1735347e0
4.166548e-1 1.2499846e0 5.2360326e0 5.2360326e0
4.999878e-1 1.2499846e0 5.3124191e0 5.3124191e0
5.833208e-1 1.2499846e0 5.4026944e0 5.4026944e0
6.666537e-1 1.2499846e0 5.5068585e0 5.5068585e0
7.499867e-1 1.2499846e0 5.6249113e0 5.6249113e0
8.333197e-1 1.2499846e0 5.756853e0 5.756853e0
9.166527e-1 1.2499846e0 5.9026834e0 5.9026834e0
9.999857e-1 1.2499846e0 6.0624026e0 6.0624026e0
1.0833186e0 1.2499846e0 6.2360123e0 6.2360123e0
1.1666516e0 1.2499846e0 6.4235077e0 6.4235077e0
1.2499846e0 1.2499846e0 6.6248932e0 6.6248932e0
1.3333177e0 1.2499846e0 6.8401672e0 6.8401672e0
1.4166507e0 1.2499846e0 7.0693298e0 7.0693298e0
1.4999837e0 1.2499846e0 7.312381e0 7.312381e0
1.5833167e0 1.2499846e0 7.5693207e0 7.5693207e0
1.6666496e0 1.2499846e0 7.8401505e0 7.8401505e0
1.7499826e0 1.2499846e0 8.1248734e0 8.1248734e0
1.8333156e0 1.2499846e0 8.4234787e0 8.4234787e0
1.9166486e0 1.2499846e0 8.7359741e0 8.7359741e0
1.9999815e0 1.2499846e0 9.0623581e0 9.0623581e0
2.0833145e0 1.2499846e0 9.4026306e0 9.4026306e0
2.1666476e0 1.2499846e0 9.7567917e0 9.7567917e0
2.2499806e0 1.2499846e0 1.01248413e1 1.01248413e1
2.3333136e0 1.2499846e0 1.0506781e1 1.0506781e1
2.4166466e0 1.2499846e0 1.09026154e1 1.09026154e1
2.4999796e0 1.2499846e0 1.13123322e1 1.13123322e1

-2.5e0 1.3333177e0 1.1694371e1 1.1694371e1
-2.416667e0 1.3333177e0 1.12846512e1 1.12846512e1
-2.333334e0 1.3333177e0 1.08888199e1 1.08888199e1
-2.250001e0 1.3333177e0 1.05068787e1 1.05068787e1
-2.1666681e0 1.3333177e0 1.01388245e1 1.01388245e1
-2.0833351e0 1.3333177e0 9.7846527e0 9.7846527e0
-2.0000021e0 1.3333177e0 9.4443771e0 9.4443771e0
-1.9166692e0 1.3333177e0 9.1179901e0 9.1179901e0
-1.8333362e0 1.3333177e0 8.8054916e0 8.8054916e0
-1.7500032e0 1.3333177e0 8.5068817e0 8.5068817e0
-1.66667e0 1.3333177e0 8.2221603e0 8.2221603e0
-1.5833371e0 1.3333177e0 7.9513275e0 7.9513275e0
-1.5000041e0 1.3333177e0 7.6943848e0 7.6943848e0
-1.4166711e0 1.3333177e0 7.4513306e0 7.4513306e0
-1.3333382e0 1.3333177e0 7.2221634e0 7.2221634e0
-1.250005e0 1.3333177e0 7.0068817e0 7.0068817e0
-1.166672e0 1.3333177e0 6.8054947e0 6.8054947e0
-1.0833391e0 1.3333177e0 6.6179947e0 6.6179947e0
-1.0000061e0 1.3333177e0 6.4443832e0 6.4443832e0
-9.166731e-1 1.3333177e0 6.2846606e0 6.2846606e0
-8.333401e-1 1.3333177e0 6.1388269e0 6.1388269e0
-7.500072e-1 1.3333177e0 6.0068817e0 6.0068817e0
-6.666742e-1 1.3333177e0 5.8888255e0 5.8888255e0
-5.833412e-1 1.3333177e0 5.784658e0 5.784658e0
-5.000082e-1 1.3333177e0 5.6943793e0 5.6943793e0
-4.166753e-1 1.3333177e0 5.6179893e0 5.6179893e0
-3.333421e-1 1.3333177e0 5.555488e0 5.555488e0
-2.500092e-1 1.3333177e0 5.5068756e0 5.5068756e0
-1.666762e-1 1.3333177e0 5.472152e0 5.472152e0
-8.33432e-2 1.3333177e0 5.451317e0 5.451317e0
-1.02e-5 1.3333177e0 5.444371e0 5.444371e0
8.33228e-2 1.3333177e0 5.4513136e0 5.4513136e0
1.666557e-1 1.3333177e0 5.4721451e0 5.4721451e0
2.499887e-1 1.3333177e0 5.5068654e0 5.5068654e0
3.333217e-1 1.3333177e0 5.5554744e0 5.5554744e0
4.166548e-1 1.3333177e0 5.6179723e0 5.6179723e0
4.999878e-1 1.3333177e0 5.6943588e0 5.6943588e0
5.833208e-1 1.3333177e0 5.7846341e0 5.7846341e0
6.666537e-1 1.3333177e0 5.8887982e0 5.8887982e0
7.499867e-1 1.3333177e0 6.006851e0 6.006851e0
8.333197e-1 1.3333177e0 6.1387927e0 6.1387927e0
9.166527e-1 1.3333177e0 6.2846231e0 6.2846231e0
9.999857e-1 1.3333177e0 6.4443423e0 6.4443423e0
1.0833186e0 1.3333177e0 6.617952e0 6.617952e0
1.1666516e0 1.3333177e0 6.8054474e0 6.8054474e0
1.2499846e0 1.3333177e0 7.0068329e0 7.0068329e0
1.3333177e0 1.3333177e0 7.222107e0 7.222107e0
1.4166507e0 1.3333177e0 7.4512695e0 7.4512695e0
1.4999837e0 1.3333177e0 7.6943207e0 7.6943207e0
1.5833167e0 1.3333177e0 7.9512604e0 7.9512604e0
1.6666496e0 1.3333177e0 8.2220901e0 8.2220901e0
1.7499826e0 1.3333177e0 8.506813e0 8.506813e0
1.8333156e0 1.3333177e0 8.8054184e0 8.8054184e0
1.9166486e0 1.3333177e0 9.1179138e0 9.1179138e0
1.9999815e0 1.3333177e0 9.4442978e0 9.4442978e0
2.0833145e0 1.3333177e0 9.7845703e0 9.7845703e0
2.1666476e0 1.3333177e0 1.01387314e1 1.01387314e1
2.2499806e0 1.3333177e0 1.0506781e1 1.0506781e1
2.3333136e0 1.3333177e0 1.08887207e1 1.08887207e1
2.4166466e0 1.3333177e0 1.1284555e1 1.1284555e1
2.4999796e0 1.3333177e0 1.16942719e1 1.16942719e1

-2.5e0 1.4166507e0 1.20901993e1 1.20901993e1
-2.416667e0 1.4166507e0 1.16804794e1 1.16804794e1
-2.333334e0 1.4166507e0 1.12846481e1 1.12846481e1
-2.250001e0 1.4166507e0 1.09027069e1 1.09027069e1
-2.1666681e0 1.4166507e0 1.05346527e1 1.05346527e1
-2.0833351e0 1.4166507e0 1.0180481e1 1.0180481e1
-2.0000021e0 1.4166507e0 9.8402054e0 9.8402054e0
-1.9166692e0 1.4166507e0 9.5138184e0 9.5138184e0
-1.8333362e0 1.4166507e0 9.2013199e0 9.2013199e0
-1.7500032e0 1.4166507e0 8.90271e0 8.90271e0
-1.66667e0 1.4166507e0 8.6179886e0 8.6179886e0
-1.5833371e0 1.4166507e0 8.3471558e0 8.3471558e0
-1.5000041e0 1.4166507e0 8.090213e0 8.090213e0
-1.4166711e0 1.4166507e0 7.8471588e0 7.8471588e0
-1.3333382e0 1.4166507e0 7.6179916e0 7.6179916e0
-1.250005e0 1.4166507e0 7.40271e0 7.40271e0
-1.166672e0 1.4166507e0 7.201323e0 7.201323e0
-1.0833391e0 1.4166507e0 7.013823e0 7.013823e0
-1.0000061e0 1.4166507e0 6.8402115e0 6.8402115e0
-9.166731e-1 1.4166507e0 6.6804889e0 6.6804889e0
-8.333401e-1 1.4166507e0 6.5346552e0 6.5346552e0
-7.500072e-1 1.4166507e0 6.40271e0 6.40271e0
-6.666742e-1 1.4166507e0 6.2846538e0 6.2846538e0
-5.833412e-1 1.4166507e0 6.1804863e0 6.1804863e0
-5.000082e-1 1.4166507e0 6.0902075e0 6.0902075e0
-4.166753e-1 1.4166507e0 6.0138176e0 6.0138176e0
-3.333421e-1 1.4166507e0 5.9513162e0 5.9513162e0
-2.500092e-1 1.4166507e0 5.9027039e0 5.9027039e0
-1.666762e-1 1.4166507e0 5.8679802e0 5.8679802e0
-8.33432e-2 1.4166507e0 5.8471452e0 5.8471452e0
-1.02e-5 1.4166507e0 5.8401993e0 5.8401993e0
8.33228e-2 1.4166507e0 5.8471419e0 5.8471419e0
1.666557e-1 1.4166507e0 5.8679733e0 5.8679733e0
2.499887e-1 1.4166507e0 5.9026936e0 5.9026936e0
3.333217e-1 1.4166507e0 5.9513026e0 5.9513026e0
4.166548e-1 1.4166507e0 6.0138005e0 6.0138005e0
4.999878e-1 1.4166507e0 6.090187e0 6.090187e0
5.833208e-1 1.4166507e0 6.1804623e0 6.1804623e0
6.666537e-1 1.4166507e0 6.2846265e0 6.2846265e0
7.499867e-1 1.4166507e0 6.4026793e0 6.4026793e0
8.333197e-1 1.4166507e0 6.534621e0 6.534621e0
9.166527e-1 1.4166507e0 6.6804514e0 6.6804514e0
9.999857e-1 1.4166507e0 6.8401706e0 6.8401706e0
1.0833186e0 1.4166507e0 7.0137802e0 7.0137802e0
1.1666516e0 1.4166507e0 7.2012756e0 7.2012756e0
1.2499846e0 1.4166507e0 7.4026611e0 7.4026611e0
1.3333177e0 1.4166507e0 7.6179352e0 7.6179352e0
1.4166507e0 1.4166507e0 7.8470978e0 7.8470978e0
1.4999837e0 1.4166507e0 8.090149e0 8.090149e0
1.5833167e0 1.4166507e0 8.3470886e0 8.3470886e0
1.6666496e0 1.4166507e0 8.6179184e0 8.6179184e0
1.7499826e0 1.4166507e0 8.9026413e0 8.9026413e0
1.8333156e0 1.4166507e0 9.2012466e0 9.2012466e0
1.9166486e0 1.4166507e0 9.513742e0 9.513742e0
1.9999815e0 1.4166507e0 9.840126e0 9.840126e0
2.0833145e0 1.4166507e0 1.01803986e1 1.01803986e1
2.1666476e0 1.4166507e0 1.05345596e1 1.05345596e1
2.2499806e0 1.4166507e0 1.09026093e1 1.09026093e1
2.3333136e0 1.4166507e0 1.1284549e1 1.1284549e1
2.4166466e0 1.4166507e0 1.16803833e1 1.16803833e1
2.4999796e0 1.4166507e0 1.20901001e1 1.20901001e1

-2.5e0 1.4999837e0 1.24999161e1 1.24999161e1
-2.416667e0 1.4999837e0 1.20901962e1 1.20901962e1
-2.333334e0 1.4999837e0 1.1694365e1 1.1694365e1
-2.250001e0 1.4999837e0 1.13124237e1 1.13124237e1
-2.1666681e0 1.4999837e0 1.09443695e1 1.09443695e1
-2.0833351e0 1.4999837e0 1.05901978e1 1.05901978e1
-2.0000021e0 1.4999837e0 1.02499222e1 1.02499222e1
-1.9166692e0 1.4999837e0 9.9235352e0 9.9235352e0
-1.8333362e0 1.4999837e0 9.6110367e0 9.6110367e0
-1.7500032e0 1.4999837e0 9.3124268e0 9.3124268e0
-1.66667e0 1.4999837e0 9.0277054e0 9.0277054e0
-1.5833371e0 1.4999837e0 8.7568726e0 8.7568726e0
-1.5000041e0 1.4999837e0 8.4999298e0 8.4999298e0
-1.4166711e0 1.4999837e0 8.2568756e0 8.2568756e0
-1.3333382e0 1.4999837e0 8.0277084e0 8.0277084e0
-1.250005e0 1.4999837e0 7.8124268e0 7.8124268e0
-1.166672e0 1.4999837e0 7.6110397e0 7.6110397e0
-1.0833391e0 1.4999837e0 7.4235397e0 7.4235397e0
-1.0000061e0 1.4999837e0 7.2499283e0 7.2499283e0
-9.166731e-1 1.4999837e0 7.0902057e0 7.0902057e0
-8.333401e-1 1.4999837e0 6.944372e0 6.944372e0
-7.500072e-1 1.4999837e0 6.8124268e0 6.8124268e0
-6.666742e-1 1.4999837e0 6.6943706e0 6.6943706e0
-5.833412e-1 1.4999837e0 6.5902031e0 6.5902031e0
-5.000082e-1 1.4999837e0 6.4999243e0 6.4999243e0
-4.166753e-1 1.4999837e0 6.4235344e0 6.4235344e0
-3.333421e-1 1.4999837e0 6.361033e0 6.361033e0
-2.500092e-1 1.4999837e0 6.3124207e0 6.3124207e0
-1.666762e-1 1.4999837e0 6.277697e0 6.277697e0
-8.33432e-2 1.4999837e0 6.256862e0 6.256862e0
-1.02e-5 1.4999837e0 6.2499161e0 6.2499161e0
8.33228e-2 1.4999837e0 6.2568587e0 6.2568587e0
1.666557e-1 1.4999837e0 6.2776901e0 6.2776901e0
2.499887e-1 1.4999837e0 6.3124104e0 6.3124104e0
3.333217e-1 1.4999837e0 6.3610194e0 6.3610194e0
4.166548e-1 1.4999837e0 6.4235173e0 6.4235173e0
4.999878e-1 1.4999837e0 6.4999039e0 6.4999039e0
5.833208e-1 1.4999837e0 6.5901791e0 6.5901791e0
6.666537e-1 1.4999837e0 6.6943433e0 6.6943433e0
7.499867e-1 1.4999837e0 6.8123961e0 6.8123961e0
8.333197e-1 1.4999837e0 6.9443378e0 6.9443378e0
9.166527e-1 1.4999837e0 7.0901682e0 7.0901682e0
9.999857e-1 1.4999837e0 7.2498874e0 7.2498874e0
1.0833186e0 1.4999837e0 7.423497e0 7.423497e0
1.1666516e0 1.4999837e0 7.6109924e0 7.6109924e0
1.2499846e0 1.4999837e0 7.812378e0 7.812378e0
1.3333177e0 1.4999837e0 8.027652e0 8.027652e0
1.4166507e0 1.4999837e0 8.2568146e0 8.2568146e0
1.4999837e0 1.4999837e0 8.4998657e0 8.4998657e0
1.5833167e0 1.4999837e0 8.7568054e0 8.7568054e0
1.6666496e0 1.4999837e0 9.0276352e0 9.0276352e0
1.7499826e0 1.4999837e0 9.3123581e0 9.3123581e0
1.8333156e0 1.4999837e0 9.6109634e0 9.6109634e0
1.9166486e0 1.4999837e0 9.9234589e0 9.9234589e0
1.9999815e0 1.4999837e0 1.02498428e1 1.02498428e1
2.0833145e0 1.4999837e0 1.05901154e1 1.05901154e1
2.1666476e0 1.4999837e0 1.09442764e1 1.09442764e1
2.2499806e0 1.4999837e0 1.1312326e1 1.1312326e1
2.3333136e0 1.4999837e0 1.16942657e1 1.16942657e1
2.4166466e0 1.4999837e0 1.20901001e1 1.20901001e1
2.4999796e0 1.4999837e0 1.24998169e1 1.24998169e1

-2.5e0 1.5833167e0 1.29235214e1 1.29235214e1
-2.416667e0 1.5833167e0 1.25138016e1 1.25138016e1
-2.333334e0 1.5833167e0 1.21179703e1 1.21179703e1
-2.250001e0 1.5833167e0 1.1736029e1 1.1736029e1
-2.1666681e0 1.5833167e0 1.13679749e1 1.13679749e1
-2.0833351e0 1.5833167e0 1.10138031e1 1.10138031e1
-2.0000021e0 1.5833167e0 1.06735275e1 1.06735275e1
-1.9166692e0 1.5833167e0 1.03471405e1 1.03471405e1
-1.8333362e0 1.5833167e0 1.0034642e1 1.0034642e1
-1.7500032e0 1.5833167e0 9.7360321e0 9.7360321e0
-1.66667e0 1.5833167e0 9.4513107e0 9.4513107e0
-1.5833371e0 1.5833167e0 9.1804779e0 9.1804779e0
-1.5000041e0 1.5833167e0 8.9235352e0 8.9235352e0
-1.4166711e0 1.5833167e0 8.680481e0 8.680481e0
-1.3333382e0 1.5833167e0 8.4513138e0 8.4513138e0
-1.250005e0 1.5833167e0 8.2360321e0 8.2360321e0
-1.166672e0 1.5833167e0 8.0346451e0 8.0346451e0
-1.0833391e0 1.5833167e0 7.8471451e0 7.8471451e0
-1.0000061e0 1.5833167e0 7.6735336e0 7.6735336e0
-9.166731e-1 1.5833167e0 7.513811e0 7.513811e0
-8.333401e-1 1.5833167e0 7.3679773e0 7.3679773e0
-7.500072e-1 1.5833167e0 7.2360321e0 7.2360321e0
-6.666742e-1 1.5833167e0 7.1179759e0 7.1179759e0
-5.833412e-1 1.5833167e0 7.0138084e0 7.0138084e0
-5.000082e-1 1.5833167e0 6.9235297e0 6.9235297e0
-4.166753e-1 1.5833167e0 6.8471397e0 6.8471397e0
-3.333421e-1 1.5833167e0 6.7846384e0 6.7846384e0
-2.500092e-1 1.5833167e0 6.736026e0 6.736026e0
-1.666762e-1 1.5833167e0 6.7013023e0 6.7013023e0
-8.33432e-2 1.5833167e0 6.6804674e0 6.6804674e0
-1.02e-5 1.5833167e0 6.6735214e0 6.6735214e0
8.33228e-2 1.5833167e0 6.680464e0 6.680464e0
1.666557e-1 1.5833167e0 6.7012955e0 6.7012955e0
2.499887e-1 1.5833167e0 6.7360158e0 6.7360158e0
3.333217e-1 1.5833167e0 6.7846248e0 6.7846248e0
4.166548e-1 1.5833167e0 6.8471227e0 6.8471227e0
4.999878e-1 1.5833167e0 6.9235092e0 6.9235092e0
5.833208e-1 1.5833167e0 7.0137845e0 7.0137845e0
6.666537e-1 1.5833167e0 7.1179486e0 7.1179486e0
7.499867e-1 1.5833167e0 7.2360014e0 7.2360014e0
8.333197e-1 1.5833167e0 7.3679431e0 7.3679431e0
9.166527e-1 1.5833167e0 7.5137735e0 7.5137735e0
9.999857e-1 1.5833167e0 7.6734927e0 7.6734927e0
1.0833186e0 1.5833167e0 7.8471024e0 7.8471024e0
1.1666516e0 1.5833167e0 8.0345978e0 8.0345978e0
1.2499846e0 1.5833167e0 8.2359833e0 8.2359833e0
1.3333177e0 1.5833167e0 8.4512573e0 8.4512573e0
1.4166507e0 1.5833167e0 8.6804199e0 8.6804199e0
1.4999837e0 1.5833167e0 8.923471e0 8.923471e0
1.5833167e0 1.5833167e0 9.1804108e0 9.1804108e0
1.6666496e0 1.5833167e0 9.4512405e0 9.4512405e0
1.7499826e0 1.5833167e0 9.7359634e0 9.7359634e0
1.8333156e0 1.5833167e0 1.00345688e1 1.00345688e1
1.9166486e0 1.5833167e0 1.03470642e1 1.03470642e1
1.9999815e0 1.5833167e0 1.06734482e1 1.06734482e1
2.0833145e0 1.5833167e0 1.10137207e1 1.10137207e1
2.1666476e0 1.5833167e0 1.13678818e1 1.13678818e1
2.2499806e0 1.5833167e0 1.17359314e1 1.17359314e1
2.3333136e0 1.5833167e0 1.21178711e1 1.21178711e1
2.4166466e0 1.5833167e0 1.25137054e1 1.25137054e1
2.4999796e0 1.5833167e0 1.29234222e1 1.29234222e1

-2.5e0 1.6666496e0 1.33610168e1 1.33610168e1
-2.416667e0 1.6666496e0 1.2951297e1 1.2951297e1
-2.333334e0 1.6666496e0 1.25554657e1 1.25554657e1
-2.250001e0 1.6666496e0 1.21735245e1 1.21735245e1
-2.1666681e0 1.6666496e0 1.18054703e1 1.18054703e1
-2.0833351e0 1.6666496e0 1.14512985e1 1.14512985e1
-2.0000021e0 1.6666496e0 1.1111023e1 1.1111023e1
-1.9166692e0 1.6666496e0 1.0784636e1 1.0784636e1
-1.8333362e0 1.6666496e0 1.04721375e1 1.04721375e1
-1.7500032e0 1.6666496e0 1.01735275e1 1.01735275e1
-1.66667e0 1.6666496e0 9.8888062e0 9.8888062e0
-1.5833371e0 1.6666496e0 9.6179733e0 9.6179733e0
-1.5000041e0 1.6666496e0 9.3610306e0 9.3610306e0
-1.4166711e0 1.6666496e0 9.1179764e0 9.1179764e0
-1.3333382e0 1.6666496e0 8.8888092e0 8.8888092e0
-1.250005e0 1.6666496e0 8.6735275e0 8.6735275e0
-1.166672e0 1.6666496e0 8.4721405e0 8.4721405e0
-1.0833391e0 1.6666496e0 8.2846405e0 8.2846405e0
-1.0000061e0 1.6666496e0 8.111029e0 8.111029e0
-9.166731e-1 1.6666496e0 7.9513065e0 7.9513065e0
-8.333401e-1 1.6666496e0 7.8054727e0 7.8054727e0
-7.500072e-1 1.6666496e0 7.6735275e0 7.6735275e0
-6.666742e-1 1.6666496e0 7.5554713e0 7.5554713e0
-5.833412e-1 1.6666496e0 7.4513039e0 7.4513039e0
-5.000082e-1 1.6666496e0 7.3610251e0 7.3610251e0
-4.166753e-1 1.6666496e0 7.2846352e0 7.2846352e0
-3.333421e-1 1.6666496e0 7.2221338e0 7.2221338e0
-2.500092e-1 1.6666496e0 7.1735214e0 7.1735214e0
-1.666762e-1 1.6666496e0 7.1387978e0 7.1387978e0
-8.33432e-2 1.6666496e0 7.1179628e0 7.1179628e0
-1.02e-5 1.6666496e0 7.1110168e0 7.1110168e0
8.33228e-2 1.6666496e0 7.1179594e0 7.1179594e0
1.666557e-1 1.6666496e0 7.1387909e0 7.1387909e0
2.499887e-1 1.6666496e0 7.1735112e0 7.1735112e0
3.333217e-1 1.6666496e0 7.2221202e0 7.2221202e0
4.166548e-1 1.6666496e0 7.284618e0 7.284618e0
4.999878e-1 1.6666496e0 7.3610046e0 7.3610046e0
5.833208e-1 1.6666496e0 7.4512799e0 7.4512799e0
6.666537e-1 1.6666496e0 7.555444e0 7.555444e0
7.499867e-1 1.6666496e0 7.6734969e0 7.6734969e0
8.333197e-1 1.6666496e0 7.8054385e0 7.8054385e0
9.166527e-1 1.6666496e0 7.9512689e0 7.9512689e0
9.999857e-1 1.6666496e0 8.1109882e0 8.1109882e0
1.0833186e0 1.6666496e0 8.2845978e0 8.2845978e0
1.1666516e0 1.6666496e0 8.4720932e0 8.4720932e0
1.2499846e0 1.6666496e0 8.6734787e0 8.6734787e0
1.3333177e0 1.6666496e0 8.8887527e0 8.8887527e0
1.4166507e0 1.6666496e0 9.1179153e0 9.1179153e0
1.4999837e0 1.6666496e0 9.3609665e0 9.3609665e0
1.5833167e0 1.6666496e0 9.6179062e0 9.6179062e0
1.6666496e0 1.6666496e0 9.888736e0 9.888736e0
1.7499826e0 1.6666496e0 1.01734589e1 1.01734589e1
1.8333156e0 1.6666496e0 1.04720642e1 1.04720642e1
1.9166486e0 1.6666496e0 1.07845596e1 1.07845596e1
1.9999815e0 1.6666496e0 1.11109436e1 1.11109436e1
2.0833145e0 1.6666496e0 1.14512161e1 1.14512161e1
2.1666476e0 1.6666496e0 1.18053772e1 1.18053772e1
2.2499806e0 1.6666496e0 1.21734268e1 1.21734268e1
2.3333136e0 1.6666496e0 1.25553665e1 1.25553665e1
2.4166466e0 1.6666496e0 1.29512009e1 1.29512009e1
2.4999796e0 1.6666496e0 1.33609177e1 1.33609177e1

-2.5e0 1.7499826e0 1.38124084e1 1.38124084e1
-2.416667e0 1.7499826e0 1.34026886e1 1.34026886e1
-2.333334e0 1.7499826e0 1.30068573e1 1.30068573e1
-2.250001e0 1.7499826e0 1.26249161e1 1.26249161e1
-2.1666681e0 1.7499826e0 1.22568619e1 1.22568619e1
-2.0833351e0 1.7499826e0 1.19026901e1 1.19026901e1
-2.0000021e0 1.7499826e0 1.15624146e1 1.15624146e1
-1.9166692e0 1.7499826e0 1.12360275e1 1.12360275e1
-1.8333362e0 1.7499826e0 1.0923529e1 1.0923529e1
-1.7500032e0 1.7499826e0 1.06249191e1 1.06249191e1
-1.66667e0 1.7499826e0 1.03401978e1 1.03401978e1
-1.5833371e0 1.7499826e0 1.0069365e1 1.0069365e1
-1.5000041e0 1.7499826e0 9.8124222e0 9.8124222e0
-1.4166711e0 1.7499826e0 9.569368e0 9.569368e0
-1.3333382e0 1.7499826e0 9.3402008e0 9.3402008e0
-1.250005e0 1.7499826e0 9.1249191e0 9.1249191e0
-1.166672e0 1.7499826e0 8.9235321e0 8.9235321e0
-1.0833391e0 1.7499826e0 8.7360321e0 8.7360321e0
-1.0000061e0 1.7499826e0 8.5624207e0 8.5624207e0
-9.166731e-1 1.7499826e0 8.402698e0 8.402698e0
-8.333401e-1 1.7499826e0 8.2568643e0 8.2568643e0
-7.500072e-1 1.7499826e0 8.1249191e0 8.1249191e0
-6.666742e-1 1.7499826e0 8.006863e0 8.006863e0
-5.833412e-1 1.7499826e0 7.9026955e0 7.9026955e0
-5.000082e-1 1.7499826e0 7.8124167e0 7.8124167e0
-4.166753e-1 1.7499826e0 7.7360268e0 7.7360268e0
-3.333421e-1 1.7499826e0 7.6735254e0 7.6735254e0
-2.500092e-1 1.7499826e0 7.624913e0 7.624913e0
-1.666762e-1 1.7499826e0 7.5901894e0 7.5901894e0
-8.33432e-2 1.7499826e0 7.5693544e0 7.5693544e0
-1.02e-5 1.7499826e0 7.5624084e0 7.5624084e0
8.33228e-2 1.7499826e0 7.569351e0 7.569351e0
1.666557e-1 1.7499826e0 7.5901825e0 7.5901825e0
2.499887e-1 1.7499826e0 7.6249028e0 7.6249028e0
3.333217e-1 1.7499826e0 7.6735118e0 7.6735118e0
4.166548e-1 1.7499826e0 7.7360097e0 7.7360097e0
4.999878e-1 1.7499826e0 7.8123962e0 7.8123962e0
5.833208e-1 1.7499826e0 7.9026715e0 7.9026715e0
6.666537e-1 1.7499826e0 8.0068356e0 8.0068356e0
7.499867e-1 1.7499826e0 8.1248885e0 8.1248885e0
8.333197e-1 1.7499826e0 8.2568301e0 8.2568301e0
9.166527e-1 1.7499826e0 8.4026605e0 8.4026605e0
9.999857e-1 1.7499826e0 8.5623798e0 8.5623798e0
1.0833186e0 1.7499826e0 8.7359894e0 8.7359894e0
1.1666516e0 1.7499826e0 8.9234848e0 8.9234848e0
1.2499846e0 1.7499826e0 9.1248703e0 9.1248703e0
1.3333177e0 1.7499826e0 9.3401443e0 9.3401443e0
1.4166507e0 1.7499826e0 9.569307e0 9.569307e0
1.4999837e0 1.7499826e0 9.8123581e0 9.8123581e0
1.5833167e0 1.7499826e0 1.00692978e1 1.00692978e1
1.6666496e0 1.7499826e0 1.03401276e1 1.03401276e1
1.7499826e0 1.7499826e0 1.06248505e1 1.06248505e1
1.8333156e0 1.7499826e0 1.09234558e1 1.09234558e1
1.9166486e0 1.7499826e0 1.12359512e1 1.12359512e1
1.9999815e0 1.7499826e0 1.15623352e1 1.15623352e1
2.0833145e0 1.7499826e0 1.19026077e1 1.19026077e1
2.1666476e0 1.7499826e0 1.22567688e1 1.22567688e1
2.2499806e0 1.7499826e0 1.26248184e1 1.26248184e1
2.3333136e0 1.7499826e0 1.30067581e1 1.30067581e1
2.4166466e0 1.7499826e0 1.34025925e1 1.34025925e1
2.4999796e0 1.7499826e0 1.38123093e1 1.38123093e1

-2.5e0 1.8333156e0 1.42776794e1 1.42776794e1
-2.416667e0 1.8333156e0 1.38679596e1 1.38679596e1
-2.333334e0 1.8333156e0 1.34721283e1 1.34721283e1
-2.250001e0 1.8333156e0 1.3090187e1 1.3090187e1
-2.1666681e0 1.8333156e0 1.27221329e1 1.27221329e1
-2.0833351e0 1.8333156e0 1.23679611e1 1.23679611e1
-2.0000021e0 1.8333156e0 1.20276855e1 1.20276855e1
-1.9166692e0 1.8333156e0 1.17012985e1 1.17012985e1
-1.8333362e0 1.8333156e0 1.13888e1 1.13888e1
-1.7500032e0 1.8333156e0 1.10901901e1 1.10901901e1
-1.66667e0 1.8333156e0 1.08054688e1 1.08054688e1
-1.5833371e0 1.8333156e0 1.0534636e1 1.0534636e1
-1.5000041e0 1.8333156e0 1.02776932e1 1.02776932e1
-1.4166711e0 1.8333156e0 1.0034639e1 1.0034639e1
-1.3333382e0 1.8333156e0 9.8054718e0 9.8054718e0
-1.250005e0 1.8333156e0 9.5901901e0 9.5901901e0
-1.166672e0 1.8333156e0 9.3888031e0 9.3888031e0
-1.0833391e0 1.8333156e0 9.2013031e0 9.2013031e0
-1.0000061e0 1.8333156e0 9.0276917e0 9.0276917e0
-9.166731e-1 1.8333156e0 8.867969e0 8.867969e0
-8.333401e-1 1.8333156e0 8.7221353e0 8.7221353e0
-7.500072e-1 1.8333156e0 8.5901901e0 8.5901901e0
-6.666742e-1 1.8333156e0 8.472134e0 8.472134e0
-5.833412e-1 1.8333156e0 8.3679665e0 8.3679665e0
-5.000082e-1 1.8333156e0 8.2776877e0 8.2776877e0
-4.166753e-1 1.8333156e0 8.2012978e0 8.2012978e0
-3.333421e-1 1.8333156e0 8.1387964e0 8.1387964e0
-2.500092e-1 1.8333156e0 8.090184e0 8.090184e0
-1.666762e-1 1.8333156e0 8.0554604e0 8.0554604e0
-8.33432e-2 1.8333156e0 8.0346254e0 8.0346254e0
-1.02e-5 1.8333156e0 8.0276794e0 8.0276794e0
8.33228e-2 1.8333156e0 8.034622e0 8.034622e0
1.666557e-1 1.8333156e0 8.0554535e0 8.0554535e0
2.499887e-1 1.8333156e0 8.0901738e0 8.0901738e0
3.333217e-1 1.8333156e0 8.1387828e0 8.1387828e0
4.166548e-1 1.8333156e0 8.2012807e0 8.2012807e0
4.999878e-1 1.8333156e0 8.2776672e0 8.2776672e0
5.833208e-1 1.8333156e0 8.3679425e0 8.3679425e0
6.666537e-1 1.8333156e0 8.4721066e0 8.4721066e0
7.499867e-1 1.8333156e0 8.5901595e0 8.5901595e0
8.333197e-1 1.8333156e0 8.7221011e0 8.7221011e0
9.166527e-1 1.8333156e0 8.8679315e0 8.8679315e0
9.999857e-1 1.8333156e0 9.0276508e0 9.0276508e0
1.0833186e0 1.8333156e0 9.2012604e0 9.2012604e0
1.1666516e0 1.8333156e0 9.3887558e0 9.3887558e0
1.2499846e0 1.8333156e0 9.5901413e0 9.5901413e0
1.3333177e0 1.8333156e0 9.8054153e0 9.8054153e0
1.4166507e0 1.8333156e0 1.0034578e1 1.0034578e1
1.4999837e0 1.8333156e0 1.02776291e1 1.02776291e1
1.5833167e0 1.8333156e0 1.05345688e1 1.05345688e1
1.6666496e0 1.8333156e0 1.08053986e1 1.08053986e1
1.7499826e0 1.8333156e0 1.10901215e1 1.10901215e1
1.8333156e0 1.8333156e0 1.13887268e1 1.13887268e1
1.9166486e0 1.8333156e0 1.17012222e1 1.17012222e1
1.9999815e0 1.8333156e0 1.20276062e1 1.20276062e1
2.0833145e0 1.8333156e0 1.23678787e1 1.23678787e1
2.1666476e0 1.8333156e0 1.27220398e1 1.27220398e1
2.2499806e0 1.8333156e0 1.30900894e1 1.30900894e1
2.3333136e0 1.8333156e0 1.34720291e1 1.34720291e1
2.4166466e0 1.8333156e0 1.38678635e1 1.38678635e1
2.4999796e0 1.8333156e0 1.42775803e1 1.42775803e1

-2.5e0 1.9166486e0 1.47568405e1 1.47568405e1
-2.416667e0 1.9166486e0 1.43471207e1 1.43471207e1
-2.333334e0 1.9166486e0 1.39512894e1 1.39512894e1
-2.250001e0 1.9166486e0 1.35693481e1 1.35693481e1
-2.1666681e0 1.9166486e0 1.3201294e1 1.3201294e1
-2.0833351e0 1.9166486e0 1.28471222e1 1.28471222e1
-2.0000021e0 1.9166486e0 1.25068466e1 1.25068466e1
-1.9166692e0 1.9166486e0 1.21804596e1 1.21804596e1
-1.8333362e0 1.9166486e0 1.18679611e1 1.18679611e1
-1.7500032e0 1.9166486e0 1.15693512e1 1.15693512e1
-1.66667e0 1.9166486e0 1.12846298e1 1.12846298e1
-1.5833371e0 1.9166486e0 1.1013797e1 1.1013797e1
-1.5000041e0 1.9166486e0 1.07568542e1 1.07568542e1
-1.4166711e0 1.9166486e0 1.05138e1 1.05138e1
-1.3333382e0 1.9166486e0 1.02846329e1 1.02846329e1
-1.250005e0 1.9166486e0 1.00693512e1 1.00693512e1
-1.166672e0 1.9166486e0 9.8679642e0 9.8679642e0
-1.0833391e0 1.9166486e0 9.6804642e0 9.6804642e0
-1.0000061e0 1.9166486e0 9.5068527e0 9.5068527e0
-9.166731e-1 1.9166486e0 9.3471301e0 9.3471301e0
-8.333401e-1 1.9166486e0 9.2012964e0 9.2012964e0
-7.500072e-1 1.9166486e0 9.0693512e0 9.0693512e0
-6.666742e-1 1.9166486e0 8.951295e0 8.951295e0
-5.833412e-1 1.9166486e0 8.8471275e0 8.8471275e0
-5.000082e-1 1.9166486e0 8.7568488e0 8.7568488e0
-4.166753e-1 1.9166486e0 8.6804588e0 8.6804588e0
-3.333421e-1 1.9166486e0 8.6179575e0 8.6179575e0
-2.500092e-1 1.9166486e0 8.5693451e0 8.5693451e0
-1.666762e-1 1.9166486e0 8.5346214e0 8.5346214e0
-8.33432e-2 1.9166486e0 8.5137865e0 8.5137865e0
-1.02e-5 1.9166486e0 8.5068405e0 8.5068405e0
8.33228e-2 1.9166486e0 8.5137831e0 8.5137831e0
1.666557e-1 1.9166486e0 8.5346146e0 8.5346146e0
2.499887e-1 1.9166486e0 8.5693349e0 8.5693349e0
3.333217e-1 1.9166486e0 8.6179439e0 8.6179439e0
4.166548e-1 1.9166486e0 8.6804417e0 8.6804417e0
4.999878e-1 1.9166486e0 8.7568283e0 8.7568283e0
5.833208e-1 1.9166486e0 8.8471036e0 8.8471036e0
6.666537e-1 1.9166486e0 8.9512677e0 8.9512677e0
7.499867e-1 1.9166486e0 9.0693205e0 9.0693205e0
8.333197e-1 1.9166486e0 9.2012622e0 9.2012622e0
9.166527e-1 1.9166486e0 9.3470926e0 9.3470926e0
9.999857e-1 1.9166486e0 9.5068118e0 9.5068118e0
1.0833186e0 1.9166486e0 9.6804214e0 9.6804214e0
1.1666516e0 1.9166486e0 9.8679169e0 9.8679169e0
1.2499846e0 1.9166486e0 1.00693024e1 1.00693024e1
1.3333177e0 1.9166486e0 1.02845764e1 1.02845764e1
1.4166507e0 1.9166486e0 1.0513739e1 1.0513739e1
1.4999837e0 1.9166486e0 1.07567902e1 1.07567902e1
1.5833167e0 1.9166486e0 1.10137299e1 1.10137299e1
1.6666496e0 1.9166486e0 1.12845596e1 1.12845596e1
1.7499826e0 1.9166486e0 1.15692825e1 1.15692825e1
1.8333156e0 1.9166486e0 1.18678879e1 1.18678879e1
1.9166486e0 1.9166486e0 1.21803833e1 1.21803833e1
1.9999815e0 1.9166486e0 1.25067673e1 1.25067673e1
2.0833145e0 1.9166486e0 1.28470398e1 1.28470398e1
2.1666476e0 1.9166486e0 1.32012009e1 1.32012009e1
2.2499806e0 1.9166486e0 1.35692505e1 1.35692505e1
2.3333136e0 1.9166486e0 1.39511902e1 1.39511902e1
2.4166466e0 1.9166486e0 1.43470245e1 1.43470245e1
2.4999796e0 1.9166486e0 1.47567413e1 1.47567413e1

-2.5e0 1.9999815e0 1.52498901e1 1.52498901e1
-2.416667e0 1.9999815e0 1.48401703e1 1.48401703e1
-2.333334e0 1.9999815e0 1.4444339e1 1.4444339e1
-2.250001e0 1.9999815e0 1.40623978e1 1.40623978e1
-2.1666681e0 1.9999815e0 1.36943436e1 1.36943436e1
-2.0833351e0 1.9999815e0 1.33401718e1 1.33401718e1
-2.0000021e0 1.9999815e0 1.29998962e1 1.29998962e1
-1.9166692e0 1.9999815e0 1.26735092e1 1.26735092e1
-1.8333362e0 1.9999815e0 1.23610107e1 1.23610107e1
-1.7500032e0 1.9999815e0 1.20624008e1 1.20624008e1
-1.66667e0 1.9999815e0 1.17776794e1 1.17776794e1
-1.5833371e0 1.9999815e0 1.15068466e1 1.15068466e1
-1.5000041e0 1.9999815e0 1.12499039e1 1.12499039e1
-1.4166711e0 1.9999815e0 1.10068497e1 1.10068497e1
-1.3333382e0 1.9999815e0 1.07776825e1 1.07776825e1
-1.250005e0 1.9999815e0 1.05624008e1 1.05624008e1
-1.166672e0 1.9999815e0 1.03610138e1 1.03610138e1
-1.0833391e0 1.9999815e0 1.01735138e1 1.01735138e1
-1.0000061e0 1.9999815e0 9.9999023e0 9.9999023e0
-9.166731e-1 1.9999815e0 9.8401797e0 9.8401797e0
-8.333401e-1 1.9999815e0 9.694346e0 9.694346e0
-7.500072e-1 1.9999815e0 9.5624008e0 9.5624008e0
-6.666742e-1 1.9999815e0 9.4443446e0 9.4443446e0
-5.833412e-1 1.9999815e0 9.3401772e0 9.3401772e0
-5.000082e-1 1.9999815e0 9.2498984e0 9.2498984e0
-4.166753e-1 1.9999815e0 9.1735085e0 9.1735085e0
-3.333421e-1 1.9999815e0 9.1110071e0 9.1110071e0
-2.500092e-1 1.9999815e0 9.0623947e0 9.0623947e0
-1.666762e-1 1.9999815e0 9.027671e0 9.027671e0
-8.33432e-2 1.9999815e0 9.0068361e0 9.0068361e0
-1.02e-5 1.9999815e0 8.9998901e0 8.9998901e0
8.33228e-2 1.9999815e0 9.0068327e0 9.0068327e0
1.666557e-1 1.9999815e0 9.0276642e0 9.0276642e0
2.499887e-1 1.9999815e0 9.0623845e0 9.0623845e0
3.333217e-1 1.9999815e0 9.1109935e0 9.1109935e0
4.166548e-1 1.9999815e0 9.1734914e0 9.1734914e0
4.999878e-1 1.9999815e0 9.249878e0 9.249878e0
5.833208e-1 1.9999815e0 9.3401532e0 9.3401532e0
6.666537e-1 1.9999815e0 9.4443173e0 9.4443173e0
7.499867e-1 1.9999815e0 9.5623701e0 9.5623701e0
8.333197e-1 1.9999815e0 9.6943118e0 9.6943118e0
9.166527e-1 1.9999815e0 9.8401422e0 9.8401422e0
9.999857e-1 1.9999815e0 9.9998615e0 9.9998615e0
1.0833186e0 1.9999815e0 1.0173471e1 1.0173471e1
1.1666516e0 1.9999815e0 1.03609665e1 1.03609665e1
1.2499846e0 1.9999815e0 1.0562352e1 1.0562352e1
1.3333177e0 1.9999815e0 1.0777626e1 1.0777626e1
1.4166507e0 1.9999815e0 1.10067886e1 1.10067886e1
1.4999837e0 1.9999815e0 1.12498398e1 1.12498398e1
1.5833167e0 1.9999815e0 1.15067795e1 1.15067795e1
1.6666496e0 1.9999815e0 1.17776093e1 1.17776093e1
1.7499826e0 1.9999815e0 1.20623322e1 1.20623322e1
1.8333156e0 1.9999815e0 1.23609375e1 1.23609375e1
1.9166486e0 1.9999815e0 1.26734329e1 1.26734329e1
1.9999815e0 1.9999815e0 1.29998169e1 1.29998169e1
2.0833145e0 1.9999815e0 1.33400894e1 1.33400894e1
2.1666476e0 1.9999815e0 1.36942505e1 1.36942505e1
2.2499806e0 1.9999815e0 1.40623001e1 1.40623001e1
2.3333136e0 1.9999815e0 1.44442398e1 1.44442398e1
2.4166466e0 1.9999815e0 1.48400742e1 1.48400742e1
2.4999796e0 1.9999815e0 1.5249791e1 1.5249791e1

-2.5e0 2.0833145e0 1.57568283e1 1.57568283e1
-2.416667e0 2.0833145e0 1.53471085e1 1.53471085e1
-2.333334e0 2.0833145e0 1.49512772e1 1.49512772e1
-2.250001e0 2.0833145e0 1.4569336e1 1.4569336e1
-2.1666681e0 2.0833145e0 1.42012817e1 1.42012817e1
-2.0833351e0 2.0833145e0 1.384711e1 1.384711e1
-2.0000021e0 2.0833145e0 1.35068344e1 1.35068344e1
-1.9166692e0 2.0833145e0 1.31804474e1 1.31804474e1
-1.8333362e0 2.0833145e0 1.28679489e1 1.28679489e1
-1.7500032e0 2.0833145e0 1.2569339e1 1.2569339e1
-1.66667e0 2.0833145e0 1.22846176e1 1.22846176e1
-1.5833371e0 2.0833145e0 1.20137848e1 1.20137848e1
-1.5000041e0 2.0833145e0 1.1756842e1 1.1756842e1
-1.4166711e0 2.0833145e0 1.15137878e1 1.15137878e1
-1.3333382e0 2.0833145e0 1.12846207e1 1.12846207e1
-1.250005e0 2.0833145e0 1.1069339e1 1.1069339e1
-1.166672e0 2.0833145e0 1.0867952e1 1.0867952e1
-1.0833391e0 2.0833145e0 1.0680452e1 1.0680452e1
-1.0000061e0 2.0833145e0 1.05068405e1 1.05068405e1
-9.166731e-1 2.0833145e0 1.03471179e1 1.03471179e1
-8.333401e-1 2.0833145e0 1.02012842e1 1.02012842e1
-7.500072e-1 2.0833145e0 1.0069339e1 1.0069339e1
-6.666742e-1 2.0833145e0 9.9512828e0 9.9512828e0
-5.833412e-1 2.0833145e0 9.8471153e0 9.8471153e0
-5.000082e-1 2.0833145e0 9.7568365e0 9.7568365e0
-4.166753e-1 2.0833145e0 9.6804466e0 9.6804466e0
-3.333421e-1 2.0833145e0 9.6179453e0 9.6179453e0
-2.500092e-1 2.0833145e0 9.5693329e0 9.5693329e0
-1.666762e-1 2.0833145e0 9.5346092e0 9.5346092e0
-8.33432e-2 2.0833145e0 9.5137743e0 9.5137743e0
-1.02e-5 2.0833145e0 9.5068283e0 9.5068283e0
8.33228e-2 2.0833145e0 9.5137709e0 9.5137709e0
1.666557e-1 2.0833145e0 9.5346024e0 9.5346024e0
2.499887e-1 2.0833145e0 9.5693227e0 9.5693227e0
3.333217e-1 2.0833145e0 9.6179317e0 9.6179317e0
4.166548e-1 2.0833145e0 9.6804295e0 9.6804295e0
4.999878e-1 2.0833145e0 9.7568161e0 9.7568161e0
5.833208e-1 2.0833145e0 9.8470914e0 9.8470914e0
6.666537e-1 2.0833145e0 9.9512555e0 9.9512555e0
7.499867e-1 2.0833145e0 1.00693083e1 1.00693083e1
8.333197e-1 2.0833145e0 1.020125e1 1.020125e1
9.166527e-1 2.0833145e0 1.03470804e1 1.03470804e1
9.999857e-1 2.0833145e0 1.05067996e1 1.05067996e1
1.0833186e0 2.0833145e0 1.06804092e1 1.06804092e1
1.1666516e0 2.0833145e0 1.08679047e1 1.08679047e1
1.2499846e0 2.0833145e0 1.10692902e1 1.10692902e1
1.3333177e0 2.0833145e0 1.12845642e1 1.12845642e1
1.4166507e0 2.0833145e0 1.15137268e1 1.15137268e1
1.4999837e0 2.0833145e0 1.1756778e1 1.1756778e1
1.5833167e0 2.0833145e0 1.20137177e1 1.20137177e1
1.6666496e0 2.0833145e0 1.22845474e1 1.22845474e1
1.7499826e0 2.0833145e0 1.25692703e1 1.25692703e1
1.8333156e0 2.0833145e0 1.28678757e1 1.28678757e1
1.9166486e0 2.0833145e0 1.31803711e1 1.31803711e1
1.9999815e0 2.0833145e0 1.3506755e1 1.3506755e1
2.0833145e0 2.0833145e0 1.38470276e1 1.38470276e1
2.1666476e0 2.0833145e0 1.42011887e1 1.42011887e1
2.2499806e0 2.0833145e0 1.45692383e1 1.45692383e1
2.3333136e0 2.0833145e0 1.4951178e1 1.4951178e1
2.4166466e0 2.0833145e0 1.53470123e1 1.53470123e1
2.4999796e0 2.0833145e0 1.57567291e1 1.57567291e1

-2.5e0 2.1666476e0 1.6277649e1 1.6277649e1
-2.416667e0 2.1666476e0 1.5867929e1 1.5867929e1
-2.333334e0 2.1666476e0 1.5472098e1 1.5472098e1
-2.250001e0 2.1666476e0 1.5090157e1 1.5090157e1
-2.1666681e0 2.1666476e0 1.4722102e1 1.4722102e1
-2.0833351e0 2.1666476e0 1.436793e1 1.436793e1
-2.0000021e0 2.1666476e0 1.4027655e1 1.4027655e1
-1.9166692e0 2.1666476e0 1.3701268e1 1.3701268e1
-1.8333362e0 2.1666476e0 1.338877e1 1.338877e1
-1.7500032e0 2.1666476e0 1.309016e1 1.309016e1
-1.66667e0 2.1666476e0 1.2805438e1 1.2805438e1
-1.5833371e0 2.1666476e0 1.2534605e1 1.2534605e1
-1.5000041e0 2.1666476e0 1.2277663e1 1.2277663e1
-1.4166711e0 2.1666476e0 1.2034608e1 1.2034608e1
-1.3333382e0 2.1666476e0 1.1805441e1 1.1805441e1
-1.250005e0 2.1666476e0 1.159016e1 1.159016e1
-1.166672e0 2.1666476e0 1.1388773e1 1.1388773e1
-1.0833391e0 2.1666476e0 1.1201273e1 1.1201273e1
-1.0000061e0 2.1666476e0 1.1027661e1 1.1027661e1
-9.166731e-1 2.1666476e0 1.0867938e1 1.0867938e1
-8.333401e-1 2.1666476e0 1.0722104e1 1.0722104e1
-7.500072e-1 2.1666476e0 1.059016e1 1.059016e1
-6.666742e-1 2.1666476e0 1.0472102e1 1.0472102e1
-5.833412e-1 2.1666476e0 1.0367935e1 1.0367935e1
-5.000082e-1 2.1666476e0 1.0277657e1 1.0277657e1
-4.166753e-1 2.1666476e0 1.0201266e1 1.0201266e1
-3.333421e-1 2.1666476e0 1.0138765e1 1.0138765e1
-2.500092e-1 2.1666476e0 1.0090154e1 1.0090154e1
-1.666762e-1 2.1666476e0 1.0055429e1 1.0055429e1
-8.33432e-2 2.1666476e0 1.0034595e1 1.0034595e1
-1.02e-5 2.1666476e0 1.0027649e1 1.0027649e1
8.33228e-2 2.1666476e0 1.003459e1 1.003459e1
1.666557e-1 2.1666476e0 1.0055423e1 1.0055423e1
2.499887e-1 2.1666476e0 1.0090143e1 1.0090143e1
3.333217e-1 2.1666476e0 1.0138751e1 1.0138751e1
4.166548e-1 2.1666476e0 1.020125e1 1.020125e1
4.999878e-1 2.1666476e0 1.0277637e1 1.0277637e1
5.833208e-1 2.1666476e0 1.0367911e1 1.0367911e1
6.666537e-1 2.1666476e0 1.0472075e1 1.0472075e1
7.499867e-1 2.1666476e0 1.0590128e1 1.0590128e1
8.333197e-1 2.1666476e0 1.072207e1 1.072207e1
9.166527e-1 2.1666476e0 1.08679e1 1.08679e1
9.999857e-1 2.1666476e0 1.102762e1 1.102762e1
1.0833186e0 2.1666476e0 1.120123e1 1.120123e1
1.1666516e0 2.1666476e0 1.1388725e1 1.1388725e1
1.2499846e0 2.1666476e0 1.1590111e1 1.1590111e1
1.3333177e0 2.1666476e0 1.1805385e1 1.1805385e1
1.4166507e0 2.1666476e0 1.2034547e1 1.2034547e1
1.4999837e0 2.1666476e0 1.2277599e1 1.2277599e1
1.5833167e0 2.1666476e0 1.2534538e1 1.2534538e1
1.6666496e0 2.1666476e0 1.2805368e1 1.2805368e1
1.7499826e0 2.1666476e0 1.3090091e1 1.3090091e1
1.8333156e0 2.1666476e0 1.3388696e1 1.3388696e1
1.9166486e0 2.1666476e0 1.3701192e1 1.3701192e1
1.9999815e0 2.1666476e0 1.4027576e1 1.4027576e1
2.0833145e0 2.1666476e0 1.4367848e1 1.4367848e1
2.1666476e0 2.1666476e0 1.472201e1 1.472201e1
2.2499806e0 2.1666476e0 1.5090059e1 1.5090059e1
2.3333136e0 2.1666476e0 1.5471999e1 1.5471999e1
2.4166466e0 2.1666476e0 1.5867833e1 1.5867833e1
2.4999796e0 2.1666476e0 1.627755e1 1.627755e1

-2.5e0 2.2499806e0 1.6812378e1 1.6812378e1
-2.416667e0 2.2499806e0 1.6402658e1 1.6402658e1
-2.333334e0 2.2499806e0 1.6006827e1 1.6006827e1
-2.250001e0 2.2499806e0 1.5624886e1 1.5624886e1
-2.1666681e0 2.2499806e0 1.5256831e1 1.5256831e1
-2.0833351e0 2.2499806e0 1.490266e1 1.490266e1
-2.0000021e0 2.2499806e0 1.4562384e1 1.4562384e1
-1.9166692e0 2.2499806e0 1.4235997e1 1.4235997e1
-1.8333362e0 2.2499806e0 1.3923499e1 1.3923499e1
-1.7500032e0 2.2499806e0 1.3624889e1 1.3624889e1
-1.66667e0 2.2499806e0 1.3340167e1 1.3340167e1
-1.5833371e0 2.2499806e0 1.3069334e1 1.3069334e1
-1.5000041e0 2.2499806e0 1.2812392e1 1.2812392e1
-1.4166711e0 2.2499806e0 1.2569337e1 1.2569337e1
-1.3333382e0 2.2499806e0 1.234017e1 1.234017e1
-1.250005e0 2.2499806e0 1.2124889e1 1.2124889e1
-1.166672e0 2.2499806e0 1.1923502e1 1.1923502e1
-1.0833391e0 2.2499806e0 1.1736002e1 1.1736002e1
-1.0000061e0 2.2499806e0 1.156239e1 1.156239e1
-9.166731e-1 2.2499806e0 1.1402667e1 1.1402667e1
-8.333401e-1 2.2499806e0 1.1256833e1 1.1256833e1
-7.500072e-1 2.2499806e0 1.1124889e1 1.1124889e1
-6.666742e-1 2.2499806e0 1.1006831e1 1.1006831e1
-5.833412e-1 2.2499806e0 1.0902664e1 1.0902664e1
-5.000082e-1 2.2499806e0 1.0812386e1 1.0812386e1
-4.166753e-1 2.2499806e0 1.0735995e1 1.0735995e1
-3.333421e-1 2.2499806e0 1.0673494e1 1.0673494e1
-2.500092e-1 2.2499806e0 1.0624883e1 1.0624883e1
-1.666762e-1 2.2499806e0 1.0590158e1 1.0590158e1
-8.33432e-2 2.2499806e0 1.0569324e1 1.0569324e1
-1.02e-5 2.2499806e0 1.0562378e1 1.0562378e1
8.33228e-2 2.2499806e0 1.0569319e1 1.0569319e1
1.666557e-1 2.2499806e0 1.0590152e1 1.0590152e1
2.499887e-1 2.2499806e0 1.0624872e1 1.0624872e1
3.333217e-1 2.2499806e0 1.067348e1 1.067348e1
4.166548e-1 2.2499806e0 1.0735979e1 1.0735979e1
4.999878e-1 2.2499806e0 1.0812366e1 1.0812366e1
5.833208e-1 2.2499806e0 1.090264e1 1.090264e1
6.666537e-1 2.2499806e0 1.1006804e1 1.1006804e1
7.499867e-1 2.2499806e0 1.1124857e1 1.1124857e1
8.333197e-1 2.2499806e0 1.12568e1 1.12568e1
9.166527e-1 2.2499806e0 1.1402629e1 1.1402629e1
9.999857e-1 2.2499806e0 1.1562349e1 1.1562349e1
1.0833186e0 2.2499806e0 1.1735959e1 1.1735959e1
1.1666516e0 2.2499806e0 1.1923454e1 1.1923454e1
1.2499846e0 2.2499806e0 1.212484e1 1.212484e1
1.3333177e0 2.2499806e0 1.2340114e1 1.2340114e1
1.4166507e0 2.2499806e0 1.2569276e1 1.2569276e1
1.4999837e0 2.2499806e0 1.2812328e1 1.2812328e1
1.5833167e0 2.2499806e0 1.3069267e1 1.3069267e1
1.6666496e0 2.2499806e0 1.3340097e1 1.3340097e1
1.7499826e0 2.2499806e0 1.362482e1 1.362482e1
1.8333156e0 2.2499806e0 1.3923425e1 1.3923425e1
1.9166486e0 2.2499806e0 1.423592e1 1.423592e1
1.9999815e0 2.2499806e0 1.4562305e1 1.4562305e1
2.0833145e0 2.2499806e0 1.4902577e1 1.4902577e1
2.1666476e0 2.2499806e0 1.5256738e1 1.5256738e1
2.2499806e0 2.2499806e0 1.5624788e1 1.5624788e1
2.3333136e0 2.2499806e0 1.6006728e1 1.6006728e1
2.4166466e0 2.2499806e0 1.6402562e1 1.6402562e1
2.4999796e0 2.2499806e0 1.6812279e1 1.6812279e1

-2.5e0 2.3333136e0 1.7360977e1 1.7360977e1
-2.416667e0 2.3333136e0 1.6951257e1 1.6951257e1
-2.333334e0 2.3333136e0 1.6555426e1 1.6555426e1
-2.250001e0 2.3333136e0 1.6173485e1 1.6173485e1
-2.1666681e0 2.3333136e0 1.580543e1 1.580543e1
-2.0833351e0 2.3333136e0 1.5451259e1 1.5451259e1
-2.0000021e0 2.3333136e0 1.5110983e1 1.5110983e1
-1.9166692e0 2.3333136e0 1.4784596e1 1.4784596e1
-1.8333362e0 2.3333136e0 1.4472098e1 1.4472098e1
-1.7500032e0 2.3333136e0 1.4173488e1 1.4173488e1
-1.66667e0 2.3333136e0 1.3888766e1 1.3888766e1
-1.5833371e0 2.3333136e0 1.3617934e1 1.3617934e1
-1.5000041e0 2.3333136e0 1.3360991e1 1.3360991e1
-1.4166711e0 2.3333136e0 1.3117937e1 1.3117937e1
-1.3333382e0 2.3333136e0 1.288877e1 1.288877e1
-1.250005e0 2.3333136e0 1.2673488e1 1.2673488e1
-1.166672e0 2.3333136e0 1.2472101e1 1.2472101e1
-1.0833391e0 2.3333136e0 1.2284601e1 1.2284601e1
-1.0000061e0 2.3333136e0 1.211099e1 1.211099e1
-9.166731e-1 2.3333136e0 1.1951266e1 1.1951266e1
-8.333401e-1 2.3333136e0 1.1805432e1 1.1805432e1
-7.500072e-1 2.3333136e0 1.1673488e1 1.1673488e1
-6.666742e-1 2.3333136e0 1.155543e1 1.155543e1
-5.833412e-1 2.3333136e0 1.1451263e1 1.1451263e1
-5.000082e-1 2.3333136e0 1.1360985e1 1.1360985e1
-4.166753e-1 2.3333136e0 1.1284595e1 1.1284595e1
-3.333421e-1 2.3333136e0 1.1222093e1 1.1222093e1
-2.500092e-1 2.3333136e0 1.1173482e1 1.1173482e1
-1.666762e-1 2.3333136e0 1.1138757e1 1.1138757e1
-8.33432e-2 2.3333136e0 1.1117923e1 1.1117923e1
-1.02e-5 2.3333136e0 1.1110977e1 1.1110977e1
8.33228e-2 2.3333136e0 1.1117918e1 1.1117918e1
1.666557e-1 2.3333136e0 1.1138751e1 1.1138751e1
2.499887e-1 2.3333136e0 1.1173471e1 1.1173471e1
3.333217e-1 2.3333136e0 1.122208e1 1.122208e1
4.166548e-1 2.3333136e0 1.1284578e1 1.1284578e1
4.999878e-1 2.3333136e0 1.1360965e1 1.1360965e1
5.833208e-1 2.3333136e0 1.1451239e1 1.1451239e1
6.666537e-1 2.3333136e0 1.1555403e1 1.1555403e1
7.499867e-1 2.3333136e0 1.1673456e1 1.1673456e1
8.333197e-1 2.3333136e0 1.1805399e1 1.1805399e1
9.166527e-1 2.3333136e0 1.1951228e1 1.1951228e1
9.999857e-1 2.3333136e0 1.2110948e1 1.2110948e1
1.0833186e0 2.3333136e0 1.2284558e1 1.2284558e1
1.1666516e0 2.3333136e0 1.2472054e1 1.2472054e1
1.2499846e0 2.3333136e0 1.2673439e1 1.2673439e1
1.3333177e0 2.3333136e0 1.2888713e1 1.2888713e1
1.4166507e0 2.3333136e0 1.3117876e1 1.3117876e1
1.4999837e0 2.3333136e0 1.3360927e1 1.3360927e1
1.5833167e0 2.3333136e0 1.3617867e1 1.3617867e1
1.6666496e0 2.3333136e0 1.3888696e1 1.3888696e1
1.7499826e0 2.3333136e0 1.4173419e1 1.4173419e1
1.8333156e0 2.3333136e0 1.4472025e1 1.4472025e1
1.9166486e0 2.3333136e0 1.478452e1 1.478452e1
1.9999815e0 2.3333136e0 1.5110904e1 1.5110904e1
2.0833145e0 2.3333136e0 1.5451176e1 1.5451176e1
2.1666476e0 2.3333136e0 1.5805338e1 1.5805338e1
2.2499806e0 2.3333136e0 1.6173387e1 1.6173387e1
2.3333136e0 2.3333136e0 1.6555327e1 1.6555327e1
2.4166466e0 2.3333136e0 1.6951161e1 1.6951161e1
2.4999796e0 2.3333136e0 1.7360878e1 1.7360878e1

-2.5e0 2.4166466e0 1.7923477e1 1.7923477e1
-2.416667e0 2.4166466e0 1.7513757e1 1.7513757e1
-2.333334e0 2.4166466e0 1.7117926e1 1.7117926e1
-2.250001e0 2.4166466e0 1.6735985e1 1.6735985e1
-2.1666681e0 2.4166466e0 1.636793e1 1.636793e1
-2.0833351e0 2.4166466e0 1.6013759e1 1.6013759e1
-2.0000021e0 2.4166466e0 1.5673483e1 1.5673483e1
-1.9166692e0 2.4166466e0 1.5347096e1 1.5347096e1
-1.8333362e0 2.4166466e0 1.5034598e1 1.5034598e1
-1.7500032e0 2.4166466e0 1.4735988e1 1.4735988e1
-1.66667e0 2.4166466e0 1.4451266e1 1.4451266e1
-1.5833371e0 2.4166466e0 1.4180434e1 1.4180434e1
-1.5000041e0 2.4166466e0 1.3923491e1 1.3923491e1
-1.4166711e0 2.4166466e0 1.3680437e1 1.3680437e1
-1.3333382e0 2.4166466e0 1.345127e1 1.345127e1
-1.250005e0 2.4166466e0 1.3235988e1 1.3235988e1
-1.166672e0 2.4166466e0 1.3034601e1 1.3034601e1
-1.0833391e0 2.4166466e0 1.2847101e1 1.2847101e1
-1.0000061e0 2.4166466e0 1.267349e1 1.267349e1
-9.166731e-1 2.4166466e0 1.2513766e1 1.2513766e1
-8.333401e-1 2.4166466e0 1.2367932e1 1.2367932e1
-7.500072e-1 2.4166466e0 1.2235988e1 1.2235988e1
-6.666742e-1 2.4166466e0 1.211793e1 1.211793e1
-5.833412e-1 2.4166466e0 1.2013763e1 1.2013763e1
-5.000082e-1 2.4166466e0 1.1923485e1 1.1923485e1
-4.166753e-1 2.4166466e0 1.1847095e1 1.1847095e1
-3.333421e-1 2.4166466e0 1.1784593e1 1.1784593e1
-2.500092e-1 2.4166466e0 1.1735982e1 1.1735982e1
-1.666762e-1 2.4166466e0 1.1701257e1 1.1701257e1
-8.33432e-2 2.4166466e0 1.1680423e1 1.1680423e1
-1.02e-5 2.4166466e0 1.1673477e1 1.1673477e1
8.33228e-2 2.4166466e0 1.1680418e1 1.1680418e1
1.666557e-1 2.4166466e0 1.1701251e1 1.1701251e1
2.499887e-1 2.4166466e0 1.1735971e1 1.1735971e1
3.333217e-1 2.4166466e0 1.178458e1 1.178458e1
4.166548e-1 2.4166466e0 1.1847078e1 1.1847078e1
4.999878e-1 2.4166466e0 1.1923465e1 1.1923465e1
5.833208e-1 2.4166466e0 1.2013739e1 1.2013739e1
6.666537e-1 2.4166466e0 1.2117903e1 1.2117903e1
7.499867e-1 2.4166466e0 1.2235956e1 1.2235956e1
8.333197e-1 2.4166466e0 1.2367899e1 1.2367899e1
9.166527e-1 2.4166466e0 1.2513728e1 1.2513728e1
9.999857e-1 2.4166466e0 1.2673448e1 1.2673448e1
1.0833186e0 2.4166466e0 1.2847058e1 1.2847058e1
1.1666516e0 2.4166466e0 1.3034554e1 1.3034554e1
1.2499846e0 2.4166466e0 1.3235939e1 1.3235939e1
1.3333177e0 2.4166466e0 1.3451213e1 1.3451213e1
1.4166507e0 2.4166466e0 1.3680376e1 1.3680376e1
1.4999837e0 2.4166466e0 1.3923427e1 1.3923427e1
1.5833167e0 2.4166466e0 1.4180367e1 1.4180367e1
1.6666496e0 2.4166466e0 1.4451196e1 1.4451196e1
1.7499826e0 2.4166466e0 1.4735919e1 1.4735919e1
1.8333156e0 2.4166466e0 1.5034525e1 1.5034525e1
1.9166486e0 2.4166466e0 1.534702e1 1.534702e1
1.9999815e0 2.4166466e0 1.5673404e1 1.5673404e1
2.0833145e0 2.4166466e0 1.6013676e1 1.6013676e1
2.1666476e0 2.4166466e0 1.6367838e1 1.6367838e1
2.2499806e0 2.4166466e0 1.6735887e1 1.6735887e1
2.3333136e0 2.4166466e0 1.7117827e1 1.7117827e1
2.4166466e0 2.4166466e0 1.7513661e1 1.7513661e1
2.4999796e0 2.4166466e0 1.7923378e1 1.7923378e1

-2.5e0 2.4999796e0 1.8499863e1 1.8499863e1
-2.416667e0 2.4999796e0 1.8090143e1 1.8090143e1
-2.333334e0 2.4999796e0 1.7694312e1 1.7694312e1
-2.250001e0 2.4999796e0 1.731237e1 1.731237e1
-2.1666681e0 2.4999796e0 1.6944316e1 1.6944316e1
-2.0833351e0 2.4999796e0 1.6590144e1 1.6590144e1
-2.0000021e0 2.4999796e0 1.6249869e1 1.6249869e1
-1.9166692e0 2.4999796e0 1.5923482e1 1.5923482e1
-1.8333362e0 2.4999796e0 1.5610983e1 1.5610983e1
-1.7500032e0 2.4999796e0 1.5312373e1 1.5312373e1
-1.66667e0 2.4999796e0 1.5027652e1 1.5027652e1
-1.5833371e0 2.4999796e0 1.4756819e1 1.4756819e1
-1.5000041e0 2.4999796e0 1.4499876e1 1.4499876e1
-1.4166711e0 2.4999796e0 1.4256822e1 1.4256822e1
-1.3333382e0 2.4999796e0 1.4027655e1 1.4027655e1
-1.250005e0 2.4999796e0 1.3812373e1 1.3812373e1
-1.166672e0 2.4999796e0 1.3610986e1 1.3610986e1
-1.0833391e0 2.4999796e0 1.3423486e1 1.3423486e1
-1.0000061e0 2.4999796e0 1.3249875e1 1.3249875e1
-9.166731e-1 2.4999796e0 1.3090152e1 1.3090152e1
-8.333401e-1 2.4999796e0 1.2944318e1 1.2944318e1
-7.500072e-1 2.4999796e0 1.2812373e1 1.2812373e1
-6.666742e-1 2.4999796e0 1.2694316e1 1.2694316e1
-5.833412e-1 2.4999796e0 1.2590149e1 1.2590149e1
-5.000082e-1 2.4999796e0 1.249987e1 1.249987e1
-4.166753e-1 2.4999796e0 1.242348e1 1.242348e1
-3.333421e-1 2.4999796e0 1.2360979e1 1.2360979e1
-2.500092e-1 2.4999796e0 1.2312367e1 1.2312367e1
-1.666762e-1 2.4999796e0 1.2277643e1 1.2277643e1
-8.33432e-2 2.4999796e0 1.2256808e1 1.2256808e1
-1.02e-5 2.4999796e0 1.2249863e1 1.2249863e1
8.33228e-2 2.4999796e0 1.2256804e1 1.2256804e1
1.666557e-1 2.4999796e0 1.2277637e1 1.2277637e1
2.499887e-1 2.4999796e0 1.2312357e1 1.2312357e1
3.333217e-1 2.4999796e0 1.2360965e1 1.2360965e1
4.166548e-1 2.4999796e0 1.2423463e1 1.2423463e1
4.999878e-1 2.4999796e0 1.249985e1 1.249985e1
5.833208e-1 2.4999796e0 1.2590125e1 1.2590125e1
6.666537e-1 2.4999796e0 1.2694289e1 1.2694289e1
7.499867e-1 2.4999796e0 1.2812341e1 1.2812341e1
8.333197e-1 2.4999796e0 1.2944284e1 1.2944284e1
9.166527e-1 2.4999796e0 1.3090114e1 1.3090114e1
9.999857e-1 2.4999796e0 1.3249834e1 1.3249834e1
1.0833186e0 2.4999796e0 1.3423444e1 1.3423444e1
1.1666516e0 2.4999796e0 1.3610939e1 1.3610939e1
1.2499846e0 2.4999796e0 1.3812325e1 1.3812325e1
1.3333177e0 2.4999796e0 1.4027599e1 1.4027599e1
1.4166507e0 2.4999796e0 1.4256761e1 1.4256761e1
1.4999837e0 2.4999796e0 1.4499812e1 1.4499812e1
1.5833167e0 2.4999796e0 1.4756752e1 1.4756752e1
1.6666496e0 2.4999796e0 1.5027582e1 1.5027582e1
1.7499826e0 2.4999796e0 1.5312305e1 1.5312305e1
1.8333156e0 2.4999796e0 1.561091e1 1.561091e1
1.9166486e0 2.4999796e0 1.5923405e1 1.5923405e1
1.9999815e0 2.4999796e0 1.624979e1 1.624979e1
2.0833145e0 2.4999796e0 1.6590062e1 1.6590062e1
2.1666476e0 2.4999796e0 1.6944223e1 1.6944223e1
2.2499806e0 2.4999796e0 1.7312273e1 1.7312273e1
2.3333136e0 2.4999796e0 1.7694212e1 1.7694212e1
2.4166466e0 2.4999796e0 1.8090047e1 1.8090047e1
2.4999796e0 2.4999796e0 1.8499763e1 1.8499763e1


==> code_for_figs/Bernoulli_0.1.csv <==
t,pu,pl,cu,cl
1,0.97503662109375,2.22044604925031e-16,1,0
2,0.863095466047525,2.22044604925031e-16,1,0
3,0.795265771096183,0.00100911458333355,1,0
4,0.74011102316944,0.00100911458333355,1,0
5,0.682971750425596,0.00553119421005271,1,0
6,0.632693395479721,0.00553119421005271,1,0
7,0.5814121964567,0.00553119421005271,1,0
8,0.547712377618491,0.00932369582238629,1,0
9,0.533024699501246,0.0110624149678432,1,0
10,0.513084037344902,0.0110624149678432,1,0
11,0.499392478527809,0.0111156820132978,1,0
12,0.481246812840369,0.0111319060363654,1,0
13,0.470902154358348,0.0147878268868346,1,0
14,0.461566774014642,0.0176587470565181,1,0
15,0.452273594373042,0.0176587470565181,1,0
16,0.447257971888269,0.0186205237551472,0.998718668568714,0
17,0.442643960656568,0.0186205237551472,0.998718668568714,0
18,0.437085975841933,0.0206416916713929,0.98710470756063,0
19,0.428881743788755,0.0206416916713929,0.976710001585039,0
20,0.421241731045815,0.0220760588530808,0.967409475185827,0
21,0.414150621858015,0.0227258488222072,0.959039001426535,0
22,0.407512695656073,0.0227258488222072,0.959039001426535,0
23,0.401334991350937,0.0227258488222072,0.959039001426535,0
24,0.39554454019925,0.0227258488222072,0.959039001426535,0
25,0.390107574592863,0.024046345070599,0.94961957764819,0
26,0.385004222713367,0.024046345070599,0.934480384917947,0
27,0.377789775424056,0.024046345070599,0.917402220528047,0
28,0.368886897419827,0.024046345070599,0.890237559777142,0
29,0.364593372832232,0.0250070594515441,0.864945583369872,0
30,0.360547623763138,0.0250070594515441,0.853142671348604,0
31,0.356700434864327,0.0250070594515441,0.840292577700774,0
32,0.35455866795298,0.0250070594515441,0.820130710675571,0
33,0.350149319014495,0.0250070594515441,0.799902145154298,0
34,0.344776026233228,0.0250070594515441,0.780859602067346,0
35,0.339636707717193,0.0250070594515441,0.762902059212225,0
36,0.336312767859578,0.0260946220497277,0.742523556561585,0
37,0.331845956080396,0.0260946220497277,0.726475937741138,0
38,0.327375460529226,0.0260946220497277,0.711271260548004,0
39,0.323072652849442,0.0260946220497277,0.696370728214226,0
40,0.317451825268384,0.0260946220497277,0.678974009456399,0
41,0.311016020985364,0.0260946220497277,0.662423656796201,0
42,0.304824226837929,0.0260946220497277,0.646659499497606,0
43,0.298867494496937,0.0260946220497277,0.631626925688231,0
44,0.293167701554375,0.0260946220497277,0.617276256466024,0
45,0.288610759926357,0.0261870294938674,0.603562202485415,0
46,0.285398196388502,0.0261870294938674,0.592805839867799,0
47,0.282296995242994,0.0283960891985697,0.585174705358752,0
48,0.279303598562214,0.0283960891985697,0.577860924804798,0
49,0.276413624274644,0.0283960891985697,0.570845133527231,0
50,0.273625625883233,0.0283960891985697,0.564109508495256,0
51,0.271793006277335,0.0283960891985697,0.557637618157944,0
52,0.270041704360894,0.0283960891985697,0.553436943752231,0
53,0.268334814653878,0.0283960891985697,0.547307350856485,0
54,0.266688010085924,0.0291385125513292,0.540412173442379,0
55,0.265082054909908,0.0291385125513292,0.534714632027489,0
56,0.263550169190528,0.0291385125513292,0.5276608132046,0
57,0.261741310941989,0.0291385125513292,0.520382161377296,0
58,0.259391416762686,0.0291385125513292,0.511451134426749,0
59,0.256514552553126,0.0301194976262859,0.502821072380653,0
60,0.253692186720574,0.0301194976262859,0.49640542577415,0
61,0.25095617324019,0.0301194976262859,0.490199633958933,0
62,0.248994577271594,0.0304001025939148,0.484035005740235,0
63,0.247692102216218,0.0314822949471751,0.477871460930479,0
64,0.246406165549022,0.0330579758746999,0.475001888322636,0
65,0.245786591517731,0.0330579758746999,0.472220356806642,0
66,0.245174754510721,0.0344521659018125,0.470871618174096,0
67,0.24458537346281,0.0344521659018125,0.468623933479824,0
68,0.243898422014955,0.0344521659018125,0.46599948293348,0
69,0.242750444445948,0.0344521659018125,0.462463976870987,0
70,0.241586580883999,0.0344521659018125,0.458209477182535,0
71,0.239989699896336,0.0344521659018125,0.453396007630218,0
72,0.237904143259392,0.0344521659018125,0.447757238411553,0
73,0.235783653073462,0.0344521659018125,0.441674654904431,0
74,0.233728553820413,0.0344521659018125,0.43575487584894,0
75,0.231710313892548,0.0344521659018125,0.429991461575368,0
76,0.229728332309856,0.0344521659018125,0.424378307026442,0
77,0.22780822081516,0.0344521659018125,0.420287723837383,0
78,0.225948362254532,0.0344521659018125,0.41630165679137,0
79,0.224108100902564,0.0344521659018125,0.412214826627223,0
80,0.222314008692785,0.0344521659018125,0.407104747980568,0
81,0.220978172384582,0.0344521659018125,0.402119647839815,0
82,0.220125087792588,0.0344652528470073,0.398127000135725,0
83,0.219280670870643,0.0344652528470073,0.395138009520332,0
84,0.218039283572832,0.0344652528470073,0.392219299799656,0
85,0.217004906447448,0.0344652528470073,0.389368425334346,0
86,0.216007660092786,0.0344652528470073,0.387429166654297,0
87,0.215034760575396,0.0344652528470073,0.385296070646574,0
88,0.214055606432988,0.0344652528470073,0.381835408862108,0
89,0.212992627358168,0.0344652528470073,0.378397009588634,0
90,0.211297595876214,0.0344652528470073,0.375034244147106,0
91,0.209975118335244,0.0344652528470073,0.371151675590035,0
92,0.208688337620841,0.0344652528470073,0.367889142163386,0
93,0.207087484734906,0.0344652528470073,0.364696054665791,0
94,0.205488253023643,0.0344652528470073,0.361570221926928,0
95,0.203903928790788,0.0344652528470073,0.358509543871458,0
96,0.202875574590344,0.0344652528470073,0.355512006840925,0
97,0.201867994628874,0.0344652528470073,0.35322991825624,0
98,0.200869127146083,0.0344652528470073,0.350550070985438,0
99,0.199774905369273,0.0344652528470073,0.34792410507968,0
100,0.198470978883442,0.0344652528470073,0.34485793181286,0
101,0.196748060188303,0.0344652528470073,0.341471456189393,0
102,0.194997806470539,0.0344652528470073,0.338150779849866,0
103,0.193308243924771,0.0344652528470073,0.334894005508398,0
104,0.191632218758771,0.0344652528470073,0.331699308045886,0
105,0.190302118269232,0.0344652528470073,0.328564931115259,0
106,0.189308101053763,0.0344652528470073,0.326079089438367,0
107,0.18831277226773,0.0344652528470073,0.324218216900487,0
108,0.187327526940777,0.0344652528470073,0.322391445335457,0
109,0.186380095805871,0.0344652528470073,0.320597846954668,0
110,0.185450354349223,0.0344652528470073,0.318836527282014,0
111,0.184497900741762,0.0344652528470073,0.317025493613078,0
112,0.183595002808966,0.0344652528470073,0.314721531805321,0
113,0.182967339439787,0.0344652528470073,0.312505070047861,0
114,0.182334335239529,0.0344652528470073,0.31083719553861,0
115,0.182113344991525,0.0348859658666982,0.309198032946112,0
116,0.181913144516201,0.0348859658666982,0.308763464244714,0
117,0.181697090096987,0.0348859658666982,0.308336317215453,0
118,0.181483567565497,0.0348859658666982,0.307755558298461,0
119,0.181272547251173,0.0348859658666982,0.306782808304256,0
120,0.180972873945686,0.0348859658666982,0.304902236742457,0
121,0.180391342883648,0.0348859658666982,0.302826312542756,0
122,0.179621046618194,0.0354379435767274,0.300365443944452,0
123,0.178553597548387,0.0354379435767274,0.298428529141755,0
124,0.178059818946384,0.0354379435767274,0.29652255614951,0
125,0.177539472495686,0.0354379435767274,0.295606406245491,0
126,0.177052619542694,0.0354379435767274,0.294704698836128,0
127,0.176569050355504,0.0354379435767274,0.293817095275089,0
128,0.176098729796159,0.0354379435767274,0.29281286314472,0
129,0.175562126632291,0.0354379435767274,0.290952066259908,0
130,0.174779944559041,0.0354379435767274,0.289093167921426,0
131,0.173983748845854,0.0354379435767274,0.287262334719712,0
132,0.173053298961185,0.0354379435767274,0.285458936453081,0
133,0.172038883848545,0.0354379435767274,0.283682361628144,0
134,0.17105076245974,0.0354379435767274,0.281932016771487,0
135,0.170069445623252,0.0354379435767274,0.28020732577148,0
136,0.169093650337886,0.0354379435767274,0.278507729248687,0
137,0.168154560208196,0.0354379435767274,0.276832683953448,0
138,0.167220511699327,0.0354379435767274,0.275181662189267,0
139,0.166478416127124,0.0354379435767274,0.273554151260738,0
140,0.16574437655385,0.0354379435767274,0.272306267812682,0
141,0.165041270057836,0.0354379435767274,0.271075880478511,0
142,0.16432348375148,0.0354379435767274,0.269862624208561,0
143,0.163639575204042,0.0354379435767274,0.268666144028151,0
144,0.162959603496517,0.0354379435767274,0.267486094692768,0
145,0.162283577822744,0.0354379435767274,0.266322140357315,0
146,0.161807116790282,0.0354379435767274,0.26517395425873,0
147,0.161325657009868,0.0354379435767274,0.26438071195539,0
148,0.160872916959008,0.0354379435767274,0.263598051672104,0
149,0.160415000972205,0.0354379435767274,0.2628257632808,0
150,0.160156971398961,0.0359614468146169,0.262063642173991,0
151,0.159900366987094,0.0359614468146169,0.261647885385731,0
152,0.159645193031901,0.0359614468146169,0.261237509673759,0
153,0.159401603867603,0.0363168528824185,0.260832411383579,0
154,0.159149180795219,0.0363168528824185,0.260432489501947,0
155,0.158908241718975,0.0366023731293099,0.260037645573411,0
156,0.158668575279044,0.0366023731293099,0.259647783619997,0
157,0.158430186318006,0.0366023731293099,0.259262810063889,0
158,0.158193079246572,0.0366023731293099,0.258882633652988,0
159,0.157957258058084,0.0366023731293099,0.258507165389216,0
160,0.157742270652173,0.0366023731293099,0.258136318459452,0
161,0.157508802574955,0.0369147816516534,0.25777000816899,0
162,0.157276632678589,0.0369147816516534,0.25740815187741,0
163,0.157065002498674,0.0373341134893723,0.25704247023989,0
164,0.156854359777817,0.0373341134893723,0.256380169072637,0
165,0.156625650378772,0.0373341134893723,0.255478622439195,0
166,0.156417201915481,0.0381576658383476,0.254553475674108,0
167,0.156209752654767,0.038809823195427,0.254212717464768,0
168,0.155984538803887,0.038809823195427,0.253875957239955,0
169,0.155779301334953,0.038809823195427,0.253543125126184,0
170,0.155575072080882,0.038809823195427,0.253214152866879,0
171,0.15537185420521,0.038809823195427,0.252888973775937,0
172,0.155169650593413,0.038809823195427,0.252567522692869,0
173,0.155169650593413,0.038809823195427,0.252144168700199,0
174,0.155169650593413,0.038809823195427,0.251859187629113,0
175,0.155169650593413,0.038809823195427,0.251577430753549,0
176,0.155169650593413,0.038809823195427,0.251298843700133,0
177,0.155169650593413,0.038809823195427,0.251023373310435,0
178,0.155169650593413,0.038809823195427,0.25075096760725,0
179,0.155169650593413,0.038809823195427,0.250166791050863,0
180,0.155098022168781,0.038809823195427,0.249046294534411,0
181,0.154900692408413,0.038809823195427,0.2477832408805,0
182,0.1547222208388,0.038809823195427,0.246687022056977,0
183,0.154526722684951,0.038902009639784,0.245602647476471,0
184,0.154349920176975,0.0395140159125746,0.245048950208721,0
185,0.154173868841039,0.0395140159125746,0.244501164717641,0
186,0.153981042128687,0.0395140159125746,0.24395919690502,0
187,0.153806673584271,0.0395140159125746,0.243678594761013,0
188,0.153633063406512,0.0400183428579232,0.243398715939078,0
189,0.153460214183676,0.0400183428579232,0.242882138326053,0
190,0.153288128320953,0.0400183428579232,0.242531246851724,0
191,0.153116808045544,0.0400183428579232,0.242017023636889,0
192,0.152946255411623,0.0405069978181506,0.241508093425824,0
193,0.152776472305158,0.0405069978181506,0.240866546791995,0
194,0.152776472305158,0.0405069978181506,0.240122401078427,0
195,0.152776472305158,0.0407727308850213,0.239644088037084,0
196,0.152776472305158,0.0412561372119103,0.2394112203709,0
197,0.152776472305158,0.0412561372119103,0.239180693642581,0
198,0.152776472305158,0.0412561372119103,0.238952472749984,0
199,0.152745600724117,0.0412561372119103,0.238726523288856,0
200,0.152606331615679,0.0412561372119103,0.238465733658269,0
201,0.152467674378633,0.0412561372119103,0.237993970774905,0
202,0.152329629696326,0.0412561372119103,0.237643127964128,0
203,0.152207468327615,0.0412561372119103,0.237194388029528,0
204,0.15207051621462,0.0412561372119103,0.236750001387716,0
205,0.151934179322837,0.0415297012912811,0.23630990503552,0
206,0.151798457958246,0.0415297012912811,0.236098947400838,0
207,0.151678364076552,0.0415297012912811,0.235890009120467,0
208,0.151678364076552,0.0415297012912811,0.23568306135257,0
209,0.151678364076552,0.0418577740843213,0.23568306135257,0
210,0.151678364076552,0.0424180962094898,0.23568306135257,0
211,0.151678364076552,0.0424180962094898,0.23568306135257,0
212,0.151678364076552,0.0424180962094898,0.235566599651156,0
213,0.151678364076552,0.0424180962094898,0.235349734574633,0
214,0.151678364076552,0.0424180962094898,0.235103831964783,0
215,0.151678364076552,0.0424180962094898,0.234665830406581,0
216,0.151678364076552,0.0424180962094898,0.234231832962141,0
217,0.151678364076552,0.0424180962094898,0.233801785017067,0
218,0.151678364076552,0.0424180962094898,0.233375632944858,0
219,0.151678364076552,0.0424180962094898,0.23279287866835,0
220,0.151678364076552,0.0429095950797012,0.232362981094356,0
221,0.151678364076552,0.0429095950797012,0.231936921995713,0
222,0.151678364076552,0.0429095950797012,0.231514650234496,0
223,0.151588764252129,0.0429095950797012,0.231000259267775,0
224,0.151469466057704,0.0429095950797012,0.230383445589222,0
225,0.151453679025829,0.0433045351595129,0.229772044766316,0
226,0.1513110085519,0.0433045351595129,0.229358830662937,0
227,0.151168872473368,0.0433045351595129,0.228949208566584,0
228,0.151027272405189,0.0433045351595129,0.22854313188143,0
229,0.150886209865441,0.0433045351595129,0.228140554813391,0
230,0.150745686277608,0.0433045351595129,0.227741432352974,0
231,0.150605702972822,0.0433045351595129,0.227345720258558,0
232,0.15046626119205,0.0433045351595129,0.226916934091881,0
233,0.150342795321988,0.0435348145490297,0.226341104624471,0
234,0.150204304318475,0.0436480838598969,0.226140595748981,0
235,0.150066359234221,0.0438177373537848,0.225941769298598,0
236,0.150066359234221,0.0438177373537848,0.225744604205093,0
237,0.150066359234221,0.0442556189704025,0.225744604205093,0
238,0.150066359234221,0.0442556189704025,0.225744604205093,0
239,0.150066359234221,0.0446079676823233,0.225744604205093,0
240,0.150066359234221,0.0446079676823233,0.225744604205093,0
241,0.150066359234221,0.0446079676823233,0.225744604205093,0
242,0.150066359234221,0.0446079676823233,0.225744604205093,0
243,0.150066359234221,0.0448520459385151,0.225578391486942,0
244,0.149961108399081,0.0452285846628647,0.225389214369258,0
245,0.149961108399081,0.0452285846628647,0.225201559562431,0
246,0.149961108399081,0.0452285846628647,0.225201559562431,0
247,0.149961108399081,0.0452285846628647,0.225201559562431,0
248,0.149961108399081,0.0452285846628647,0.225201559562431,0
249,0.149961108399081,0.045310287552732,0.225201559562431,0
250,0.149961108399081,0.0454425654137809,0.225009897666488,0
251,0.149961108399081,0.0454425654137809,0.224822458067509,0
252,0.149961108399081,0.0454425654137809,0.224636483210353,0
253,0.149961108399081,0.0458780196285741,0.224451956009427,0
254,0.149961108399081,0.0458780196285741,0.224115853196067,0
255,0.149961108399081,0.0458780196285741,0.22376499439449,0
256,0.149961108399081,0.0460302786012521,0.22341683840198,0
257,0.149961108399081,0.0460302786012521,0.223237936182753,0
258,0.149961108399081,0.0460302786012521,0.222928693767513,0
259,0.149961108399081,0.0460302786012521,0.222576322560647,0
260,0.149961108399081,0.0460302786012521,0.222226621721296,0
261,0.149873607861678,0.0460302786012521,0.2218795610366,0
262,0.149873607861678,0.0462422155266244,0.221535110747317,0
263,0.149873607861678,0.0462422155266244,0.221308131584335,0
264,0.149873607861678,0.0462422155266244,0.221146232667658,0
265,0.149873607861678,0.0462422155266244,0.220985539745439,0
266,0.149873607861678,0.0462422155266244,0.220826039402278,0
267,0.149873607861678,0.0462422155266244,0.220667718420859,0
268,0.149873607861678,0.0465549017595571,0.220510563778312,0
269,0.149873607861678,0.0465549017595571,0.220216862888278,0
270,0.149759290849991,0.0470075975398506,0.219763329607748,0
271,0.149534560323773,0.0470075975398506,0.219280102999644,0
272,0.149310589228744,0.0474463225396013,0.218800379436033,0
273,0.149101030221002,0.0474463225396013,0.218274138596593,0
274,0.148878475344071,0.0474463225396013,0.217643661563557,0
275,0.148783512857569,0.0474463225396013,0.217017706028637,0
276,0.148675273297442,0.0478037266142929,0.21655513089089,0
277,0.148580910176239,0.0478037266142929,0.216250141056883,0
278,0.148580910176239,0.0478037266142929,0.215947315997468,0
279,0.148580910176239,0.048085243694976,0.21579176498982,0
280,0.148580910176239,0.048085243694976,0.21579176498982,0
281,0.148580910176239,0.0484019894108554,0.21579176498982,0
282,0.148580910176239,0.0484019894108554,0.215681843237062,0
283,0.148580910176239,0.0484019894108554,0.215607933525209,0
284,0.148580910176239,0.0484019894108554,0.215457744900443,0
285,0.148580910176239,0.0487232619064592,0.215308595465051,0
286,0.148580910176239,0.0487232619064592,0.215160474479311,0
287,0.148580910176239,0.0491381725005912,0.215160474479311,0
288,0.148580910176239,0.0491381725005912,0.215160474479311,0
289,0.148580910176239,0.0493390799037426,0.215049952013191,0
290,0.148580910176239,0.0493390799037426,0.214899541346326,0
291,0.148580910176239,0.0493390799037426,0.214899541346326,0
292,0.148580910176239,0.0496211193001719,0.214899541346326,0
293,0.148580910176239,0.0496211193001719,0.214899541346326,0
294,0.148580910176239,0.0496211193001719,0.214899541346326,0
295,0.148580910176239,0.0498941602420602,0.214899541346326,0
296,0.148580910176239,0.0502261696616463,0.214899541346326,0
297,0.148580910176239,0.0502261696616463,0.214792762211039,0
298,0.148580910176239,0.0503228359371829,0.214647265115887,0
299,0.148526416869383,0.0503228359371829,0.214502726465388,0
300,0.148526416869383,0.0503228359371829,0.214359136828763,0
301,0.148526416869383,0.0503228359371829,0.214359136828763,0
302,0.148526416869383,0.0504887504063217,0.214359136828763,0
303,0.148526416869383,0.0509130164881557,0.214359136828763,0
304,0.148526416869383,0.0515558437131152,0.214359136828763,0
305,0.148526416869383,0.0515558437131152,0.214261774812547,0
306,0.148526416869383,0.0519521375645709,0.21412090451116,0
307,0.148526416869383,0.0521065570494531,0.213885105459172,0
308,0.148445594283013,0.0521065570494531,0.213746033767684,0
309,0.148351437166018,0.0521065570494531,0.213607848502829,0
310,0.148244091594803,0.0521065570494531,0.213470541224211,0
311,0.148150486779421,0.0524017721937954,0.213334103598151,0
312,0.148057113228728,0.0525925298358566,0.213198527395999,0
313,0.147950666079041,0.0528657693757328,0.213063804492496,0
314,0.147857849074082,0.0532879587763187,0.212929926864149,0
315,0.147765265706687,0.0532879587763187,0.212796886587651,0
316,0.147672916916775,0.0532879587763187,0.212550123270232,0
317,0.147567644570546,0.0537139010170929,0.21241873432048,0
318,0.147475857588514,0.0537139010170929,0.212288159538321,0
319,0.147384307208212,0.0537139010170929,0.212158391385891,0
320,0.147292994255049,0.0537139010170929,0.212029422418007,0
321,0.147201919525958,0.0537139010170929,0.211901245280749,0
322,0.147111083789882,0.0537139010170929,0.211773852710064,0
323,0.147020487788237,0.054100148901586,0.211647237530401,0
324,0.146930132235381,0.0545141936611945,0.211521392653367,0
325,0.146840017819066,0.0545141936611945,0.211359972757737,0
326,0.146750145200887,0.0545141936611945,0.211106445399731,0
327,0.146660515016726,0.0548577148222428,0.210854445633261,0
328,0.14657112787718,0.0551291420411852,0.210603959705125,0
329,0.146481984367998,0.0551291420411852,0.210304134463539,0
330,0.14639308505049,0.0551291420411852,0.209928146802267,0
331,0.14639308505049,0.0551291420411852,0.209554396824191,0
332,0.14639308505049,0.0554421117418814,0.209302792232804,0
333,0.14639308505049,0.0555931365900694,0.209176575520438,0
334,0.14639308505049,0.0555931365900694,0.209051102805307,0
335,0.14639308505049,0.0559639799660372,0.208926367534448,0
336,0.14639308505049,0.0559639799660372,0.208802363231554,0
337,0.14639308505049,0.0559639799660372,0.208679083495853,0
338,0.14639308505049,0.0559639799660372,0.208556522001015,0
339,0.14639308505049,0.0559639799660372,0.208434672494074,0
340,0.14639308505049,0.0562350149767374,0.208313528794367,0
341,0.14639308505049,0.0562350149767374,0.208313528794367,0
342,0.14639308505049,0.0563296240516207,0.208313528794367,0
343,0.14639308505049,0.0563296240516207,0.208313528794367,0
344,0.14639308505049,0.0566220976782075,0.208313528794367,0
345,0.14639308505049,0.0566220976782075,0.208178313354856,0
346,0.14639308505049,0.0566220976782075,0.208054902504523,0
347,0.14639308505049,0.0566220976782075,0.207870454429848,0
348,0.14639308505049,0.0566220976782075,0.207630609986133,0
349,0.14639308505049,0.0566220976782075,0.207392118166563,0
350,0.14639308505049,0.0566220976782075,0.207154967571722,0
351,0.14639308505049,0.0566220976782075,0.207039118610472,0
352,0.14639308505049,0.0566220976782075,0.206923917873137,0
353,0.14639308505049,0.0566220976782075,0.20680935993899,0
354,0.14639308505049,0.0566220976782075,0.206695439447518,0
355,0.14639308505049,0.0566220976782075,0.206582151097593,0
356,0.14639308505049,0.0566220976782075,0.206469489646648,0
357,0.14639308505049,0.0566220976782075,0.206357449909876,0
358,0.14639308505049,0.0566220976782075,0.206246026759435,0
359,0.14639308505049,0.0566220976782075,0.206073152889903,0
360,0.14639308505049,0.056911301917872,0.205852742615255,0
361,0.14639308505049,0.056911301917872,0.205633535414345,0
362,0.14639308505049,0.0572635025280347,0.205524528443113,0
363,0.14639308505049,0.0576404430918532,0.205350511271761,0
364,0.14639308505049,0.0578237971801058,0.205127208631826,0
365,0.146356729484166,0.0578237971801058,0.204905110466762,0
366,0.146271810625011,0.058152749687132,0.204756208781976,0
367,0.146199232698638,0.058152749687132,0.204540231980963,0
368,0.146114720526556,0.058152749687132,0.204325411420556,0
369,0.146042491922843,0.0584119234837901,0.20411173784831,0
370,0.145958388512514,0.0584119234837901,0.203899202110149,0
371,0.145886510947266,0.0584119234837901,0.203687795149063,0
372,0.145814774333014,0.0584119234837901,0.203477508003825,0
373,0.145731246848541,0.0584119234837901,0.203268331807731,0
374,0.145659864066936,0.0584119234837901,0.203060257787358,0
375,0.145588623808523,0.0585244256039721,0.202958583656781,0
376,0.145505677187609,0.0585244256039721,0.202857442722159,0
377,0.145434793285714,0.0585244256039721,0.202756830803342,0
378,0.145364053349028,0.0585244256039721,0.202656743763723,0
379,0.145281692068875,0.0585782046726307,0.202557177509681,0
380,0.145211310754118,0.0588063287235005,0.202458127990016,0
381,0.145141074722024,0.0588063287235005,0.202359591195409,0
382,0.145070984519798,0.0588063287235005,0.202261563157876,0
383,0.145001040680484,0.0588063287235005,0.202164039950243,0
384,0.144919610896944,0.0588063287235005,0.202067017685617,0
385,0.14485002948802,0.0588063287235005,0.201970492516878,0
386,0.144780595558756,0.0589875591678991,0.201874460636166,0
387,0.14471130958984,0.0589875591678991,0.201778918274386,0
388,0.144642172048744,0.0589875591678991,0.201656192820251,0
389,0.144573183389911,0.0589875591678991,0.201460311731801,0
390,0.144573183389911,0.0589875591678991,0.201241542384516,0
391,0.144573183389911,0.0592067202416272,0.201034443973834,0
392,0.144573183389911,0.0592067202416272,0.200828385082194,0
393,0.144573183389911,0.0592067202416272,0.200623357909924,0
394,0.144573183389911,0.0592067202416272,0.20041935473511,0
395,0.144573183389911,0.0592067202416272,0.200216367912624,0
396,0.144573183389911,0.0592067202416272,0.200014389873177,6.68852890642363e-05
397,0.144573183389911,0.0592434566349982,0.199917069656605,0.000131590975921833
398,0.144573183389911,0.0592434566349982,0.199849763127519,0.000491989095604484
399,0.144573183389911,0.0594100991255575,0.199849763127519,0.000491989095604484
400,0.144573183389911,0.0594100991255575,0.199849763127519,0.000848340841682313
401,0.144573183389911,0.0594100991255575,0.199849763127519,0.000848340841682313
402,0.144573183389911,0.0596928176663077,0.199849763127519,0.000848340841682313
403,0.144573183389911,0.0596928176663077,0.199849763127519,0.00120139247959237
404,0.144573183389911,0.0596928176663077,0.199849763127519,0.00120139247959237
405,0.144573183389911,0.0599580269563901,0.199849763127519,0.00120139247959237
406,0.144573183389911,0.0599580269563901,0.199782375217668,0.00155114242793042
407,0.144573183389911,0.0599580269563901,0.19969278413399,0.00155114242793042
408,0.144573183389911,0.0599580269563901,0.199512364441024,0.00155114242793042
409,0.144573183389911,0.0599580269563901,0.199321275546161,0.00155114242793042
410,0.144573183389911,0.0599580269563901,0.199125251566764,0.00155114242793042
411,0.144573183389911,0.0599580269563901,0.198886150702615,0.00155114242793042
412,0.144573183389911,0.0599580269563901,0.198598577550541,0.00155114242793042
413,0.144573183389911,0.0599580269563901,0.198312374807492,0.00155114242793042
414,0.144573183389911,0.0599580269563901,0.198120063861702,0.00155114242793042
415,0.144573183389911,0.0599580269563901,0.1980222079556,0.00155114242793042
416,0.144573183389911,0.0600967225831861,0.1980222079556,0.00184865669073385
417,0.144573183389911,0.0600967225831861,0.1980222079556,0.00184865669073385
418,0.144573183389911,0.0600967225831861,0.1980222079556,0.00184865669073385
419,0.144573183389911,0.0600967225831861,0.1980222079556,0.00184865669073385
420,0.144573183389911,0.0600967225831861,0.1980222079556,0.00184865669073385
421,0.144573183389911,0.0600967225831861,0.197976551330334,0.00184865669073385
422,0.144573183389911,0.0600967225831861,0.197720488484077,0.00184865669073385
423,0.144573183389911,0.0600967225831861,0.197486242202624,0.00186355006969567
424,0.144573183389911,0.0600967225831861,0.197209060885106,0.00186355006969567
425,0.144573183389911,0.0600967225831861,0.19693316305425,0.00186355006969567
426,0.144518003874579,0.0600967225831861,0.196658539824113,0.00186355006969567
427,0.144462895151578,0.0600967225831861,0.196342097820941,0.00186355006969567
428,0.144396850333838,0.0600967225831861,0.195980612450248,0.00186355006969567
429,0.144330956350713,0.0600967225831861,0.195589714343112,0.00186355006969567
430,0.144265213416764,0.0600967225831861,0.195231535064109,0.00218766739488603
431,0.144210553684168,0.0603948827381534,0.194963154377334,0.00218957162005834
432,0.14414504940239,0.0603948827381534,0.194695996660133,0.00252188124801698
433,0.144079697135863,0.0603948827381534,0.194430053579615,0.00252188124801698
434,0.144014497062071,0.0606220742685909,0.194165316878347,0.00252188124801698
435,0.143960290635421,0.0609431850221824,0.193901778373506,0.0028435719518617
436,0.143895331922881,0.0609431850221824,0.193639429956034,0.003175232728138
437,0.143830526257757,0.0609431850221824,0.193378263589814,0.003175232728138
438,0.143776649194975,0.0609431850221824,0.19311827131085,0.003175232728138
439,0.143712086906676,0.0609431850221824,0.19285944522646,0.003175232728138
440,0.143658413183739,0.0609431850221824,0.192601777514483,0.003175232728138
441,0.143594095754826,0.0609431850221824,0.192345260422493,0.003175232728138
442,0.143529932741101,0.0609431850221824,0.192089886267022,0.003175232728138
443,0.143476592325228,0.0609431850221824,0.1918356474328,0.003175232728138
444,0.143412675924676,0.0609431850221824,0.191543556646186,0.003175232728138
445,0.143412675924676,0.0609431850221824,0.191206280699287,0.003175232728138
446,0.143412675924676,0.0609431850221824,0.191035222420219,0.0033341692121219
447,0.143412675924676,0.0609431850221824,0.190864917547695,0.0033341692121219
448,0.143412675924676,0.0609431850221824,0.190695361119543,0.0033341692121219
449,0.143412675924676,0.0609431850221824,0.190514794061085,0.0033341692121219
450,0.143412675924676,0.0609431850221824,0.190345505060108,0.00354884508661592
451,0.143412675924676,0.0609431850221824,0.190176955035761,0.00387003095061608
452,0.143412675924676,0.0609431850221824,0.189968340480752,0.00387003095061608
453,0.143412675924676,0.0609431850221824,0.189685118195269,0.00387003095061608
454,0.143381120081352,0.0609431850221824,0.189439267219462,0.00414047473412937
456,0.143306766729344,0.0609431850221824,0.188950751142645,0.00414047473412937
457,0.143306766729344,0.0609431850221824,0.188867461343626,0.00441470582784384
458,0.143306766729344,0.0609431850221824,0.188784529530515,0.00473285063330308
459,0.143306766729344,0.0609431850221824,0.188701953402315,0.00473285063330308
460,0.143306766729344,0.0609431850221824,0.188610554269563,0.00473285063330308
461,0.143306766729344,0.0609431850221824,0.188447970843709,0.00473285063330308
462,0.143306766729344,0.0609431850221824,0.188286080400554,0.00473285063330308
463,0.143306766729344,0.0609431850221824,0.18807454876286,0.00473285063330308
464,0.143306766729344,0.0609431850221824,0.187805022883068,0.00473285063330308
465,0.143306766729344,0.0609431850221824,0.187563559766431,0.00473285063330308
466,0.143306766729344,0.061042450043378,0.1874021301551,0.0050127290570571
467,0.143306766729344,0.061042450043378,0.187241381124608,0.0053223387320634
468,0.143306766729344,0.061042450043378,0.187081308383753,0.0053223387320634
469,0.143306766729344,0.061042450043378,0.186921907677302,0.0053223387320634
470,0.143306766729344,0.061042450043378,0.186763174785612,0.00557223163133887
472,0.143306766729344,0.061042450043378,0.186576318271373,0.00575834642936581
473,0.143306766729344,0.061042450043378,0.186504057476393,0.00597885885835603
474,0.143306766729344,0.0611581152608662,0.186504057476393,0.00597885885835603
475,0.143306766729344,0.0611581152608662,0.186504057476393,0.00625687543722508
476,0.143306766729344,0.0611581152608662,0.186477501416687,0.00625687543722508
477,0.143306766729344,0.0611581152608662,0.186388586577101,0.00625687543722508
478,0.143306766729344,0.0611581152608662,0.186230763775507,0.00625687543722508
479,0.143284834442197,0.0611581152608662,0.186058504263431,0.00649710640304452
480,0.143229902692915,0.0611581152608662,0.185824235921999,0.00649710640304452
481,0.14316405775075,0.0611581152608662,0.185667286454195,0.00676435382411556
483,0.143032782482969,0.0611581152608662,0.18535530630568,0.00676435382411556
484,0.142978257565605,0.0611581152608662,0.185200267828403,0.00676435382411556
485,0.142978257565605,0.0611581152608662,0.185045858604046,0.00705106426966344
486,0.142978257565605,0.0611581152608662,0.184952915284543,0.00754950737520322
487,0.142978257565605,0.0611581152608662,0.184801812167634,0.00754950737520322
488,0.142978257565605,0.0611581152608662,0.184651318841353,0.00754950737520322
489,0.142978257565605,0.0611581152608662,0.184501431624889,0.00754950737520322
490,0.142978257565605,0.0611581152608662,0.184352146866971,0.00754950737520322
492,0.142978257565605,0.0611581152608662,0.1840553702676,0.00810425862021579
493,0.142978257565605,0.0611581152608662,0.183907871268651,0.00810425862021579
494,0.142978257565605,0.0611581152608662,0.183760960412682,0.00836062782699447
495,0.142978257565605,0.0611581152608662,0.183614634191749,0.00836062782699447
496,0.142978257565605,0.0611581152608662,0.183468889125726,0.00836062782699447
497,0.142978257565605,0.0611581152608662,0.183323721762029,0.00862287095434653
498,0.142978257565605,0.0612061147364076,0.183251425218689,0.00882142939946462
500,0.142978257565605,0.0612061147364076,0.183107686764279,0.00938547199274839
501,0.142978257565605,0.0612061147364076,0.183015303763879,0.00938547199274839
502,0.142978257565605,0.0612061147364076,0.182871031645619,0.00938547199274839
503,0.142978257565605,0.0612061147364076,0.182727324498157,0.00938547199274839
504,0.142978257565605,0.0612061147364076,0.182584179012008,0.009659191175728
505,0.142978257565605,0.0612061147364076,0.182505513139184,0.00981718327815973
506,0.142978257565605,0.0612061147364076,0.18235872420896,0.00981718327815973
508,0.142967625074298,0.0612697884514661,0.182066852750467,0.00981718327815973
509,0.142914318143085,0.0612697884514661,0.181921763628512,0.0103277383032494
510,0.142850427425754,0.0615323360277897,0.181777234557969,0.0103277383032494
511,0.142797302272365,0.0615323360277897,0.181633262305141,0.0106085148995907
512,0.142733630455472,0.0615323360277897,0.18143075411067,0.0106085148995907
514,0.142733630455472,0.0617285650410956,0.181080131446255,0.0107838598665355
515,0.142733630455472,0.0617285650410956,0.181011540534011,0.0112321258686807
516,0.142733630455472,0.0617285650410956,0.180943211573489,0.0112321258686807
517,0.142733630455472,0.0617285650410956,0.18087514306808,0.0112321258686807
518,0.142733630455472,0.0617285650410956,0.180807333532546,0.0112321258686807
519,0.142733630455472,0.0617285650410956,0.18073978149291,0.0112321258686807
521,0.14268104258687,0.0617285650410956,0.180513447798493,0.0114692510571794
522,0.142618016901395,0.0617285650410956,0.180377307663096,0.0119540444252109
523,0.142555385499167,0.0617285650410956,0.180237997443961,0.0119540444252109
524,0.142441526459354,0.0617285650410956,0.180099210693713,0.0119540444252109
525,0.142327657773607,0.0617285650410956,0.179960944469909,0.0119540444252109
527,0.142173434668848,0.0617285650410956,0.179685961941609,0.0119540444252109
528,0.142173434668848,0.0617285650410956,0.179618906711349,0.0123925300178441
529,0.142173434668848,0.0617285650410956,0.179570693083206,0.0126006191465178
530,0.142173434668848,0.0617285650410956,0.179505006097524,0.0126006191465178
532,0.142173434668848,0.0617285650410956,0.179374362221495,0.0128709068051149
533,0.142173434668848,0.0617285650410956,0.179374362221495,0.0132663281472902
534,0.142173434668848,0.0618402296010115,0.179360194799865,0.0132663281472902
535,0.142121709359138,0.0618402296010115,0.179291469440006,0.0135348973285666
536,0.142070052717167,0.0618402296010115,0.179222996452819,0.0135348973285666
538,0.142008147567628,0.0620503923223242,0.179086802061081,0.0135348973285666
539,0.142008147567628,0.0620503923223242,0.179086802061081,0.0139889785368726
540,0.142008147567628,0.0622953628099874,0.179042060618499,0.0139889785368726
541,0.142008147567628,0.0622953628099874,0.178978146392311,0.0142547551592754
543,0.142008147567628,0.0622953628099874,0.178801980930581,0.0142547551592754
544,0.142008147567628,0.0622953628099874,0.178673892921223,0.0142547551592754
545,0.141957920267712,0.0622953628099874,0.17853512945144,0.0142547551592754
546,0.141866875174266,0.0622953628099874,0.178341133075073,0.0142547551592754
548,0.141654528456738,0.0622953628099874,0.177955232525336,0.0144246128011749
549,0.141543710393774,0.0622953628099874,0.177763320850074,0.0144246128011749
550,0.141453033498892,0.0622953628099874,0.177572096618,0.0144246128011749
552,0.141241986978374,0.0622953628099874,0.177191695772737,0.0144246128011749
553,0.141131867282654,0.0622953628099874,0.177002511869617,0.0144246128011749
554,0.141041768746472,0.0622953628099874,0.176814000829362,0.0144246128011749
555,0.140931976400554,0.0622953628099874,0.176626159071375,0.0146494473017363
557,0.140732681894573,0.0622953628099874,0.176252469206307,0.0146494473017363
558,0.140633076812911,0.0622953628099874,0.176066614063841,0.0146494473017363
559,0.140582988575799,0.0622953628099874,0.175881414132435,0.0146494473017363
560,0.140532973331646,0.0622953628099874,0.175748027957774,0.0147496002333453
562,0.140493019734911,0.0622953628099874,0.175434023263265,0.0148783336076021
563,0.140493019734911,0.0622953628099874,0.175434023263265,0.0150754019440002
564,0.140493019734911,0.0622953628099874,0.175434023263265,0.0150754019440002
566,0.140493019734911,0.0622953628099874,0.175434023263265,0.0157660118850019
567,0.140493019734911,0.0622953628099874,0.175434023263265,0.015990128995019
568,0.140493019734911,0.0622953628099874,0.175434023263265,0.015990128995019
570,0.140453383455624,0.0622953628099874,0.175374094096082,0.0162427770801032
571,0.140413767584562,0.0624053044710367,0.175312167131346,0.0162427770801032
572,0.140354374975731,0.0624053044710367,0.175250453389392,0.0164615622646617
574,0.140255665489279,0.0626392012945546,0.175127661187571,0.0166992616371235
575,0.140216288945571,0.0626392012945546,0.175066580553322,0.0169495051463599
576,0.140216288945571,0.0626392012945546,0.175005708792963,0.0169495051463599
578,0.140216288945571,0.0626392012945546,0.174934782963644,0.0173093959727035
579,0.140216288945571,0.0626392012945546,0.174875973094904,0.0173093959727035
580,0.140216288945571,0.0626392012945546,0.1748173630805,0.0173093959727035
582,0.140216288945571,0.0626856078443976,0.174700738556458,0.0174892220428975
583,0.140216288945571,0.0626856078443976,0.174642722034825,0.0174892220428975
584,0.140177231400375,0.0626856078443976,0.174531428302702,0.0174892220428975
586,0.140079676966459,0.0627006163914377,0.174215136600496,0.0174892220428975
587,0.140079676966459,0.0627006163914377,0.174042021598146,0.0176609555840292
588,0.140079676966459,0.0629177851818189,0.173985677304215,0.017964135583651
590,0.140079676966459,0.0629177851818189,0.173852765979686,0.0182086239878607
591,0.140079676966459,0.0629177851818189,0.173736374421239,0.0182086239878607
592,0.140079676966459,0.0629177851818189,0.173620370240857,0.0182086239878607
594,0.140079676966459,0.0629177851818189,0.17338951631015,0.0182086239878607
595,0.14006036667502,0.0629177851818189,0.17319399165949,0.0182086239878607
596,0.14006036667502,0.0630243055639364,0.17302463689017,0.0183479306918114
598,0.14006036667502,0.0630243055639364,0.172803555990176,0.0187304185348196
599,0.14006036667502,0.0630243055639364,0.172693561428577,0.0187304185348196
601,0.14006036667502,0.0631321256142826,0.172474655131762,0.0189441011847964
602,0.14006036667502,0.0631321256142826,0.17236573985152,0.0189441011847964
603,0.14006036667502,0.0631321256142826,0.172257180806001,0.0189441011847964
605,0.139983617565808,0.0631321256142826,0.171935133442253,0.0189441011847964
606,0.139926109786858,0.0631321256142826,0.171770594896921,0.0189441011847964
608,0.13984965588614,0.0631321256142826,0.171443118521873,0.0189441011847964
609,0.139792371002254,0.0631321256142826,0.171273061530719,0.0189441011847964
610,0.139754280770704,0.0631321256142826,0.171052417085724,0.0189441011847964
612,0.139659217757063,0.0631321256142826,0.170613260047108,0.0189441011847964
613,0.139621277850199,0.0631321256142826,0.170447933562892,0.0190424325665161
615,0.139526592512848,0.0631321256142826,0.170118869998056,0.019156920157284
616,0.139469910448824,0.0631321256142826,0.169955127835991,0.019384576229845
617,0.139432222544091,0.0631321256142826,0.169791908726876,0.019384576229845
619,0.1393381085518,0.0631321256142826,0.169517938651429,0.0196444284211055
620,0.139300574016421,0.0631321256142826,0.16940702067572,0.0198813934060722
622,0.139206845703654,0.0631321256142826,0.169186238640545,0.0198813934060722
623,0.139169465913335,0.0631321256142826,0.169076371250931,0.0198813934060722
625,0.139076126630987,0.0631321256142826,0.168821536408873,0.0198813934060722
626,0.139038902892921,0.0631321256142826,0.168657982049357,0.0198813934060722
627,0.139001707124373,0.0631321256142826,0.168494941629251,0.0200836787998275
629,0.139001707124373,0.0631321256142826,0.168223390763387,0.020267624560098
630,0.139001707124373,0.0631321256142826,0.168169350992148,0.020267624560098
632,0.139001707124373,0.0631321256142826,0.168061776878112,0.020267624560098
633,0.139001707124373,0.0631321256142826,0.168008240963225,0.020267624560098
635,0.139001707124373,0.0631321256142826,0.167901667524021,0.020267624560098
636,0.138983170866617,0.0631321256142826,0.167818873600262,0.020267624560098
638,0.138890418110204,0.0631321256142826,0.167613499914495,0.0204505430646723
639,0.138853428527682,0.0631321256142826,0.167507232650629,0.0206193938817252
641,0.138779533497641,0.0631321256142826,0.167295678075355,0.0206193938817252
642,0.138724176085433,0.0631321256142826,0.167190387758621,0.0206193938817252
644,0.138724176085433,0.0631321256142826,0.166980831882037,0.0207617338741801
645,0.138687496518981,0.0631321256142826,0.166876505112121,0.020992398142291
646,0.138687496518981,0.0631321256142826,0.166772496588921,0.020992398142291
648,0.138687496518981,0.0631321256142826,0.166667822902817,0.0211560756469565
649,0.138687496518981,0.0631321256142826,0.166615724395027,0.0211560756469565
651,0.138650685369317,0.0631321256142826,0.166423281968724,0.0213562872971887
652,0.138613902054866,0.0631321256142826,0.166371655098718,0.0216891394753911
654,0.13852205646103,0.0631321256142826,0.166240573081863,0.0221234714122822
655,0.138430722506458,0.0631321256142826,0.166138806454346,0.0221234714122822
657,0.138321412924267,0.0631321256142826,0.165936189071311,0.0221234714122822
659,0.138321412924267,0.0631321256142826,0.165882377155698,0.0224673603703682
660,0.138321412924267,0.0631321256142826,0.165834733623126,0.0224673603703682
662,0.138321412924267,0.063278415332276,0.165739872588254,0.0228470275614116
663,0.138321412924267,0.063278415332276,0.165692653818773,0.0230733179721121
665,0.138321412924267,0.063278415332276,0.165598636635932,0.0234530713290642
666,0.138321412924267,0.063278415332276,0.165551836977807,0.0236700016735088
668,0.138321412924267,0.063278415332276,0.165458652443783,0.0236700016735088
669,0.138321412924267,0.063278415332276,0.165412266345042,0.0236700016735088
671,0.138321412924267,0.063278415332276,0.165319903453936,0.0238188585325055
672,0.138321412924267,0.0633214503498217,0.165273925460171,0.0238188585325055
674,0.138321412924267,0.0635275996205495,0.16513105113394,0.0239645662532692
675,0.13830348785333,0.063750239082273,0.165036737554541,0.0241786528253063
677,0.138213864643475,0.0638820016678386,0.164848934778681,0.0248121524706924
679,0.138142380126591,0.0638820016678386,0.164662223202066,0.0250343678105438
680,0.138142380126591,0.0638820016678386,0.164569273647724,0.0250343678105438
682,0.138073703194869,0.0638820016678386,0.164479832359615,0.0251300246342877
683,0.138039419835894,0.0638820016678386,0.164435305605404,0.0251300246342877
685,0.137953907706622,0.0638820016678386,0.164346637084277,0.0251300246342877
686,0.137919802167556,0.0638820016678386,0.164302494210037,0.0251895125974789
688,0.137868026249593,0.0638820016678386,0.164192538416621,0.0251895125974789
690,0.137832573380452,0.0638820016678386,0.164098061433582,0.0253174966057803
691,0.137832573380452,0.0640731916745098,0.164098061433582,0.0254645084331357
693,0.137832573380452,0.0640731916745098,0.164098061433582,0.0258704618926432
694,0.137832573380452,0.0640731916745098,0.164098061433582,0.0258704618926432
696,0.137832573380452,0.0640731916745098,0.164098061433582,0.0258704618926432
698,0.137815000662924,0.0640731916745098,0.164077099500274,0.0261984555390561
699,0.137779818189214,0.0640731916745098,0.164030632099454,0.0262132494816367
701,0.137709549571457,0.0640731916745098,0.163938089362192,0.0264290057853888
702,0.137709549571457,0.0640731916745098,0.163892012925399,0.0264290057853888
704,0.137709549571457,0.0640731916745098,0.163892012925399,0.0265562878390289
706,0.137709549571457,0.0640731916745098,0.163892012925399,0.0265562878390289
707,0.137709549571457,0.0640731916745098,0.163892012925399,0.0265562878390289
709,0.137709549571457,0.0640731916745098,0.163892012925399,0.0267057961439097
711,0.137657294288325,0.0640731916745098,0.163827784212929,0.0269095180303736
712,0.137622478263528,0.0640731916745098,0.163737990694834,0.0269095180303736
714,0.137552945048465,0.0640731916745098,0.163556698799906,0.0269095180303736
715,0.137518228177035,0.0640731916745098,0.16346642777799,0.0269095180303736
717,0.137431569698401,0.0640731916745098,0.163224438283172,0.0269095180303736
719,0.137362505995868,0.0642171950314571,0.16296183901073,0.0270977523791387
720,0.137328024637808,0.0642171950314571,0.162826684080185,0.0273082617008782
722,0.137293577140857,0.0642171950314571,0.162557481330943,0.0273082617008782
724,0.137293577140857,0.0642171950314571,0.162377481380802,0.0274909166015397
725,0.137293577140857,0.0642171950314571,0.162287848459204,0.0274909166015397
727,0.137293577140857,0.0642171950314571,0.162109311750099,0.027682639780147
729,0.137293577140857,0.0642171950314571,0.161975405374857,0.027682639780147
730,0.137293577140857,0.0642171950314571,0.161975405374857,0.027682639780147
732,0.137293577140857,0.0642171950314571,0.161975405374857,0.0278347752830813
734,0.137293577140857,0.0642310540759735,0.161975405374857,0.0278347752830813
735,0.137293577140857,0.0642310540759735,0.161975405374857,0.0282722730867331
737,0.137293577140857,0.0642310540759735,0.161975405374857,0.0282722730867331
739,0.137293577140857,0.0642310540759735,0.161900620084124,0.0282722730867331
741,0.13720851475088,0.0642310540759735,0.161725239786631,0.0282722730867331
742,0.137174585200957,0.0642310540759735,0.161637899071608,0.0282722730867331
744,0.13710683050255,0.0642310540759735,0.161524983675874,0.0282722730867331
746,0.137039215845455,0.0642310540759735,0.161335096311539,0.0282722730867331
747,0.1369885183377,0.0642310540759735,0.161210265533171,0.0282722730867331
749,0.136921115583148,0.0642310540759735,0.161003829792506,0.0285195413303521
751,0.136853855288681,0.0643151731057401,0.16084060726387,0.0289139454513167
753,0.136786738379889,0.0643151731057401,0.160678240233341,0.0289685040941776
754,0.136736481776992,0.0643151731057401,0.160597375432064,0.0289685040941776
756,0.136620738257839,0.0643151731057401,0.160436279100168,0.0289685040941776
758,0.13648891442259,0.064328840574973,0.160276021636506,0.0291229344681038
760,0.136357392017879,0.0643565242493211,0.160116596509735,0.0291229344681038
761,0.136324207059244,0.0643565242493211,0.160037194050145,0.0292351931747745
763,0.136257947246475,0.0644815889224495,0.159956458006855,0.0297325892694088
765,0.136191834902555,0.0644815889224495,0.159876138433471,0.0297325892694088
767,0.136125870804181,0.0644815889224495,0.159796232117797,0.0297325892694088
768,0.136092944584015,0.0644815889224495,0.159756432936806,0.0297325892694088
770,0.136011090217191,0.0644815889224495,0.159651389250789,0.0297325892694088
772,0.135945499993077,0.0644815889224495,0.159497295312741,0.0299973856487973
774,0.135880060568904,0.0644815889224495,0.159306643847541,0.0299973856487973
775,0.135847397621399,0.0644815889224495,0.159182693003116,0.0299973856487973
777,0.135782185673954,0.064521732055524,0.158935734812894,0.0299973856487973
779,0.135717126200267,0.064521732055524,0.158690026666849,0.0301491758905708
781,0.135552470290298,0.0646578031858958,0.15838266073542,0.0301491758905708
783,0.135356195910667,0.0648364473713045,0.158106039667824,0.0303170977197728
784,0.135258226672933,0.0648364473713045,0.157989109638931,0.0305022182036328
786,0.13512648288605,0.0648364473713045,0.157793377344068,0.0306098299864091
788,0.135027193644194,0.064974951215129,0.157635778983013,0.0307582028429014
790,0.134960243534506,0.064974951215129,0.157554342076947,0.0309517109066773
792,0.134893431135315,0.064974951215129,0.157473310570481,0.0309517109066773
794,0.134810897001004,0.064974951215129,0.157369883628655,0.0309517109066773
795,0.134777612317722,0.064974951215129,0.157292922413389,0.0309517109066773
797,0.134711147926227,0.064974951215129,0.157212891269494,0.0310824421493883
799,0.134677968420705,0.064974951215129,0.157133255093688,0.0310824421493883
801,0.134677968420705,0.064974951215129,0.157133255093688,0.0311219869302641
803,0.134677968420705,0.064974951215129,0.157133255093688,0.0313212441548707
805,0.134677968420705,0.064974951215129,0.157095392867913,0.0313299389218629
806,0.134677968420705,0.064974951215129,0.157095392867913,0.0313635583748437
808,0.134677968420705,0.064974951215129,0.157095392867913,0.0313635583748437
810,0.134677968420705,0.064974951215129,0.157095392867913,0.0313635583748437
812,0.134677968420705,0.064974951215129,0.1570867543257,0.0313635583748437
814,0.134662276888938,0.064974951215129,0.156897598638188,0.0313635583748437
816,0.134583689643106,0.064974951215129,0.156673426544845,0.0316304213551551
818,0.134504499769752,0.0650552620504369,0.156446279636264,0.0318784754431937
820,0.13439125330944,0.0650552620504369,0.156219351654917,0.0318784754431937
821,0.134326901749706,0.0650552620504369,0.1561062965476,0.0318784754431937
823,0.134198424997413,0.0650552620504369,0.155957501903639,0.0320779712263433
825,0.134070250944555,0.0650552620504369,0.155809418891823,0.0320779712263433
827,0.133973356234511,0.0650552620504369,0.155662042422348,0.0320779712263433
829,0.133907618422931,0.0650552620504369,0.155571344461079,0.0324331843700282
831,0.133842021493868,0.0650552620504369,0.155456344609805,0.0325466588271875
833,0.133776566134729,0.0650552620504369,0.155379621627323,0.0325466588271875
835,0.133711253014721,0.0650552620504369,0.155303260917473,0.0325466588271875
837,0.133646082785117,0.0650552620504369,0.155174217182554,0.0326824069190961
839,0.133581056079513,0.0651208799760201,0.155022929553221,0.0330993490152306
841,0.13351617351409,0.0651208799760201,0.154872351264462,0.0332725114666364
843,0.133435279617324,0.0652536343587797,0.154722477342594,0.0332725114666364
844,0.133435279617324,0.0652536343587797,0.154685140160125,0.0334264978899343
846,0.133435279617324,0.0656030998728752,0.154668958571357,0.0335983559752744
848,0.133373936538516,0.0657790333453838,0.154601446626964,0.0339605178669571
850,0.133312759856117,0.0657790333453838,0.154534248432259,0.0340686254140339
852,0.133266991852192,0.0657790333453838,0.154453518811648,0.0342398568682592
854,0.133206029607946,0.0658589428536172,0.154386941593735,0.0344321100415835
856,0.133145235155527,0.0658589428536172,0.154320671643003,0.0347227642073142
858,0.133099754756196,0.0658589428536172,0.154254706838313,0.0347227642073142
860,0.133039178157271,0.0658589428536172,0.154189045077991,0.0348548744432111
862,0.132978770617096,0.0658589428536172,0.154123684279608,0.0350237763406691
864,0.132933543527248,0.0659514315525837,0.154058622379763,0.0350237763406691
866,0.132873357307363,0.0659514315525837,0.153993857333862,0.0352578615149348
868,0.132873357307363,0.0661129483081696,0.153961585497295,0.0355039629403034
870,0.132873357307363,0.0662609361071607,0.153961585497295,0.0355424869334359
872,0.132873357307363,0.0662609361071607,0.153961585497295,0.0356990719278683
874,0.132873357307363,0.0662609361071607,0.153961585497295,0.0358417363140087
876,0.132873357307363,0.0662866593701197,0.153946947075169,0.0359343839370195
878,0.132828561256428,0.0664310188123258,0.153883303454286,0.0359343839370195
880,0.132828561256428,0.0664310188123258,0.153851588932056,0.0361824662848574
882,0.132828561256428,0.0664310188123258,0.153851588932056,0.0362132760340107
884,0.132828561256428,0.0664830814652691,0.153851588932056,0.0362132760340107
886,0.132828561256428,0.0665609215357018,0.153851588932056,0.0366152914949739
888,0.132828561256428,0.0665609215357018,0.153851588932056,0.0366152914949739
890,0.132828561256428,0.0666917611318459,0.153851588932056,0.0369110380673777
892,0.132828561256428,0.0666917611318459,0.153851588932056,0.0370816818410084
895,0.132828561256428,0.0666917611318459,0.153851588932056,0.0370920774529739
897,0.132828561256428,0.0667434059266313,0.153851588932056,0.0370920774529739
899,0.132828561256428,0.0667434059266313,0.153851588932056,0.0371968800065234
901,0.132828561256428,0.0667434059266313,0.153851588932056,0.0373079052100078
903,0.132828561256428,0.0668342631453261,0.153851588932056,0.0374218226652671
905,0.132828561256428,0.0668342631453261,0.153851588932056,0.0375444271847467
907,0.132828561256428,0.0668342631453261,0.153851588932056,0.037654926798381
909,0.132828561256428,0.0668342631453261,0.153851588932056,0.0377484570841244
911,0.132828561256428,0.0668342631453261,0.153851588932056,0.0377484570841244
913,0.132828561256428,0.0668598513302176,0.153851588932056,0.0378525342913143
915,0.132828561256428,0.0668598513302176,0.153818756153512,0.0379347847954355
917,0.132828561256428,0.0668598513302176,0.153758096170186,0.038023655205319
920,0.132770054825563,0.0669502170503747,0.153626378883571,0.038143278040917
922,0.132726293778488,0.0669502170503747,0.153498103473224,0.038143278040917
924,0.132668019121719,0.0669502170503747,0.153341042119239,0.038143278040917
926,0.132624432345941,0.0669502170503747,0.153149970622101,0.038143278040917
928,0.132566391175985,0.0669885160386906,0.153023328672827,0.0381970410122786
930,0.132476534646851,0.0669885160386906,0.152897224286081,0.0382859434646639
932,0.132356844898072,0.0671956949703385,0.152771654048421,0.0383133761745868
935,0.132264305440646,0.0671956949703385,0.152614863592576,0.03860585032991
937,0.132218169431092,0.0672990050980261,0.152548739560602,0.0387062948664226
939,0.132156700760795,0.0672990050980261,0.152482893283892,0.0390055526101025
941,0.132095386292861,0.0672990050980261,0.152417323017214,0.0390055526101025
943,0.132049506572595,0.0672990050980261,0.152352027029914,0.039144255128376
945,0.131988381886461,0.0672990050980261,0.152287003605768,0.039144255128376
948,0.131957877896791,0.0673737831078999,0.15222225104283,0.0393665953722962
950,0.131957877896791,0.0673737831078999,0.15222225104283,0.0393665953722962
952,0.131957877896791,0.0673737831078999,0.152186635584208,0.0393665953722962
954,0.131915039091668,0.0673737831078999,0.152129500811043,0.0393665953722962
956,0.131841885701203,0.0673737831078999,0.152033207265453,0.0393665953722962
959,0.131679869770174,0.0673737831078999,0.151852701774363,0.0393665953722962
961,0.131606130815118,0.0673737831078999,0.151732982857033,0.0394610494727749
963,0.131606130815118,0.0673737831078999,0.151701378103379,0.0396387725755339
965,0.131606130815118,0.0673737831078999,0.151701378103379,0.0396387725755339
967,0.131606130815118,0.0674222441631326,0.151686684518332,0.0396387725755339
970,0.131591129157314,0.0674222441631326,0.151583916349842,0.0397399974174214
972,0.131546075958008,0.0674222441631326,0.151456993209504,0.0397399974174214
974,0.131486111353472,0.0674222441631326,0.151330584074212,0.0397924819115905
976,0.131441247100518,0.0674222441631326,0.151204685829985,0.0397924819115905
979,0.131441247100518,0.0674845323033604,0.151078395621107,0.0399723202934264
981,0.131441247100518,0.0675862623780193,0.151015119330546,0.0400384768553641
983,0.131441247100518,0.0675862623780193,0.150952096917982,0.040167181303646
985,0.131441247100518,0.0675862623780193,0.150889326859592,0.040167181303646
988,0.131441247100518,0.0675862623780193,0.150791336520185,0.0403147849394515
990,0.131441247100518,0.0675862623780193,0.150674647541358,0.0403147849394515
992,0.131427274120616,0.0675862623780193,0.150548166480005,0.0403147849394515
994,0.1313674592299,0.0675862623780193,0.150427199201943,0.0405402776965257
997,0.131292839780214,0.0675862623780193,0.15020465056776,0.0405402776965257
999,0.131292839780214,0.0675862623780193,0.150111210680933,0.0405553820114572
1001,0.131292839780214,0.0675862623780193,0.150036274538363,0.0405553820114572
1004,0.131292839780214,0.067609999660723,0.149912693638188,0.040690341119051
1006,0.131292839780214,0.067609999660723,0.149850667211812,0.040777728724809
1008,0.131292839780214,0.067609999660723,0.149788883451304,0.040777728724809
1011,0.131292839780214,0.067609999660723,0.149662727759016,0.040777728724809
1013,0.131248739850478,0.067609999660723,0.149572715806916,0.040777728724809
1015,0.131189999642665,0.0676217688843241,0.149475976226456,0.040839898523324
1018,0.13111676971975,0.0677296306583386,0.149387666791796,0.040839898523324
1020,0.131072922071213,0.0677296306583386,0.149299096865067,0.0409828175211575
1022,0.131014520461287,0.0677296306583386,0.149188166376704,0.0409828175211575
1025,0.130872749215872,0.0678254218385246,0.149022572103006,0.0411009187663368
1027,0.130759600815409,0.0679336145613225,0.148912706632407,0.0411009187663368
1029,0.130674906825773,0.0680916094839102,0.148749371679591,0.0413774966717845
1032,0.130534016542657,0.0680916094839102,0.148512157653255,0.0415556585552006
1034,0.130376557206791,0.0680916094839102,0.148345003209491,0.0415556585552006
1037,0.130219191568737,0.0680916094839102,0.148095464916841,0.0415556585552006
1039,0.130160793946126,0.0680916094839102,0.148037267470387,0.0416469547419092
1041,0.130117069570475,0.0680916094839102,0.14797929060452,0.0416469547419092
1044,0.130044363563823,0.0680916094839102,0.147892736160575,0.0417817558345234
1046,0.129986633429364,0.0680916094839102,0.147756210307996,0.0417817558345234
1049,0.129915049735792,0.0680916094839102,0.147672354233922,0.0419494688145936
1051,0.129872180597766,0.0680916094839102,0.147616712656412,0.0419494688145936
1053,0.129829387709684,0.0680916094839102,0.147561279679614,0.0420504562883002
1056,0.12974396867473,0.0680916094839102,0.147434408634144,0.0423099363039299
1058,0.12970137080816,0.0680916094839102,0.147324163326435,0.0425183365343331
1061,0.129630517101783,0.0680916094839102,0.147159564518803,0.0426654819984676
1063,0.129588101945549,0.0680916094839102,0.146998473988738,0.0426654819984676
1066,0.129559839963895,0.0680916094839102,0.146862425370332,0.0428285585007418
1068,0.129559839963895,0.0680916094839102,0.146808115510567,0.0428285585007418
1071,0.129559839963895,0.0680916094839102,0.146742807104952,0.0428285585007418
1073,0.129559839963895,0.0680916094839102,0.146685408820887,0.0428285585007418
1075,0.129530810890065,0.0680916094839102,0.146628221142189,0.0428285585007418
1078,0.129458343873802,0.0680916094839102,0.146542831982285,0.0428285585007418
1080,0.12941493789606,0.0680916094839102,0.146437478732684,0.0428285585007418
1083,0.12941493789606,0.0680916094839102,0.146382536778022,0.0429344243217091
1085,0.12941493789606,0.0680916094839102,0.146382536778022,0.0430894952050888
1088,0.12941493789606,0.0680916094839102,0.146382536778022,0.0433841356614538
1090,0.12941493789606,0.0680916094839102,0.146382536778022,0.0435102963929477
1093,0.12941493789606,0.0680916094839102,0.146382536778022,0.0435102963929477
1095,0.12941493789606,0.0680916094839102,0.146330094633113,0.0435734613446475
1098,0.129400763643719,0.0680916094839102,0.146202510266752,0.0436257245764353
1101,0.12932986838234,0.0680916094839102,0.1461211752443,0.0436570065920202
1103,0.129287411538073,0.0680916094839102,0.146067194401918,0.0437701677689084
1106,0.129202507427336,0.0680916094839102,0.145966378025931,0.0437701677689084
1108,0.129117379523695,0.0680916094839102,0.145805882441475,0.0437701677689084
1111,0.128975726843652,0.0680916094839102,0.145566208110182,0.0437701677689084
1113,0.128862626199911,0.0680916094839102,0.145458678418927,0.0437813124634889
1116,0.128721584498607,0.0680916094839102,0.145298096814816,0.0438604549390284
1118,0.128637120994867,0.0680916094839102,0.145191514766511,0.0438604549390284
1121,0.128496628507455,0.0680916094839102,0.145012237450983,0.0439714817670392
1124,0.128398774254979,0.0680916094839102,0.144880609988902,0.0440822374819989
1126,0.128357095358385,0.0680916094839102,0.14482878543198,0.0440822374819989
1129,0.128287776287868,0.0680916094839102,0.144731434807378,0.0441374491476471
1131,0.128246250371574,0.0680916094839102,0.144623929524301,0.0441374491476471
1134,0.12806582012123,0.0680916094839102,0.144392160539797,0.0442264289064121
1137,0.127858401206837,0.0680916094839102,0.144161598635919,0.0443058567301323
1139,0.127775474872251,0.0680916094839102,0.144033865898032,0.0444180754162289
1142,0.127678347856007,0.0680916094839102,0.143905786512502,0.0444180754162289
1144,0.127622584897054,0.0680916094839102,0.143853813216493,0.0444180754162289
1147,0.127566947648674,0.0680916094839102,0.143776188581862,0.0444180754162289
1150,0.127497522340891,0.0680916094839102,0.143681722873459,0.04445035652722
1152,0.127442098693619,0.0680916094839102,0.143630460010336,0.044501707376998
1155,0.127386802595095,0.0680916094839102,0.143553894185443,0.0445286795657911
1158,0.127317806569612,0.0680916094839102,0.143477719838835,0.0446153225624377
1160,0.127235706931022,0.0680916094839102,0.143385610370186,0.0447288731730854
1163,0.127113222134446,0.0681682469592804,0.143237093967366,0.045066701599223
1166,0.127018420283161,0.0683527741008781,0.143114337861086,0.045310550859829
1168,0.126978086304044,0.0683527741008781,0.143066131142398,0.045310550859829
1171,0.126924395698764,0.0684183140951359,0.142983147640067,0.0454008494447042
1174,0.126816535345741,0.0684183140951359,0.142813618461148,0.0454008494447042
1177,0.126640862361764,0.0684947445960604,0.142594811354122,0.0454902337617467
1179,0.126560017404951,0.0684947445960604,0.142498191447838,0.0455300140480476
1182,0.126452119871477,0.0684947445960604,0.142353866870136,0.0455300140480476
1185,0.126397905375665,0.0686285957500726,0.142280596370831,0.0457086558366632
1187,0.126316822490682,0.0686285957500726,0.142187705883445,0.0457086558366632
1190,0.1261819466186,0.0686285957500726,0.142042863782807,0.0457086558366632
1193,0.126047385576895,0.0686828670062658,0.141898740807814,0.0459008353335315
1196,0.12592653025192,0.0686828670062658,0.141755331619228,0.0459008353335315
1198,0.125832745676747,0.0686828670062658,0.141660119428719,0.0459008353335315
1201,0.125765954354849,0.068726099442934,0.141541633531094,0.0459728141111177
1204,0.125699321480505,0.068726099442934,0.141471104523867,0.0459728141111177
1207,0.12563285208692,0.0687913257184409,0.141400921699262,0.0460659700135584
1210,0.125539772208733,0.0687913257184409,0.141288713117683,0.0460739559546794
1212,0.125473373365582,0.0687913257184409,0.141191079481558,0.0460739559546794
1215,0.125407282074955,0.0687913257184409,0.141050677767757,0.0460739559546794
1218,0.125354530358184,0.0688236413754451,0.140861068842256,0.0461367292600732
1221,0.125236282837285,0.0690539338535405,0.140653888572783,0.0462504894515915
1224,0.125118320682286,0.0690539338535405,0.140447711196924,0.0463713806296468
1226,0.125039827587296,0.0690539338535405,0.140357358054917,0.0463713806296468
1229,0.124961539363919,0.0690539338535405,0.140231934301149,0.0463713806296468
1232,0.124869600051859,0.0690539338535405,0.14009579048103,0.0463713806296468
1235,0.124803594139222,0.0690539338535405,0.140026919916453,0.0464468595576535
1238,0.124724971970885,0.0690539338535405,0.139923866685667,0.0464468595576535
1241,0.124724971970885,0.0690539338535405,0.139901538631182,0.0464468595576535
1243,0.124724971970885,0.0690539338535405,0.139901538631182,0.0464468595576535
1246,0.124724971970885,0.0690539338535405,0.139901538631182,0.0465060527037309
1249,0.124672544753346,0.0690539338535405,0.139829194791799,0.0466170797858935
1252,0.124607124384772,0.0690539338535405,0.139716125834669,0.0466170797858935
1255,0.12456794860396,0.0690539338535405,0.139648973601464,0.0467048582631769
1258,0.12456794860396,0.0690539338535405,0.139648973601464,0.0467048582631769
1261,0.12456794860396,0.0690539338535405,0.139607904169752,0.0467048582631769
1264,0.124554957983744,0.0690539338535405,0.139592990081303,0.0468396568549364
1267,0.12451596773277,0.0690539338535405,0.139526663197448,0.0469750266235227
1269,0.12451596773277,0.0690539338535405,0.139526663197448,0.0469750266235227
1272,0.12451596773277,0.0690539338535405,0.139463794807848,0.0470978956135295
1275,0.124489934315173,0.0690539338535405,0.139397026915664,0.0471839994350149
1278,0.124373174883548,0.0690539338535405,0.139272531352415,0.0472709060193735
1281,0.124256741624099,0.0690539338535405,0.139141062200978,0.0473319508157241
1284,0.124140471836543,0.0690539338535405,0.139010199730323,0.0473946269845103
1287,0.12410167733664,0.0690539338535405,0.138923051470505,0.047458915706545
1290,0.12410167733664,0.0690539338535405,0.138923051470505,0.047458915706545
1293,0.12410167733664,0.0691175823672415,0.138923051470505,0.047551688391973
1296,0.12410167733664,0.0691175823672415,0.138923051470505,0.0475843183583546
1299,0.12410167733664,0.0691598333082044,0.138923051470505,0.0475843183583546
1302,0.12410167733664,0.0691598333082044,0.138923051470505,0.0476544066529984
1305,0.124088854280569,0.0691598333082044,0.138892735004369,0.0477278317281995
1308,0.124088854280569,0.0691598333082044,0.138871277152363,0.0478686462447344
1311,0.124088854280569,0.0691598333082044,0.138827782489736,0.0479747614751796
1314,0.124050644305372,0.0691598333082044,0.138764480567874,0.0479747614751796
1317,0.123974045310172,0.0691598333082044,0.138665078070689,0.0479747614751796
1320,0.123922986369477,0.0691598333082044,0.138591297925593,0.0480352743828124
1323,0.123859284608536,0.0691703469366008,0.138528064877315,0.0481890701849729
1326,0.123821143861169,0.0691703469366008,0.138465114412746,0.0484649518999642
1329,0.123821143861169,0.0691703469366008,0.138465114412746,0.0486525738708874
1332,0.123821143861169,0.0691703469366008,0.138465114412746,0.0486525738708874
1335,0.123821143861169,0.0691703469366008,0.138465114412746,0.0486525738708874
1339,0.123821143861169,0.0691703469366008,0.138403789305506,0.0487071709390406
1342,0.123821143861169,0.0692353984924959,0.138327429943143,0.0488092017681359
1345,0.12379593184408,0.0692353984924959,0.138219330403128,0.0489189976187818
1348,0.123745504792108,0.0692353984924959,0.138157644959367,0.0490092614201292
1351,0.123682596985707,0.069330804993511,0.13809623010691,0.0491189510429953
1354,0.123594756458365,0.069330804993511,0.138003042761129,0.0491189510429953
1357,0.123494533965348,0.069330804993511,0.137881284798621,0.0491189510429953
1360,0.123381975861791,0.0693621799141916,0.137760057457548,0.049228834625452
1363,0.123269678767566,0.0694576058575755,0.1376393572786,0.0493300914047881
1367,0.123132719787566,0.0695315744663942,0.13747923781369,0.0494158952460207
1370,0.12302093583355,0.0695315744663942,0.13735975439466,0.0494158952460207
1373,0.122971348450586,0.0695315744663942,0.137280414103663,0.0494158952460207
1376,0.122921859065041,0.0695315744663942,0.137221186574157,0.0494158952460207
1379,0.122872468041935,0.0695315744663942,0.1371622136502,0.0494158952460207
1382,0.122810829836941,0.0696268340875316,0.137103493694414,0.0495479872401751
1386,0.122749350056802,0.0696268340875316,0.137019923288242,0.0495479872401751
1389,0.122700268137392,0.0696268340875316,0.136904713748634,0.0495831947599057
1392,0.122639019098311,0.0696268340875316,0.136789994963423,0.0495831947599057
1395,0.122590131958302,0.0696268340875316,0.136675763805125,0.0495831947599057
1398,0.122541346381227,0.0696268340875316,0.136599556413916,0.0495831947599057
1402,0.122492637371519,0.0696268340875316,0.136523403519819,0.0495831947599057
1405,0.122492637371519,0.0696268340875316,0.13652105495314,0.0495843722872548
1408,0.122492637371519,0.0696268340875316,0.136448066170986,0.0497442298698548
1411,0.122492637371519,0.0696894442889054,0.136392396477098,0.0498306418289599
1415,0.122492637371519,0.069784031675537,0.136318533190651,0.0500178104703971
1418,0.122492637371519,0.069784031675537,0.136318533190651,0.0500599364881906
1421,0.122492637371519,0.069784031675537,0.136318533190651,0.0500599364881906
1424,0.122492637371519,0.0698049513191138,0.136298962795409,0.0501249327775309
1428,0.122456093785322,0.0698049513191138,0.136149869033255,0.0501249327775309
1431,0.122395411162083,0.0698049513191138,0.135986018537087,0.0501249327775309
1434,0.122346865333001,0.0698049513191138,0.135911340085744,0.0501249327775309
1438,0.122286292933011,0.0698049513191138,0.135836275630259,0.0501249327775309
1441,0.122201811385713,0.0698049513191138,0.13575686277685,0.0501249327775309
1444,0.122105593991711,0.0698049513191138,0.135645919560478,0.0501249327775309
1448,0.121997512895147,0.0698049513191138,0.135498701979084,0.0501249327775309
1451,0.12194946242379,0.0698049513191138,0.135443435211004,0.0502029865473579
1454,0.121901491141614,0.0698049513191138,0.13538078422291,0.0502029865473579
1458,0.121853599648526,0.0698049513191138,0.135232998049426,0.0502029865473579
1461,0.121853599648526,0.0698049513191138,0.135177204021073,0.0502029865473579
1464,0.121853599648526,0.0698049513191138,0.135121635920826,0.0502029865473579
1468,0.121805601809573,0.0698049513191138,0.135022628609139,0.0502421328554091
1471,0.121757572949904,0.0698049513191138,0.134914737423742,0.0502421328554091
1474,0.121721612391928,0.0698049513191138,0.134807280310147,0.0502587478592834
1478,0.121721612391928,0.0698049513191138,0.134720998675664,0.0503057489161789
1481,0.121721612391928,0.0698049513191138,0.134668857645769,0.050378207510709
1485,0.121721612391928,0.0698049513191138,0.134599660288782,0.0505824704913923
1488,0.121721612391928,0.0698049513191138,0.134548003669148,0.0505824704913923
1492,0.121698426744932,0.0698049513191138,0.134473203074961,0.050716027193611
1495,0.121652053905809,0.0698049513191138,0.134403522110953,0.0509093963521113
1498,0.121605770760778,0.0698049513191138,0.134352545885919,0.0509093963521113
1502,0.12154805201078,0.0698049513191138,0.134260012957701,0.0510287499749834
1505,0.121501972057917,0.0698049513191138,0.134156891977769,0.0510287499749834
1509,0.121444480534464,0.0698049513191138,0.134089857032346,0.0511090459313886
1512,0.121398583611517,0.0698049513191138,0.13399710571992,0.0511090459313886
1516,0.12134132255865,0.0698049513191138,0.133912464212346,0.0512503294227897
1519,0.121295611199333,0.0698049513191138,0.13386287377881,0.0512503294227897
1523,0.121295611199333,0.0698456589537974,0.133838456673899,0.0512824006283537
1526,0.121260555213029,0.0699882268076684,0.133786683437297,0.051514621096781
1530,0.121260555213029,0.0701722525532769,0.133769470376337,0.0517332252637381
1533,0.121260555213029,0.0701722525532769,0.133769470376337,0.0518227273059226
1537,0.121237274509398,0.0702333578114252,0.133697237055485,0.0518971120864176
1540,0.121190800442346,0.0702333578114252,0.133610617714805,0.0518971120864176
1544,0.121144412800239,0.0702333578114252,0.133471470250366,0.0518971120864176
1548,0.121144412800239,0.0702333578114252,0.133400557354456,0.0520120322810328
1551,0.121144412800239,0.0702333578114252,0.133347609828464,0.0520822616679058
1555,0.121144412800239,0.0703863583700084,0.133312423758206,0.0523133822828485
1558,0.121144412800239,0.0703863583700084,0.133297394563095,0.0523133822828485
1562,0.121110617763422,0.0703863583700084,0.133233295958874,0.0524215551556524
1565,0.121099353837777,0.0703863583700084,0.133201368265919,0.0524215551556524
1569,0.121099353837777,0.0704061055444121,0.133201368265919,0.0525355392960096
1573,0.121099353837777,0.0704061055444121,0.133146194858815,0.0526220503096455
1576,0.121099353837777,0.0704061055444121,0.133094352895218,0.0526986055904768
1580,0.121099353837777,0.0704061055444121,0.133025532867157,0.0528185199191636
1584,0.121064350392996,0.0704061055444121,0.132957056284571,0.0529278207015566
1587,0.121017716889957,0.0704260898059496,0.13290592269082,0.0529278207015566
1591,0.120947911346016,0.0704260898059496,0.132794260735016,0.0530675078879851
1595,0.120889902068024,0.0704260898059496,0.132726715487124,0.0530914916697727
1598,0.120843582536235,0.0704260898059496,0.132676275850238,0.0530914916697727
1602,0.120785781998745,0.0704260898059496,0.132568622227085,0.0531350323964116
1606,0.120716587992702,0.0704260898059496,0.132435356675566,0.0531350323964116
1609,0.120693543977548,0.0704459647771836,0.132402163149965,0.0531991508991436
1613,0.120693543977548,0.0704655010630446,0.132402163149965,0.0531991508991436
1617,0.120693543977548,0.0705645303030222,0.13235576091998,0.0533421806768756
1620,0.120659110838124,0.0705645303030222,0.132258089072776,0.0533421806768756
1624,0.120625122860255,0.0707033173905034,0.132193935015745,0.0535047026661593
1628,0.120625122860255,0.0708826786603471,0.132193935015745,0.0536873787530632
1632,0.120602270941845,0.0709622248244944,0.132155152071587,0.0537641919549645
1635,0.120557128286182,0.0710218267717002,0.132120952681294,0.0537641919549645
1639,0.120534602244765,0.0710218267717002,0.132073424510672,0.0538573296012619
1643,0.120534602244765,0.0710218267717002,0.132073424510672,0.0540110090062556
1647,0.120534602244765,0.0710218267717002,0.132073424510672,0.0540110090062556
1651,0.120534602244765,0.0710218267717002,0.132050266223152,0.0540110090062556
1654,0.120534602244765,0.0710218267717002,0.132050266223152,0.0540770048542898
1658,0.120534602244765,0.0710218267717002,0.132050266223152,0.0542949862037165
1662,0.120534602244765,0.0710218267717002,0.132039132624418,0.0542949862037165
1666,0.120534602244765,0.0710218267717002,0.132039132624418,0.0543325488814753
1670,0.120534602244765,0.0710218267717002,0.13201315669603,0.0544353066754903
1674,0.120534602244765,0.0710998844198428,0.13201315669603,0.054517275364813
1677,0.120534602244765,0.0710998844198428,0.13201315669603,0.0546484922930197
1681,0.120534602244765,0.0711192497612609,0.13201315669603,0.054662443341851
1685,0.120534602244765,0.0711387227206531,0.13201315669603,0.0548063297400723
1689,0.120534602244765,0.0711387227206531,0.13201315669603,0.0548063297400723
1693,0.120534602244765,0.0711581286620125,0.13201315669603,0.0548636868745896
1697,0.120534602244765,0.0711581286620125,0.13201315669603,0.0549739946678233
1701,0.120534602244765,0.0711970659839055,0.13201315669603,0.0552966266874489
1705,0.120534602244765,0.0712954956697179,0.13201315669603,0.0554715698803322
1709,0.120534602244765,0.0712954956697179,0.13201315669603,0.0554747165180849
1713,0.120534602244765,0.071530587719118,0.13201315669603,0.0556932238193328
1717,0.120534602244765,0.071530587719118,0.132002586400715,0.0557728791360003
1720,0.120534602244765,0.071530587719118,0.131959210351214,0.0557728791360003
1724,0.120534602244765,0.071530587719118,0.131901607919927,0.0557728791360003
1728,0.120491555113188,0.071530587719118,0.13180934159571,0.0557818263962163
1732,0.120480796788957,0.071530587719118,0.131719497857261,0.0557853222508519
1736,0.120469693266085,0.0715692891318275,0.131688966248634,0.0559222027092204
1740,0.120458966211738,0.0715692891318275,0.131679242434125,0.0559222027092204
1744,0.120405410139465,0.0715885831724858,0.13162264421835,0.055999203672367
1748,0.120362642662464,0.0715885831724858,0.131566302273702,0.0560781437223311
1752,0.120362642662464,0.0715885831724858,0.131555101220456,0.0560781437223311
1757,0.120296344645348,0.0716862703973768,0.131479884975856,0.0561849138733859
1761,0.120241223672388,0.0716862703973768,0.131420015998143,0.0562176204520031
1765,0.120241223672388,0.0716862703973768,0.131405090741639,0.0562459878476102
1769,0.120241223672388,0.0718422276374598,0.131405090741639,0.056373186454614
1773,0.120208297152119,0.0718422276374598,0.131370644848528,0.0565643335717209
1777,0.120164445565774,0.0718422276374598,0.131311554853968,0.0567195781123252
1781,0.120164445565774,0.0718422276374598,0.131311554853968,0.0567195781123252
1785,0.120164445565774,0.0718422276374598,0.131311554853968,0.0567517229805642
1789,0.120164445565774,0.0718422276374598,0.131311554853968,0.0567517229805642
1793,0.120164445565774,0.071861354237551,0.131311554853968,0.0567857326768683
1797,0.120164445565774,0.071861354237551,0.131311554853968,0.0568935220722348
1802,0.120164445565774,0.071976500296561,0.131311554853968,0.0571338386934766
1806,0.120164445565774,0.0720125835057866,0.131311554853968,0.0573544407036883
1810,0.120164445565774,0.0720670064467746,0.131311554853968,0.0573544407036883
1814,0.120164445565774,0.0721584206553037,0.131311554853968,0.0575027415706999
1818,0.120164445565774,0.0721584206553037,0.131311554853968,0.0575282627811402
1822,0.120164445565774,0.0721945935747988,0.131311554853968,0.05758132228788
1827,0.120164445565774,0.0721945935747988,0.131311554853968,0.05758132228788
1831,0.120164445565774,0.0721945935747988,0.131311554853968,0.05758132228788
1835,0.120164445565774,0.0721945935747988,0.131311554853968,0.0577729267379072
1839,0.120164445565774,0.0721945935747988,0.131311554853968,0.0577729267379072
1844,0.120164445565774,0.0724320125154964,0.131311554853968,0.058116875716134
1848,0.120164445565774,0.0724507797391665,0.131311554853968,0.0582622596448576
1852,0.120164445565774,0.0725076287543285,0.131311554853968,0.0583292224769269
1856,0.120164445565774,0.0725265136825054,0.131311554853968,0.0583616892612549
1861,0.120164445565774,0.0726793443134576,0.131311554853968,0.0585146687774307
1865,0.120164445565774,0.0727728760817253,0.131311554853968,0.0586456023656863
1869,0.120164445565774,0.0727728760817253,0.131311554853968,0.0586456023656863
1874,0.120164445565774,0.0727728760817253,0.131311554853968,0.0586456023656863
1878,0.120164445565774,0.0727728760817253,0.131311554853968,0.0586456023656863
1882,0.120164445565774,0.0728287220996163,0.131311554853968,0.0587205281585292
1886,0.120164445565774,0.0728845551769636,0.131311554853968,0.0587620819277671
1891,0.120164445565774,0.0729591686438672,0.13130671906799,0.0588759598147423
1895,0.120164445565774,0.0729591686438672,0.131264693444743,0.0589663813864612
1900,0.120164445565774,0.0729591686438672,0.131264693444743,0.0589663813864612
1904,0.120164445565774,0.072977567324876,0.131223874827147,0.0589930240838191
1908,0.120164445565774,0.072977567324876,0.131114104528574,0.0589930240838191
1913,0.120164445565774,0.072977567324876,0.131032739610433,0.0589930240838191
1917,0.120164445565774,0.072977567324876,0.13097896903341,0.0589930240838191
1922,0.120164445565774,0.0729958763887235,0.130912067081748,0.0589930240838191
1926,0.120143501985391,0.0729958763887235,0.130858792874529,0.0590391625286874
1930,0.120133032604087,0.0730326098187812,0.130832237757241,0.0590844031587232
1935,0.120133032604087,0.0730326098187812,0.130828527795162,0.0590844031587232
1939,0.12010173378113,0.0730326098187812,0.130746092840217,0.0590844031587232
1944,0.120039217421928,0.0731056030092573,0.13061261995167,0.0593232005753159
1948,0.120028816754136,0.0731796291442383,0.130532465118189,0.0593882650650126
1953,0.120028816754136,0.0731796291442383,0.130465314955426,0.0594381354112036
1957,0.120028816754136,0.0732167313999745,0.130411839116876,0.0595266472381758
1962,0.120028816754136,0.0734149638752727,0.130411839116876,0.0598217238680707
1966,0.120028816754136,0.0734149638752727,0.130411839116876,0.0598979924375652
1971,0.120028816754136,0.0734508909006123,0.130411839116876,0.0599434776140644
1975,0.120028816754136,0.0734508909006123,0.130411839116876,0.0599434776140644
1980,0.120028816754136,0.0734508909006123,0.130411839116876,0.0599434776140644
1985,0.120028816754136,0.0734508909006123,0.130411839116876,0.0599788960969084
1989,0.120028816754136,0.0735427455998116,0.130411839116876,0.0601211293096771
1994,0.120028816754136,0.0735609012160398,0.130381157524657,0.0601211293096771
1998,0.120028816754136,0.0737267429082543,0.130328942305378,0.0602673641302364
2003,0.120028816754136,0.0737267429082543,0.130229820877838,0.0603355503380296
2008,0.120018454873741,0.0737267429082543,0.130190987241156,0.0603355503380296
2012,0.120018454873741,0.0737267429082543,0.130190987241156,0.0603392762107104
2017,0.120018454873741,0.0737632614317959,0.130190987241156,0.0604004647145731
2021,0.120018454873741,0.0737632614317959,0.130185250295621,0.0604004647145731
2026,0.120018454873741,0.0737632614317959,0.130124708442089,0.0604393012970316
2031,0.120018454873741,0.0738180866057063,0.130064461576612,0.0605225858190811
2035,0.120018454873741,0.0738180866057063,0.130016475030207,0.0605895982462643
2040,0.120018454873741,0.0738727332717403,0.129894797913607,0.0606372098325447
2045,0.119998487106825,0.0738727332717403,0.129859104003503,0.0606380651389039
2050,0.119998487106825,0.0738727332717403,0.12983977537303,0.060693667907283
2054,0.119998487106825,0.0738727332717403,0.129787821177457,0.0608329900473615
2059,0.119998487106825,0.0741013809914994,0.129752761743366,0.0611022343706498
2064,0.119967791871094,0.0741710773242008,0.129689968136735,0.0611753003292017
2069,0.119906505656991,0.0743124963476212,0.129569133073158,0.0613349091679138
2073,0.119865724611616,0.074364777017943,0.129480918551035,0.0613963363770267
2078,0.119845344063084,0.0744715487479571,0.129456099705001,0.0615106744384115
2083,0.119845344063084,0.0744715487479571,0.129456099705001,0.0615106744384115
2088,0.119845344063084,0.0745785131214761,0.129453296970951,0.0616350104735947
2092,0.119845344063084,0.0745785131214761,0.129453296970951,0.0616350104735947
2097,0.119845344063084,0.0745785131214761,0.129453296970951,0.0616350104735947
2102,0.119845344063084,0.0745785131214761,0.129453296970951,0.0616350104735947
2107,0.119845344063084,0.0745785131214761,0.129453296970951,0.0616390504882378
2112,0.119845344063084,0.0745785131214761,0.129453296970951,0.0617017685160111
2117,0.119845344063084,0.0746859319541947,0.12942110173529,0.0618737258593482
2122,0.119845344063084,0.0747397888162449,0.129358713406921,0.0619958186428957
2127,0.119845344063084,0.0747397888162449,0.129296615130687,0.0619958186428957
2131,0.119845344063084,0.074829907996914,0.12925949455008,0.0621046638974939
2136,0.119845344063084,0.074829907996914,0.12925949455008,0.0621046638974939
2141,0.119845344063084,0.074829907996914,0.12925949455008,0.0621265536154051
2146,0.119845344063084,0.074829907996914,0.12925949455008,0.0621345098478093
2151,0.119845344063084,0.074829907996914,0.129211514394266,0.0622105203813761
2156,0.119845344063084,0.0748639710083226,0.129150584311898,0.0622586508601885
2161,0.119845344063084,0.0749667249755238,0.129126290463492,0.0622955620770429
2166,0.119845344063084,0.0749667249755238,0.129088799589467,0.0623707501528433
2171,0.119825360446281,0.0749667249755238,0.129029637754575,0.0623707501528433
2176,0.119765500749499,0.0749667249755238,0.128960582863242,0.0623707501528433
2181,0.119725323859422,0.0749667249755238,0.128900564189359,0.0623707501528433
2186,0.119705248134069,0.0749667249755238,0.12886468344755,0.0623707501528433
2191,0.119705248134069,0.0749667249755238,0.12886468344755,0.062379384269315
2196,0.119675216097612,0.0750006730632591,0.128824401561167,0.0624494685152527
2201,0.119675216097612,0.0750516740920213,0.128824401561167,0.0624961555709366
2206,0.119655424361072,0.075085526830614,0.128782589984471,0.0625371358242554
2211,0.119655424361072,0.075085526830614,0.128782589984471,0.0625486303446441
2217,0.119635659594487,0.0751882108996299,0.12873660616281,0.0626775265148591
2222,0.119615938510838,0.07525905147293,0.128713616282006,0.062820026127375
2227,0.119615938510838,0.07525905147293,0.128707735933189,0.062820026127375
2232,0.119615938510838,0.0754132719467281,0.128625945400658,0.0630147381770304
2237,0.119615938510838,0.0754132719467281,0.128591932496301,0.0630762823402213
2242,0.119596106204954,0.0754132719467281,0.128578682509119,0.0631148445059253
2247,0.119556470041759,0.0754132719467281,0.128485707823317,0.0631760394773595
2253,0.119556470041759,0.0754132719467281,0.128440464597355,0.0631760394773595
2258,0.119556470041759,0.0754132719467281,0.128440464597355,0.0632219685679298
2263,0.119556470041759,0.0754132719467281,0.128440464597355,0.0633141949149844
2268,0.119536942679097,0.0754132719467281,0.128410084837297,0.063326150976024
2273,0.119536942679097,0.0754132719467281,0.128410084837297,0.0633550749431999
2279,0.119517442450398,0.0754468599631821,0.128385845159775,0.0634123618201734
2284,0.119517442450398,0.0754468599631821,0.128363567183447,0.0634300561638753
2289,0.119517442450398,0.0754816373914343,0.128363567183447,0.0634841583539604
2294,0.119517442450398,0.0755337234848726,0.128361810511609,0.0638873832157323
2300,0.119517442450398,0.0755677616754219,0.128361810511609,0.0640242726050435
2305,0.119517442450398,0.0755849557977569,0.128361810511609,0.0640855133373801
2310,0.119517442450398,0.0756354212395647,0.128361810511609,0.0641613702263746
2316,0.119517442450398,0.0756520733674804,0.128361810511609,0.0641613702263746
2321,0.119517442450398,0.0757365367157586,0.128345604663272,0.0642591173109541
2326,0.119517442450398,0.0757365367157586,0.128304644978236,0.0642591173109541
2332,0.11945963693831,0.0757365367157586,0.128239347724276,0.0642698160164897
2337,0.11940193437067,0.0758206415607728,0.12813535886202,0.0643949098326752
2342,0.119363524039436,0.07597272789053,0.128025689582508,0.0645176666759376
2348,0.119305996868082,0.0760400090996277,0.12789469643743,0.0646192576255954
2353,0.119286844944018,0.0761237404770147,0.12780738690142,0.0646616434205879
2359,0.119286844944018,0.0761237404770147,0.127741425832095,0.0647147262863571
2364,0.119229610538994,0.0761237404770147,0.127643445534367,0.0647510240058237
2370,0.119229610538994,0.0761237404770147,0.127622251973992,0.0647604072826386
2375,0.119229610538994,0.0761403206191807,0.127596825728842,0.0647919201802822
2381,0.119229610538994,0.0762084500636568,0.127531833967832,0.0648320668133643
2386,0.119152967835356,0.0762769938762883,0.127455805951896,0.0649537596245703
2392,0.119038531836346,0.0763623421986207,0.127328619813688,0.0649991486690122
2397,0.118943451741464,0.0764136111633371,0.127223112669898,0.065100989961928
2403,0.118810439682061,0.0764136111633371,0.127097077621331,0.0651332156361374
2408,0.11877279536648,0.0764136111633371,0.127034567548189,0.0651332156361374
2414,0.11877279536648,0.0764136111633371,0.127034567548189,0.0651332156361374
2419,0.118754013610725,0.0764136111633371,0.127004096917852,0.0651536129539396
2425,0.118697746652728,0.0764136111633371,0.126942768802036,0.0651536129539396
2430,0.118679017264394,0.0764136111633371,0.126922392792464,0.0651580784790282
2436,0.118679017264394,0.0764136111633371,0.126922392792464,0.06520413758966
2442,0.118679017264394,0.0764136111633371,0.126865783982331,0.06520413758966
2447,0.118679017264394,0.0764136111633371,0.126814317523391,0.06520413758966
2453,0.118622531958368,0.0764136111633371,0.126709838824356,0.06520413758966
2459,0.118547369010053,0.0764136111633371,0.126617582006822,0.06520413758966
2464,0.118509925004836,0.0764136111633371,0.126552987049827,0.06520413758966
2470,0.118397359749872,0.0764136111633371,0.126365717949132,0.06520413758966
2476,0.118322863659756,0.0764136111633371,0.126213086093344,0.06520413758966
2481,0.11821102592471,0.0764136111633371,0.126092445942406,0.06520413758966
2487,0.118099840159772,0.0764136111633371,0.125969468444226,0.06520413758966
2493,0.117969257642176,0.0764136111633371,0.125818449079752,0.06520413758966
2499,0.117914027139298,0.0764136111633371,0.125749289731165,0.06520413758966
2504,0.117858923207873,0.0764297564162973,0.12570046986299,0.06527172379743
2510,0.117766616339694,0.0764297564162973,0.125585383173026,0.06527172379743
2516,0.117729673500125,0.0764297564162973,0.125506386934055,0.06527172379743
2522,0.117692868795678,0.0764621625055273,0.12547753311041,0.0653258895765485
2527,0.117637765947072,0.0764621625055273,0.125428728385684,0.0653258895765485
2533,0.117637765947072,0.0764782547837202,0.125418990373531,0.0653443274586517
2539,0.117637765947072,0.0764782547837202,0.125400410769009,0.0653443274586517
2545,0.117637765947072,0.0765281986236686,0.125400410769009,0.0654982444709558
2551,0.117637765947072,0.0765612869735745,0.125400410769009,0.0655294415958157
2557,0.117637765947072,0.076577792718589,0.125400410769009,0.0655294415958157
2563,0.117637765947072,0.076577792718589,0.125400410769009,0.0655604866077641
2569,0.117619535977745,0.076577792718589,0.125374149297973,0.0655604866077641
2574,0.117564932541466,0.076577792718589,0.125326431205024,0.0655604866077641
2580,0.117546760326018,0.0766424498247312,0.125297888339984,0.0656610255216441
2586,0.117546760326018,0.0766745907312439,0.125297888339984,0.0657041781173518
2592,0.117546760326018,0.0767066815527218,0.125297888339984,0.0657911418295644
2598,0.11752867217526,0.0767066815527218,0.125271833000852,0.0657911418295644
2604,0.11752867217526,0.0767066815527218,0.12525301372933,0.0657911418295644
2610,0.11752867217526,0.0767066815527218,0.125218160979919,0.0657911418295644
2616,0.117510192983077,0.0767066815527218,0.125178840999667,0.0658640448874899
2622,0.117492160556885,0.0767066815527218,0.125162613010399,0.0659267361558968
2628,0.117436902476599,0.0767066815527218,0.125110505478203,0.0659417808405419
2634,0.117400130429304,0.0767066815527218,0.125052176406877,0.0659725223643054
2640,0.117382181323451,0.0767066815527218,0.125036115029711,0.0659725223643054
2647,0.117328396696126,0.0767880001793041,0.124968630449279,0.0661114127768125
2653,0.117256366667098,0.0767880001793041,0.124901012329208,0.0661318938299951
2659,0.117166188296845,0.0767880001793041,0.124798149378678,0.0661318938299951
2665,0.117112761309096,0.0767880001793041,0.124707802599653,0.0661318938299951
2671,0.117077193445013,0.0768040910891272,0.124617081749987,0.0661550769187396
2677,0.117077193445013,0.0768201499269385,0.124608048169777,0.0661744375714944
2683,0.117041662278911,0.0768362635763187,0.124564697231178,0.0662094387928344
2690,0.116969838739134,0.0768362635763187,0.124464198454031,0.0662094387928344
2696,0.116969838739134,0.0768362635763187,0.124464198454031,0.0662094387928344
2702,0.116952149986458,0.0768362635763187,0.124439446169964,0.0662569183672198
2708,0.116952149986458,0.0768362635763187,0.124439446169964,0.0662569183672198
2714,0.116952149986458,0.0768362635763187,0.124439446169964,0.0662569183672198
2721,0.116952149986458,0.0768362635763187,0.124439446169964,0.0662569183672198
2727,0.1169340992559,0.0768362635763187,0.12441993945404,0.0662569183672198
2733,0.116916062767402,0.0768362635763187,0.124382714862265,0.0662569183672198
2740,0.116916062767402,0.0768362635763187,0.12438032662573,0.0662818268658142
2746,0.11686205552697,0.0768521796168894,0.124324053863635,0.0663384612240016
2752,0.11677311219162,0.0768521796168894,0.124216236771738,0.0663931747847425
2759,0.116719367044302,0.0768840599376565,0.124134641460169,0.0664220334066575
2765,0.116719367044302,0.0768999614196711,0.124125009442656,0.0664507612863254
2771,0.116666131085817,0.0768999614196711,0.124052369729949,0.0664507612863254
2778,0.116666131085817,0.0769478221307978,0.123998757969148,0.0664975535957351
2784,0.116648713142788,0.0770277710889492,0.123931969885742,0.0666579128916821
2791,0.116596479512047,0.0771884911073463,0.123845620621186,0.0668568123288058
2797,0.116544393461764,0.0771884911073463,0.123787279868523,0.0668903971904593
2803,0.116544393461764,0.0771884911073463,0.123735547806803,0.066939051002668
2810,0.116544393461764,0.0771884911073463,0.123709763934495,0.0669830505425859
2816,0.116544393461764,0.0772042294642114,0.123703199791449,0.0670061030099622
2823,0.116544393461764,0.0772675248918624,0.123643477164883,0.0671530130597811
2829,0.116544393461764,0.0773629345071468,0.123643477164883,0.0672389324993807
2836,0.116544393461764,0.0773629345071468,0.123596493030472,0.0672389324993807
2842,0.11649272535339,0.0773629345071468,0.123537538353647,0.0672389324993807
2849,0.116458276634056,0.0773629345071468,0.123469215428764,0.0672389324993807
2856,0.116458276634056,0.0773629345071468,0.123460779894951,0.0672389324993807
2862,0.116441053958901,0.0773629345071468,0.123437669769039,0.0672389324993807
2869,0.116355248755867,0.0773629345071468,0.123334658086108,0.0672389324993807
2875,0.116269599975717,0.0773629345071468,0.123251636707912,0.0672389324993807
2882,0.11625253278356,0.0773629345071468,0.123218636044448,0.0672389324993807
2889,0.116235506035646,0.077441733015002,0.123213497567374,0.0673272222539051
2895,0.116201454699981,0.0774890849547892,0.123164347058878,0.0674465453725929
2902,0.116201454699981,0.0775206045747717,0.123156174920374,0.0674882584530595
2909,0.116201454699981,0.0775206045747717,0.123156174920374,0.0675086603766667
2915,0.116201454699981,0.0775206045747717,0.123154485584719,0.067519858624705
2922,0.116150649563276,0.0775206045747717,0.123097810972503,0.0676283884490123
2929,0.116083056029777,0.0775206045747717,0.123041404703324,0.067652993184281
2936,0.116032472401482,0.0775206045747717,0.122985264876525,0.0678052500289406
2942,0.115998814014872,0.0775206045747717,0.122937355663723,0.0678052500289406
2949,0.115998814014872,0.0775206045747717,0.122898440881088,0.0678112402067818
2956,0.115998814014872,0.0775206045747717,0.122838679395655,0.0678489944377794
2963,0.115998814014872,0.0776113361165287,0.122821656119281,0.0679919522362971
2970,0.115998814014872,0.0776564307766747,0.122794395480264,0.0680486019599199
2976,0.115998814014872,0.0776714078553778,0.122743721033324,0.0680486019599199
2983,0.115964311869785,0.0777014721315687,0.12268485594216,0.0681005268617809
2990,0.115895398486272,0.0777319028343074,0.122626263752049,0.0681926304496225
2997,0.115878210636059,0.0778073959216294,0.122601235884929,0.0682711498007051
3004,0.115861045421944,0.0778827605769124,0.12258344897233,0.0683549364492523
3011,0.115809647909779,0.0778976985318256,0.122525496164755,0.0683737157066986
3018,0.115758322387786,0.0778976985318256,0.122467809556677,0.0683737157066986
3025,0.115707095372387,0.0778976985318256,0.122410387318875,0.068383251311175
3032,0.115690044575083,0.0779276366692798,0.122394029268964,0.0684697682372835
3039,0.115690044575083,0.0779276366692798,0.122394029268964,0.0684697682372835
3046,0.115690044575083,0.0779276366692798,0.122394029268964,0.0684697682372835
3053,0.115690044575083,0.0779276366692798,0.122394029268964,0.0684746137314747
3060,0.115673084713473,0.0779276366692798,0.122351795789831,0.0684746137314747
3067,0.115673084713473,0.0779276366692798,0.122297057582202,0.0684973570539228
3074,0.115673084713473,0.0779428577426272,0.122297057582202,0.0685588233374054
3081,0.11565618246075,0.0779428577426272,0.122271975115227,0.0685690377249893
3088,0.11565618246075,0.0780195354577168,0.122252595335505,0.0686617333121443
3095,0.11565618246075,0.0781249703348711,0.122198516132655,0.068783200696843
3102,0.11565618246075,0.0781402118137793,0.122144678711112,0.0688028635533448
3110,0.11565618246075,0.0781402118137793,0.122083444214122,0.0688128396356959
3117,0.11565618246075,0.0781402118137793,0.122040924306411,0.0688128396356959
3124,0.115639823542329,0.0781402118137793,0.12198846255694,0.0688128396356959
3131,0.115590789326339,0.0781402118137793,0.121936233230162,0.0688128396356959
3138,0.11554185389881,0.0781402118137793,0.12188423478545,0.0688128396356959
3146,0.115493018217452,0.0781402118137793,0.121839847295369,0.0688128396356959
3153,0.115493018217452,0.0781402118137793,0.121839847295369,0.0688128396356959
3160,0.115493018217452,0.0781402118137793,0.121821815420412,0.0688128396356959
3167,0.115493018217452,0.0781402118137793,0.121821815420412,0.0688128396356959
3175,0.115493018217452,0.0781402118137793,0.121791890449053,0.0688128396356959
3182,0.115444498840637,0.0781857543077384,0.121740855781211,0.068885940161456
3189,0.115396060392265,0.0781857543077384,0.121690043126576,0.068885940161456
3197,0.115331637998778,0.0782769003077437,0.121632241520995,0.0689849650287678
3204,0.115331637998778,0.0782769003077437,0.121625036469913,0.0689849650287678
3211,0.115331637998778,0.0783071489078147,0.121625036469913,0.0690290810969265
3219,0.115331637998778,0.0783980977705857,0.121625036469913,0.0691131421147701
3226,0.115331637998778,0.0783980977705857,0.12158479360984,0.0691131421147701
3234,0.115331637998778,0.0783980977705857,0.121517987269923,0.0691131421147701
3241,0.115315438618875,0.0783980977705857,0.121442406006063,0.0691131421147701
3249,0.115298948532438,0.0783980977705857,0.121403747601483,0.0691131421147701
3256,0.11528278493971,0.0783980977705857,0.121369804696245,0.0691131421147701
3264,0.115249871061618,0.0783980977705857,0.121324117150802,0.0691463748111797
3271,0.115216981743571,0.0783980977705857,0.121286530471442,0.0691463748111797
3279,0.115216981743571,0.0783980977705857,0.121286530471442,0.0691679117067769
3286,0.115216981743571,0.0783980977705857,0.121286530471442,0.0691685539182659
3294,0.115216981743571,0.0783980977705857,0.121286530471442,0.0691685539182659
3301,0.115216981743571,0.0783980977705857,0.121283917404547,0.0692104607214669
3309,0.115216981743571,0.0783980977705857,0.121274584755635,0.0692338637526706
3317,0.115184936601258,0.0783980977705857,0.121220348306102,0.0693513748312409
3324,0.115136933944757,0.0783980977705857,0.121163475671867,0.0693513748312409
3332,0.115120963636623,0.0783980977705857,0.12109430828505,0.0693513748312409
3340,0.115120963636623,0.0783980977705857,0.12109430828505,0.0693513748312409
3347,0.115040455748811,0.0783980977705857,0.120977786838843,0.0693513748312409
3355,0.114944048353018,0.0783980977705857,0.120831537261316,0.0693531718302193
3363,0.114895473167506,0.0783980977705857,0.120766414797906,0.0694108184221095
3371,0.114895473167506,0.0783980977705857,0.120756487180076,0.069452063863743
3378,0.114895473167506,0.0783980977705857,0.120756487180076,0.0695183175120067
3386,0.114895473167506,0.0783980977705857,0.120756487180076,0.0695804605966323
3394,0.114895473167506,0.0783980977705857,0.120756487180076,0.0696623596021244
3402,0.114895473167506,0.0783980977705857,0.120756487180076,0.0696995412859282
3410,0.114879407890406,0.0784975523110229,0.120742807798823,0.069869328984401
3417,0.114879407890406,0.078582921298615,0.12073566440072,0.0699704225611913
3425,0.114879407890406,0.0786396657897565,0.12073566440072,0.0700224118040366
3433,0.114879407890406,0.0787392077918866,0.120710468365965,0.0700785942049112
3441,0.114879407890406,0.0788102917233531,0.12069707281817,0.0701753445991173
3449,0.114879407890406,0.0788102917233531,0.120667691546203,0.0701990349870184
3457,0.114832843249964,0.0788102917233531,0.120608144173064,0.0701990349870184
3465,0.114786355017043,0.0788102917233531,0.120534126393554,0.0701990349870184
3473,0.114770885136953,0.0788102917233531,0.120514350568644,0.0702867615360562
3481,0.114740009741981,0.0788102917233531,0.120481940365447,0.0703104452050629
3489,0.114708627412182,0.0788102917233531,0.120414512409801,0.0703104452050629
3497,0.114630814832608,0.0788102917233531,0.120332191956379,0.0703472527788924
3505,0.114568750844588,0.0788102917233531,0.120259500073649,0.0704241212553489
3513,0.114553147875338,0.0788102917233531,0.120246401555721,0.0704506639527324
3521,0.114553147875338,0.0788102917233531,0.120233231169399,0.0704849745039088
3529,0.114553147875338,0.0788102917233531,0.120233231169399,0.0706218271841945
3538,0.114553147875338,0.0788102917233531,0.120233231169399,0.0706907681163588
3546,0.114553147875338,0.0788102917233531,0.120233231169399,0.0707007451298256
3554,0.114553147875338,0.0788102917233531,0.120233231169399,0.0707007451298256
3562,0.114553147875338,0.0788803238976983,0.120233231169399,0.0707606495595464
3570,0.114507444677385,0.0789815620401118,0.120185330025635,0.0709048742204768
3579,0.114492218101176,0.0790393276037791,0.12015993924922,0.0709427002234345
3587,0.114492218101176,0.0790536998069891,0.120154684493839,0.0709834339382028
3595,0.114460835527008,0.0790680329678273,0.120100542305812,0.0710799375921158
3603,0.114445151769102,0.0790968437164981,0.120080300487062,0.0711481567445454
3612,0.114445151769102,0.0791523461088859,0.120080300487062,0.071286729782467
3620,0.114445151769102,0.0792916027228329,0.120080300487062,0.0714313727618658
3628,0.114445151769102,0.0792916027228329,0.120080300487062,0.0714313727618658
3637,0.114445151769102,0.0793053680972844,0.120080300487062,0.071467706429665
3645,0.114445151769102,0.0793053680972844,0.120080300487062,0.0715013348627146
3654,0.114445151769102,0.0793053680972844,0.120080300487062,0.0715013348627146
3662,0.114445151769102,0.0793053680972844,0.120080300487062,0.0715013348627146
3670,0.114445151769102,0.0794299570752701,0.120080300487062,0.0716279837614724
3679,0.114445151769102,0.0795546120692281,0.120080300487062,0.0718196481035756
3687,0.114445151769102,0.079721663496902,0.120080300487062,0.0719688400262772
3696,0.114445151769102,0.0798464781684939,0.120080300487062,0.072157610281429
3704,0.114445151769102,0.0799719408540768,0.120034433137322,0.0722768772423223
3713,0.114445151769102,0.0800415848955009,0.119973624351127,0.0723604913678591
3721,0.114445151769102,0.0800692451815189,0.11991981673624,0.0724030441818601
3730,0.114445151769102,0.0800829740330003,0.119906400627097,0.0724115103672419
3739,0.114445151769102,0.0801525966483671,0.119906400627097,0.072502984950738
3747,0.114445151769102,0.0801801897381254,0.119875166114698,0.0725279323756894
3756,0.11438565779357,0.0802353931000401,0.119802631069295,0.0725815327980084
3765,0.11438565779357,0.0802629413452595,0.119796625390762,0.0726101892916695
3773,0.11438565779357,0.0802629413452595,0.119796625390762,0.0726839190695839
3782,0.11438565779357,0.0802769956459917,0.119796625390762,0.0728135154036395
3791,0.11438565779357,0.0803194088493168,0.119796625390762,0.0728674911764077
3799,0.11438565779357,0.0803334391661882,0.119796625390762,0.0728876557025167
3808,0.11438565779357,0.0803334391661882,0.119796625390762,0.0728876557025167
3817,0.11438565779357,0.0803334391661882,0.119796625390762,0.0728964163685243
3826,0.11438565779357,0.0803334391661882,0.119796625390762,0.0728964163685243
3835,0.11438565779357,0.0803334391661882,0.119796625390762,0.0728964163685243
3843,0.11438565779357,0.0803334391661882,0.119796625390762,0.0728964163685243
3852,0.11438565779357,0.0803334391661882,0.119796625390762,0.0728964163685243
3861,0.11438565779357,0.0803334391661882,0.119796625390762,0.0728964163685243
3870,0.11438565779357,0.0803334391661882,0.119787637364123,0.0729101654712878
3879,0.11438565779357,0.0803334391661882,0.119762596400904,0.072957582608107
3888,0.11438565779357,0.0803334391661882,0.119762596400904,0.072957582608107
3897,0.11438565779357,0.0803334391661882,0.119749183843461,0.072957582608107
3906,0.11438565779357,0.0803334391661882,0.119728375546845,0.072957582608107
3915,0.11438565779357,0.0803334391661882,0.119721999277215,0.0730209343894388
3924,0.11438565779357,0.0803469228416442,0.11966962631966,0.0730871829748925
3933,0.114370421832333,0.0803469228416442,0.119612749854151,0.0730871829748925
3942,0.114370421832333,0.0804147740300477,0.1195761678579,0.0732135078975034
3951,0.114340381391394,0.0805230923867658,0.119521044742925,0.0733027179896586
3960,0.114280424962043,0.0805230923867658,0.119466169955581,0.0733417216449564
3969,0.114235533756515,0.0805230923867658,0.119411541822149,0.0733417216449564
3979,0.114175832973484,0.080563559492486,0.119306037300786,0.0733920406282276
3988,0.114161363202019,0.0805769826928878,0.119277400765407,0.0733998629075568
3997,0.114116721839406,0.080604038903164,0.119230045297545,0.0734379243673808
4006,0.114057306903178,0.080604038903164,0.119176293115827,0.0734782206374754
4015,0.11401284583812,0.080604038903164,0.119122779797037,0.0734782206374754
4025,0.11401284583812,0.080604038903164,0.119117820845063,0.0734782206374754
4034,0.11398328344013,0.080604038903164,0.119092524292654,0.0734782206374754
4043,0.11398328344013,0.080604038903164,0.119092524292654,0.0734782206374754
4052,0.11398328344013,0.080604038903164,0.119089604696546,0.0734872818998233
4062,0.113940297291013,0.0806175981246899,0.119034237171612,0.0735345021848151
4071,0.113940297291013,0.0806311789657372,0.118988740366137,0.0735723443690044
4081,0.113940297291013,0.0806311789657372,0.118931160469575,0.0735995215989409
4090,0.113925731903541,0.0806311789657372,0.118879577226807,0.0736033271151942
4099,0.113897208204174,0.0806311789657372,0.118831589446995,0.0736033271151942
4109,0.113825728631683,0.0806444449971978,0.118761899250174,0.0736033271151942
4118,0.113783112166319,0.0806711039067889,0.118713072459301,0.0736478388869327
4128,0.11372640926057,0.0807512636539512,0.118651873646893,0.0737362255258151
4137,0.113697370803073,0.0808448418552079,0.118582393541365,0.073798609122239
4147,0.113697370803073,0.0808448418552079,0.118582393541365,0.0738241538977137
4156,0.113697370803073,0.0808448418552079,0.118582393541365,0.0738310737041329
4166,0.113682540247315,0.0808448418552079,0.118560745615641,0.0738310737041329
4176,0.113667710783862,0.0808448418552079,0.118542955437484,0.0738655526733796
4185,0.113667710783862,0.0808448418552079,0.118542955437484,0.0739068784624534
4195,0.11363893972052,0.0808717668335493,0.118498502553243,0.0740007474014008
4205,0.113624559146727,0.0808717668335493,0.118476280363719,0.0740007474014008
4214,0.113624559146727,0.0808717668335493,0.118476280363719,0.0740007474014008
4224,0.113610219746042,0.0809250147158061,0.11845813019625,0.0740580858796483
4234,0.113610219746042,0.080964775201263,0.11845813019625,0.0741173509149839
4244,0.113581626915952,0.0809915459612426,0.118434661151563,0.0741897217554223
4253,0.113538800135029,0.0809915459612426,0.118385427378014,0.0742477321230363
4263,0.113538800135029,0.0810312206931778,0.118379969709378,0.0743175670291015
4273,0.113538800135029,0.0812953595942276,0.118379969709378,0.0746539830069318
4283,0.113538800135029,0.081454310048093,0.118379969709378,0.0748888655386693
4293,0.113538800135029,0.0815468234315449,0.118379969709378,0.0749971408972186
4303,0.113538800135029,0.0815468234315449,0.118379969709378,0.0749986200801203
4312,0.113538800135029,0.0815862731552745,0.118379969709378,0.0750516434660821
4322,0.113538800135029,0.0816260014874683,0.118379969709378,0.0751090634432826
4332,0.113538800135029,0.0817579237011481,0.118379969709378,0.0752144408324948
4342,0.113538800135029,0.0818082456919859,0.118379969709378,0.0753718803464762
4352,0.113538800135029,0.0818608153775834,0.118379969709378,0.0754365836825897
4362,0.113538800135029,0.081961883800168,0.118379969709378,0.07554572905548
4372,0.113538800135029,0.0820262435112688,0.118379969709378,0.0756236592044718
4383,0.113538800135029,0.0820514267735134,0.118379969709378,0.0756555216784219
4393,0.113538800135029,0.0820514267735134,0.118379969709378,0.0756613348077626
4403,0.113538800135029,0.0820644070281579,0.118379969709378,0.0757753056301619
4413,0.113538800135029,0.0820644070281579,0.118379969709378,0.0758031961837762
4423,0.113538800135029,0.0820771244981959,0.118379969709378,0.0758350563578688
4433,0.113538800135029,0.0821402291776434,0.118350734690871,0.0758981970521238
4444,0.113538800135029,0.0821527154484218,0.118343964669569,0.0759311206291368
4454,0.113524416822679,0.0821527154484218,0.118309529611393,0.0759311206291368
4464,0.113495694129594,0.0821527154484218,0.118281900391178,0.0759311206291368
4474,0.113467013564203,0.0821527154484218,0.118247820817965,0.0759311206291368
4485,0.113424067950885,0.0821655777751528,0.118203948664906,0.0759610794146188
4495,0.113395501924167,0.0822043308598498,0.118181198742003,0.0760099783343336
4505,0.113366966037712,0.0822172000600041,0.118137647276014,0.0760345499499508
4516,0.113366966037712,0.0822300533656,0.118137647276014,0.076072183675572
4526,0.113366966037712,0.0822300533656,0.118137647276014,0.076104169702498
4537,0.113366966037712,0.082254894672169,0.118137647276014,0.0761493332613372
4547,0.113366966037712,0.082267246596742,0.118137647276014,0.0761609671186775
4558,0.113366966037712,0.082267246596742,0.118137647276014,0.0761609671186775
4568,0.113366966037712,0.082267246596742,0.118137647276014,0.0761609671186775
4579,0.113366966037712,0.082267246596742,0.118137647276014,0.0761609671186775
4589,0.113366966037712,0.082267246596742,0.118137647276014,0.0761609671186775
4600,0.113366966037712,0.082267246596742,0.118137647276014,0.0761609671186775
4610,0.113366966037712,0.082267246596742,0.118137647276014,0.0761688816223338
4621,0.113366966037712,0.082267246596742,0.118130209773692,0.0762073116096206
4632,0.113366966037712,0.0823439246229299,0.118075093184152,0.0762783443577437
4642,0.113325855930086,0.0823566498586394,0.118025212004767,0.0762973539679024
4653,0.113298477318158,0.0823566498586394,0.118000351259357,0.0762973539679024
4664,0.113298477318158,0.0823566498586394,0.118000351259357,0.0762973539679024
4674,0.113298477318158,0.0823693125845973,0.118000351259357,0.0763510640677211
4685,0.113298477318158,0.0823819591833045,0.118000351259357,0.0763632634978652
4696,0.113298477318158,0.082432748202201,0.118000351259357,0.0764233054308529
4707,0.113298477318158,0.082432748202201,0.117982883505358,0.0764233054308529
4718,0.113284890015989,0.0824581088367402,0.117961129976174,0.0764527230502008
4729,0.113230601367077,0.0824581088367402,0.117901502326331,0.0764527230502008
4740,0.113230601367077,0.0824581088367402,0.11787548821153,0.0764527230502008
4750,0.113230601367077,0.0824824064982104,0.11787548821153,0.0765207426477025
4761,0.113216698578985,0.0824824064982104,0.117858522241412,0.0765207426477025
4772,0.113175033836261,0.0824824064982104,0.11781244260395,0.0765207426477025
4783,0.113175033836261,0.0824824064982104,0.11781244260395,0.0765207426477025
4794,0.113175033836261,0.0824824064982104,0.117805800410553,0.0765207426477025
4805,0.113147358082763,0.0824824064982104,0.117768275403098,0.0765207426477025
4817,0.113147358082763,0.0825308029348461,0.117768275403098,0.0765536924413403
4828,0.113147358082763,0.0825428079738008,0.117768275403098,0.0766363969612939
4839,0.113147358082763,0.0825428079738008,0.117768275403098,0.0766464822971587
4850,0.113147358082763,0.0825794822744702,0.117768275403098,0.0767940628831312
4861,0.113147358082763,0.0825794822744702,0.117768275403098,0.0767940628831312
4872,0.113147358082763,0.0825794822744702,0.117768275403098,0.0768308504975609
4884,0.113147358082763,0.0825916330179402,0.117768275403098,0.0768552340025837
4895,0.113147358082763,0.0826405625053756,0.117768275403098,0.0769055082651452
4906,0.113147358082763,0.0827382682524977,0.117768275403098,0.0770082589170146
4917,0.113147358082763,0.0827382682524977,0.117768275403098,0.0770147509849456
4929,0.113147358082763,0.0827748144863517,0.117768275403098,0.0770624115112984
4940,0.113147358082763,0.0828109185167676,0.117768275403098,0.07712291616506
4952,0.113147358082763,0.0828232422212138,0.11776334676725,0.0771593659420749
4963,0.113147358082763,0.0828232422212138,0.11776334676725,0.0771593659420749
4974,0.113147358082763,0.0828232422212138,0.11776143534738,0.0771593659420749
4986,0.113106574812146,0.0828353399230297,0.117670343665231,0.0771650442388518
4997,0.113106574812146,0.0828474255713924,0.117670343665231,0.0771924804222402
5009,0.113106574812146,0.0828474255713924,0.117670343665231,0.0771924804222402
5020,0.113106574812146,0.0828594887256666,0.117670343665231,0.0772201169065911
5032,0.113106574812146,0.0828715292870768,0.117670343665231,0.0772201169065911
5044,0.113093070434788,0.0829201015388863,0.117643003557247,0.0772896178966668
5055,0.113079571817606,0.0829201015388863,0.117628585230088,0.0772896178966668
5067,0.113066091394641,0.0829201015388863,0.117601010651565,0.0772896178966668
5079,0.113039163966298,0.0829201015388863,0.117541309819111,0.0772896178966668
5090,0.113025715583326,0.0829201015388863,0.117521874099278,0.0772896178966668
5102,0.113025715583326,0.0829201015388863,0.117521874099278,0.0772896178966668
5114,0.113025715583326,0.0829201015388863,0.117520741225674,0.0773137452570311
5126,0.112972152960271,0.08294448499682,0.117464136199953,0.0773544426209774
5137,0.112958777819906,0.08294448499682,0.117424132428433,0.0773544426209774
5149,0.112918733362028,0.08294448499682,0.117358631050773,0.0773544426209774
5161,0.112892097995783,0.0829565804137517,0.117322886105491,0.0773560608139486
5173,0.112892097995783,0.0829565804137517,0.117318227992256,0.0774026570339564
5185,0.112892097995783,0.0829565804137517,0.117318227992256,0.0774417206485211
5197,0.112892097995783,0.0830170285189411,0.117318227992256,0.0775813310221072
5209,0.112892097995783,0.0831240232678798,0.117318227992256,0.0777963375276404
5221,0.112892097995783,0.0831356290030931,0.117318227992256,0.0778089823582893
5233,0.112892097995783,0.0831477724044193,0.117318227992256,0.0778263107729524
5245,0.112892097995783,0.0831598781219883,0.117318227992256,0.0778383786013873
5257,0.112892097995783,0.0831598781219883,0.117318227992256,0.0778383786013873
5269,0.112892097995783,0.0832081686683668,0.117318227992256,0.0778931712568693
5281,0.112892097995783,0.0832202745876789,0.117318227992256,0.0779164578827964
5294,0.112892097995783,0.0832202745876789,0.117318227992256,0.0779244532291078
5306,0.112892097995783,0.0832202745876789,0.117318227992256,0.0779286116025567
5318,0.112892097995783,0.0832202745876789,0.117318227992256,0.0779624035122621
5330,0.112892097995783,0.083268675733184,0.117318227992256,0.0780419276065591
5343,0.112892097995783,0.083316436932422,0.117318227992256,0.0780876786351513
5355,0.112892097995783,0.0834114544382029,0.117318227992256,0.0782171710801541
5367,0.112892097995783,0.0834588420365426,0.117301738097808,0.0782743732106728
5380,0.112892097995783,0.0835541168012789,0.117301738097808,0.0783901133539317
5392,0.112892097995783,0.0836012803720638,0.117301738097808,0.0784350251537181
5404,0.112892097995783,0.0836610421626647,0.117301738097808,0.0785286747976624
5417,0.112892097995783,0.0837322239576247,0.117301738097808,0.0785939259346405
5429,0.112892097995783,0.0837439312265581,0.117295819017048,0.0786076176740344
5442,0.112892097995783,0.083755655008221,0.117295819017048,0.0786381366687102
5454,0.112892097995783,0.083755655008221,0.117275819691506,0.0786381366687102
5467,0.112892097995783,0.083755655008221,0.117199153973372,0.0786496563845586
5480,0.112892097995783,0.0837907972456322,0.117177540219334,0.0787014501123992
5492,0.112892097995783,0.0838024639845895,0.117165093359282,0.0787211771872983
5505,0.112892097995783,0.083895863348212,0.117153712716537,0.07880366672606
5518,0.112892097995783,0.0839422238873531,0.11711883739217,0.0788792485854131
5530,0.112853391108682,0.0839876589479692,0.117083955630272,0.078930957865267
5543,0.112840499462835,0.0840331208257843,0.117057982169138,0.0789787131196988
5556,0.112840499462835,0.0840331208257843,0.117057982169138,0.0789787131196988
5569,0.112840499462835,0.0840331208257843,0.11704060275195,0.0789806281813634
5581,0.112840499462835,0.0841013081601274,0.117011472135924,0.0790512321215437
5594,0.112840499462835,0.0841352770840365,0.117011472135924,0.0790876765860749
5607,0.112840499462835,0.0841352770840365,0.116983086876002,0.0790884145578582
5620,0.112840499462835,0.0841692252350322,0.116983086876002,0.079124654344498
5633,0.112840499462835,0.084180514901046,0.116983086876002,0.079142016159406
5646,0.112840499462835,0.084203127280119,0.116983086876002,0.0791844406413209
5659,0.112789860725317,0.0842265511576688,0.116935988916852,0.0792122854642641
5672,0.112789860725317,0.0842499846487083,0.116927685789916,0.0792363074773745
5685,0.112777129261094,0.0843202501890948,0.116905276169549,0.0793031106022098
5698,0.112777129261094,0.0843202501890948,0.116905276169549,0.0793031106022098
5712,0.112777129261094,0.0843202501890948,0.116905132425645,0.0793031106022098
5725,0.112777129261094,0.0843202501890948,0.116905132425645,0.0793031106022098
5738,0.112751790554446,0.0843202501890948,0.116864302492146,0.079321073135022
5751,0.112714030908091,0.0843314499140415,0.116832103372681,0.0793431342472212
5764,0.112714030908091,0.0843650632406296,0.116828692135854,0.0794170730722794
5778,0.112714030908091,0.0843876789925319,0.116828692135854,0.0794491041747952
5791,0.112714030908091,0.0844215816472142,0.116828692135854,0.0794928297658583
5804,0.112714030908091,0.0844215816472142,0.116824411402398,0.0794928297658583
5818,0.112663706882837,0.0844215816472142,0.1167669615522,0.079533298287533
5831,0.112663706882837,0.0844215816472142,0.116762868486385,0.079533298287533
5845,0.112663706882837,0.0844215816472142,0.116756633027366,0.079533298287533
5858,0.112613939932045,0.0844215816472142,0.116704580317241,0.079533298287533
5872,0.112613939932045,0.0844215816472142,0.116700585756295,0.079533298287533
5885,0.112613939932045,0.0844215816472142,0.116700585756295,0.0795349725414581
5899,0.112613939932045,0.0844442536365817,0.116700585756295,0.0795749510822707
5912,0.112613939932045,0.0845010846541955,0.116700585756295,0.0796282731249646
5926,0.112576847142709,0.0845010846541955,0.116653527306022,0.0796282731249646
5940,0.112527472603954,0.0845010846541955,0.116598482351565,0.0796282731249646
5953,0.112502839379473,0.0845010846541955,0.116583681555052,0.0796282731249646
5967,0.112453647559968,0.0845123504244435,0.11652904683897,0.0796460703674602
5981,0.112453647559968,0.0845235998001898,0.116525154092835,0.0796759103980701
5995,0.112416878554,0.0845574124136881,0.116478880267485,0.0797636369299535
6008,0.112392388272573,0.0845574124136881,0.116444109409304,0.0797730033765936
6022,0.112355733921904,0.0845574124136881,0.116401225011926,0.0797730033765936
6036,0.1123069340935,0.0846476676751063,0.116344573815639,0.0798636543201096
6050,0.112246082027609,0.0846476676751063,0.116291174529485,0.0798636543201096
6064,0.112246082027609,0.0846476676751063,0.116275625833604,0.0798636543201096
6078,0.112221809807209,0.0846476676751063,0.116244038287629,0.0798636543201096
6092,0.112221809807209,0.0846476676751063,0.116244038287629,0.0798812634056238
6106,0.112221809807209,0.084681893263749,0.116244038287629,0.0799312683536275
6120,0.112221809807209,0.084681893263749,0.116234132035306,0.0799465450820161
6134,0.112221809807209,0.084681893263749,0.116234132035306,0.0799465450820161
6148,0.112185618131307,0.084703690043796,0.116182293374183,0.0800101409812796
6163,0.112161536217011,0.084703690043796,0.116116412416503,0.0800101409812796
6177,0.112161536217011,0.084703690043796,0.116105072389337,0.0800101409812796
6191,0.112112674691911,0.084703690043796,0.116041584993764,0.0800101409812796
6205,0.112100666909555,0.084747013203455,0.115966493409424,0.0800489818645037
6220,0.112100666909555,0.0847687713811502,0.115910113023507,0.080091569658072
6234,0.112076325678242,0.0847687713811502,0.115839012348587,0.080091569658072
6248,0.112076325678242,0.0847795875713724,0.115786866565728,0.0801303363300686
6263,0.112064192108333,0.0847795875713724,0.115723723199125,0.0801402862299418
6277,0.11203995245971,0.0848349646021712,0.115705001922189,0.0801927578643015
6292,0.112027846563823,0.0848349646021712,0.115690124089236,0.0801927578643015
6306,0.112003662992239,0.0848349646021712,0.115664052041505,0.0802034442592003
6321,0.112003662992239,0.0848349646021712,0.115653062246188,0.0802034442592003
6335,0.112003662992239,0.0848349646021712,0.115653062246188,0.0802034442592003
6350,0.111979576742203,0.0848349646021712,0.115635196061212,0.0802034442592003
6364,0.111979576742203,0.0848349646021712,0.115635196061212,0.0802034442592003
6379,0.111967553842218,0.0848569644157587,0.115613500086101,0.0802280575882951
6394,0.111967553842218,0.0848569644157587,0.115601499882137,0.0802280575882951
6409,0.111920117852704,0.0848899210466513,0.115541506678227,0.0802700537454654
6423,0.11187224721002,0.0848899210466513,0.115490131462739,0.0802700537454654
6438,0.111812531576897,0.0849542627786471,0.115435332676532,0.0803551443501648
6453,0.111764870956073,0.0849649016615874,0.115380786741305,0.0803695975867342
6468,0.11175296344919,0.0849649016615874,0.115369907742487,0.0803771502152538
6483,0.11175296344919,0.0850305856531906,0.115369907742487,0.0804150726092236
6498,0.11175296344919,0.085063395434549,0.115369907742487,0.0804743527324941
6513,0.11175296344919,0.085063395434549,0.115348831880256,0.0804966773805728
6528,0.11175296344919,0.085063395434549,0.115348831880256,0.080505317794129
6543,0.111729295109991,0.085063395434549,0.115281519082129,0.080505317794129
6558,0.111729295109991,0.085063395434549,0.115231063873817,0.0805741203476068
6573,0.111729295109991,0.085063395434549,0.115197554193489,0.0805741203476068
6588,0.111729295109991,0.085063395434549,0.115183569723959,0.0805741203476068
6603,0.111729295109991,0.085063395434549,0.115168706194267,0.0805748035040969
6619,0.111729295109991,0.085063395434549,0.115108513476949,0.0806208389178148
6634,0.111729295109991,0.085063395434549,0.115056305012083,0.0806208389178148
6649,0.111706500696759,0.085063395434549,0.115024965342705,0.0806208389178148
6664,0.111706500696759,0.085063395434549,0.115024965342705,0.0806208389178148
6680,0.111706500696759,0.085063395434549,0.114996575486325,0.0806232691081874
6695,0.111672445706452,0.085063395434549,0.114954537910452,0.0806232691081874
6711,0.111672445706452,0.085063395434549,0.114954537910452,0.0806232691081874
6726,0.111649796706179,0.0851169723176249,0.114924086120996,0.0806801568506547
6742,0.111627191404182,0.0851921482734783,0.11489763213577,0.0807648203018836
6757,0.111627191404182,0.0851921482734783,0.11489763213577,0.0807655731878679
6773,0.111615916888383,0.0851921482734783,0.114889645377586,0.0807833978666754
6788,0.111570886162242,0.0851921482734783,0.114841494448324,0.0808390009202928
6804,0.111514713493434,0.0852028156693622,0.114782013358357,0.0808517085884607
6820,0.111514713493434,0.0852455185923078,0.114769064635278,0.0808933232665424
6835,0.111514713493434,0.08525619774336,0.114769064635278,0.0809133731268288
6851,0.111514713493434,0.0852775884574651,0.114769064635278,0.080931592312082
6867,0.111514713493434,0.0852882238342981,0.114769064635278,0.0809424812892238
6883,0.111514713493434,0.0852988411204348,0.114769064635278,0.080964853280346
6899,0.111514713493434,0.0852988411204348,0.114769064635278,0.080964853280346
6915,0.111514713493434,0.0852988411204348,0.114769064635278,0.0809694921010743
6931,0.111514713493434,0.0853094299916543,0.114769064635278,0.0809882604623478
6947,0.111514713493434,0.0853094299916543,0.114769064635278,0.0810617717690922
6963,0.111514713493434,0.0853094299916543,0.114769064635278,0.081087485442597
6979,0.111514713493434,0.0853094299916543,0.114769064635278,0.0811214737347691
6995,0.111514713493434,0.0853199906965092,0.114769064635278,0.081161921797428
7011,0.111514713493434,0.0853199906965092,0.114750725094323,0.081161921797428
7027,0.111514713493434,0.0853199906965092,0.114736098447877,0.081161921797428
7043,0.111514713493434,0.0853199906965092,0.114723278792493,0.081161921797428
7059,0.111514713493434,0.0853199906965092,0.114715855077216,0.081161921797428
7076,0.111514713493434,0.0853199906965092,0.114665966633772,0.081161921797428
7092,0.111514713493434,0.0853199906965092,0.114643185142695,0.0811660905900562
7108,0.111514713493434,0.0853199906965092,0.114601928738314,0.0811660905900562
7125,0.111514713493434,0.0853199906965092,0.11459438768404,0.0811660905900562
7141,0.111491990278423,0.0853199906965092,0.114514010995089,0.0811773942512563
7158,0.11148064582543,0.0853199906965092,0.114466835415849,0.0811783583474471
7174,0.111469312939047,0.0853199906965092,0.114409233408795,0.0811783583474471
7191,0.111469312939047,0.0853199906965092,0.114394219476742,0.0811901925547618
7207,0.111469312939047,0.0853199906965092,0.114392004712829,0.0811951389509409
7224,0.111469312939047,0.0853199906965092,0.114371808552168,0.0812511656008291
7241,0.111458035113988,0.0853199906965092,0.114341814040089,0.0812511656008291
7257,0.111446768975164,0.0853199906965092,0.114324863698966,0.0812511656008291
7274,0.111435514652161,0.0853503755837007,0.114289189164813,0.0812981907818764
7291,0.111435514652161,0.0853907596605013,0.114286553646091,0.0813407070189961
7308,0.111435514652161,0.0853907596605013,0.114286553646091,0.0813691470268026
7324,0.111435514652161,0.0853907596605013,0.114286553646091,0.0813691470268026
7341,0.111435514652161,0.0853907596605013,0.114286553646091,0.0813932770303278
7358,0.111435514652161,0.0854424078884809,0.114286553646091,0.081467767822852
7375,0.111435514652161,0.0854631623679011,0.114276637695055,0.0815003062030312
7392,0.111435514652161,0.0854631623679011,0.114224098401581,0.081506240844395
7409,0.111435514652161,0.0854631623679011,0.114213168721706,0.0815321190933247
7426,0.111402309387796,0.0854631623679011,0.114171788868906,0.0815321190933247
7443,0.111402309387796,0.0854932856211865,0.114165048707409,0.081594887620141
7461,0.111380271071913,0.0855440438647876,0.114127017305081,0.0816576280208663
7478,0.111369166736701,0.0855440438647876,0.114106398305727,0.0816576280208663
7495,0.111324796584694,0.0855440438647876,0.114066117283359,0.0816851022226089
7512,0.111324796584694,0.0855440438647876,0.114066117283359,0.0816870940074204
7530,0.111324796584694,0.0855440438647876,0.114066117283359,0.0816870940074204
7547,0.111313753075114,0.0855440438647876,0.114044513242917,0.0816870940074204
7564,0.11128065462658,0.0855440438647876,0.11400660595863,0.0816870940074204
7582,0.111192717000043,0.0855440438647876,0.113916441628604,0.0816870940074204
7599,0.111170728173097,0.0855440438647876,0.113897161603418,0.0816870940074204
7617,0.111170728173097,0.0855440438647876,0.113891150164468,0.0816870940074204
7634,0.111170728173097,0.0855440438647876,0.113891150164468,0.0816870940074204
7652,0.111170728173097,0.0855440438647876,0.113891150164468,0.0816870940074204
7670,0.111170728173097,0.0855440438647876,0.113888376856122,0.0816870940074204
7687,0.111170728173097,0.0855440438647876,0.11385572078219,0.0817082450631327
7705,0.111170728173097,0.0855743436908257,0.113842551675647,0.0818057446942793
7723,0.111170728173097,0.0855743436908257,0.113842551675647,0.0818057446942793
7741,0.111170728173097,0.0855940362981252,0.113842551675647,0.0818532603835116
7759,0.111170728173097,0.0856040951509282,0.113841057356877,0.0818802916386369
7776,0.111170728173097,0.0856141553347573,0.113841057356877,0.0819418816811814
7794,0.111170728173097,0.0856241668140878,0.113841057356877,0.0819754397185408
7812,0.111159881450694,0.0856442541077051,0.113812308108232,0.0820063115030521
7830,0.111159881450694,0.0856940305991596,0.113795877093521,0.0820508994625642
7848,0.111159881450694,0.0857528190011852,0.113779507554065,0.0821120465749292
7866,0.111159881450694,0.0857925298095885,0.113774982515194,0.0821596493550289
7885,0.111127495612185,0.0858522547613858,0.113746498518196,0.0822123447012576
7903,0.111105932637353,0.0858824009380524,0.113720287070646,0.0822493323286284
7921,0.111105932637353,0.0859023596381411,0.113718149693079,0.0823445691940609
7939,0.111105932637353,0.0859023596381411,0.113718149693079,0.0823567445398452
7958,0.111095188848005,0.0859416523792888,0.113704641174005,0.0823814157508756
7976,0.111084468899536,0.0859416523792888,0.113697552248365,0.0823814157508756
7994,0.111084468899536,0.0859416523792888,0.113686052258438,0.0823989933941433
8013,0.111084468899536,0.0859810437280377,0.113686052258438,0.0824464463385526
8031,0.111073774915684,0.0860408979249692,0.113675690105256,0.0825193894597564
8050,0.111073774915684,0.0860996930499729,0.113675690105256,0.0825767092665978
8068,0.111073774915684,0.0861587806094404,0.113675690105256,0.0826302232513312
8087,0.111073774915684,0.0861785791803797,0.113675690105256,0.0826577517295072
8106,0.111073774915684,0.0862178859586521,0.113675690105256,0.0827187722928594
8124,0.111073774915684,0.0862178859586521,0.113675690105256,0.0827232720077714
8143,0.111073774915684,0.0862178859586521,0.113675690105256,0.0827232720077714
8162,0.111073774915684,0.0862953806388941,0.113675690105256,0.0828064886158
8181,0.111073774915684,0.0863538196184598,0.11366480912312,0.0828405345217691
8199,0.111073774915684,0.0863538196184598,0.11366480912312,0.0828706168076202
8218,0.111073774915684,0.0864326319339776,0.11366480912312,0.0829463148144487
8237,0.111073774915684,0.0864913727583958,0.11366480912312,0.0830270873487609
8256,0.111073774915684,0.0865111040874182,0.11366480912312,0.083063240885624
8275,0.111073774915684,0.0865701695916133,0.11366480912312,0.0831211497000973
8294,0.111073774915684,0.0865899113861534,0.113664310706029,0.0832101384749169
8314,0.111073774915684,0.0866491206232775,0.113637093496819,0.0832718134279649
8333,0.111073774915684,0.0866885498853774,0.113615266947425,0.0833251449278645
8352,0.111042412204265,0.0867473699075012,0.113590099002724,0.0834138539799899
8371,0.111042412204265,0.0867857734526232,0.113584021674624,0.0834431965123534
8390,0.111000701440194,0.0867857734526232,0.113543502240418,0.0834493232142665
8410,0.111000701440194,0.08688369734934,0.113543502240418,0.083537319971038
8429,0.111000701440194,0.08688369734934,0.113539697158848,0.0835535943272286
8449,0.111000701440194,0.0869033340850622,0.113539697158848,0.0835898243259352
8468,0.111000701440194,0.0870401967878122,0.113539697158848,0.0837069614658268
8488,0.111000701440194,0.0870401967878122,0.113539697158848,0.0837210628903735
8507,0.111000701440194,0.0870401967878122,0.113539697158848,0.0837210628903735
8527,0.111000701440194,0.0870401967878122,0.113539697158848,0.0837416526547378
8546,0.111000701440194,0.0870791408437271,0.113539697158848,0.0837852950710681
8566,0.111000701440194,0.0870985558616575,0.113539697158848,0.0838130508414452
8586,0.111000701440194,0.0870985558616575,0.113529936540223,0.0838130508414452
8606,0.111000701440194,0.0870985558616575,0.113529936540223,0.0838307107657228
8626,0.111000701440194,0.0871175017722546,0.113529936540223,0.0838630575283984
8645,0.111000701440194,0.0871556515885799,0.113529936540223,0.0839187158959383
8665,0.111000701440194,0.0871937819964951,0.113529936540223,0.0839470104801045
8685,0.111000701440194,0.0871937819964951,0.113529936540223,0.0839470104801045
8705,0.111000701440194,0.0871937819964951,0.113529936540223,0.0839470104801045
8725,0.111000701440194,0.0871937819964951,0.113529936540223,0.0839589739487712
8746,0.110990476371704,0.0871937819964951,0.113512525789082,0.0839589739487712
8766,0.110959865178705,0.0871937819964951,0.113483649594974,0.0839831603682149
8786,0.110939481818867,0.0872322309697961,0.113457947596101,0.0840116421551754
8806,0.110939481818867,0.0872322309697961,0.113457947596101,0.0840192968440228
8827,0.110929323154784,0.0872322309697961,0.11344796083017,0.0840346592996796
8847,0.110919169432162,0.0872322309697961,0.113435211146536,0.0840397510259987
8867,0.110878618326854,0.0872322309697961,0.113394218568511,0.0840433345677425
8888,0.110838148236874,0.0872513667593562,0.113348700306114,0.0840834701124838
8908,0.110828045474604,0.0872513667593562,0.113340953389672,0.0841052870913314
8929,0.110828045474604,0.0872513667593562,0.113340953389672,0.0841052870913314
8949,0.110828045474604,0.0872513667593562,0.113340953389672,0.084121266331333
8970,0.110828045474604,0.0872896317571604,0.113340953389672,0.0841589236967693
8991,0.110828045474604,0.0873086608785856,0.113340953389672,0.0841677216133989
9011,0.110828045474604,0.0873086608785856,0.113340953389672,0.0841696315314558
9032,0.110828045474604,0.0873276120020489,0.113340953389672,0.0841858736491204
9053,0.110797986265299,0.0873655941298971,0.113309916409658,0.0842599502204047
9074,0.110797986265299,0.0874224935265605,0.113309916409658,0.0843067418759032
9095,0.110797986265299,0.0874224935265605,0.113309916409658,0.0843083798838674
9116,0.110797986265299,0.0874224935265605,0.113309916409658,0.0843083798838674
9137,0.110797986265299,0.0874414124082559,0.113309916409658,0.0843429586477458
9158,0.110797986265299,0.0874980804745075,0.113290921652425,0.084385009129137
9179,0.110797986265299,0.087554733267062,0.113281448803183,0.0844404595958544
9200,0.11077802490278,0.087554733267062,0.113259315029512,0.0844404595958544
9221,0.110738155586266,0.087554733267062,0.113227778675137,0.0844404595958544
9243,0.110738155586266,0.087554733267062,0.113221723328534,0.0844404595958544
9264,0.11071827753242,0.087554733267062,0.113190384822686,0.0844404595958544
9285,0.11071827753242,0.087554733267062,0.113182598477894,0.0844404595958544
9307,0.110698436699931,0.087554733267062,0.113156958557079,0.0844404595958544
9328,0.110698436699931,0.087554733267062,0.113156958557079,0.0844404595958544
9350,0.110698436699931,0.087554733267062,0.113133967144939,0.0844404595958544
9371,0.110658931431422,0.087554733267062,0.113074244238197,0.0844404595958544
9393,0.110639212313667,0.087554733267062,0.113056787908679,0.0844404595958544
9414,0.110599842159992,0.087554733267062,0.113001682592135,0.0844404595958544
9436,0.110580191694894,0.087554733267062,0.112957364904075,0.0844404595958544
9458,0.110521033968473,0.087554733267062,0.11285270482675,0.0844404595958544
9480,0.110481544955056,0.087554733267062,0.112758499762895,0.0844404595958544
9502,0.110461986586732,0.087554733267062,0.11273275910715,0.0844404595958544
9523,0.110422931651833,0.087554733267062,0.112697977925212,0.0844404595958544
9545,0.110383961426382,0.087554733267062,0.112646406173621,0.0844404595958544
9567,0.11036417847473,0.087554733267062,0.112587797545992,0.0844404595958544
9590,0.11034441948465,0.087554733267062,0.112560034124959,0.0844502803307493
9612,0.11034441948465,0.087554733267062,0.112560034124959,0.0844502803307493
9634,0.11034441948465,0.087554733267062,0.112545066991451,0.0844514204680596
9656,0.11034441948465,0.0875915841150156,0.112545066991451,0.0845148572839329
9678,0.11034441948465,0.0875915841150156,0.112521075563641,0.0845289785858535
9701,0.110325090685374,0.0875915841150156,0.112489150520904,0.0845289785858535
9723,0.110305773548605,0.0875915841150156,0.112427723081154,0.0845289785858535
9745,0.11028616260109,0.0876283974907642,0.112404604488243,0.0845669162550936
9768,0.110266593735963,0.0876650893537537,0.112379707638363,0.0845926879440308
9790,0.110247050588827,0.0876650893537537,0.112364186036564,0.0845926879440308
9813,0.110208025904634,0.0876650893537537,0.112311746342886,0.0845926879440308
9836,0.110169360437025,0.0876650893537537,0.112273323949147,0.0845926879440308
9858,0.110169360437025,0.0876650893537537,0.112262514686412,0.0845926879440308
9881,0.110169360437025,0.0876650893537537,0.112250589074133,0.0845926879440308
9904,0.110131112184054,0.0876650893537537,0.112209713395475,0.0845926879440308
9927,0.110111727753541,0.0876650893537537,0.112186239350371,0.0846159831202
9949,0.110054081308082,0.0876650893537537,0.112138164987659,0.0846159831202
9972,0.110054081308082,0.0876650893537537,0.112138164987659,0.0846159831202
9995,0.110035205698304,0.0876650893537537,0.112119598463132,0.0846159831202
10018,0.110015925829956,0.0876650893537537,0.112096443289699,0.0846159831202
10042,0.109996675652512,0.0876650893537537,0.112043212846764,0.0846159831202
10065,0.109958114566981,0.0876650893537537,0.112002179357708,0.0846159831202
10088,0.10993890498152,0.0876650893537537,0.111979584348623,0.0846159831202
10111,0.10993890498152,0.0876650893537537,0.111965900408313,0.0846159831202
10134,0.10993890498152,0.0876650893537537,0.111963785463201,0.084621457311705
10158,0.109920018882108,0.0876650893537537,0.111916817759859,0.084621457311705
10181,0.109901153674845,0.0876650893537537,0.11190106143064,0.084621457311705
10205,0.109862995456818,0.0876650893537537,0.111859058039354,0.084624827493235
10228,0.109843935557661,0.0876650893537537,0.111840632905934,0.084624827493235
10252,0.109786521253551,0.0876650893537537,0.111792590653738,0.084624827493235
10275,0.109767516587797,0.0876650893537537,0.11174836696361,0.084624827493235
10299,0.109748542544304,0.0876650893537537,0.111689238933783,0.084624827493235
10323,0.109729506031406,0.0876650893537537,0.111624506486044,0.0846404305633502
10347,0.109710936255542,0.0876829083549982,0.111595154965132,0.0846829446274251
10371,0.109710936255542,0.0876829083549982,0.1115868614085,0.0846829446274251
10394,0.109691961250674,0.0876829083549982,0.111572432089948,0.0846893339938191
10418,0.109654051812018,0.0877541609284554,0.111520382241554,0.0847948879184428
10442,0.109635117631975,0.0877887991388098,0.111507406999185,0.084868171723895
10467,0.109597601542386,0.0877887991388098,0.111462790879877,0.084868171723895
10491,0.109578729137861,0.0877887991388098,0.111450716641969,0.084872307705554
10515,0.10955990412559,0.0877887991388098,0.111431783549604,0.0848869856139222
10539,0.109503535933352,0.087824358271578,0.111361758701165,0.0849201102476481
10563,0.109484756236937,0.0878776447055001,0.1113456385902,0.084969275831944
10588,0.109466009399472,0.0878776447055001,0.111332585494306,0.084969275831944
10612,0.109466009399472,0.0879307925204186,0.11132682317524,0.0850209662508201
10637,0.109428602899761,0.0879485869720974,0.111294037373685,0.0850505610111835
10661,0.109428602899761,0.0879485869720974,0.111294037373685,0.0850505610111835
10686,0.109428602899761,0.0879485869720974,0.111294037373685,0.0850657213898432
10710,0.109428602899761,0.0879485869720974,0.111294037373685,0.0850718289400909
10735,0.109428602899761,0.0879485869720974,0.111294037373685,0.0850771204382172
10760,0.109428602899761,0.0879827842851271,0.111294037373685,0.0851113640781242
10785,0.109428602899761,0.0880341052447474,0.111280671798689,0.0851611402543949
10810,0.109391491584118,0.0880682981175539,0.111241373112566,0.0852086873998643
10834,0.109391491584118,0.0880853927368791,0.111241373112566,0.0852206346247412
10859,0.109372997412087,0.0880853927368791,0.11122551963235,0.085236100921727
10884,0.109354522153687,0.0880853927368791,0.111207059138743,0.0852382597417989
10910,0.109354522153687,0.0880853927368791,0.111207059138743,0.0852382597417989
10935,0.109354522153687,0.0880853927368791,0.111207059138743,0.0852382597417989
10960,0.109354522153687,0.0880853927368791,0.111207059138743,0.0852438410270497
10985,0.109354522153687,0.0881024254696102,0.111201295137338,0.0852984588899317
11011,0.109354522153687,0.0881193720682092,0.111201295137338,0.0853835992135758
11036,0.109354522153687,0.0881364064592269,0.111201295137338,0.085419848831046
11061,0.109336187639274,0.0881533872958935,0.111183732024195,0.0854396284391252
11087,0.109336187639274,0.0881533872958935,0.111183732024195,0.0854453873617989
11112,0.109299650392134,0.0881706135115452,0.111154448136798,0.0854667908375873
11138,0.109299650392134,0.0881706135115452,0.111146451467308,0.0854863342582779
11164,0.109299650392134,0.0881879273957262,0.111146451467308,0.0855264501757532
11189,0.109299650392134,0.0882050911859237,0.111146451467308,0.0855422308915211
11215,0.109299650392134,0.0882222468952247,0.111146451467308,0.085563180419846
11241,0.109299650392134,0.0882393662579616,0.111146451467308,0.0855849810673439
11267,0.109299650392134,0.0882736339220145,0.111146451467308,0.0856358647904305
11293,0.109299650392134,0.0883079189057386,0.111146451467308,0.0856748197474148
11319,0.109299650392134,0.0883079189057386,0.111146451467308,0.0856877078542059
11345,0.109299650392134,0.0883421882135429,0.111146451467308,0.0857158607487205
11371,0.109299650392134,0.0883421882135429,0.111146451467308,0.0857201701766338
11398,0.109299650392134,0.0883421882135429,0.111146451467308,0.0857219075429255
11424,0.109299650392134,0.0883935118373521,0.111122954383863,0.085787701887076
11450,0.109264211408655,0.0883935118373521,0.111079601445674,0.0857988653284147
11477,0.109264211408655,0.0883935118373521,0.111072130942922,0.0858035102562689
11503,0.109264211408655,0.0883935118373521,0.111072130942922,0.0858035102562689
11530,0.109264211408655,0.0883935118373521,0.111072130942922,0.0858035102562689
11556,0.109264211408655,0.0883935118373521,0.111072130942922,0.0858035102562689
11583,0.109264211408655,0.0883935118373521,0.111067257941718,0.0858035102562689
11609,0.109264211408655,0.0883935118373521,0.111037602950598,0.0858035102562689
11636,0.109264211408655,0.0884273470502899,0.111037602950598,0.0858382677715054
11663,0.109264211408655,0.0884273470502899,0.111037602950598,0.0858812866435616
11690,0.109264211408655,0.0884442962324226,0.111030232885466,0.085923540771781
11717,0.109264211408655,0.0884442962324226,0.111022182398847,0.0859308319007448
11744,0.109264211408655,0.0884781646373271,0.111022182398847,0.0859714379323471
11771,0.109264211408655,0.0884781646373271,0.111022182398847,0.0860255839917929
11798,0.109264211408655,0.088495060409557,0.111022182398847,0.0860529059053778
11825,0.109264211408655,0.0885118598219999,0.111022182398847,0.0860702544030457
11853,0.109264211408655,0.0885118598219999,0.111010406497798,0.086075139511142
11880,0.1091942954904,0.0885118598219999,0.110949067162583,0.086075139511142
11907,0.109159382530307,0.0885118598219999,0.11091107341062,0.0860778334836165
11935,0.109142027481504,0.0885118598219999,0.110893450334759,0.0860778334836165
11962,0.109142027481504,0.0885118598219999,0.110893450334759,0.0860778334836165
11990,0.109142027481504,0.0885286040571092,0.110893450334759,0.0861247977543087
12018,0.109142027481504,0.0885621299762235,0.110893450334759,0.0861588470795764
12045,0.109142027481504,0.0886283527884048,0.110882617808041,0.0862509643326182
12073,0.109107517173654,0.0886784307934333,0.110852054936504,0.0863068003277763
12101,0.109107517173654,0.0886784307934333,0.110848532090188,0.0863282858669201
12129,0.109107517173654,0.0886784307934333,0.110848532090188,0.0863340420311794
12157,0.109107517173654,0.0887116762644521,0.110848532090188,0.0863584789198449
12185,0.109107517173654,0.0887282986949847,0.110848532090188,0.0864008066118195
12213,0.109107517173654,0.0887282986949847,0.110848532090188,0.0864010827373563
12241,0.109107517173654,0.0887282986949847,0.110848532090188,0.0864010827373563
12269,0.109107517173654,0.0887282986949847,0.110848532090188,0.0864010827373563
12298,0.109107517173654,0.0887282986949847,0.110848532090188,0.0864010827373563
12326,0.109107517173654,0.0887282986949847,0.110848532090188,0.0864010827373563
12354,0.109107517173654,0.0887282986949847,0.110848532090188,0.0864010827373563
12383,0.109107517173654,0.0887282986949847,0.110848532090188,0.0864010827373563
12411,0.109107517173654,0.0887282986949847,0.110828628415808,0.0864010827373563
12440,0.109090507504329,0.0887282986949847,0.110802328767355,0.0864010827373563
12469,0.109073526168182,0.0887282986949847,0.110778343644795,0.086409700201818
12497,0.109073526168182,0.0887605520956271,0.110778343644795,0.0864392388801471
12526,0.109073526168182,0.0887605520956271,0.110777653588794,0.0864392388801471
12555,0.109073526168182,0.0887605520956271,0.110777653588794,0.0864480202273183
12584,0.109073526168182,0.0887605520956271,0.110777653588794,0.0864480202273183
12613,0.109073526168182,0.0887605520956271,0.110777653588794,0.0864480202273183
12642,0.109056667051084,0.0887605520956271,0.110767587073231,0.0864480202273183
12671,0.109056667051084,0.0887605520956271,0.110748383133764,0.0864480202273183
12700,0.10903966589919,0.0887605520956271,0.110713934381908,0.0864480202273183
12730,0.109022682882624,0.0887768027945089,0.110674619214266,0.0864822438496362
12759,0.109005718219955,0.0887930000042851,0.11066732322032,0.0864916119549052
12789,0.109005718219955,0.0887930000042851,0.11066732322032,0.0864916119549052
12818,0.109005718219955,0.08880915228071,0.110649066493446,0.0865104687128192
12848,0.109005718219955,0.0888253241670034,0.110618803827506,0.0865350568037339
12877,0.108988509456005,0.0888253241670034,0.1106115356045,0.0865350568037339
12907,0.108971323506884,0.0888253241670034,0.110594521632501,0.0865427768446925
12937,0.108971323506884,0.0888253241670034,0.110592059139094,0.0865427768446925
12966,0.108971323506884,0.0888253241670034,0.110592059139094,0.0865427768446925
12996,0.108971323506884,0.0888253241670034,0.110586868114034,0.0865642179112524
13026,0.108971323506884,0.0888411460578675,0.110565236186009,0.0865934058590397
13056,0.108971323506884,0.0888569628914062,0.110557048360105,0.0866120172875538
13086,0.108971323506884,0.0888892071757666,0.110543082790931,0.0866369596006083
13117,0.108971323506884,0.088905352952047,0.110524500295981,0.0866655150570511
13147,0.108920481826401,0.088905352952047,0.110460473417594,0.086671093045912
13177,0.108903563071987,0.088905352952047,0.110437609359644,0.086671093045912
13208,0.108886672323352,0.0889211304436709,0.1104264186554,0.086689349895561
13238,0.108886672323352,0.0889211304436709,0.1104264186554,0.0866916100430748
13269,0.108886672323352,0.0889211304436709,0.110425020848425,0.0866933516636858
13299,0.108836557050009,0.0889368461417618,0.110389325662778,0.0867090583041569
13330,0.10880331115628,0.0890008109194758,0.11035180630383,0.086794431286148
13361,0.10880331115628,0.0890166774829276,0.110351482000931,0.0868214560857167
13391,0.10880331115628,0.0890166774829276,0.110351482000931,0.0868215990773717
13422,0.10880331115628,0.0890166774829276,0.110350828863068,0.0868319550919161
13453,0.10880331115628,0.0890645574421148,0.110337065598189,0.0868832654884133
13484,0.108786944218173,0.0890645574421148,0.110319590038827,0.0868886979024603
13515,0.108737949005824,0.0890645574421148,0.110256140922085,0.0868887461609734
13546,0.108721282883289,0.0890800760515989,0.110250347982089,0.0869022194931405
13578,0.108704990268294,0.0890800760515989,0.110239454970394,0.0869022194931405
13609,0.108704990268294,0.0890800760515989,0.110239454970394,0.0869022194931405
13640,0.108704990268294,0.0890800760515989,0.110239454970394,0.0869142664243564
13672,0.108704990268294,0.0890800760515989,0.110239454970394,0.0869142664243564
13703,0.108704990268294,0.0890800760515989,0.110209910545889,0.0869142664243564
13735,0.108704990268294,0.0890800760515989,0.110168583695449,0.0869142664243564
13767,0.108622544938527,0.0890800760515989,0.11009416780616,0.0869142664243564
13798,0.108590049727008,0.0890800760515989,0.110045387212799,0.0869142664243564
13830,0.108557419613621,0.0890800760515989,0.110017305433191,0.086938405592144
13862,0.10854113486542,0.0890800760515989,0.109992837291193,0.086938405592144
13894,0.10854113486542,0.0890800760515989,0.109992837291193,0.086938405592144
13926,0.108525054061484,0.0890800760515989,0.109986330955705,0.086938405592144
13958,0.108492934208983,0.0890800760515989,0.109952654848301,0.086938405592144
13990,0.108492934208983,0.0890800760515989,0.109941658200771,0.0869463271336263
14023,0.108476541116474,0.0890800760515989,0.109897551103527,0.0869534778537607
14055,0.108444152587629,0.0891114015791836,0.109844011473942,0.086984638309659
14087,0.108444152587629,0.0891114015791836,0.109841841299379,0.0869917446261058
14120,0.108411488112509,0.0891114015791836,0.109766392616425,0.0869917446261058
14152,0.108297990697258,0.0891724022943979,0.109669024008096,0.0870605348179544
14185,0.108250248944184,0.0891876269684181,0.109628844047295,0.0870765037011147
14218,0.108218075898027,0.0892028912651948,0.109585529496583,0.0871033613354228
14251,0.108201808644333,0.0892028912651948,0.109571788043567,0.0871033613354228
14283,0.108185575733912,0.0892028912651948,0.109547140105599,0.0871033613354228
14316,0.108185575733912,0.0892028912651948,0.109547140105599,0.0871033613354228
14349,0.108185575733912,0.089233238611366,0.109546259469454,0.0871300080988577
14382,0.108185575733912,0.089233238611366,0.109544057725535,0.0871300080988577
14416,0.108153640739918,0.089233238611366,0.109509882889196,0.0871300080988577
14449,0.108121380180931,0.089233238611366,0.109449721579034,0.0871300080988577
14482,0.108088976808438,0.089233238611366,0.109424438081423,0.0871300080988577
14516,0.108088976808438,0.089233238611366,0.109424438081423,0.0871300080988577
14549,0.108088976808438,0.089233238611366,0.109424438081423,0.0871300080988577
14583,0.108088976808438,0.089233238611366,0.109424438081423,0.0871300080988577
14616,0.108088976808438,0.089233238611366,0.109424438081423,0.0871300080988577
14650,0.108088976808438,0.089233238611366,0.109424438081423,0.0871315441292319
14684,0.108088976808438,0.089233238611366,0.109424438081423,0.0871396497357454
14717,0.108088976808438,0.089233238611366,0.109424438081423,0.0871438109803618
14751,0.108088976808438,0.089233238611366,0.109424438081423,0.0871708049185973
14785,0.108088976808438,0.089233238611366,0.109416099989093,0.0871735838656657
14820,0.108072871413199,0.089233238611366,0.10939121456138,0.0871897722399099
14854,0.108040696129434,0.089233238611366,0.109358403662038,0.0872295184634672
14888,0.108008590875778,0.089233238611366,0.109328435253637,0.0872295184634672
14922,0.108008590875778,0.089233238611366,0.109322431683275,0.0872295184634672
14957,0.107992572657169,0.0892634002182568,0.109306438843482,0.0872675600818807
14991,0.107976738335407,0.0892634002182568,0.109280889416892,0.08727798663844
15026,0.107960915837563,0.0892634002182568,0.109262087378208,0.08727798663844
15060,0.107960915837563,0.0892634002182568,0.109262087378208,0.0872868388685249
15095,0.107929359480574,0.0892634002182568,0.109241490511066,0.0872947185583587
15130,0.107929359480574,0.0893073864269655,0.109241490511066,0.0873411824227926
15165,0.107913616278293,0.0893365855382925,0.109218171503871,0.0873766950044586
15200,0.107897897666879,0.0893511605993092,0.109198253143981,0.0873884970058899
15235,0.107897897666879,0.0893511605993092,0.109190472461969,0.0873884970058899
15270,0.107850519445335,0.0893511605993092,0.109139241337827,0.0873884970058899
15305,0.10777192818476,0.0893511605993092,0.109053731781356,0.0873884970058899
15340,0.107724975224443,0.0893511605993092,0.109005394362291,0.0873884970058899
15376,0.107724975224443,0.0893511605993092,0.108995737028409,0.0873884970058899
15411,0.10769380581019,0.0893660095292606,0.108973856815764,0.0873990015377791
15447,0.107678241724374,0.0893953370843339,0.108949921902859,0.0874498446422352
15482,0.107678241724374,0.0894100226820735,0.108949921902859,0.0874851706586327
15518,0.107631693858018,0.08943962357815,0.108913350234636,0.0875025248055891
15554,0.107631693858018,0.08943962357815,0.10891147779719,0.0875075874717685
15590,0.107631693858018,0.08943962357815,0.10891147779719,0.0875075874717685
15626,0.107631693858018,0.089468888506326,0.10891147779719,0.0875465532583091
15662,0.107631693858018,0.089468888506326,0.10891147779719,0.0875465532583091
15698,0.107616052788672,0.089468888506326,0.108899654895691,0.0875465532583091
15734,0.107616052788672,0.089468888506326,0.108894484640542,0.087547277509459
15770,0.107616052788672,0.089468888506326,0.108894484640542,0.087548311135857
15807,0.107616052788672,0.0894834145388433,0.108894484640542,0.0875670644468015
15843,0.107600592588866,0.0894834145388433,0.1088696382871,0.0875676551299778
15880,0.107600592588866,0.0894834145388433,0.1088696382871,0.0875682414994955
15916,0.107585062417137,0.0894834145388433,0.108857892428646,0.0875717300371364
15953,0.107554045413119,0.0894834145388433,0.108818536011291,0.0875738781855223
15990,0.107492197844223,0.0894834145388433,0.108764935416641,0.0875976453058954
16027,0.107461295625485,0.0895692710370851,0.108723283173907,0.0876644868306417
16064,0.107461295625485,0.0896556593477787,0.108721898787927,0.0877601601288292
16101,0.107461295625485,0.0896556593477787,0.108721898787927,0.0877622145278929
16138,0.107445889606257,0.0896556593477787,0.108707187996581,0.0877622145278929
16175,0.107445889606257,0.0896556593477787,0.108707187996581,0.0877622145278929
16212,0.107445889606257,0.0896556593477787,0.108695936984823,0.0877641644459264
16250,0.107415257677607,0.0896556593477787,0.108657406091354,0.0877641644459264
16287,0.107399932036449,0.0896556593477787,0.108656629711338,0.0877641644459264
16325,0.107384685220064,0.0896556593477787,0.108650717007707,0.0877641644459264
16362,0.107369476007823,0.0896556593477787,0.10863348046086,0.0877786610805837
16400,0.107323815405318,0.0896697619480723,0.108569253553095,0.0878071343591474
16438,0.107308571068688,0.0896697619480723,0.108552774009973,0.0878090349536047
16476,0.107278180252973,0.0896697619480723,0.108519029786801,0.0878090349536047
16514,0.107278180252973,0.0896697619480723,0.108515963053299,0.0878117716097009
16552,0.107262982887116,0.0896697619480723,0.108508546599729,0.0878174268120028
16590,0.107262982887116,0.0896697619480723,0.108501529651313,0.08782359661822
16628,0.107262982887116,0.0896697619480723,0.108496598246364,0.0878297592931321
16666,0.107262982887116,0.0896697619480723,0.108484629356645,0.0878297592931321
16705,0.107202579917777,0.0896697619480723,0.108417220607252,0.0878374247240143
16743,0.107172437525404,0.0896839214253588,0.108371390930652,0.0878601192782513
16782,0.107142303133686,0.0896981203112274,0.108343817404781,0.0878787518542416
16821,0.107127250006635,0.0897264331235786,0.108324206081076,0.0879020114509758
16860,0.107112233141051,0.0897264331235786,0.108318420762033,0.0879085640990881
16898,0.107097233303315,0.0897264331235786,0.108299667567268,0.0879085640990881
16937,0.107082250377223,0.0897264331235786,0.108281561320209,0.0879113190510404
16976,0.107082250377223,0.0897405132634084,0.108273920686439,0.0879292323105694
17016,0.107053060269678,0.0897828648976539,0.108249542004653,0.0879680844663456
17055,0.107053060269678,0.0897828648976539,0.108248318862154,0.0880150276462266
17094,0.107053060269678,0.0897828648976539,0.108248318862154,0.0880150276462266
17134,0.107053060269678,0.0897828648976539,0.108248318862154,0.0880265795046387
17173,0.107053060269678,0.0897969049859102,0.108248318862154,0.0880290934060613
17213,0.10702338898044,0.0897969049859102,0.10820881528615,0.0880334644106502
17252,0.10702338898044,0.0897969049859102,0.10820881528615,0.0880334644106502
17292,0.10702338898044,0.0897969049859102,0.108208807297551,0.0880395058332662
17332,0.10702338898044,0.0897969049859102,0.108208807297551,0.0880395058332662
17372,0.10702338898044,0.0897969049859102,0.108208807297551,0.0880612426575137
17412,0.10702338898044,0.08981084239153,0.108204717237785,0.0880689585240262
17452,0.107008957333012,0.0898248012573041,0.108180962748437,0.0880866570472787
17492,0.106965757090104,0.0898248012573041,0.108145372478776,0.0880866570472787
17533,0.106965757090104,0.0898248012573041,0.108143000109474,0.0880866570472787
17573,0.106965757090104,0.0898248012573041,0.108143000109474,0.0880866570472787
17614,0.106965757090104,0.0898248012573041,0.108132102025077,0.0880922714271198
17654,0.106937090684018,0.0898248012573041,0.108107505709254,0.0880922714271198
17695,0.106937090684018,0.0898248012573041,0.108107505709254,0.0881009889171997
17736,0.106922804045843,0.0898248012573041,0.108096608767703,0.0881009889171997
17777,0.106922804045843,0.0898248012573041,0.108092256876866,0.0881009889171997
17818,0.106922804045843,0.0898248012573041,0.108088869672264,0.0881262159398271
17859,0.106922804045843,0.0898248012573041,0.108088869672264,0.0881376642216797
17900,0.106922804045843,0.0898386696242177,0.108088869672264,0.0881557584517786
17941,0.106922804045843,0.0898386696242177,0.108088869672264,0.0881557584517786
17983,0.106922804045843,0.0898386696242177,0.108088869672264,0.0881630562600289
18024,0.106922804045843,0.0898524770942076,0.108088869672264,0.0881776667177271
18066,0.106922804045843,0.0898524770942076,0.108088869672264,0.0881776667177271
18107,0.106922804045843,0.0898524770942076,0.108088869672264,0.0881776667177271
18149,0.106908669130177,0.0898662663883214,0.108071799273565,0.0881890650030697
18191,0.106908669130177,0.0898800088843314,0.108061802928452,0.0882057779197451
18233,0.106908669130177,0.0898937818787691,0.108061802928452,0.0882169423514756
18275,0.106908669130177,0.0898937818787691,0.108058549767418,0.0882193398379062
18317,0.106908669130177,0.0898937818787691,0.108023371995363,0.0882193398379062
18359,0.106894325708339,0.0898937818787691,0.108007217480885,0.0882193398379062
18401,0.106894325708339,0.0898937818787691,0.108007217480885,0.0882193398379062
18444,0.106880024518128,0.0898937818787691,0.107997208112358,0.0882227769150531
18486,0.106851442506069,0.0898937818787691,0.107952193743996,0.0882518851396046
18529,0.106851442506069,0.0898937818787691,0.10794232781922,0.0882666345021429
18572,0.106822945206204,0.0898937818787691,0.107915015761223,0.088267130666103
18615,0.106822945206204,0.0898937818787691,0.107896690580499,0.088269898726043
18658,0.106780244614126,0.0898937818787691,0.107854849136765,0.088281466328557
18701,0.106737534281898,0.0899202993569406,0.107797756838233,0.0883235381092748
18744,0.10672336012155,0.0899335664122695,0.107761795956849,0.0883362398019273
18787,0.106694984424256,0.0899468074132122,0.107748869181462,0.0883477861104468
18830,0.106694984424256,0.0899468074132122,0.107734679235139,0.0883504269286421
18874,0.106694984424256,0.0899468074132122,0.107734679235139,0.0883504269286421
18917,0.106694984424256,0.0899468074132122,0.107734679235139,0.0883504641926052
18961,0.106694984424256,0.0899599737261913,0.107734679235139,0.0883658287518012
19004,0.106694984424256,0.0899731646427797,0.107734679235139,0.0883840927741669
19048,0.106694984424256,0.0899731646427797,0.107729868529423,0.0883996905557754
19092,0.106694984424256,0.0899865302688339,0.107729868529423,0.0884205603013939
19136,0.106694984424256,0.0899865302688339,0.107729868529423,0.0884205603013939
19180,0.106694984424256,0.0899865302688339,0.107729868529423,0.0884205603013939
19225,0.106680916997822,0.0899865302688339,0.107709476157813,0.0884205603013939
19269,0.106666854794547,0.0899865302688339,0.10768729500026,0.0884205603013939
19313,0.106666854794547,0.0899865302688339,0.107665814788384,0.0884205603013939
19358,0.10661072501127,0.0899865302688339,0.107599832610915,0.0884205603013939
19402,0.106569176562308,0.0899865302688339,0.107549729753576,0.0884205603013939
19447,0.106499568754962,0.0899865302688339,0.107493740147295,0.0884205603013939
19492,0.106485553873539,0.0899865302688339,0.107473700368265,0.0884205603013939
19537,0.106429904033867,0.0899865302688339,0.10740167239777,0.0884205603013939
19582,0.106429904033867,0.0899865302688339,0.10740167239777,0.0884205603013939
19627,0.106415934685745,0.0899865302688339,0.107379767230442,0.0884205603013939
19672,0.106388085299246,0.0899865302688339,0.10734748832001,0.0884205603013939
19718,0.10636032094175,0.0899865302688339,0.107318802898047,0.0884205603013939
19763,0.106332542886096,0.0899865302688339,0.107290753233178,0.0884205603013939
19809,0.106277136653996,0.0899865302688339,0.107236834272354,0.0884205603013939
19855,0.106194283453793,0.0899865302688339,0.107153248410586,0.0884239423568674
19900,0.106111503655417,0.0899865302688339,0.107081362073717,0.088435107920626
19946,0.106070115861697,0.0899865302688339,0.107039001897003,0.08844450857922
19992,0.106056301073075,0.0899865302688339,0.107015243495734,0.08844450857922
20038,0.106028822896757,0.0899865302688339,0.106989926860547,0.08844450857922
20084,0.106028822896757,0.0899865302688339,0.106979768808143,0.08844450857922
20131,0.106028822896757,0.0899865302688339,0.106975333105818,0.08844450857922
20177,0.106015184481722,0.0899865302688339,0.106972530822865,0.08844450857922
20224,0.106015184481722,0.0899865302688339,0.106972530822865,0.08844450857922
20270,0.106015184481722,0.0899865302688339,0.106972530822865,0.08844450857922
20317,0.106015184481722,0.0899865302688339,0.106972530822865,0.08844450857922
20364,0.106015184481722,0.0900248221106477,0.106972530822865,0.0885015802581542
20411,0.106015184481722,0.0900248221106477,0.106972530822865,0.0885051065972595
20458,0.106015184481722,0.0900630343586528,0.106972530822865,0.0885436058147596
20505,0.106015184481722,0.0900630343586528,0.106972530822865,0.0885436058147596
20552,0.106015184481722,0.0900630343586528,0.106972530822865,0.0885436058147596
20600,0.106015184481722,0.0901012122184229,0.106972530822865,0.088586280456058
20647,0.106015184481722,0.0901138976773506,0.106972530822865,0.0885908066126022
20695,0.106015184481722,0.0901138976773506,0.106972530822865,0.088597936198949
20743,0.106015184481722,0.0901392392923539,0.106957166528902,0.0886182726407044
20790,0.106001731965851,0.0901519194833559,0.106947946406648,0.0886459642685699
20838,0.105988258408546,0.0901772683731742,0.106914491533234,0.088677770773718
20886,0.105988258408546,0.0902026058589326,0.106911410881544,0.0887073208152069
20935,0.105988258408546,0.090240592303189,0.106911410881544,0.0887375870879454
20983,0.105974824297425,0.0902532425653001,0.106896871951164,0.0887787335582696
21031,0.105974824297425,0.0902532425653001,0.106896871951164,0.0887788796228358
21080,0.105974824297425,0.0902658555539084,0.106896871951164,0.0887873143693404
21128,0.105948151632412,0.0902658555539084,0.106865906056374,0.0887873143693404
21177,0.105948151632412,0.0902658555539084,0.106859681428442,0.0887873143693404
21226,0.105934850136136,0.0902658555539084,0.10685309422764,0.0887873143693404
21275,0.105908272908778,0.0902658555539084,0.106821169171645,0.0888052330695745
21324,0.105908272908778,0.0902784329021446,0.106821169171645,0.0888190364802752
21373,0.105908272908778,0.0902909643405436,0.106821169171645,0.0888324294365697
21422,0.105908272908778,0.0902909643405436,0.106821169171645,0.0888928845231858
21472,0.105908272908778,0.0903036401074532,0.106821169171645,0.0889073944372485
21521,0.105908272908778,0.0903411662851164,0.106821169171645,0.0889464861875744
21571,0.105908272908778,0.0903661906697382,0.106821169171645,0.08897244419531
21621,0.105908272908778,0.0903786898130133,0.106821169171645,0.0889869281207845
21670,0.105908272908778,0.0903786898130133,0.106821169171645,0.0889869281207845
21720,0.105908272908778,0.0903786898130133,0.106821169171645,0.0889869281207845
21770,0.105908272908778,0.0903786898130133,0.106821169171645,0.0889869281207845
21821,0.105908272908778,0.0903912764039827,0.106821169171645,0.0890059651249887
21871,0.105908272908778,0.0903912764039827,0.106814426259286,0.0890162601653104
21921,0.105908272908778,0.0903912764039827,0.106814426259286,0.0890162601653104
21972,0.105908272908778,0.0903912764039827,0.106814426259286,0.0890174226815291
22023,0.105908272908778,0.0904161363316705,0.106803027261832,0.0890795037601808
22073,0.105908272908778,0.0904538752697454,0.106803027261832,0.0891146441002024
22124,0.105908272908778,0.090466277929275,0.106803027261832,0.0891277692421358
22175,0.105908272908778,0.0904786695444784,0.106803027261832,0.0891352625515349
22226,0.105908272908778,0.0904786695444784,0.106803027261832,0.0891415570819641
22278,0.105908272908778,0.0905158940123457,0.106798437991438,0.0891756954571262
22329,0.105895290684657,0.0905158940123457,0.106783136947861,0.0891852530981409
22381,0.105843014987685,0.0905405313430598,0.106734713197628,0.0892114058612396
22432,0.105817118323751,0.0905405313430598,0.106711659962759,0.0892114058612396
22484,0.105778196581374,0.0905405313430598,0.106677044704526,0.0892114058612396
22536,0.105752387938033,0.0905405313430598,0.106656016395361,0.0892114058612396
22588,0.105726376804188,0.0905405313430598,0.106604199193713,0.0892114058612396
22640,0.105713361823318,0.0905405313430598,0.106576182352339,0.0892114058612396
22692,0.105700502672689,0.0905405313430598,0.10655424752102,0.0892114058612396
22744,0.105700502672689,0.0905405313430598,0.10655424752102,0.0892114058612396
22797,0.105700502672689,0.0905405313430598,0.10655424752102,0.0892114058612396
22849,0.1056746844936,0.0905405313430598,0.106514416029089,0.0892114058612396
22902,0.105623029786746,0.0905405313430598,0.106469611843125,0.0892126170814963
22955,0.105623029786746,0.0905405313430598,0.106469611843125,0.0892126170814963
23008,0.105623029786746,0.0905405313430598,0.106469611843125,0.0892126170814963
23061,0.105623029786746,0.0905405313430598,0.106469611843125,0.0892126170814963
23114,0.105623029786746,0.090552685604205,0.106469611843125,0.0892325300366844
23167,0.105623029786746,0.0905769888475473,0.106469611843125,0.0892562011023355
23221,0.105623029786746,0.0905891050532543,0.106468969311553,0.0892674029780484
23274,0.105610245519513,0.0905891050532543,0.106449697224533,0.0892801656310514
23328,0.105610245519513,0.0906375704286644,0.106449697224533,0.0893256137691338
23382,0.105610245519513,0.0906375704286644,0.106447876094782,0.0893362092825096
23435,0.105610245519513,0.0906619288412137,0.106447876094782,0.0893843434904872
23490,0.105610245519513,0.0906741069955347,0.106447876094782,0.0894021805919602
23544,0.105610245519513,0.0906861644147452,0.10644448836963,0.0894188399398841
23598,0.105610245519513,0.0906861644147452,0.10644198408155,0.0894188399398841
23652,0.105610245519513,0.0906861644147452,0.10644198408155,0.0894445909530452
23707,0.105610245519513,0.0906982752671141,0.10644198408155,0.0894773162950781
23762,0.105610245519513,0.0907345036351478,0.10644198408155,0.089531681412254
23816,0.105610245519513,0.0907586766110104,0.10644198408155,0.0895684192744167
23871,0.105597587775555,0.0907586766110104,0.106423230939409,0.0895869767574573
23926,0.105597587775555,0.0907706617878095,0.106422940062307,0.0896171419659035
23981,0.105597587775555,0.0907706617878095,0.106422940062307,0.0896352663801282
24037,0.105597587775555,0.0907826995488339,0.106422940062307,0.0896409094027824
24092,0.105597587775555,0.0908187960739945,0.106418362467161,0.089679718674899
24148,0.105584996809935,0.0908549481763682,0.106402408984654,0.0897261269716379
24203,0.105584996809935,0.0908669053927578,0.106397187934601,0.0897349164237298
24259,0.105572427784076,0.0908669053927578,0.106388346451385,0.0897365560896494
24315,0.105572427784076,0.0908669053927578,0.10638676133891,0.0897365560896494
24371,0.105572427784076,0.0908788207148618,0.106385727695835,0.0897493015992313
24427,0.105522245641702,0.0908788207148618,0.106342108768492,0.0897527303864248
24484,0.105509738639386,0.0908907176259938,0.106323564010224,0.0897611848750211
24540,0.105497251086105,0.0909263374862908,0.106318941808388,0.0897978707318295
24597,0.105497251086105,0.0909382637129879,0.106318941808388,0.089812986975864
24653,0.105497251086105,0.0909382637129879,0.106318941808388,0.0898156847241518
24710,0.105497251086105,0.0909382637129879,0.106318941808388,0.0898156847241518
24767,0.105497251086105,0.0909382637129879,0.106311415382177,0.0898156847241518
24824,0.105497251086105,0.0909382637129879,0.106304676560311,0.0898156847241518
24882,0.105497251086105,0.0909382637129879,0.106301235620593,0.0898156847241518
24939,0.105497251086105,0.0909382637129879,0.106301235620593,0.0898156847241518
24997,0.105497251086105,0.0909382637129879,0.106301235620593,0.0898156847241518
25054,0.105497251086105,0.0909382637129879,0.106301235620593,0.0898156847241518
25112,0.10548490236169,0.0909382637129879,0.106294445708944,0.0898156847241518
25170,0.10548490236169,0.0909382637129879,0.106287505444337,0.0898156847241518
25228,0.105447955161895,0.0909500968860257,0.10625835911358,0.089838701951337
25286,0.105435657591393,0.0909500968860257,0.106236416979703,0.0898427183696017
25344,0.105435657591393,0.0909500968860257,0.106236416979703,0.0898429574760378
25403,0.105435657591393,0.0909855609364529,0.10623110088175,0.0898734596478901
25461,0.105423404247895,0.0909973481486002,0.106205886925261,0.0898850908725642
25520,0.105423404247895,0.0909973481486002,0.106205886925261,0.0898855049248759
25579,0.105398958053513,0.0909973481486002,0.10617704222831,0.0898966846109295
25638,0.105374539620051,0.0910208861411795,0.106158572768872,0.0899203652484928
25697,0.105374539620051,0.0910326422463431,0.106158572768872,0.0899352852767164
25756,0.105374539620051,0.0910326422463431,0.106158572768872,0.0899352852767164
25816,0.105374539620051,0.0910561321022756,0.106147190537693,0.0899619002008281
25875,0.105362446769567,0.0910561321022756,0.106132158841428,0.0899619002008281
25935,0.105350296967182,0.0910561321022756,0.106122471329771,0.0899619002008281
25995,0.105350296967182,0.0910561321022756,0.106116020680335,0.0899619002008281
26055,0.105338177686269,0.0910561321022756,0.106112523892709,0.0899619002008281
26115,0.105326131762184,0.0910561321022756,0.106090800867813,0.0899619002008281
26175,0.105314114155548,0.0910561321022756,0.106079323567504,0.0899619002008281
26235,0.105314114155548,0.0910561321022756,0.106065774193278,0.0899619002008281
26296,0.105290058207518,0.0910561321022756,0.106033150581572,0.0899661411257701
26356,0.105253946013277,0.0910561321022756,0.106008226929548,0.0899661411257701
26417,0.105253946013277,0.0910561321022756,0.106006089779788,0.0899705191484062
26478,0.105253946013277,0.0910561321022756,0.106006089779788,0.0899705191484062
26539,0.105253946013277,0.0910561321022756,0.106006089779788,0.0899760975280377
26600,0.105253946013277,0.0910561321022756,0.106006089779788,0.0899769735488604
26662,0.105253946013277,0.0910676794508929,0.106006089779788,0.0899827939015959
26723,0.105229999269092,0.0911023873832289,0.10598924649885,0.0900325032992546
26785,0.105218041557035,0.091137033110466,0.105975739066762,0.0900786966939055
26846,0.10519416827668,0.0911484411672574,0.105945876599166,0.0900854067509366
26908,0.10519416827668,0.0911484411672574,0.105943176955769,0.0900857543650552
26970,0.105170344986021,0.0911599632891936,0.105928823185018,0.0901092110228088
27033,0.105170344986021,0.0911599632891936,0.105928823185018,0.0901217824054765
27095,0.105170344986021,0.0911945168913896,0.105928823185018,0.0901586047745801
27157,0.105170344986021,0.0912288944004952,0.105928823185018,0.0901954194756645
27220,0.105170344986021,0.0912515388111171,0.105928823185018,0.0902144881696823
27283,0.105170344986021,0.0912515388111171,0.105928823185018,0.0902144881696823
27346,0.105170344986021,0.0912741360944904,0.105919500420363,0.0902473199240491
27409,0.105158535070927,0.0912741360944904,0.105906848140251,0.090252124391813
27472,0.105158535070927,0.0912854793161038,0.105906848140251,0.0902682317345018
27535,0.105158535070927,0.0912967968986464,0.105905472515326,0.0902682317345018
27599,0.105158535070927,0.0912967968986464,0.105905472515326,0.0902758092646073
27662,0.105158535070927,0.0912967968986464,0.105905472515326,0.0902758092646073
27726,0.105158535070927,0.0912967968986464,0.105905472515326,0.0902758092646073
27790,0.105158535070927,0.0912967968986464,0.105905472515326,0.0902758092646073
27854,0.105158535070927,0.0912967968986464,0.105905472515326,0.0902758092646073
27918,0.105158535070927,0.0912967968986464,0.105905472515326,0.0902758092646073
27983,0.105158535070927,0.0912967968986464,0.105905472515326,0.0902758092646073
28047,0.105158535070927,0.0912967968986464,0.105905472515326,0.090296847930903
28112,0.105158535070927,0.0912967968986464,0.105905472515326,0.0903063320847559
28177,0.105158535070927,0.0913080124979245,0.105905472515326,0.0903195932520575
28242,0.105158535070927,0.0913303651827616,0.105905472515326,0.0903500627052844
28307,0.105158535070927,0.0913303651827616,0.105905472515326,0.0903500627052844
28372,0.105158535070927,0.0913303651827616,0.105905472515326,0.0903543898634218
28437,0.105158535070927,0.0913638512027877,0.105905472515326,0.0903842366867878
28503,0.105158535070927,0.0913861211895346,0.105905472515326,0.0904110220222365
28569,0.105158535070927,0.0913861211895346,0.105898486796009,0.0904161109127755
28635,0.105147008420342,0.0913861211895346,0.105890010378515,0.090419923477557
28701,0.105147008420342,0.0913973201973684,0.105888145320189,0.090428872158197
28767,0.105147008420342,0.0913973201973684,0.105888145320189,0.0904375322740605
28833,0.105147008420342,0.0913973201973684,0.105888145320189,0.0904375322740605
28900,0.105147008420342,0.0914084950435985,0.105888145320189,0.0904480221928058
28966,0.105147008420342,0.0914531520741821,0.105888145320189,0.0905037910694563
29033,0.10513556509447,0.0914641969929028,0.105876620630188,0.0905227568351716
29100,0.105124127435696,0.0914863892793811,0.105864080535481,0.0905373714360929
29167,0.105124127435696,0.0914863892793811,0.105864080535481,0.0905373714360929
29234,0.105124127435696,0.0914863892793811,0.105864080535481,0.0905407672010623
29302,0.105124127435696,0.0914863892793811,0.105860631769593,0.0905443357439249
29369,0.105112745767754,0.0914863892793811,0.105838583308972,0.0905492980835285
29437,0.105089958223468,0.0914973741495791,0.105811655717946,0.0905620064529115
29505,0.105089958223468,0.0914973741495791,0.105804678411349,0.0905620064529115
29573,0.10506721856663,0.0915190695009097,0.105785947968365,0.0905832496524983
29641,0.105055894659013,0.0915518924191883,0.105765198783709,0.0906102797854249
29709,0.105033269869445,0.0915518924191883,0.105743173017878,0.090621668918896
29778,0.105021977182063,0.091562939767014,0.105738502236866,0.0906340368712199
29847,0.105010691141685,0.0915739877280869,0.105726353162395,0.0906460188854618
29915,0.104988025419574,0.0915739877280869,0.105701493404281,0.0906460188854618
29984,0.104988025419574,0.0915739877280869,0.105697230191135,0.0906477988809428
30054,0.104965413824783,0.0915739877280869,0.105676362091175,0.0906477988809428
30123,0.104931609274772,0.0915739877280869,0.105639894542117,0.0906477988809428
30192,0.104920401940573,0.0915847198228004,0.105628514537566,0.0906647515953075
30262,0.104897937451229,0.0916173528710527,0.105602597449204,0.0907025028237939
30332,0.104886695668975,0.0916388928702644,0.105593100028525,0.0907261132519427
30402,0.104886695668975,0.0916388928702644,0.105593100028525,0.0907261132519427
30472,0.104886695668975,0.0916820427795187,0.105593100028525,0.0907593749202774
30542,0.104886695668975,0.091703395276101,0.105593100028525,0.0907870886533203
30612,0.104886695668975,0.0917248847265528,0.105586684554036,0.0908033951876204
30683,0.104864328062228,0.0917248847265528,0.105567639402559,0.0908120950820882
30754,0.104842004006226,0.0917356707001232,0.105542526483248,0.0908241739300935
30825,0.10483084854757,0.09175706321858,0.105532284543751,0.0908415707096148
30896,0.10483084854757,0.0917998448679579,0.105532284543751,0.0908928015707036
30967,0.10483084854757,0.0918106140938477,0.105532284543751,0.0909020772743603
31038,0.104819741102483,0.0918213394388,0.105523313583157,0.0909159620467086
31110,0.104786462575303,0.0918213394388,0.10548801210834,0.0909165834305736
31182,0.104786462575303,0.0918213394388,0.10548801210834,0.0909165834305736
31254,0.104786462575303,0.0918213394388,0.105487998260905,0.0909165834305736
31326,0.104775413897426,0.0918213394388,0.105480820191555,0.0909165834305736
31398,0.104775413897426,0.0918213394388,0.10547977310764,0.0909165834305736
31470,0.104775413897426,0.0918213394388,0.10547977310764,0.0909337719122051
31543,0.104764404879458,0.0918213394388,0.105462233696724,0.0909387449498836
31615,0.104753404863248,0.0918213394388,0.105455079798171,0.0909440872161486
31688,0.104742417576926,0.0918424283028487,0.105439541109977,0.0909735677293719
31761,0.104731452278084,0.0918635114297936,0.105432385275205,0.0909912999255218
31835,0.104720495227768,0.0918740658562682,0.105422288237494,0.0910067926868324
31908,0.104720495227768,0.0918740658562682,0.105422288237494,0.0910067926868324
31982,0.104720495227768,0.0918847248332937,0.105422288237494,0.0910252988887271
32055,0.104720495227768,0.0918847248332937,0.105422288237494,0.0910252988887271
32129,0.104720495227768,0.0918847248332937,0.105422288237494,0.0910252988887271
32203,0.104720495227768,0.0919060227882947,0.105422288237494,0.091053913912908
32278,0.104720495227768,0.0919479372988093,0.105422288237494,0.0910928318971871
32352,0.104720495227768,0.0920003993508065,0.105422288237494,0.0911560891201567
32427,0.104720495227768,0.0920319479075406,0.105422288237494,0.0911930732531354
32501,0.104720495227768,0.0920425624409279,0.105422288237494,0.0912037967382262
32576,0.104720495227768,0.0920635381081208,0.105422288237494,0.0912196339465765
32651,0.104720495227768,0.0920739104614109,0.105422288237494,0.0912286214097282
32727,0.104720495227768,0.0920739104614109,0.105422288237494,0.0912322363958938
32802,0.104720495227768,0.0920842513015321,0.105422288237494,0.0912333817321086
32878,0.104720495227768,0.0920945773523256,0.105422288237494,0.0912486844052551
32954,0.104720495227768,0.0920945773523256,0.105422288237494,0.0912486844052551
33030,0.104720495227768,0.0920945773523256,0.105415150388805,0.0912528086608161
33106,0.104709683736623,0.0920945773523256,0.10539085208342,0.0912589913580123
33182,0.104698879519885,0.0921048648892473,0.105373518815907,0.0912668665472849
33259,0.104688082066938,0.0921357546615486,0.105367155250805,0.0912910343550426
33335,0.104688082066938,0.0921460484803165,0.10536398269443,0.0913040603397034
33412,0.104688082066938,0.0921460484803165,0.10536398269443,0.0913073029492212
33489,0.104688082066938,0.0921460484803165,0.10536398269443,0.0913073029492212
33566,0.104688082066938,0.0921563098687753,0.10535733128836,0.0913157605338105
33644,0.104677348355844,0.0921665457398903,0.105347963645427,0.0913239225335064
33721,0.104677348355844,0.0921665457398903,0.105347963645427,0.0913285871272817
33799,0.10466664666233,0.0921767912324822,0.105343973336541,0.0913393063163076
33877,0.10466664666233,0.0921767912324822,0.105343973336541,0.0913393063163076
33955,0.10466664666233,0.0921870018009526,0.105324066141177,0.0913487346636355
34033,0.104645413592648,0.0921870018009526,0.105273714263188,0.0913562205514969
34112,0.104634754315525,0.0921870018009526,0.105259201645331,0.0913562205514969
34191,0.104634754315525,0.0921870018009526,0.105259201645331,0.0913562205514969
34269,0.104634754315525,0.0921870018009526,0.105259201645331,0.0913562205514969
34348,0.104624051043463,0.0921870018009526,0.105233867481518,0.0913562205514969
34428,0.104613358243399,0.0921870018009526,0.105217780015488,0.0913562205514969
34507,0.104613358243399,0.0921870018009526,0.105215976552278,0.0913562205514969
34587,0.104602778134989,0.0921870018009526,0.105211031836938,0.0913562205514969
34666,0.104602778134989,0.0921870018009526,0.105208152831356,0.0913562205514969
34746,0.104581662035728,0.0921970966197682,0.105190163374728,0.0913675788622312
34826,0.104581662035728,0.0922071995331447,0.105182382939778,0.0913728643533976
34907,0.104571127992888,0.0922071995331447,0.105174045538913,0.0913739995341808
34987,0.104571127992888,0.0922071995331447,0.105174045538913,0.0913739995341808
35068,0.104571127992888,0.0922071995331447,0.105174045538913,0.0913739995341808
35149,0.104571127992888,0.0922071995331447,0.105159206394532,0.0913739995341808
35230,0.104571127992888,0.0922071995331447,0.105159206394532,0.0913739995341808
35311,0.104571127992888,0.0922071995331447,0.105159206394532,0.0913739995341808
35392,0.104571127992888,0.0922071995331447,0.105159206394532,0.0913739995341808
35474,0.104571127992888,0.0922071995331447,0.105159206394532,0.0913857742384664
35556,0.104571127992888,0.0922172636461952,0.105159206394532,0.0913929429039021
35638,0.104571127992888,0.0922474669032007,0.105159206394532,0.0914259669564788
35720,0.104571127992888,0.0922676126765015,0.105159206394532,0.0914451486523416
35802,0.104571127992888,0.0922676126765015,0.105159206394532,0.0914451486523416
35885,0.104571127992888,0.0922776560841035,0.105159206394532,0.0914559482138148
35968,0.104571127992888,0.0922776560841035,0.105159206394532,0.0914564561964977
36051,0.104571127992888,0.0922776560841035,0.10515682179399,0.0914564561964977
36134,0.104550513249233,0.0922876859149504,0.105127488742762,0.0914691706753804
36217,0.104529911362856,0.0922976911304811,0.105109721566774,0.0914770490943962
36300,0.104498881667334,0.0923076940462146,0.105080489203174,0.0914912284142994
36384,0.104498881667334,0.0923177164954803,0.10507967320012,0.091504825432918
36468,0.104488623797209,0.0923277254491393,0.105060074250429,0.0915206608312493
36552,0.104468131076808,0.0923277254491393,0.105044954684062,0.0915206608312493
36636,0.104457905364133,0.0923277254491393,0.105032673851431,0.0915206608312493
36721,0.104447532773997,0.0923277254491393,0.105013358483419,0.0915206608312493
36806,0.104426815287382,0.0923277254491393,0.104993666372273,0.0915206608312493
36890,0.104426815287382,0.0923277254491393,0.104989314299002,0.0915206608312493
36975,0.104426815287382,0.0923277254491393,0.104983088482648,0.0915206608312493
37061,0.104426815287382,0.0923277254491393,0.104980278369138,0.091523582003677
37146,0.104416509812811,0.0923277254491393,0.104960570671277,0.0915241571432716
37232,0.104406212956728,0.0923476414097607,0.1049455286712,0.0915441870247097
37318,0.104396071449426,0.0923476414097607,0.104926274920717,0.0915441870247097
37404,0.104385940762611,0.0923476414097607,0.104916578753988,0.0915441870247097
37490,0.104385940762611,0.0923476414097607,0.104916578753988,0.0915441870247097
37576,0.104385940762611,0.0923476414097607,0.104913752292075,0.0915441870247097
37663,0.104385940762611,0.0923476414097607,0.104911549598931,0.0915441870247097
37750,0.104375858219285,0.0923476414097607,0.104904002064828,0.0915441870247097
37837,0.104375858219285,0.0923476414097607,0.104901072848967,0.0915441870247097
37924,0.104375858219285,0.0923476414097607,0.104901072848967,0.0915441870247097
38012,0.104375858219285,0.0923476414097607,0.10489861151897,0.0915485850964682
38099,0.104375858219285,0.0923673799346489,0.104894023508395,0.0915627614523665
38187,0.104355661592979,0.0923673799346489,0.104871303538144,0.091609497169638
38275,0.104325327548071,0.0924065257085457,0.104846931646112,0.0916263999627405
38363,0.104325327548071,0.0924262037734517,0.104844341148938,0.0916523858528991
38452,0.104325327548071,0.0924262037734517,0.104841802786138,0.0916608182809664
38540,0.104294972690076,0.0924458384525024,0.104816452343811,0.0916785637504869
38629,0.104284866411949,0.0924458384525024,0.104796325660182,0.0916993144000374
38718,0.104274770363512,0.0924847896538511,0.104781211326678,0.0917292571334775
38808,0.104254622076331,0.0924847896538511,0.104767871047808,0.0917471072868884
38897,0.104214553837453,0.0925430304952394,0.104731578289109,0.0917928681919106
38987,0.104214553837453,0.0925623721167089,0.104723505746961,0.0918296319372229
39077,0.104214553837453,0.0925623721167089,0.104723216622903,0.0918296319372229
39167,0.104204530357352,0.0925819002133767,0.104714611176857,0.0918434723667404
39257,0.104184495622712,0.0925819002133767,0.104696426728209,0.0918443106639045
39348,0.104184495622712,0.0925819002133767,0.104696426728209,0.0918517271096491
39438,0.104174494443185,0.0926011365096873,0.104683268124704,0.091858198637775
39529,0.104174494443185,0.0926011365096873,0.104682428880936,0.091858198637775
39620,0.104174494443185,0.0926011365096873,0.104682428880936,0.0918670451575373
39712,0.104174494443185,0.0926011365096873,0.104659796782694,0.0918670451575373
39803,0.104134755387132,0.0926011365096873,0.104630659900367,0.0918670451575373
39895,0.104124752574509,0.0926011365096873,0.104615068171925,0.0918675605957631
39987,0.104124752574509,0.0926011365096873,0.104603068589536,0.0918692222136272
40079,0.104104775307018,0.0926011365096873,0.104587537937196,0.0918692222136272
40172,0.104104775307018,0.0926204295802908,0.104586552583908,0.0918825413378792
40264,0.104104775307018,0.0926204295802908,0.104586552583908,0.0918842010420023
40357,0.104084881216571,0.0926204295802908,0.1045762441212,0.0919093165052509
40450,0.104084881216571,0.0926204295802908,0.104570341204112,0.0919160647703343
40544,0.104065201742903,0.0926204295802908,0.104550324488451,0.091919112388129
40637,0.104065201742903,0.0926204295802908,0.104544593768036,0.0919202865648328
40731,0.104045570142914,0.0926204295802908,0.104515922203026,0.0919271788488252
40825,0.104045570142914,0.0926204295802908,0.104515922203026,0.0919347050322555
40919,0.104045570142914,0.0926395499264863,0.104515922203026,0.0919426584864233
41013,0.104025829295375,0.0926395499264863,0.104506905728554,0.0919426584864233
41108,0.104025829295375,0.0926395499264863,0.104506905728554,0.0919426584864233
41202,0.104006137702576,0.0926395499264863,0.104493430337207,0.0919528316240984
41297,0.104006137702576,0.0926395499264863,0.104493430337207,0.0919528316240984
41393,0.104006137702576,0.0926585959648701,0.104486189008799,0.0919638518190158
41488,0.104006137702576,0.0926585959648701,0.104482107547838,0.0919638518190158
41584,0.103986702852976,0.0926585959648701,0.104473441224311,0.0919638518190158
41680,0.103986702852976,0.0926585959648701,0.104465201968872,0.0919638518190158
41776,0.103967306628004,0.0926585959648701,0.10444569733113,0.0919638518190158
41872,0.103947948104757,0.0926585959648701,0.104437171371288,0.0919638518190158
41969,0.103947948104757,0.0926585959648701,0.104431473685055,0.0919638518190158
42065,0.103947948104757,0.0926585959648701,0.104431473685055,0.0919638518190158
42162,0.103947948104757,0.0926960667965294,0.104431473685055,0.0920045565068796
42260,0.103947948104757,0.0926960667965294,0.104431473685055,0.0920138654180335
42357,0.103947948104757,0.0926960667965294,0.104431473685055,0.0920178119367956
42455,0.103947948104757,0.0927146689472105,0.104431473685055,0.0920272390172724
42553,0.103947948104757,0.0927146689472105,0.104431473685055,0.0920370869967598
42651,0.103947948104757,0.0927146689472105,0.104428718326289,0.0920382198512947
42749,0.103928591937224,0.0927146689472105,0.104418037731903,0.0920472504843576
42848,0.103928591937224,0.0927332099840601,0.104418037731903,0.0920519911798892
42946,0.103928591937224,0.0927332099840601,0.104418037731903,0.0920545011222551
43045,0.103928591937224,0.0927332099840601,0.104399286585694,0.0920613804656114
43145,0.10390934147006,0.0927332099840601,0.104369889946961,0.0920620000380802
43244,0.10390934147006,0.0927332099840601,0.104364902568058,0.0920631152684006
43344,0.10390934147006,0.0927700525350509,0.104364902568058,0.0920955869066476
43444,0.10390934147006,0.0927700525350509,0.104364902568058,0.0920966469721749
43544,0.10390934147006,0.0927700525350509,0.104364902568058,0.0921074701411833
43644,0.10390934147006,0.0927884507271594,0.104354876773015,0.0921229743819527
43745,0.10390934147006,0.0927884507271594,0.104344893417522,0.0921286953141747
43846,0.103890240919087,0.0928067301405544,0.104335629786863,0.0921613892826539
43947,0.103890240919087,0.0928067301405544,0.104333840239484,0.0921617868605855
44048,0.103890240919087,0.0928067301405544,0.104332902914389,0.0921617868605855
44150,0.103852488513361,0.0928067301405544,0.104312267758945,0.0921672057263637
44252,0.103852488513361,0.0928067301405544,0.104312267758945,0.0921672057263637
44354,0.103852488513361,0.0928067301405544,0.104294070269873,0.0921672057263637
44456,0.103833512068132,0.0928067301405544,0.104280807688067,0.0921672057263637
44558,0.103833512068132,0.0928067301405544,0.104268545641331,0.0921672057263637
44661,0.103833512068132,0.0928067301405544,0.104268545641331,0.0921672057263637
44764,0.103833512068132,0.0928067301405544,0.104268545641331,0.0921672057263637
44867,0.103833512068132,0.0928248222308919,0.104268544452408,0.0921759266973703
44971,0.103833512068132,0.0928248222308919,0.104268544452408,0.0921791406584885
45074,0.103833512068132,0.0928248222308919,0.104268544452408,0.0921791406584885
45178,0.103833512068132,0.0928248222308919,0.104253593922525,0.0921883338376658
45283,0.103833512068132,0.0928248222308919,0.104244906643012,0.092192740580039
45387,0.103833512068132,0.0928248222308919,0.104244906643012,0.092192740580039
45492,0.103833512068132,0.0928428388023331,0.104244906643012,0.0922023840515153
45597,0.103833512068132,0.0928428388023331,0.104244906643012,0.0922181435688852
45702,0.103833512068132,0.0928608189191267,0.104244906643012,0.0922343726406122
45807,0.103833512068132,0.0928608189191267,0.104244906643012,0.0922384556836903
45913,0.103833512068132,0.0928787158546695,0.104244906643012,0.0922706966074844
46019,0.103833512068132,0.0928966170615183,0.104244906643012,0.0922884252584836
46125,0.103833512068132,0.092914521446557,0.104244906643012,0.0923100037839716
46231,0.103833512068132,0.092914521446557,0.104244906643012,0.0923201831988384
46338,0.103833512068132,0.092932356380512,0.104244906643012,0.0923451456411784
46444,0.103833512068132,0.0929502134197108,0.104244906643012,0.0923601321188096
46551,0.103833512068132,0.0929680303073323,0.104244906643012,0.0923663185654039
46659,0.103833512068132,0.0929680303073323,0.104244906643012,0.0923751423487211
46766,0.103833512068132,0.0929858280369541,0.104244906643012,0.0923902087495674
46874,0.103833512068132,0.0929858280369541,0.104244670475064,0.092397811321618
46982,0.103833512068132,0.0929858280369541,0.104243253347219,0.092397811321618
47091,0.103833512068132,0.0929858280369541,0.104243253347219,0.092399436255878
47199,0.103815055888459,0.0929858280369541,0.10422838854584,0.092399436255878
47308,0.103778231458916,0.0929858280369541,0.104188547868119,0.0923999371780948
47417,0.103778231458916,0.0929858280369541,0.104184321359488,0.0924031759616991
47526,0.103778231458916,0.0929858280369541,0.104161373254113,0.0924101990983849
47636,0.103741546114966,0.0930212950545283,0.104135885844429,0.0924554245789936
47746,0.10372335739823,0.0930567476864987,0.104128671713178,0.0924792128794016
47856,0.10372335739823,0.0930567476864987,0.104128671713178,0.0924842526737888
47966,0.10372335739823,0.0930567476864987,0.104125266279964,0.0924842526737888
48077,0.10372335739823,0.0930567476864987,0.104119032211714,0.0924842526737888
48188,0.10372335739823,0.0930567476864987,0.104114747907275,0.0924842526737888
48299,0.103705279543056,0.0930567476864987,0.104105100959973,0.0924842526737888
48410,0.103705279543056,0.0930567476864987,0.104095035289769,0.0925068079854717
48522,0.103687107045988,0.0930919068190953,0.104075789687797,0.0925237703803441
48634,0.103669090665811,0.0931093796991259,0.104041679220957,0.0925418743204439
48746,0.103650955706792,0.0931268258461521,0.104030263735067,0.0925493833001831
48858,0.103650955706792,0.0931444391312577,0.104029231088509,0.0925758110164163
48971,0.103650955706792,0.0931620837666685,0.104023427266022,0.0925881410153081
49084,0.103632889401943,0.0931620837666685,0.104012932733295,0.0925948734280206
49197,0.103614855022432,0.0931620837666685,0.103996410874308,0.0925948734280206
49310,0.103596846255376,0.0931620837666685,0.103981995392784,0.0925948734280206
49424,0.103596846255376,0.0931620837666685,0.103970032273306,0.0925948734280206
49538,0.103578876774467,0.0931620837666685,0.103956651666322,0.0925948734280206
49652,0.10356102472342,0.0931620837666685,0.103945104658007,0.0925948734280206
49767,0.10356102472342,0.0931620837666685,0.103943558693851,0.0925958911514527
49882,0.10356102472342,0.0931620837666685,0.103943558693851,0.0925972673576313
49997,0.10356102472342,0.0931795255091389,0.103939399266143,0.0926114743182795
50112,0.103543168392313,0.0931795255091389,0.103919268994232,0.0926114743182795
50227,0.103543168392313,0.0931795255091389,0.103914755090658,0.0926114743182795
50343,0.103525347288032,0.0931795255091389,0.103891662043291,0.0926114743182795
50459,0.103525347288032,0.0931795255091389,0.103891662043291,0.0926114743182795
50576,0.103507580214137,0.0931795255091389,0.103880648545894,0.0926303134872044
50692,0.103489831784649,0.0931968755356641,0.103849626683718,0.0926489014251999
50809,0.103472109201875,0.093231147355698,0.103838922695336,0.0926875492499164
50926,0.103472109201875,0.0932658161913415,0.103836138469376,0.092711575947659
51044,0.103436863901602,0.0932658161913415,0.103808902635312,0.0927226979364874
51161,0.103419273996798,0.0932830942763144,0.103803526460617,0.0927334268876314
51279,0.103419273996798,0.0932830942763144,0.103803526460617,0.0927382990217293
51398,0.103419273996798,0.0933003395171446,0.103803526460617,0.0927546789130404
51516,0.103419273996798,0.093317604331012,0.103803526460617,0.0927846119887121
51635,0.103419273996798,0.0933518162115749,0.103803526460617,0.0928183850568973
51754,0.103419273996798,0.0933518162115749,0.103803526460617,0.0928233176193043
51873,0.103419273996798,0.0933518162115749,0.103802824809958,0.0928325888828645
51993,0.103419273996798,0.0933689872709879,0.103802780038457,0.0928403497526857
52113,0.103419273996798,0.0933689872709879,0.103802780038457,0.0928442192390163
52233,0.103419273996798,0.0934028430430074,0.103802780038457,0.0928750063913002
52353,0.103419273996798,0.0934197394969293,0.103802780038457,0.0928854543854203
52474,0.103419273996798,0.0934197394969293,0.103802780038457,0.0928854543854203
52595,0.103419273996798,0.0934197394969293,0.103802780038457,0.0928854543854203
52716,0.103419273996798,0.0934197394969293,0.103802780038457,0.0928854543854203
52838,0.103419273996798,0.0934197394969293,0.103802780038457,0.0928893947202868
52960,0.10340196817634,0.0934367662759267,0.103789943047727,0.0929040428707466
53082,0.10340196817634,0.0934538063892081,0.103780952319446,0.092922354876932
53204,0.10340196817634,0.0934538063892081,0.103774555918929,0.092922354876932
53327,0.103384713486135,0.0934538063892081,0.103755207379016,0.092922354876932
53450,0.103384713486135,0.0934538063892081,0.103755207379016,0.092922354876932
53573,0.103384713486135,0.0934538063892081,0.103749233714101,0.092922354876932
53697,0.103384713486135,0.0934538063892081,0.103737142248943,0.092922354876932
53820,0.103350362791822,0.0934538063892081,0.103725149718646,0.092925033036453
53944,0.103350362791822,0.0934538063892081,0.103721609761664,0.092931651705289
54069,0.103333158377386,0.0934538063892081,0.1036950265599,0.0929341766237462
54193,0.103333158377386,0.0934704643719279,0.103685003841453,0.0929463262051718
54318,0.103333158377386,0.0934704643719279,0.103677801539948,0.0929492873245228
54444,0.103333158377386,0.0934704643719279,0.103674759528538,0.0929492873245228
54569,0.103333158377386,0.0934870641380934,0.103674759528538,0.092957309287368
54695,0.103333158377386,0.0935038601748983,0.103674728072832,0.0929704171140455
54821,0.103299150632333,0.0935038601748983,0.103652275274312,0.092978937060492
54948,0.103282178932654,0.0935038601748983,0.10363626194382,0.0929813983675159
55074,0.103265227679788,0.0935038601748983,0.103606567299067,0.0929813983675159
55201,0.103248295602514,0.0935038601748983,0.103591103324326,0.0929869628351616
55328,0.103248295602514,0.0935203476796364,0.103591103324326,0.0929976012078128
55456,0.103248295602514,0.0935203476796364,0.103591103324326,0.0930097917062687
55584,0.103248295602514,0.0935203476796364,0.103591103324326,0.0930100282641036
55712,0.103248295602514,0.0935203476796364,0.103591103324326,0.0930105970990723
55841,0.103231427716174,0.0935203476796364,0.103573751446912,0.0930105970990723
55969,0.103214584639661,0.0935203476796364,0.10355795551574,0.0930105970990723
56098,0.103214584639661,0.0935203476796364,0.10355795551574,0.0930105970990723
56228,0.10319778704952,0.0935203476796364,0.103547715849431,0.0930105970990723
56357,0.10319778704952,0.0935203476796364,0.103537539026264,0.0930105970990723
56487,0.10319778704952,0.0935203476796364,0.103537539026264,0.0930105970990723
56617,0.10319778704952,0.0935203476796364,0.103533970451298,0.0930105970990723
56748,0.103181059307571,0.093553131278022,0.103520991142197,0.0930295231873391
56879,0.103181059307571,0.0935693979282118,0.103514922569661,0.0930463882659046
57010,0.103164367419124,0.0935859143834457,0.103497758108602,0.0930820082421994
57141,0.103164367419124,0.0936186303707352,0.103497758108602,0.0931017657970587
57273,0.103164367419124,0.0936186303707352,0.103495190260627,0.0931187685597145
57405,0.103164367419124,0.0936186303707352,0.103495190260627,0.0931187685597145
57538,0.103164367419124,0.0936186303707352,0.103495190260627,0.0931187685597145
57670,0.103164367419124,0.0936350190099832,0.103495190260627,0.0931327607107848
57803,0.103164367419124,0.0936675693769073,0.103495190260627,0.0931493382078599
57937,0.103164367419124,0.0936675693769073,0.103495190260627,0.0931600808736258
58070,0.103164367419124,0.0936839398930538,0.103495190260627,0.0931818379354784
58204,0.103164367419124,0.0936839398930538,0.103495190260627,0.0931824668279268
58338,0.103164367419124,0.0937002681776821,0.103495190260627,0.0931974104361131
58473,0.103164367419124,0.0937166030170093,0.103495190260627,0.0932120823302106
58608,0.103164367419124,0.0937489914884376,0.103495190260627,0.0932340700369374
58743,0.103164367419124,0.0937489914884376,0.103495190260627,0.0932388251883583
58878,0.103164367419124,0.0937489914884376,0.103489646359607,0.0932429934938942
59014,0.103147956512228,0.0937489914884376,0.103474903805576,0.0932429934938942
59150,0.103147956512228,0.0937489914884376,0.103472249574484,0.0932429934938942
59286,0.103147956512228,0.0937489914884376,0.103471973549812,0.0932429934938942
59423,0.103115270510984,0.0937489914884376,0.103450945713989,0.0932431193050138
59560,0.103115270510984,0.0937649573668818,0.103440867541636,0.0932487677425572
59697,0.103115270510984,0.0937966775610328,0.103440867541636,0.0933026225504841
59835,0.103115270510984,0.0937966775610328,0.103440867541636,0.0933060702603065
59973,0.103115270510984,0.0937966775610328,0.103440867541636,0.0933060702603065
60111,0.103115270510984,0.0937966775610328,0.103440867541636,0.0933074155709856
60250,0.103115270510984,0.0937966775610328,0.103440867541636,0.0933279630071453
60389,0.103099064437777,0.0937966775610328,0.103433209467238,0.0933392184972063
60528,0.103099064437777,0.0937966775610328,0.103433209467238,0.0933392184972063
60668,0.103099064437777,0.0937966775610328,0.103433209467238,0.0933392184972063
60807,0.103099064437777,0.0937966775610328,0.103433209467238,0.0933392184972063
60948,0.103099064437777,0.0937966775610328,0.103433209467238,0.0933392184972063
61088,0.103099064437777,0.0937966775610328,0.103433209467238,0.0933392184972063
61229,0.103099064437777,0.0937966775610328,0.103433209467238,0.0933392184972063
61370,0.103099064437777,0.0937966775610328,0.103433209467238,0.0933392184972063
61512,0.103099064437777,0.0937966775610328,0.103433209467238,0.0933392184972063
61654,0.103099064437777,0.0937966775610328,0.103433209467238,0.0933392184972063
61796,0.103099064437777,0.0937966775610328,0.103432821101671,0.0933442320757393
61938,0.103083029281143,0.0937966775610328,0.10341869292583,0.0933442320757393
62081,0.103067007625255,0.0937966775610328,0.10339865982531,0.0933442320757393
62224,0.103051019141306,0.0937966775610328,0.103388268128349,0.093357465272811
62368,0.103051019141306,0.0937966775610328,0.103372985556696,0.0933660721026811
62511,0.103035054118711,0.0937966775610328,0.103363354343959,0.0933660721026811
62656,0.103035054118711,0.0937966775610328,0.103359487937913,0.0933660721026811
62800,0.103035054118711,0.0937966775610328,0.103359487937913,0.0933721779337976
62945,0.103035054118711,0.0938122199414945,0.103359487937913,0.093378113593789
63090,0.103035054118711,0.093827754603817,0.103359487937913,0.0934013379704811
63235,0.103035054118711,0.0938431850351757,0.103359487937913,0.0934208468925844
63381,0.103035054118711,0.0938586877485458,0.103358210723667,0.0934247166856081
63527,0.103035054118711,0.0938743914689331,0.103358210723667,0.0934421167663516
63674,0.103035054118711,0.0938743914689331,0.103358210723667,0.0934482176930924
63821,0.103035054118711,0.0938743914689331,0.103358210723667,0.0934482176930924
63968,0.103035054118711,0.0938897340966819,0.103358210723667,0.0934642929373665
64115,0.103035054118711,0.0939050714447645,0.103358210723667,0.0934687936471646
64263,0.103035054118711,0.0939050714447645,0.103358210723667,0.0934711404721826
64411,0.103035054118711,0.0939050714447645,0.103358210723667,0.0934742199049374
64560,0.103035054118711,0.0939050714447645,0.103358210723667,0.0934795842521765
64709,0.103035054118711,0.0939050714447645,0.103358210723667,0.0934796449483684
64858,0.103035054118711,0.0939050714447645,0.103358210723667,0.0934802099315583
65007,0.103035054118711,0.0939203200925058,0.103358210723667,0.0935138044057543
65157,0.103035054118711,0.0939203200925058,0.103358210723667,0.0935172228610769
65307,0.103035054118711,0.0939815567080578,0.103358210723667,0.0935654031421334
65458,0.103035054118711,0.0939967685244929,0.103358210723667,0.0935876646896738
65609,0.103035054118711,0.0939967685244929,0.103358210723667,0.0935940388111692
65760,0.103035054118711,0.0939967685244929,0.103358210723667,0.0935961991458126
65912,0.103035054118711,0.0940119927618414,0.103357727987003,0.0936201583903835
66064,0.103035054118711,0.0940579513690956,0.10334249192063,0.0936458522275052
66216,0.103019405478923,0.0940733760408815,0.103331930039904,0.0936708940518999
66369,0.103019405478923,0.0940733760408815,0.103331930039904,0.0936708940518999
66522,0.103019405478923,0.0940733760408815,0.103331930039904,0.0936780155350497
66675,0.103019405478923,0.0940733760408815,0.103331930039904,0.0936781066487654
66829,0.103019405478923,0.0940733760408815,0.103331930039904,0.0936795819182946
66983,0.103019405478923,0.0940733760408815,0.103331930039904,0.0936946034127552
67138,0.103019405478923,0.0940733760408815,0.103331930039904,0.093697944735406
67292,0.103019405478923,0.0940886908620479,0.103331930039904,0.0937039711377217
67447,0.103019405478923,0.0941037054589509,0.103331930039904,0.0937120108325243
67603,0.103019405478923,0.0941187014002429,0.103331930039904,0.0937249501869971
67759,0.103019405478923,0.0941187014002429,0.103329717777561,0.0937285494038772
67915,0.103019405478923,0.0941187014002429,0.10332801371175,0.0937285494038772
68072,0.103003961736588,0.0941336088450011,0.103309865349544,0.0937388412849282
68229,0.102973126739683,0.0941485194995307,0.103293079139902,0.0937555835308048
68386,0.102973126739683,0.0941485194995307,0.103293079139902,0.0937595485044463
68544,0.102973126739683,0.0941785629397521,0.103293079139902,0.0937877775471761
68702,0.102973126739683,0.0941785629397521,0.103293079139902,0.093791453368707
68860,0.102973126739683,0.0941785629397521,0.103293079139902,0.0937939235050739
69019,0.102973126739683,0.0941934187431067,0.103293079139902,0.0937994038403621
69178,0.102973126739683,0.0941934187431067,0.103293079139902,0.0938053262422913
69338,0.102973126739683,0.0941934187431067,0.103293079139902,0.0938053262422913
69497,0.102973126739683,0.094208217323992,0.103293079139902,0.0938155253241316
69658,0.102973126739683,0.0942230029764213,0.103293079139902,0.0938365823566157
69818,0.102973126739683,0.0942230029764213,0.103293079139902,0.0938374024631032
69979,0.102973126739683,0.0942230029764213,0.103289327118826,0.0938382770912507
70141,0.102958008020925,0.0942230029764213,0.10327998868735,0.0938511900278984
70302,0.10294291056009,0.0942230029764213,0.10326611686549,0.0938690778359015
70464,0.10294291056009,0.0942377630433773,0.103264247998512,0.0938962952849866
70627,0.10294291056009,0.0942525114097684,0.103256094381993,0.093924956389701
70790,0.10294291056009,0.094282404068794,0.103256094381993,0.093952198972083
70953,0.10294291056009,0.094282404068794,0.103256094381993,0.0939619647336067
71117,0.10294291056009,0.094282404068794,0.103256094381993,0.0939619647336067
71280,0.10294291056009,0.094282404068794,0.103256094381993,0.0939619647336067
71445,0.10294291056009,0.094282404068794,0.103256094381993,0.0939651616607048
71610,0.102927960750842,0.094282404068794,0.103253279867613,0.093972119169058
71775,0.102927960750842,0.0942970094078186,0.103247093663536,0.093984716327733
71940,0.102927960750842,0.094311606250489,0.103246864800455,0.093994991554425
72106,0.102927960750842,0.0943264534208919,0.103246864800455,0.0940203947736595
72272,0.102927960750842,0.0943410488497383,0.103246864800455,0.094030809804035
72439,0.102927960750842,0.0943558526273559,0.103246864800455,0.0940425698337161
72606,0.102927960750842,0.0943558526273559,0.103246864800455,0.094047674858377
72773,0.102927960750842,0.094384954559256,0.103246864800455,0.0940710797133178
72941,0.102927960750842,0.09439970500881,0.103246864800455,0.0940835318959057
73109,0.102927960750842,0.09439970500881,0.103246864800455,0.0940840987071116
73278,0.102927960750842,0.09439970500881,0.103246864800455,0.0940840987071116
73447,0.102927960750842,0.09439970500881,0.103246864800455,0.0940840987071116
73616,0.102927960750842,0.09439970500881,0.103246864800455,0.0940840987071116
73786,0.102927960750842,0.09439970500881,0.103246864800455,0.0940840987071116
73956,0.102927960750842,0.09439970500881,0.103246864800455,0.0940981841022433
74127,0.102927960750842,0.0944285853305669,0.103246864800455,0.0941187898335839
74297,0.102927960750842,0.0944429534021987,0.103246864800455,0.0941346076279744
74469,0.102927960750842,0.0944429534021987,0.103246864800455,0.0941374268560022
74641,0.102927960750842,0.0944429534021987,0.103241263657306,0.0941430846760211
74813,0.102927960750842,0.0944429534021987,0.1032362230518,0.0941430846760211
74985,0.102927960750842,0.0944429534021987,0.103234906651828,0.0941430846760211
75158,0.102927960750842,0.0944429534021987,0.103230146694811,0.0941430846760211
75331,0.102927960750842,0.0944429534021987,0.103227751482809,0.0941439135123421
75505,0.10291326363204,0.0944571623634358,0.103225226973785,0.0941542875894757
75679,0.10291326363204,0.0944571623634358,0.103225226973785,0.0941672147539981
75854,0.10291326363204,0.0944999416238061,0.103225226973785,0.0941989984217602
76028,0.10291326363204,0.0945142154231269,0.103222980480722,0.0942190539589947
76204,0.10291326363204,0.0945142154231269,0.103216384103155,0.0942190539589947
76379,0.10291326363204,0.0945142154231269,0.103216384103155,0.0942195228771922
76556,0.10291326363204,0.0945142154231269,0.103216384103155,0.0942298433784636
76732,0.10291326363204,0.0945142154231269,0.103216384103155,0.0942316121375406
76909,0.10291326363204,0.0945284171898567,0.103216384103155,0.0942428438019067
77086,0.10291326363204,0.0945284171898567,0.103216384103155,0.0942566866581808
77264,0.10291326363204,0.0945284171898567,0.103216384103155,0.0942566866581808
77442,0.10291326363204,0.0945284171898567,0.103216384103155,0.0942566866581808
77621,0.10291326363204,0.0945284171898567,0.103216384103155,0.0942570677248942
77800,0.10291326363204,0.0945565912327548,0.103216384103155,0.0942792026340661
77979,0.10291326363204,0.0945707161490677,0.103216384103155,0.0943081941768173
78159,0.10291326363204,0.0946268897823773,0.103216384103155,0.0943624054476444
78339,0.10291326363204,0.0946549068316891,0.103216384103155,0.094391705507391
78520,0.10291326363204,0.0946969634735554,0.103216384103155,0.0944230436246468
78701,0.10291326363204,0.0947109246766735,0.103216384103155,0.0944344071395165
78882,0.10291326363204,0.0947109246766735,0.103216384103155,0.0944369065010356
79064,0.10291326363204,0.0947249498241035,0.103216384103155,0.0944461672914628
79246,0.10291326363204,0.0947249498241035,0.103216384103155,0.0944539969838366
79429,0.10291326363204,0.0947528655902434,0.103216384103155,0.0944787307677557
79612,0.10291326363204,0.0947668776430962,0.103216384103155,0.0944955798148766
79796,0.10291326363204,0.0947668776430962,0.103216384103155,0.09451736806414
79980,0.10291326363204,0.0947808327086909,0.103216384103155,0.0945249313038345
80164,0.10291326363204,0.0947808327086909,0.103216384103155,0.0945255939636824
80349,0.10291326363204,0.0947808327086909,0.103216384103155,0.0945288030870659
80534,0.10291326363204,0.0947946753020988,0.103216384103155,0.0945354710205098
80720,0.10291326363204,0.0947946753020988,0.103216384103155,0.0945354710205098
80906,0.10291326363204,0.0947946753020988,0.103216384103155,0.0945354710205098
81093,0.10291326363204,0.094808568697678,0.103214911840691,0.0945468507903623
81280,0.10291326363204,0.094808568697678,0.103212290278375,0.0945485885042455
81467,0.10291326363204,0.0948223085025008,0.103212290278375,0.0945521112199234
81655,0.10291326363204,0.0948360490041601,0.103212290278375,0.0945733874315471
81843,0.10291326363204,0.0948498814182349,0.103211474538076,0.0945787616717361
82032,0.10291326363204,0.0948498814182349,0.103209005403818,0.0945787616717361
82221,0.10291326363204,0.0948498814182349,0.103209005403818,0.0945787616717361
82411,0.10291326363204,0.0948636435406881,0.103209005403818,0.0945905738526728
82601,0.10291326363204,0.0948636435406881,0.103209005403818,0.0945949502513944
82791,0.10291326363204,0.0948636435406881,0.103209005403818,0.094605257953386
82982,0.10291326363204,0.0948636435406881,0.103209005403818,0.0946055681474461
83173,0.10291326363204,0.0948636435406881,0.103209005403818,0.0946055681474461
83365,0.10291326363204,0.0948773121079768,0.103209005403818,0.0946096403528115
83557,0.10291326363204,0.0949046480009237,0.103209005403818,0.0946370699966234
83750,0.10291326363204,0.0949046480009237,0.103209005403818,0.0946398997388866
83943,0.10291326363204,0.0949046480009237,0.103209005403818,0.0946461695783183
84137,0.10291326363204,0.0949046480009237,0.103209005403818,0.0946461695783183
84331,0.10291326363204,0.0949046480009237,0.103209005403818,0.0946610088947592
84525,0.10291326363204,0.0949181654697325,0.103209005403818,0.0946653619121753
84720,0.10291326363204,0.0949316706679235,0.103209005403818,0.0946769151246046
84915,0.10291326363204,0.0949316706679235,0.103209005403818,0.0946769151246046
85111,0.10291326363204,0.0949316706679235,0.103209005403818,0.0946769151246046
85307,0.10291326363204,0.0949451396297961,0.103209005403818,0.0946897800501019
85504,0.10291326363204,0.0949586163982596,0.103209005403818,0.0947032407990781
85701,0.10291326363204,0.0949586163982596,0.103209005403818,0.0947074626525345
85899,0.10291326363204,0.0949586163982596,0.103209005403818,0.0947100976471616
86097,0.10291326363204,0.0949720591162354,0.103209005403818,0.0947215273850145
86295,0.10291326363204,0.0949720591162354,0.103209005403818,0.0947215273850145
86494,0.10291326363204,0.0949720591162354,0.103209005403818,0.0947215273850145
86694,0.10291326363204,0.0949854571890557,0.103209005403818,0.0947425322077757
86894,0.10291326363204,0.0949854571890557,0.103209005403818,0.0947466485230235
87094,0.10291326363204,0.0949854571890557,0.103209005403818,0.0947466485230235
87295,0.10291326363204,0.0949854571890557,0.103209005403818,0.0947466485230235
87496,0.10291326363204,0.0949854571890557,0.103208250209192,0.0947466485230235
87698,0.10291326363204,0.0949854571890557,0.103208250209192,0.0947466485230235
87900,0.10291326363204,0.0949854571890557,0.103208250209192,0.0947466485230235
88103,0.10291326363204,0.0949854571890557,0.103208250209192,0.0947494462156169
88306,0.10291326363204,0.0949854571890557,0.103208250209192,0.094752210915257
88509,0.10291326363204,0.0949987766071319,0.103208250209192,0.0947563799188696
88713,0.10291326363204,0.0949987766071319,0.103208250209192,0.0947563799188696
88918,0.10291326363204,0.0949987766071319,0.103205369694203,0.0947563799188696
89123,0.10291326363204,0.0949987766071319,0.103205369694203,0.0947563799188696
89329,0.102899695523175,0.0949987766071319,0.10320299099848,0.0947563799188696
89534,0.102899695523175,0.0949987766071319,0.103201375314701,0.0947563799188696
89741,0.102899695523175,0.0949987766071319,0.103201375314701,0.0947563799188696
89948,0.102899695523175,0.0949987766071319,0.103187583568455,0.0947563799188696
90155,0.102899695523175,0.0949987766071319,0.103187583568455,0.0947563799188696
90363,0.102899695523175,0.0949987766071319,0.103177032419697,0.0947563799188696
90571,0.102872737405841,0.0949987766071319,0.103154258427748,0.0947563799188696
90780,0.102859361803454,0.0949987766071319,0.10313885129869,0.0947563799188696
90990,0.102845912518959,0.0949987766071319,0.103127253276001,0.0947563799188696
91199,0.102845912518959,0.0949987766071319,0.103118285628328,0.0947563799188696
91410,0.102832572234355,0.0949987766071319,0.103107717273204,0.0947563799188696
91620,0.102832572234355,0.0949987766071319,0.103107662064032,0.0947563799188696
91832,0.102832572234355,0.0949987766071319,0.103102716386399,0.0947563799188696
92043,0.102819284769454,0.0949987766071319,0.103084994553049,0.0947563799188696
92256,0.102805930462927,0.0949987766071319,0.103065321458582,0.0947563799188696
92468,0.102805930462927,0.0949987766071319,0.103047639963208,0.0947563799188696
92682,0.102805930462927,0.0949987766071319,0.103047617820865,0.0947672268761748
92895,0.102805930462927,0.0950117531541386,0.103042061024989,0.0947751443188241
93109,0.102805930462927,0.0950117531541386,0.103042061024989,0.0947795787957134
93324,0.102792739846318,0.0950246852179555,0.103027193517216,0.0947889163600101
93539,0.102792739846318,0.0950246852179555,0.103027193517216,0.0947932907933161
93755,0.102792739846318,0.0950246852179555,0.103027193517216,0.0947932907933161
93971,0.102792739846318,0.0950375852013022,0.103027193517216,0.0947999842223151
94188,0.102779517201619,0.0950505187051899,0.10302332689328,0.094819863728882
94405,0.102779517201619,0.0950505187051899,0.103022285024573,0.094819863728882
94623,0.102779517201619,0.0950505187051899,0.103022285024573,0.094819863728882
94841,0.102779517201619,0.0950505187051899,0.103022285024573,0.094819863728882
95060,0.102779517201619,0.0950505187051899,0.103022285024573,0.094819863728882
95279,0.102779517201619,0.0950633227685308,0.103022285024573,0.0948330465977309
95498,0.102779517201619,0.0950633227685308,0.103020408422871,0.0948351891423936
95719,0.102779517201619,0.0950633227685308,0.103018509801254,0.0948374522689788
95939,0.102779517201619,0.0950633227685308,0.103012773166003,0.0948381703134186
96160,0.102779517201619,0.0950633227685308,0.103000134386159,0.0948381703134186
96382,0.102779517201619,0.0950760662281715,0.102993542927879,0.0948430489191976
96604,0.102779517201619,0.0950760662281715,0.102987294174605,0.0948430489191976
96827,0.102779517201619,0.0950760662281715,0.102975653299602,0.0948430489191976
97050,0.102766361900382,0.0950760662281715,0.102960276229996,0.0948466603834091
97274,0.102766361900382,0.0950760662281715,0.102960276229996,0.0948470114306715
97498,0.102766361900382,0.0950887879431084,0.102959392029208,0.094864824546156
97723,0.102753446311475,0.0950887879431084,0.102949108330841,0.0948710029256632
97949,0.102753446311475,0.0950887879431084,0.102942297169702,0.0948710029256632
98174,0.102753446311475,0.0950887879431084,0.102942083133761,0.0948775922499
98401,0.102753446311475,0.0951140931068958,0.102942083133761,0.0949002994402419
98628,0.102753446311475,0.0951140931068958,0.102942083133761,0.0949010001329416
98855,0.102740409547095,0.0951267224716492,0.102931408878196,0.0949109472513081
99083,0.102727390503677,0.0951267224716492,0.102926158265892,0.0949134351270054
99311,0.102727390503677,0.095139343863513,0.102921796047521,0.0949203020769839
99540,0.102727390503677,0.095139343863513,0.102921796047521,0.0949242041742599
99770,0.102727390503677,0.0951518903623587,0.102921796047521,0.0949380807449776
100000,0.102727390503677,0.0951518903623587,0.102921796047521,0.0949385572646072


==> code_for_figs/Bernoulli_0.1_width.csv <==
t,pw,cw
1,0.97503662109375,1
2,0.863095466047525,1
3,0.794256656512849,1
4,0.739101908586106,1
5,0.677440556215544,1
6,0.627162201269668,1
7,0.575881002246647,1
8,0.538388681796105,1
9,0.521962284533403,1
10,0.502021622377059,1
11,0.488276796514511,1
12,0.470114906804003,1
13,0.456114327471513,1
14,0.443908026958124,1
15,0.434614847316524,1
16,0.428637448133121,0.998718668568714
17,0.42402343690142,0.998718668568714
18,0.416444284170541,0.98710470756063
19,0.408240052117362,0.976710001585039
20,0.399165672192734,0.967409475185827
21,0.391424773035808,0.959039001426535
22,0.384786846833865,0.959039001426535
23,0.37860914252873,0.959039001426535
24,0.372818691377043,0.959039001426535
25,0.366061229522264,0.94961957764819
26,0.360957877642768,0.934480384917947
27,0.353743430353457,0.917402220528047
28,0.344840552349228,0.890237559777142
29,0.339586313380687,0.864945583369872
30,0.335540564311594,0.853142671348604
31,0.331693375412783,0.840292577700774
32,0.329551608501436,0.820130710675571
33,0.325142259562951,0.799902145154298
34,0.319768966781684,0.780859602067346
35,0.314629648265649,0.762902059212225
36,0.31021814580985,0.742523556561585
37,0.305751334030668,0.726475937741138
38,0.301280838479498,0.711271260548004
39,0.296978030799714,0.696370728214226
40,0.291357203218656,0.678974009456399
41,0.284921398935636,0.662423656796201
42,0.278729604788202,0.646659499497606
43,0.272772872447209,0.631626925688231
44,0.267073079504648,0.617276256466024
45,0.26242373043249,0.603562202485415
46,0.259211166894634,0.592805839867799
47,0.253900906044425,0.585174705358752
48,0.250907509363645,0.577860924804798
49,0.248017535076075,0.570845133527231
50,0.245229536684664,0.564109508495256
51,0.243396917078765,0.557637618157944
52,0.241645615162324,0.553436943752231
53,0.239938725455308,0.547307350856485
54,0.237549497534594,0.540412173442379
55,0.235943542358578,0.534714632027489
56,0.234411656639199,0.5276608132046
57,0.23260279839066,0.520382161377296
58,0.230252904211357,0.511451134426749
59,0.22639505492684,0.502821072380653
60,0.223572689094288,0.49640542577415
61,0.220836675613904,0.490199633958933
62,0.218594474677679,0.484035005740235
63,0.216209807269043,0.477871460930479
64,0.213348189674323,0.475001888322636
65,0.212728615643032,0.472220356806642
66,0.210722588608908,0.470871618174096
67,0.210133207560997,0.468623933479824
68,0.209446256113143,0.46599948293348
69,0.208298278544136,0.462463976870987
70,0.207134414982187,0.458209477182535
71,0.205537533994524,0.453396007630218
72,0.203451977357579,0.447757238411553
73,0.201331487171649,0.441674654904431
74,0.199276387918601,0.43575487584894
75,0.197258147990736,0.429991461575368
76,0.195276166408043,0.424378307026442
77,0.193356054913347,0.420287723837383
78,0.191496196352719,0.41630165679137
79,0.189655935000751,0.412214826627223
80,0.187861842790973,0.407104747980568
81,0.18652600648277,0.402119647839815
82,0.185659834945581,0.398127000135725
83,0.184815418023636,0.395138009520332
84,0.183574030725825,0.392219299799656
85,0.182539653600441,0.389368425334346
86,0.181542407245779,0.387429166654297
87,0.180569507728389,0.385296070646574
88,0.179590353585981,0.381835408862108
89,0.178527374511161,0.378397009588634
90,0.176832343029207,0.375034244147106
91,0.175509865488237,0.371151675590035
92,0.174223084773834,0.367889142163386
93,0.172622231887899,0.364696054665791
94,0.171023000176636,0.361570221926928
95,0.169438675943781,0.358509543871458
96,0.168410321743337,0.355512006840925
97,0.167402741781866,0.35322991825624
98,0.166403874299075,0.350550070985438
99,0.165309652522266,0.34792410507968
100,0.164005726036435,0.34485793181286
101,0.162282807341296,0.341471456189393
102,0.160532553623532,0.338150779849866
103,0.158842991077764,0.334894005508398
104,0.157166965911764,0.331699308045886
105,0.155836865422225,0.328564931115259
106,0.154842848206756,0.326079089438367
107,0.153847519420723,0.324218216900487
108,0.15286227409377,0.322391445335457
109,0.151914842958864,0.320597846954668
110,0.150985101502215,0.318836527282014
111,0.150032647894755,0.317025493613078
112,0.149129749961959,0.314721531805321
113,0.14850208659278,0.312505070047861
114,0.147869082392522,0.31083719553861
115,0.147227379124827,0.309198032946112
116,0.147027178649503,0.308763464244714
117,0.146811124230288,0.308336317215453
118,0.146597601698799,0.307755558298461
119,0.146386581384475,0.306782808304256
120,0.146086908078987,0.304902236742457
121,0.14550537701695,0.302826312542756
122,0.144183103041467,0.300365443944452
123,0.143115653971659,0.298428529141755
124,0.142621875369656,0.29652255614951
125,0.142101528918958,0.295606406245491
126,0.141614675965966,0.294704698836128
127,0.141131106778777,0.293817095275089
128,0.140660786219432,0.29281286314472
129,0.140124183055564,0.290952066259908
130,0.139342000982314,0.289093167921426
131,0.138545805269126,0.287262334719712
132,0.137615355384458,0.285458936453081
133,0.136600940271818,0.283682361628144
134,0.135612818883013,0.281932016771487
135,0.134631502046524,0.28020732577148
136,0.133655706761159,0.278507729248687
137,0.132716616631469,0.276832683953448
138,0.1317825681226,0.275181662189267
139,0.131040472550397,0.273554151260738
140,0.130306432977122,0.272306267812682
141,0.129603326481109,0.271075880478511
142,0.128885540174753,0.269862624208561
143,0.128201631627314,0.268666144028151
144,0.127521659919789,0.267486094692768
145,0.126845634246016,0.266322140357315
146,0.126369173213555,0.26517395425873
147,0.125887713433141,0.26438071195539
148,0.125434973382281,0.263598051672104
149,0.124977057395478,0.2628257632808
150,0.124195524584344,0.262063642173991
151,0.123938920172478,0.261647885385731
152,0.123683746217284,0.261237509673759
153,0.123084750985184,0.260832411383579
154,0.122832327912801,0.260432489501947
155,0.122305868589665,0.260037645573411
156,0.122066202149734,0.259647783619997
157,0.121827813188696,0.259262810063889
158,0.121590706117262,0.258882633652988
159,0.121354884928774,0.258507165389216
160,0.121139897522863,0.258136318459452
161,0.120594020923301,0.25777000816899
162,0.120361851026936,0.25740815187741
163,0.119730889009302,0.25704247023989
164,0.119520246288444,0.256380169072637
165,0.119291536889399,0.255478622439195
166,0.118259536077133,0.254553475674108
167,0.11739992945934,0.254212717464768
168,0.11717471560846,0.253875957239955
169,0.116969478139526,0.253543125126184
170,0.116765248885455,0.253214152866879
171,0.116562031009783,0.252888973775937
172,0.116359827397986,0.252567522692869
173,0.116359827397986,0.252144168700199
174,0.116359827397986,0.251859187629113
175,0.116359827397986,0.251577430753549
176,0.116359827397986,0.251298843700133
177,0.116359827397986,0.251023373310435
178,0.116359827397986,0.25075096760725
179,0.116359827397986,0.250166791050863
180,0.116288198973354,0.249046294534411
181,0.116090869212986,0.2477832408805
182,0.115912397643373,0.246687022056977
183,0.115624713045167,0.245602647476471
184,0.114835904264401,0.245048950208721
185,0.114659852928464,0.244501164717641
186,0.114467026216112,0.24395919690502
187,0.114292657671697,0.243678594761013
188,0.113614720548588,0.243398715939078
189,0.113441871325753,0.242882138326053
190,0.113269785463029,0.242531246851724
191,0.113098465187621,0.242017023636889
192,0.112439257593473,0.241508093425824
193,0.112269474487008,0.240866546791995
194,0.112269474487008,0.240122401078427
195,0.112003741420137,0.239644088037084
196,0.111520335093248,0.2394112203709
197,0.111520335093248,0.239180693642581
198,0.111520335093248,0.238952472749984
199,0.111489463512206,0.238726523288856
200,0.111350194403769,0.238465733658269
201,0.111211537166723,0.237993970774905
202,0.111073492484415,0.237643127964128
203,0.110951331115704,0.237194388029528
204,0.11081437900271,0.236750001387716
205,0.110404478031556,0.23630990503552
206,0.110268756666965,0.236098947400838
207,0.11014866278527,0.235890009120467
208,0.11014866278527,0.23568306135257
209,0.10982058999223,0.23568306135257
210,0.109260267867062,0.23568306135257
211,0.109260267867062,0.23568306135257
212,0.109260267867062,0.235566599651156
213,0.109260267867062,0.235349734574633
214,0.109260267867062,0.235103831964783
215,0.109260267867062,0.234665830406581
216,0.109260267867062,0.234231832962141
217,0.109260267867062,0.233801785017067
218,0.109260267867062,0.233375632944858
219,0.109260267867062,0.23279287866835
220,0.10876876899685,0.232362981094356
221,0.10876876899685,0.231936921995713
222,0.10876876899685,0.231514650234496
223,0.108679169172428,0.231000259267775
224,0.108559870978002,0.230383445589222
225,0.108149143866316,0.229772044766316
226,0.108006473392387,0.229358830662937
227,0.107864337313855,0.228949208566584
228,0.107722737245676,0.22854313188143
229,0.107581674705928,0.228140554813391
230,0.107441151118095,0.227741432352974
231,0.107301167813309,0.227345720258558
232,0.107161726032537,0.226916934091881
233,0.106807980772959,0.226341104624471
234,0.106556220458578,0.226140595748981
235,0.106248621880437,0.225941769298598
236,0.106248621880437,0.225744604205093
237,0.105810740263819,0.225744604205093
238,0.105810740263819,0.225744604205093
239,0.105458391551898,0.225744604205093
240,0.105458391551898,0.225744604205093
241,0.105458391551898,0.225744604205093
242,0.105458391551898,0.225744604205093
243,0.105214313295706,0.225578391486942
244,0.104732523736216,0.225389214369258
245,0.104732523736216,0.225201559562431
246,0.104732523736216,0.225201559562431
247,0.104732523736216,0.225201559562431
248,0.104732523736216,0.225201559562431
249,0.104650820846349,0.225201559562431
250,0.1045185429853,0.225009897666488
251,0.1045185429853,0.224822458067509
252,0.1045185429853,0.224636483210353
253,0.104083088770507,0.224451956009427
254,0.104083088770507,0.224115853196067
255,0.104083088770507,0.22376499439449
256,0.103930829797829,0.22341683840198
257,0.103930829797829,0.223237936182753
258,0.103930829797829,0.222928693767513
259,0.103930829797829,0.222576322560647
260,0.103930829797829,0.222226621721296
261,0.103843329260426,0.2218795610366
262,0.103631392335053,0.221535110747317
263,0.103631392335053,0.221308131584335
264,0.103631392335053,0.221146232667658
265,0.103631392335053,0.220985539745439
266,0.103631392335053,0.220826039402278
267,0.103631392335053,0.220667718420859
268,0.103318706102121,0.220510563778312
269,0.103318706102121,0.220216862888278
270,0.10275169331014,0.219763329607748
271,0.102526962783922,0.219280102999644
272,0.101864266689143,0.218800379436033
273,0.101654707681401,0.218274138596593
274,0.101432152804469,0.217643661563557
275,0.101337190317967,0.217017706028637
276,0.100871546683149,0.21655513089089
277,0.100777183561946,0.216250141056883
278,0.100777183561946,0.215947315997468
279,0.100495666481263,0.21579176498982
280,0.100495666481263,0.21579176498982
281,0.100178920765384,0.21579176498982
282,0.100178920765384,0.215681843237062
283,0.100178920765384,0.215607933525209
284,0.100178920765384,0.215457744900443
285,0.0998576482697798,0.215308595465051
286,0.0998576482697798,0.215160474479311
287,0.0994427376756478,0.215160474479311
288,0.0994427376756478,0.215160474479311
289,0.0992418302724964,0.215049952013191
290,0.0992418302724964,0.214899541346326
291,0.0992418302724964,0.214899541346326
292,0.0989597908760671,0.214899541346326
293,0.0989597908760671,0.214899541346326
294,0.0989597908760671,0.214899541346326
295,0.0986867499341788,0.214899541346326
296,0.0983547405145927,0.214899541346326
297,0.0983547405145927,0.214792762211039
298,0.0982580742390561,0.214647265115887
299,0.0982035809322,0.214502726465388
300,0.0982035809322,0.214359136828763
301,0.0982035809322,0.214359136828763
302,0.0980376664630612,0.214359136828763
303,0.0976134003812272,0.214359136828763
304,0.0969705731562677,0.214359136828763
305,0.0969705731562677,0.214261774812547
306,0.096574279304812,0.21412090451116
307,0.0964198598199298,0.213885105459172
308,0.0963390372335602,0.213746033767684
309,0.0962448801165653,0.213607848502829
310,0.0961375345453501,0.213470541224211
311,0.0957487145856255,0.213334103598151
312,0.0954645833928711,0.213198527395999
313,0.0950848967033081,0.213063804492496
314,0.094569890297763,0.212929926864149
315,0.0944773069303687,0.212796886587651
316,0.0943849581404559,0.212550123270232
317,0.0938537435534536,0.21241873432048
318,0.0937619565714212,0.212288159538321
319,0.0936704061911195,0.212158391385891
320,0.0935790932379558,0.212029422418007
321,0.0934880185088653,0.211901245280749
322,0.093397182772789,0.211773852710064
323,0.0929203388866513,0.211647237530401
324,0.0924159385741868,0.211521392653367
325,0.0923258241578716,0.211359972757737
326,0.0922359515396929,0.211106445399731
327,0.0918028001944829,0.210854445633261
328,0.0914419858359953,0.210603959705125
329,0.0913528423268124,0.210304134463539
330,0.0912639430093048,0.209928146802267
331,0.0912639430093048,0.209554396824191
332,0.0909509733086085,0.209302792232804
333,0.0907999484604205,0.209176575520438
334,0.0907999484604205,0.209051102805307
335,0.0904291050844527,0.208926367534448
336,0.0904291050844527,0.208802363231554
337,0.0904291050844527,0.208679083495853
338,0.0904291050844527,0.208556522001015
339,0.0904291050844527,0.208434672494074
340,0.0901580700737526,0.208313528794367
341,0.0901580700737526,0.208313528794367
342,0.0900634609988693,0.208313528794367
343,0.0900634609988693,0.208313528794367
344,0.0897709873722825,0.208313528794367
345,0.0897709873722825,0.208178313354856
346,0.0897709873722825,0.208054902504523
347,0.0897709873722825,0.207870454429848
348,0.0897709873722825,0.207630609986133
349,0.0897709873722825,0.207392118166563
350,0.0897709873722825,0.207154967571722
351,0.0897709873722825,0.207039118610472
352,0.0897709873722825,0.206923917873137
353,0.0897709873722825,0.20680935993899
354,0.0897709873722825,0.206695439447518
355,0.0897709873722825,0.206582151097593
356,0.0897709873722825,0.206469489646648
357,0.0897709873722825,0.206357449909876
358,0.0897709873722825,0.206246026759435
359,0.0897709873722825,0.206073152889903
360,0.089481783132618,0.205852742615255
361,0.089481783132618,0.205633535414345
362,0.0891295825224552,0.205524528443113
363,0.0887526419586367,0.205350511271761
364,0.0885692878703842,0.205127208631826
365,0.0885329323040603,0.204905110466762
366,0.0881190609378792,0.204756208781976
367,0.0880464830115058,0.204540231980963
368,0.087961970839424,0.204325411420556
369,0.0876305684390532,0.20411173784831
370,0.0875464650287239,0.203899202110149
371,0.0874745874634759,0.203687795149063
372,0.0874028508492243,0.203477508003825
373,0.0873193233647508,0.203268331807731
374,0.087247940583146,0.203060257787358
375,0.0870641982045509,0.202958583656781
376,0.0869812515836366,0.202857442722159
377,0.0869103676817416,0.202756830803342
378,0.0868396277450564,0.202656743763723
379,0.0867034873962439,0.202557177509681
380,0.0864049820306176,0.202458127990016
381,0.0863347459985239,0.202359591195409
382,0.0862646557962978,0.202261563157876
383,0.086194711956984,0.202164039950243
384,0.0861132821734434,0.202067017685617
385,0.0860437007645198,0.201970492516878
386,0.0857930363908573,0.201874460636166
387,0.0857237504219408,0.201778918274386
388,0.0856546128808449,0.201656192820251
389,0.0855856242220124,0.201460311731801
390,0.0855856242220124,0.201241542384516
391,0.0853664631482843,0.201034443973834
392,0.0853664631482843,0.200828385082194
393,0.0853664631482843,0.200623357909924
394,0.0853664631482843,0.20041935473511
395,0.0853664631482843,0.200216367912624
396,0.0853664631482843,0.199947504584113
397,0.0853297267549133,0.199785478680684
398,0.0853297267549133,0.199357774031914
399,0.0851630842643539,0.199357774031914
400,0.0851630842643539,0.199001422285836
401,0.0851630842643539,0.199001422285836
402,0.0848803657236038,0.199001422285836
403,0.0848803657236038,0.198648370647926
404,0.0848803657236038,0.198648370647926
405,0.0846151564335213,0.198648370647926
406,0.0846151564335213,0.198231232789738
407,0.0846151564335213,0.19814164170606
408,0.0846151564335213,0.197961222013094
409,0.0846151564335213,0.197770133118231
410,0.0846151564335213,0.197574109138833
411,0.0846151564335213,0.197335008274684
412,0.0846151564335213,0.19704743512261
413,0.0846151564335213,0.196761232379562
414,0.0846151564335213,0.196568921433771
415,0.0846151564335213,0.19647106552767
416,0.0844764608067254,0.196173551264866
417,0.0844764608067254,0.196173551264866
418,0.0844764608067254,0.196173551264866
419,0.0844764608067254,0.196173551264866
420,0.0844764608067254,0.196173551264866
421,0.0844764608067254,0.196127894639601
422,0.0844764608067254,0.195871831793343
423,0.0844764608067254,0.195622692132929
424,0.0844764608067254,0.19534551081541
425,0.0844764608067254,0.195069612984554
426,0.0844212812913933,0.194794989754418
427,0.0843661725683922,0.194478547751245
428,0.0843001277506522,0.194117062380552
429,0.0842342337675274,0.193726164273417
430,0.0841684908335781,0.193043867669223
431,0.0838156709460144,0.192773582757276
432,0.0837501666642366,0.192174115412116
433,0.08368481439771,0.191908172331598
434,0.0833924227934804,0.19164343563033
435,0.0830171056132382,0.191058206421644
436,0.0829521469006986,0.190464197227896
437,0.0828873412355747,0.190203030861676
438,0.082833464172793,0.189943038582712
439,0.0827689018844931,0.189684212498322
440,0.0827152281615567,0.189426544786345
441,0.0826509107326438,0.189170027694355
442,0.0825867477189187,0.188914653538884
443,0.0825334073030451,0.188660414704662
444,0.0824694909024937,0.188368323918048
445,0.0824694909024937,0.188031047971149
446,0.0824694909024937,0.187701053208097
447,0.0824694909024937,0.187530748335573
448,0.0824694909024937,0.187361191907421
449,0.0824694909024937,0.187180624848963
450,0.0824694909024937,0.186796659973492
451,0.0824694909024937,0.186306924085145
452,0.0824694909024937,0.186098309530136
453,0.0824694909024937,0.185815087244653
454,0.08243793505917,0.185298792485332
456,0.0823635817071612,0.184810276408516
457,0.0823635817071612,0.184452755515782
458,0.0823635817071612,0.184051678897212
459,0.0823635817071612,0.183969102769012
460,0.0823635817071612,0.18387770363626
461,0.0823635817071612,0.183715120210406
462,0.0823635817071612,0.183553229767251
463,0.0823635817071612,0.183341698129557
464,0.0823635817071612,0.183072172249765
465,0.0823635817071612,0.182830709133128
466,0.0822643166859656,0.182389401098043
467,0.0822643166859656,0.181919042392544
468,0.0822643166859656,0.181758969651689
469,0.0822643166859656,0.181599568945238
470,0.0822643166859656,0.181190943154274
472,0.0822643166859656,0.180817971842007
473,0.0822643166859656,0.180525198618037
474,0.0821486514684775,0.180525198618037
475,0.0821486514684775,0.180247182039168
476,0.0821486514684775,0.180220625979462
477,0.0821486514684775,0.180131711139875
478,0.0821486514684775,0.179973888338282
479,0.0821267191813311,0.179561397860386
480,0.0820717874320487,0.179327129518954
481,0.0820059424898835,0.178902932630079
483,0.0818746672221032,0.178590952481564
484,0.0818201423047391,0.178435914004288
485,0.0818201423047391,0.177994794334382
486,0.0818201423047391,0.17740340790934
487,0.0818201423047391,0.177252304792431
488,0.0818201423047391,0.17710181146615
489,0.0818201423047391,0.176951924249686
490,0.0818201423047391,0.176802639491768
492,0.0818201423047391,0.175951111647384
493,0.0818201423047391,0.175803612648435
494,0.0818201423047391,0.175400332585687
495,0.0818201423047391,0.175254006364754
496,0.0818201423047391,0.175108261298731
497,0.0818201423047391,0.174700850807683
498,0.0817721428291977,0.174429995819224
500,0.0817721428291977,0.17372221477153
501,0.0817721428291977,0.17362983177113
502,0.0817721428291977,0.17348555965287
503,0.0817721428291977,0.173341852505409
504,0.0817721428291977,0.17292498783628
505,0.0817721428291977,0.172688329861025
506,0.0817721428291977,0.1725415409308
508,0.0816978366228323,0.172249669472308
509,0.081644529691619,0.171594025325263
510,0.0813180913979643,0.171449496254719
511,0.0812649662445755,0.17102474740555
512,0.0812012944276818,0.170822239211079
514,0.081005065414376,0.170296271579719
515,0.081005065414376,0.16977941466533
516,0.081005065414376,0.169711085704808
517,0.081005065414376,0.1696430171994
518,0.081005065414376,0.169575207663866
519,0.081005065414376,0.16950765562423
521,0.0809524775457744,0.169044196741314
522,0.0808894518602994,0.168423263237885
523,0.0808268204580714,0.16828395301875
524,0.0807129614182581,0.168145166268503
525,0.0805990927325113,0.168006900044698
527,0.0804448696277529,0.167731917516398
528,0.0804448696277529,0.167226376693504
529,0.0804448696277529,0.166970073936689
530,0.0804448696277529,0.166904386951006
532,0.0804448696277529,0.16650345541638
533,0.0804448696277529,0.166108034074205
534,0.080333205067837,0.166093866652574
535,0.0802814797581263,0.165756572111439
536,0.0802298231161558,0.165688099124252
538,0.0799577552453039,0.165551904732514
539,0.0799577552453039,0.165097823524208
540,0.0797127847576407,0.165053082081626
541,0.0797127847576407,0.164723391233036
543,0.0797127847576407,0.164547225771305
544,0.0797127847576407,0.164419137761948
545,0.0796625574577245,0.164280374292165
546,0.0795715123642784,0.164086377915797
548,0.0793591656467503,0.163530619724161
549,0.0792483475837865,0.163338708048899
550,0.0791576706889049,0.163147483816825
552,0.0789466241683869,0.162767082971562
553,0.0788365044726668,0.162577899068442
554,0.0787464059364848,0.162389388028187
555,0.0786366135905669,0.161976711769639
557,0.078437319084586,0.161603021904571
558,0.0783377140029231,0.161417166762104
559,0.0782876257658119,0.161231966830699
560,0.0782376105216585,0.160998427724428
562,0.078197656924924,0.160555689655663
563,0.078197656924924,0.160358621319265
564,0.078197656924924,0.160358621319265
566,0.078197656924924,0.159668011378263
567,0.078197656924924,0.159443894268246
568,0.078197656924924,0.159443894268246
570,0.0781580206456366,0.159131317015979
571,0.0780084631135248,0.159069390051243
572,0.077949070504694,0.158788891124731
574,0.0776164641947245,0.158428399550448
575,0.077577087651016,0.158117075406962
576,0.077577087651016,0.158056203646603
578,0.077577087651016,0.15762538699094
579,0.077577087651016,0.157566577122201
580,0.077577087651016,0.157507967107797
582,0.077530681101173,0.157211516513561
583,0.077530681101173,0.157153499991928
584,0.0774916235559776,0.157042206259805
586,0.0773790605750211,0.156725914557598
587,0.0773790605750211,0.156381066014117
588,0.0771618917846399,0.156021541720564
590,0.0771618917846399,0.155644141991825
591,0.0771618917846399,0.155527750433378
592,0.0771618917846399,0.155411746252996
594,0.0771618917846399,0.155180892322289
595,0.0771425814932009,0.154985367671629
596,0.0770360611110834,0.154676706198359
598,0.0770360611110834,0.154073137455357
599,0.0770360611110834,0.153963142893757
601,0.0769282410607372,0.153530553946965
602,0.0769282410607372,0.153421638666723
603,0.0769282410607372,0.153313079621204
605,0.0768514919515251,0.152991032257456
606,0.0767939841725754,0.152826493712124
608,0.0767175302718574,0.152499017337077
609,0.0766602453879714,0.152328960345923
610,0.0766221551564213,0.152108315900928
612,0.0765270921427803,0.151669158862312
613,0.0764891522359168,0.151405500996376
615,0.0763944668985651,0.150961949840772
616,0.0763377848345417,0.150570551606146
617,0.0763000969298086,0.150407332497031
619,0.0762059829375174,0.149873510230324
620,0.0761684484021387,0.149525627269648
622,0.0760747200893711,0.149304845234473
623,0.0760373402990529,0.149194977844859
625,0.0759440010167046,0.1489401430028
626,0.0759067772786379,0.148776588643285
627,0.0758695815100908,0.148411262829424
629,0.0758695815100908,0.147955766203289
630,0.0758695815100908,0.14790172643205
632,0.0758695815100908,0.147794152318014
633,0.0758695815100908,0.147740616403127
635,0.0758695815100908,0.147634042963923
636,0.0758510452523346,0.147551249040164
638,0.0757582924959215,0.147162956849822
639,0.0757213029133991,0.146887838768904
641,0.0756474078833583,0.14667628419363
642,0.0755920504711508,0.146570993876896
644,0.0755920504711508,0.146219098007857
645,0.0755553709046982,0.14588410696983
646,0.0755553709046982,0.14578009844663
648,0.0755553709046982,0.145511747255861
649,0.0755553709046982,0.14545964874807
651,0.0755185597550348,0.145066994671535
652,0.0754817764405831,0.144682515623327
654,0.0753899308467479,0.14411710166958
655,0.075298596892175,0.144015335042064
657,0.0751892873099841,0.143812717659029
659,0.0751892873099841,0.143415016785329
660,0.0751892873099841,0.143367373252758
662,0.0750429975919908,0.142892845026843
663,0.0750429975919908,0.142619335846661
665,0.0750429975919908,0.142145565306867
666,0.0750429975919908,0.141881835304298
668,0.0750429975919908,0.141788650770275
669,0.0750429975919908,0.141742264671533
671,0.0750429975919908,0.14150104492143
672,0.074999962574445,0.141455066927666
674,0.0747938133037172,0.141166484880671
675,0.0745532487710574,0.140858084729235
677,0.0743318629756363,0.140036782307989
679,0.0742603784587529,0.139627855391522
680,0.0742603784587529,0.13953490583718
682,0.0741917015270307,0.139349807725328
683,0.0741574181680557,0.139305280971116
685,0.0740719060387836,0.139216612449989
686,0.0740378004997178,0.139112981612558
688,0.073986024581754,0.139003025819143
690,0.0739505717126134,0.138780564827802
691,0.0737593817059421,0.138633553000446
693,0.0737593817059421,0.138227599540939
694,0.0737593817059421,0.138227599540939
696,0.0737593817059421,0.138227599540939
698,0.0737418089884146,0.137878643961217
699,0.0737066265147038,0.137817382617817
701,0.0736363578969471,0.137509083576803
702,0.0736363578969471,0.137463007140011
704,0.0736363578969471,0.137335725086371
706,0.0736363578969471,0.137335725086371
707,0.0736363578969471,0.137335725086371
709,0.0736363578969471,0.13718621678149
711,0.0735841026138152,0.136918266182555
712,0.0735492865890185,0.136828472664461
714,0.0734797533739548,0.136647180769533
715,0.0734450365025255,0.136556909747616
717,0.0733583780238912,0.136314920252798
719,0.0731453109644114,0.135864086631592
720,0.073110829606351,0.135518422379307
722,0.0730763821093995,0.135249219630065
724,0.0730763821093995,0.134886564779262
725,0.0730763821093995,0.134796931857665
727,0.0730763821093995,0.134426671969952
729,0.0730763821093995,0.13429276559471
730,0.0730763821093995,0.13429276559471
732,0.0730763821093995,0.134140630091776
734,0.073062523064883,0.134140630091776
735,0.073062523064883,0.133703132288124
737,0.073062523064883,0.133703132288124
739,0.073062523064883,0.133628346997391
741,0.0729774606749064,0.133452966699898
742,0.0729435311249834,0.133365625984875
744,0.0728757764265765,0.133252710589141
746,0.0728081617694814,0.133062823224806
747,0.0727574642617261,0.132937992446438
749,0.0726900615071749,0.132484288462154
751,0.0725386821829406,0.131926661812554
753,0.0724715652741486,0.131709736139163
754,0.0724213086712517,0.131628871337887
756,0.072305565152099,0.131467775005991
758,0.0721600738476174,0.131153087168402
760,0.0720008677685583,0.130993662041632
761,0.0719676828099229,0.130802000875371
763,0.0717763583240257,0.130223868737446
765,0.0717102459801053,0.130143549164062
767,0.0716442818817316,0.130063642848389
768,0.0716113556615655,0.130023843667397
770,0.071529501294742,0.12991879998138
772,0.0714639110706272,0.129499909663944
774,0.0713984716464547,0.129309258198744
775,0.0713658086989493,0.129185307354319
777,0.0712604536184303,0.128938349164097
779,0.0711953941447433,0.128540850776278
781,0.0708946671044024,0.128233484844849
783,0.0705197485393624,0.127788941948051
784,0.0704217793016283,0.127486891435298
786,0.070290035514745,0.127183547357659
788,0.0700522424290651,0.126877576140112
790,0.0699852923193772,0.12660263117027
792,0.0699184799201861,0.126521599663803
794,0.0698359457858754,0.126418172721978
795,0.0698026611025932,0.126341211506712
797,0.0697361967110983,0.126130449120105
799,0.0697030172055755,0.1260508129443
801,0.0697030172055755,0.126011268163424
803,0.0697030172055755,0.125812010938818
805,0.0697030172055755,0.12576545394605
806,0.0697030172055755,0.125731834493069
808,0.0697030172055755,0.125731834493069
810,0.0697030172055755,0.125731834493069
812,0.0697030172055755,0.125723195950856
814,0.0696873256738087,0.125534040263344
816,0.0696087384279769,0.12504300518969
818,0.0694492377193147,0.12456780419307
820,0.0693359912590027,0.124340876211723
821,0.069271639699269,0.124227821104407
823,0.0691431629469763,0.123879530677296
825,0.0690149888941181,0.123731447665479
827,0.0689180941840736,0.123584071196005
829,0.0688523563724944,0.12313816009105
831,0.0687867594434314,0.122909685782618
833,0.0687213040842923,0.122832962800136
835,0.0686559909642846,0.122756602090286
837,0.0685908207346801,0.122491810263458
839,0.0684601761034928,0.12192358053799
841,0.0683952935380696,0.121599839797826
843,0.0681816452585444,0.121449965875957
844,0.0681816452585444,0.121258642270191
846,0.0678321797444489,0.121070602596083
848,0.0675949031931322,0.120640928760007
850,0.0675337265107333,0.120465623018225
852,0.0674879585068085,0.120213661943389
854,0.0673470867543284,0.119954831552151
856,0.0672862923019101,0.119597907435689
858,0.0672408119025793,0.119531942630999
860,0.0671802353036535,0.11933417063478
862,0.0671198277634784,0.119099907938939
864,0.0669821119746647,0.119034846039093
866,0.0669219257547794,0.118735995818927
868,0.0667604089991936,0.118457622556992
870,0.0666124212002025,0.118419098563859
872,0.0666124212002025,0.118262513569427
874,0.0666124212002025,0.118119849183286
876,0.0665866979372434,0.118012563138149
878,0.0663975424441024,0.117948919517267
880,0.0663975424441024,0.117669122647198
882,0.0663975424441024,0.117638312898045
884,0.0663454797911592,0.117638312898045
886,0.0662676397207265,0.117236297437082
888,0.0662676397207265,0.117236297437082
890,0.0661368001245824,0.116940550864678
892,0.0661368001245824,0.116769907091047
895,0.0661368001245824,0.116759511479082
897,0.0660851553297969,0.116759511479082
899,0.0660851553297969,0.116654708925532
901,0.0660851553297969,0.116543683722048
903,0.0659942981111022,0.116429766266789
905,0.0659942981111022,0.116307161747309
907,0.0659942981111022,0.116196662133675
909,0.0659942981111022,0.116103131847931
911,0.0659942981111022,0.116103131847931
913,0.0659687099262107,0.115999054640742
915,0.0659687099262107,0.115883971358077
917,0.0659687099262107,0.115734440964867
920,0.0658198377751881,0.115483100842654
922,0.065776076728113,0.115354825432307
924,0.0657178020713447,0.115197764078322
926,0.0656742152955663,0.115006692581184
928,0.0655778751372947,0.114826287660548
930,0.0654880186081604,0.114611280821417
932,0.0651611499277334,0.114458277873834
935,0.0650686104703079,0.114009013262666
937,0.0649191643330659,0.113842444694179
939,0.0648576956627688,0.113477340673789
941,0.0647963811948347,0.113411770407111
943,0.0647505014745689,0.113207771901538
945,0.0646893767884354,0.113142748477392
948,0.0645840947888914,0.112855655670533
950,0.0645840947888914,0.112855655670533
952,0.0645840947888914,0.112820040211912
954,0.0645412559837676,0.112762905438746
956,0.0644681025933035,0.112666611893156
959,0.0643060866622739,0.112486106402067
961,0.064232347707218,0.112271933384259
963,0.064232347707218,0.112062605527845
965,0.064232347707218,0.112062605527845
967,0.0641838866519853,0.112047911942798
970,0.0641688849941819,0.11184391893242
972,0.0641238317948752,0.111716995792083
974,0.0640638671903393,0.111538102162621
976,0.0640190029373856,0.111412203918394
979,0.0639567147971579,0.11110607532768
981,0.063854984722499,0.110976642475182
983,0.063854984722499,0.110784915614336
985,0.063854984722499,0.110722145555946
988,0.063854984722499,0.110476551580734
990,0.063854984722499,0.110359862601907
992,0.063841011742597,0.110233381540554
994,0.063781196851881,0.109886921505418
997,0.0637065774021951,0.109664372871234
999,0.0637065774021951,0.109555828669476
1001,0.0637065774021951,0.109480892526905
1004,0.0636828401194914,0.109222352519137
1006,0.0636828401194914,0.109072938487003
1008,0.0636828401194914,0.109011154726496
1011,0.0636828401194914,0.108884999034207
1013,0.0636387401897553,0.108794987082107
1015,0.0635682307583411,0.108636077703132
1018,0.0633871390614119,0.108547768268472
1020,0.0633432914128745,0.108316279343909
1022,0.0632848898029488,0.108205348855546
1025,0.0630473273773471,0.107921653336669
1027,0.0628259862540865,0.10781178786607
1029,0.0625832973418627,0.107371875007806
1032,0.0624424070587473,0.106956499098054
1034,0.0622849477228812,0.106789344654291
1037,0.0621275820848273,0.106539806361641
1039,0.0620691844622159,0.106390312728478
1041,0.0620254600865652,0.10633233586261
1044,0.0619527540799133,0.106110980326052
1046,0.0618950239454535,0.105974454473472
1049,0.0618234402518817,0.105722885419328
1051,0.061780571113856,0.105667243841818
1053,0.061737778225774,0.105510823391314
1056,0.06165235919082,0.105124472330215
1058,0.0616097613242497,0.104805826792102
1061,0.0615389076178733,0.104494082520336
1063,0.0614964924616385,0.10433299199027
1066,0.0614682304799845,0.10403386686959
1068,0.0614682304799845,0.103979557009825
1071,0.0614682304799845,0.103914248604211
1073,0.0614682304799845,0.103856850320145
1075,0.0614392014061548,0.103799662641448
1078,0.0613667343898921,0.103714273481543
1080,0.0613233284121501,0.103608920231943
1083,0.0613233284121501,0.103448112456313
1085,0.0613233284121501,0.103293041572933
1088,0.0613233284121501,0.102998401116568
1090,0.0613233284121501,0.102872240385074
1093,0.0613233284121501,0.102872240385074
1095,0.0613233284121501,0.102756633288465
1098,0.061309154159809,0.102576785690317
1101,0.0612382588984298,0.10246416865228
1103,0.0611958020541628,0.102297026633009
1106,0.0611108979434261,0.102196210257022
1108,0.0610257700397844,0.102035714672566
1111,0.0608841173597422,0.101796040341274
1113,0.0607710167160007,0.101677365955438
1116,0.0606299750146968,0.101437641875788
1118,0.0605455115109569,0.101331059827483
1121,0.0604050190235443,0.101040755683944
1124,0.0603071647710685,0.100798372506903
1126,0.060265485874475,0.100746547949981
1129,0.060196166803958,0.100593985659731
1131,0.0601546408876641,0.100486480376654
1134,0.0599742106373201,0.100165731633384
1137,0.0597667917229271,0.0998557419057865
1139,0.0596838653883409,0.0996157904818028
1142,0.0595867383720965,0.099487711096273
1144,0.0595309754131438,0.0994357378002646
1147,0.0594753381647637,0.0993581131656335
1150,0.0594059128569809,0.0992313663462389
1152,0.0593504892097086,0.0991287526333383
1155,0.0592951931111844,0.0990252146196523
1158,0.0592261970857016,0.098862397276397
1160,0.0591440974471118,0.0986567371971002
1163,0.0589449751751655,0.0981703923681434
1166,0.0586656461822826,0.0978037870012573
1168,0.0586253122031658,0.0977555802825693
1171,0.0585060816036281,0.0975822981953633
1174,0.0583982212506054,0.0974127690164434
1177,0.0581461177657033,0.0971045775923755
1179,0.0580652728088901,0.0969681773997906
1182,0.0579573752754168,0.0968238528220886
1185,0.0577693096255925,0.0965719405341677
1187,0.0576882267406091,0.0964790500467814
1190,0.0575533508685275,0.0963342079461434
1193,0.0573645185706292,0.0959979054742823
1196,0.0572436632456546,0.0958544962856963
1198,0.0571498786704808,0.0957592840951876
1201,0.0570398549119146,0.0955688194199767
1204,0.056973222037571,0.0954982904127493
1207,0.0568415263684794,0.0953349516857032
1210,0.0567484464902922,0.0952147571630039
1212,0.0566820476471408,0.0951171235268782
1215,0.0566159563565142,0.0949767218130772
1218,0.056530888982739,0.0947243395821824
1221,0.0561823489837445,0.0944033991211914
1224,0.056064386828745,0.094076330567277
1226,0.0559858937337559,0.0939859774252705
1229,0.0559076055103784,0.0938605536715025
1232,0.0558156661983181,0.0937244098513829
1235,0.0557496602856817,0.0935800603587999
1238,0.0556710381173446,0.0934770071280134
1241,0.0556710381173446,0.0934546790735287
1243,0.0556710381173446,0.0934546790735287
1246,0.0556710381173446,0.0933954859274513
1249,0.0556186108998052,0.0932121150059058
1252,0.0555531905312312,0.0930990460487755
1255,0.0555140147504193,0.0929441153382869
1258,0.0555140147504193,0.0929441153382869
1261,0.0555140147504193,0.0929030459065754
1264,0.0555010241302033,0.0927533332263667
1267,0.0554620338792299,0.0925516365739249
1269,0.0554620338792299,0.0925516365739249
1272,0.0554620338792299,0.0923658991943184
1275,0.0554360004616322,0.0922130274806495
1278,0.0553192410300071,0.0920016253330419
1281,0.0552028077705589,0.0918091113852534
1284,0.0550865379830028,0.0916155727458123
1287,0.0550477434830998,0.0914641357639597
1290,0.0550477434830998,0.0914641357639597
1293,0.0549840949693988,0.0913713630785317
1296,0.0549840949693988,0.09133873311215
1299,0.054941844028436,0.09133873311215
1302,0.054941844028436,0.0912686448175063
1305,0.0549290209723647,0.0911649032761696
1308,0.0549290209723647,0.0910026309076287
1311,0.0549290209723647,0.0908530210145567
1314,0.0548908109971675,0.0907897190926944
1317,0.0548142120019678,0.0906903165955096
1320,0.0547631530612727,0.0905560235427802
1323,0.0546889376719354,0.0903389946923416
1326,0.0546507969245681,0.0900001625127817
1329,0.0546507969245681,0.0898125405418585
1332,0.0546507969245681,0.0898125405418585
1335,0.0546507969245681,0.0898125405418585
1339,0.0546507969245681,0.0896966183664656
1342,0.0545857453686729,0.0895182281750069
1345,0.0545605333515844,0.0893003327843463
1348,0.0545101062996122,0.0891483835392381
1351,0.0543517919921956,0.0889772790639143
1354,0.0542639514648536,0.0888840917181338
1357,0.0541637289718372,0.0887623337556254
1360,0.0540197959475996,0.0885312228320963
1363,0.053812072909991,0.0883092658738117
1367,0.0536011453211722,0.0880633425676692
1370,0.0534893613671555,0.0879438591486389
1373,0.0534397739841916,0.0878645188576423
1376,0.0533902845986465,0.087805291328136
1379,0.053340893575541,0.0877463184041797
1382,0.0531839957494092,0.0875555064542388
1386,0.05312251596927,0.0874719360480673
1389,0.0530734340498607,0.0873215189887281
1392,0.0530121850107793,0.0872068002035171
1395,0.0529632978707707,0.0870925690452195
1398,0.0529145122936958,0.0870163616540107
1402,0.0528658032839872,0.086940208759913
1405,0.0528658032839872,0.0869366826658853
1408,0.0528658032839872,0.0867038363011314
1411,0.0528031930826134,0.086561754648138
1415,0.0527086056959818,0.086300722720254
1418,0.0527086056959818,0.0862585967024606
1421,0.0527086056959818,0.0862585967024606
1424,0.0526876860524051,0.0861740300178783
1428,0.0526511424662077,0.0860249362557246
1431,0.0525904598429687,0.0858610857595559
1434,0.0525419140138867,0.0857864073082136
1438,0.0524813416138977,0.0857113428527283
1441,0.0523968600665997,0.0856319299993193
1444,0.0523006426725968,0.0855209867829468
1448,0.0521925615760334,0.0853737692015529
1451,0.0521445111046759,0.085240448663646
1454,0.0520965398225007,0.0851777976755519
1458,0.0520486483294123,0.0850300115020686
1461,0.0520486483294123,0.0849742174737156
1464,0.0520486483294123,0.0849186493734684
1468,0.0520006504904589,0.0847804957537297
1471,0.0519526216307902,0.0846726045683326
1474,0.0519166610728141,0.0845485324508635
1478,0.0519166610728141,0.0844152497594846
1481,0.0519166610728141,0.0842906501350603
1485,0.0519166610728141,0.0840171897973897
1488,0.0519166610728141,0.083965533177756
1492,0.0518934754258183,0.0837571758813502
1495,0.0518471025866957,0.0834941257588422
1498,0.051800819441664,0.083443149533808
1502,0.0517431006916661,0.0832312629827176
1505,0.0516970207388034,0.0831281420027856
1509,0.0516395292153498,0.0829808111009573
1512,0.0515936322924027,0.0828880597885316
1516,0.0515363712395362,0.082662134789556
1519,0.0514906598802196,0.0826125443560207
1523,0.0514499522455359,0.0825560560455452
1526,0.051272328405361,0.0822720623405157
1530,0.0510883026597525,0.0820362451125985
1533,0.0510883026597525,0.081946743070414
1537,0.0510039166979732,0.0818001249690671
1540,0.0509574426309203,0.0817135056283871
1544,0.0509110549888141,0.0815743581639483
1548,0.0509110549888141,0.0813885250734235
1551,0.0509110549888141,0.081265348160558
1555,0.0507580544302308,0.0809990414753576
1558,0.0507580544302308,0.0809840122802466
1562,0.0507242593934134,0.0808117408032218
1565,0.0507129954677682,0.0807798131102669
1569,0.0506932482933646,0.0806658289699098
1573,0.0506932482933646,0.0805241445491692
1576,0.0506932482933646,0.0803957473047416
1580,0.0506932482933646,0.0802070129479937
1584,0.0506582448485835,0.0800292355830145
1587,0.0505916270840076,0.0799781019892637
1591,0.0505218215400667,0.0797267528470312
1595,0.0504638122620743,0.0796352238173516
1598,0.0504174927302852,0.0795847841804648
1602,0.0503596921927952,0.0794335898306733
1606,0.0502904981867526,0.0793003242791549
1609,0.0502475792003646,0.079203012250821
1613,0.0502280429145036,0.079203012250821
1617,0.050129013674526,0.0790135802431046
1620,0.0500945805351023,0.0789159083959008
1624,0.0499218054697519,0.0786892323495854
1628,0.0497424441999082,0.0785065562626815
1632,0.0496400461173506,0.0783909601166228
1635,0.0495353015144815,0.0783567607263299
1639,0.0495127754730645,0.07821609490941
1643,0.0495127754730645,0.0780624155044163
1647,0.0495127754730645,0.0780624155044163
1651,0.0495127754730645,0.0780392572168966
1654,0.0495127754730645,0.0779732613688624
1658,0.0495127754730645,0.0777552800194357
1662,0.0495127754730645,0.0777441464207016
1666,0.0495127754730645,0.0777065837429427
1670,0.0495127754730645,0.0775778500205394
1674,0.0494347178249219,0.0774958813312166
1677,0.0494347178249219,0.07736466440301
1681,0.0494153524835038,0.0773507133541787
1685,0.0493958795241116,0.0772068269559574
1689,0.0493958795241116,0.0772068269559574
1693,0.0493764735827523,0.0771494698214401
1697,0.0493764735827523,0.0770391620282063
1701,0.0493375362608592,0.0767165300085808
1705,0.0492391065750468,0.0765415868156975
1709,0.0492391065750468,0.0765384401779448
1713,0.0490040145256467,0.0763199328766969
1717,0.0490040145256467,0.0762297072647144
1720,0.0490040145256467,0.0761863312152136
1724,0.0490040145256467,0.0761287287839263
1728,0.0489609673940703,0.0760275151994937
1732,0.0489502090698394,0.0759341756064092
1736,0.0489004041342573,0.0757667635394139
1740,0.0488896770799105,0.0757570397249041
1744,0.0488168269669792,0.0756234405459829
1748,0.0487740594899786,0.0754881585513705
1752,0.0487740594899786,0.0754769574981253
1757,0.0486100742479711,0.07529497110247
1761,0.0485549532750115,0.0752023955461399
1765,0.0485549532750115,0.0751591028940284
1769,0.0483989960349285,0.0750319042870247
1773,0.0483660695146594,0.0748063112768075
1777,0.0483222179283137,0.0745919767416427
1781,0.0483222179283137,0.0745919767416427
1785,0.0483222179283137,0.0745598318734037
1789,0.0483222179283137,0.0745598318734037
1793,0.0483030913282225,0.0745258221770996
1797,0.0483030913282225,0.0744180327817331
1802,0.0481879452692125,0.0741777161604913
1806,0.0481518620599869,0.0739571141502795
1810,0.0480974391189989,0.0739571141502795
1814,0.0480060249104698,0.073808813283268
1818,0.0480060249104698,0.0737832920728276
1822,0.0479698519909747,0.0737302325660878
1827,0.0479698519909747,0.0737302325660878
1831,0.0479698519909747,0.0737302325660878
1835,0.0479698519909747,0.0735386281160607
1839,0.0479698519909747,0.0735386281160607
1844,0.0477324330502771,0.0731946791378339
1848,0.047713665826607,0.0730492952091102
1852,0.047656816811445,0.072982332377041
1856,0.047637931883268,0.072949865592713
1861,0.0474851012523159,0.0727968860765371
1865,0.0473915694840482,0.0726659524882816
1869,0.0473915694840482,0.0726659524882816
1874,0.0473915694840482,0.0726659524882816
1878,0.0473915694840482,0.0726659524882816
1882,0.0473357234661572,0.0725910266954387
1886,0.0472798903888099,0.0725494729262007
1891,0.0472052769219063,0.0724307592532477
1895,0.0472052769219063,0.0722983120582821
1900,0.0472052769219063,0.0722983120582821
1904,0.0471868782408975,0.0722308507433281
1908,0.0471868782408975,0.072121080444755
1913,0.0471868782408975,0.0720397155266143
1917,0.0471868782408975,0.0719859449495911
1922,0.04716856917705,0.0719190429979289
1926,0.0471476255966679,0.0718196303458417
1930,0.0471004227853057,0.071747834598518
1935,0.0471004227853057,0.0717441246364393
1939,0.0470691239623483,0.0716616896814937
1944,0.0469336144126707,0.0712894193763541
1948,0.0468491876098972,0.0711442000531766
1953,0.0468491876098972,0.0710271795442226
1957,0.0468120853541611,0.0708851918787002
1962,0.0466138528788629,0.0705901152488053
1966,0.0466138528788629,0.0705138466793107
1971,0.0465779258535233,0.0704683615028116
1975,0.0465779258535233,0.0704683615028116
1980,0.0465779258535233,0.0704683615028116
1985,0.0465779258535233,0.0704329430199675
1989,0.046486071154324,0.0702907098071988
1994,0.0464679155380958,0.0702600282149802
1998,0.0463020738458813,0.070061578175142
2003,0.0463020738458813,0.0698942705398081
2008,0.0462917119654865,0.0698554369031261
2012,0.0462917119654865,0.0698517110304452
2017,0.0462551934419448,0.0697905225265825
2021,0.0462551934419448,0.0697847855810476
2026,0.0462551934419448,0.0696854071450577
2031,0.0462003682680344,0.0695418757575305
2035,0.0462003682680344,0.0694268767839429
2040,0.0461457216020005,0.0692575880810619
2045,0.0461257538350849,0.0692210388645988
2050,0.0461257538350849,0.0691461074657468
2054,0.0461257538350849,0.0689548311300957
2059,0.0458971061153258,0.0686505273727161
2064,0.0457967145468936,0.0685146678075337
2069,0.0455940093093696,0.0682342239052441
2073,0.0455009475936731,0.0680845821740086
2078,0.0453737953151266,0.0679454252665896
2083,0.0453737953151266,0.0679454252665896
2088,0.0452668309416075,0.0678182864973561
2092,0.0452668309416075,0.0678182864973561
2097,0.0452668309416075,0.0678182864973561
2102,0.0452668309416075,0.0678182864973561
2107,0.0452668309416075,0.0678142464827129
2112,0.0452668309416075,0.0677515284549396
2117,0.0451594121088889,0.0675473758759416
2122,0.0451055552468387,0.0673628947640252
2127,0.0451055552468387,0.0673007964877913
2131,0.0450154360661697,0.0671548306525859
2136,0.0450154360661697,0.0671548306525859
2141,0.0450154360661697,0.0671329409346747
2146,0.0450154360661697,0.0671249847022705
2151,0.0450154360661697,0.0670009940128894
2156,0.044981373054761,0.0668919334517093
2161,0.0448786190875598,0.0668307283864491
2166,0.0448786190875598,0.0667180494366234
2171,0.0448586354707571,0.0666588876017321
2176,0.0447987757739756,0.0665898327103989
2181,0.0447585988838986,0.0665298140365152
2186,0.0447385231585452,0.0664939332947065
2191,0.0447385231585452,0.0664852991782348
2196,0.0446745430343526,0.0663749330459145
2201,0.0446235420055905,0.0663282459902306
2206,0.0445698975304583,0.0662454541602159
2211,0.0445698975304583,0.0662339596398272
2217,0.0444474486948568,0.0660590796479506
2222,0.0443568870379075,0.0658935901546315
2227,0.0443568870379075,0.0658877098058142
2232,0.0442026665641095,0.0656112072236279
2237,0.0442026665641095,0.0655156501560797
2242,0.0441828342582255,0.0654638380031933
2247,0.0441431980950314,0.065309668345957
2253,0.0441431980950314,0.065264425119996
2258,0.0441431980950314,0.0652184960294257
2263,0.0441431980950314,0.0651262696823711
2268,0.0441236707323689,0.0650839338612731
2273,0.0441236707323689,0.0650550098940971
2279,0.0440705824872157,0.0649734833396012
2284,0.0440705824872157,0.0649335110195719
2289,0.0440358050589635,0.0648794088294868
2294,0.0439837189655252,0.0644744272958765
2300,0.0439496807749759,0.0643375379065652
2305,0.0439324866526409,0.0642762971742286
2310,0.0438820212108331,0.0642004402852342
2316,0.0438653690829173,0.0642004402852342
2321,0.0437809057346392,0.0640864873523181
2326,0.0437809057346392,0.0640455276672815
2332,0.0437231002225511,0.0639695317077863
2337,0.0435812928098971,0.0637404490293444
2342,0.0433907961489056,0.0635080229065705
2348,0.0432659877684538,0.0632754388118342
2353,0.0431631044670031,0.0631457434808317
2359,0.0431631044670031,0.0630266995457374
2364,0.0431058700619796,0.0628924215285428
2370,0.0431058700619796,0.0628618446913534
2375,0.0430892899198136,0.0628049055485601
2381,0.0430211604753376,0.0626997671544675
2386,0.0428759739590676,0.0625020463273254
2392,0.0426761896377252,0.0623294711446756
2397,0.0425298405781267,0.06212212270797
2403,0.0423968285187243,0.0619638619851932
2408,0.0423591842031432,0.0619013519120516
2414,0.0423591842031432,0.0619013519120516
2419,0.042340402447388,0.0618504839639127
2425,0.0422841354893907,0.0617891558480964
2430,0.0422654061010565,0.0617643143134362
2436,0.0422654061010565,0.0617182552028045
2442,0.0422654061010565,0.0616616463926711
2447,0.0422654061010565,0.0616101799337314
2453,0.0422089207950312,0.0615057012346957
2459,0.0421337578467157,0.0614134444171621
2464,0.0420963138414994,0.0613488494601669
2470,0.0419837485865345,0.061161580359472
2476,0.0419092524964191,0.0610089485036839
2481,0.0417974147613733,0.0608883083527465
2487,0.0416862289964344,0.0607653308545656
2493,0.0415556464788392,0.0606143114900917
2499,0.0415004159759611,0.0605451521415045
2504,0.0414291667915755,0.0604287460655598
2510,0.0413368599233964,0.0603136593755957
2516,0.0412999170838273,0.0602346631366253
2522,0.0412307062901503,0.0601516435338612
2527,0.0411756034415451,0.0601028388091359
2533,0.0411595111633522,0.0600746629148794
2539,0.0411595111633522,0.0600560833103571
2545,0.0411095673234038,0.059902166298053
2551,0.0410764789734979,0.059870969173193
2557,0.0410599732284834,0.059870969173193
2563,0.0410599732284834,0.0598399241612447
2569,0.041041743259156,0.0598136626902092
2574,0.040987139822877,0.05976594459726
2580,0.0409043105012871,0.0596368628183401
2586,0.0408721695947744,0.0595937102226325
2592,0.0408400787732965,0.0595067465104199
2598,0.0408219906225384,0.059480691171288
2604,0.0408219906225384,0.0594618718997657
2610,0.0408219906225384,0.0594270191503547
2616,0.0408035114303554,0.0593147961121766
2622,0.0407854790041628,0.0592358768545022
2628,0.0407302209238774,0.0591687246376609
2634,0.0406934488765826,0.0590796540425713
2640,0.040675499770729,0.059063592665406
2647,0.0405403965168214,0.0588572176724669
2653,0.0404683664877941,0.0587691184992125
2659,0.0403781881175407,0.0586662555486833
2665,0.0403247611297915,0.0585759087696576
2671,0.0402731023558856,0.0584620048312477
2677,0.0402570435180743,0.0584336105982826
2683,0.0402053987025922,0.0583552584383438
2690,0.0401335751628152,0.0582547596611967
2696,0.0401335751628152,0.0582547596611967
2702,0.0401158864101396,0.0581825278027441
2708,0.0401158864101396,0.0581825278027441
2714,0.0401158864101396,0.0581825278027441
2721,0.0401158864101396,0.0581825278027441
2727,0.0400978356795807,0.0581630210868204
2733,0.0400797991910834,0.0581257964950454
2740,0.0400797991910834,0.0580984997599159
2746,0.0400098759100805,0.0579855926396339
2752,0.0399209325747303,0.0578230619869954
2759,0.0398353071066451,0.0577126080535112
2765,0.0398194056246305,0.0576742481563303
2771,0.0397661696661456,0.0576016084436235
2778,0.039718308955019,0.0575012043734129
2784,0.0396209420538389,0.0572740569940603
2791,0.0394079884047011,0.0569888082923801
2797,0.0393559023544176,0.0568968826780635
2803,0.0393559023544176,0.056796496804135
2810,0.0393559023544176,0.0567267133919091
2816,0.0393401639975524,0.056697096781487
2823,0.0392768685699015,0.0564904641051022
2829,0.0391814589546171,0.0564045446655026
2836,0.0391814589546171,0.0563575605310913
2842,0.0391297908462427,0.0562986058542667
2849,0.0390953421269089,0.0562302829293837
2856,0.0390953421269089,0.0562218473955698
2862,0.0390781194517541,0.0561987372696579
2869,0.03899231424872,0.0560957255867274
2875,0.0389066654685698,0.0560127042085311
2882,0.0388895982764129,0.0559797035450669
2889,0.0387937730206437,0.0558862753134688
2895,0.0387123697451915,0.0557178016862849
2902,0.0386808501252091,0.0556679164673146
2909,0.0386808501252091,0.0556475145437075
2915,0.0386808501252091,0.0556346269600136
2922,0.0386300449885047,0.0554694225234902
2929,0.0385624514550051,0.0553884115190428
2936,0.0385118678267101,0.0551800148475839
2942,0.0384782094401003,0.0551321056347819
2949,0.0384782094401003,0.0550872006743066
2956,0.0384782094401003,0.0549896849578752
2963,0.0383874778983433,0.0548297038829836
2970,0.0383423832381974,0.0547457935203439
2976,0.0383274061594943,0.0546951190734046
2983,0.0382628397382165,0.0545843290803794
2990,0.0381634956519643,0.0544336333024268
2997,0.0380708147144291,0.0543300860842235
3004,0.0379782848450315,0.0542285125230781
3011,0.037911949377953,0.0541517804580564
3018,0.0378606238559607,0.0540940938499781
3025,0.0378093968405609,0.0540271360077003
3032,0.0377624079058034,0.0539242610316806
3039,0.0377624079058034,0.0539242610316806
3046,0.0377624079058034,0.0539242610316806
3053,0.0377624079058034,0.0539194155374894
3060,0.0377454480441932,0.0538771820583567
3067,0.0377454480441932,0.0537997005282787
3074,0.0377302269708457,0.0537382342447961
3081,0.0377133247181223,0.0537029373902381
3088,0.0376366470030327,0.0535908620233604
3095,0.0375312121258784,0.0534153154358118
3102,0.0375159706469703,0.0533418151577677
3110,0.0375159706469703,0.0532706045784259
3117,0.0375159706469703,0.0532280846707147
3124,0.0374996117285499,0.0531756229212445
3131,0.0374505775125596,0.0531233935944666
3138,0.0374016420850302,0.0530713951497545
3146,0.0373528064036728,0.0530270076596728
3153,0.0373528064036728,0.0530270076596728
3160,0.0373528064036728,0.0530089757847163
3167,0.0373528064036728,0.0530089757847163
3175,0.0373528064036728,0.0529790508133568
3182,0.037258744532899,0.0528549156197548
3189,0.037210306084527,0.0528041029651198
3197,0.0370547376910344,0.052647276492227
3204,0.0370547376910344,0.052640071441145
3211,0.0370244890909633,0.0525959553729863
3219,0.0369335402281924,0.0525118943551427
3226,0.0369335402281924,0.0524716514950697
3234,0.0369335402281924,0.0524048451551529
3241,0.0369173408482891,0.0523292638912932
3249,0.0369008507618525,0.0522906054867134
3256,0.0368846871691244,0.0522566625814749
3264,0.0368517732910323,0.0521777423396223
3271,0.0368188839729849,0.0521401556602623
3279,0.0368188839729849,0.0521186187646651
3286,0.0368188839729849,0.0521179765531761
3294,0.0368188839729849,0.0521179765531761
3301,0.0368188839729849,0.0520734566830805
3309,0.0368188839729849,0.0520407210029639
3317,0.0367868388306726,0.0518689734748611
3324,0.0367388361741712,0.0518121008406262
3332,0.0367228658660374,0.0517429334538094
3340,0.0367228658660374,0.0517429334538094
3347,0.0366423579782254,0.0516264120076017
3355,0.0365459505824323,0.0514783654310963
3363,0.0364973753969199,0.0513555963757969
3371,0.0364973753969199,0.0513044233163331
3378,0.0364973753969199,0.0512381696680694
3386,0.0364973753969199,0.0511760265834438
3394,0.0364973753969199,0.0510941275779517
3402,0.0364973753969199,0.0510569458941478
3410,0.0363818555793827,0.0508734788144219
3417,0.0362964865917906,0.0507652418395288
3425,0.0362397421006491,0.0507132525966835
3433,0.036140200098519,0.0506318741610534
3441,0.0360691161670525,0.0505217282190528
3449,0.0360691161670525,0.0504686565591846
3457,0.0360225515266112,0.0504091091860453
3465,0.0359760632936899,0.0503350914065355
3473,0.0359605934135997,0.0502275890325883
3481,0.0359297180186284,0.0501714951603838
3489,0.0358983356888292,0.0501040672047377
3497,0.0358205231092547,0.0499849391774869
3505,0.035758459121235,0.0498353788183002
3513,0.0357428561519851,0.0497957376029883
3521,0.0357428561519851,0.0497482566654907
3529,0.0357428561519851,0.049611403985205
3538,0.0357428561519851,0.0495424630530407
3546,0.0357428561519851,0.0495324860395739
3554,0.0357428561519851,0.0495324860395739
3562,0.0356728239776399,0.049472581609853
3570,0.0355258826372736,0.0492804558051577
3579,0.0354528904973965,0.0492172390257854
3587,0.0354385182941865,0.049171250555636
3595,0.0353928025591811,0.0490206047136966
3603,0.0353483080526042,0.0489321437425163
3612,0.0352928056602164,0.0487935707045947
3620,0.0351535490462694,0.0486489277251958
3628,0.0351535490462694,0.0486489277251958
3637,0.0351397836718179,0.0486125940573967
3645,0.0351397836718179,0.0485789656243471
3654,0.0351397836718179,0.0485789656243471
3662,0.0351397836718179,0.0485789656243471
3670,0.0350151946938321,0.0484523167255892
3679,0.0348905396998741,0.0482606523834861
3687,0.0347234882722003,0.0481114604607844
3696,0.0345986736006083,0.0479226902056327
3704,0.0344732109150254,0.0477575558949992
3713,0.0344035668736014,0.0476131329832676
3721,0.0343759065875834,0.0475167725543796
3730,0.034362177736102,0.0474948902598547
3739,0.0342925551207352,0.0474034156763586
3747,0.0342649620309769,0.0473472337390082
3756,0.0341502646935302,0.0472210982712868
3765,0.0341227164483108,0.0471864360990922
3773,0.0341227164483108,0.0471127063211778
3782,0.0341086621475786,0.0469831099871222
3791,0.0340662489442536,0.0469291342143541
3799,0.0340522186273821,0.046908969688245
3808,0.0340522186273821,0.046908969688245
3817,0.0340522186273821,0.0469002090222374
3826,0.0340522186273821,0.0469002090222374
3835,0.0340522186273821,0.0469002090222374
3843,0.0340522186273821,0.0469002090222374
3852,0.0340522186273821,0.0469002090222374
3861,0.0340522186273821,0.0469002090222374
3870,0.0340522186273821,0.0468774718928356
3879,0.0340522186273821,0.046805013792797
3888,0.0340522186273821,0.046805013792797
3897,0.0340522186273821,0.0467916012353544
3906,0.0340522186273821,0.046770792938738
3915,0.0340522186273821,0.0467010648877766
3924,0.0340387349519262,0.046582443344767
3933,0.0340234989906886,0.0465255668792586
3942,0.033955647802285,0.0463626599603962
3951,0.0338172890046286,0.0462183267532669
3960,0.0337573325752773,0.0461244483106241
3969,0.033712441369749,0.0460698201771928
3979,0.0336122734809981,0.0459139966725585
3988,0.0335843805091308,0.0458775378578498
3997,0.0335126829362415,0.0457921209301643
4006,0.0334532680000143,0.0456980724783516
4015,0.0334088069349564,0.0456445591595617
4025,0.0334088069349564,0.0456396002075871
4034,0.0333792445369656,0.0456143036551783
4043,0.0333792445369656,0.0456143036551783
4052,0.0333792445369656,0.0456023227967224
4062,0.0333226991663231,0.0454997349867966
4071,0.0333091183252758,0.0454163959971323
4081,0.0333091183252758,0.0453316388706337
4090,0.0332945529378036,0.0452762501116127
4099,0.0332660292384372,0.0452282623318013
4109,0.0331812836344853,0.0451585721349802
4118,0.0331120082595301,0.0450652335723684
4128,0.0329751456066193,0.0449156481210779
4137,0.0328525289478648,0.0447837844191259
4147,0.0328525289478648,0.0447582396436513
4156,0.0328525289478648,0.044751319837232
4166,0.0328376983921074,0.0447296719115081
4176,0.0328228689286539,0.0446774027641045
4185,0.0328228689286539,0.0446360769750307
4195,0.0327671728869709,0.0444977551518426
4205,0.0327527923131778,0.044475532962318
4214,0.0327527923131778,0.044475532962318
4224,0.0326852050302358,0.0444000443166022
4234,0.0326454445447789,0.0443407792812665
4244,0.032590080954709,0.044244939396141
4253,0.0325472541737866,0.0441376952549775
4263,0.0325075794418513,0.044062402680276
4273,0.0322434405408015,0.0437259867024457
4283,0.0320844900869361,0.0434911041707082
4293,0.0319919767034842,0.0433828288121589
4303,0.0319919767034842,0.0433813496292572
4312,0.0319525269797546,0.0433283262432954
4322,0.0319127986475608,0.0432709062660949
4332,0.031780876433881,0.0431655288768827
4342,0.0317305544430432,0.0430080893629013
4352,0.0316779847574457,0.0429433860267879
4362,0.0315769163348611,0.0428342406538975
4372,0.0315125566237603,0.0427563105049057
4383,0.0314873733615157,0.0427244480309556
4393,0.0314873733615157,0.0427186349016149
4403,0.0314743931068712,0.0426046640792156
4413,0.0314743931068712,0.0425767735256014
4423,0.0314616756368332,0.0425449133515087
4433,0.0313985709573857,0.0424525376387471
4444,0.0313860846866073,0.0424128440404323
4454,0.031371701374257,0.0423784089822562
4464,0.0313429786811723,0.0423507797620408
4474,0.0313142981157814,0.0423167001888278
4485,0.0312584901757317,0.0422428692502872
4495,0.0311911710643176,0.0421712204076692
4505,0.0311497659777081,0.0421030973260632
4516,0.0311369126721123,0.042065463600442
4526,0.0311369126721123,0.042033477573516
4537,0.0311120713655432,0.0419883140146769
4547,0.0310997194409702,0.0419766801573365
4558,0.0310997194409702,0.0419766801573365
4568,0.0310997194409702,0.0419766801573365
4579,0.0310997194409702,0.0419766801573365
4589,0.0310997194409702,0.0419766801573365
4600,0.0310997194409702,0.0419766801573365
4610,0.0310997194409702,0.0419687656536802
4621,0.0310997194409702,0.0419228981640719
4632,0.0310230414147823,0.0417967488264086
4642,0.0309692060714466,0.0417278580368642
4653,0.0309418274595189,0.0417029972914551
4664,0.0309418274595189,0.0417029972914551
4674,0.030929164733561,0.0416492871916364
4685,0.0309165181348538,0.0416370877614923
4696,0.0308657291159573,0.0415770458285046
4707,0.0308657291159573,0.0415595780745049
4718,0.0308267811792492,0.0415084069259727
4729,0.0307724925303367,0.0414487792761303
4740,0.0307724925303367,0.0414227651613294
4750,0.0307481948688665,0.0413547455638277
4761,0.0307342920807742,0.041337779593709
4772,0.0306926273380507,0.0412916999562478
4783,0.0306926273380507,0.0412916999562478
4794,0.0306926273380507,0.0412850577628504
4805,0.0306649515845523,0.0412475327553953
4817,0.0306165551479166,0.0412145829617574
4828,0.0306045501089619,0.0411318784418039
4839,0.0306045501089619,0.0411217931059391
4850,0.0305678758082925,0.0409742125199666
4861,0.0305678758082925,0.0409742125199666
4872,0.0305678758082925,0.0409374249055369
4884,0.0305557250648225,0.0409130414005141
4895,0.0305067955773871,0.0408627671379526
4906,0.030409089830265,0.0407600164860832
4917,0.030409089830265,0.0407535244181522
4929,0.030372543596411,0.0407058638917993
4940,0.0303364395659951,0.0406453592380377
4952,0.0303241158615489,0.0406039808251748
4963,0.0303241158615489,0.0406039808251748
4974,0.0303241158615489,0.0406020694053049
4986,0.030271234889116,0.0405052994263796
4997,0.0302591492407533,0.0404778632429913
5009,0.0302591492407533,0.0404778632429913
5020,0.0302470860864791,0.0404502267586403
5032,0.0302350455250689,0.0404502267586403
5044,0.0301729688959022,0.04035338566058
5055,0.03015947027872,0.0403389673334211
5067,0.0301459898557547,0.0403113927548983
5079,0.0301190624274114,0.0402516919224442
5090,0.0301056140444397,0.0402322562026113
5102,0.0301056140444397,0.0402322562026113
5114,0.0301056140444397,0.0402069959686432
5126,0.0300276679634515,0.0401096935789751
5137,0.0300142928230861,0.0400696898074557
5149,0.0299742483652079,0.0400041884297952
5161,0.0299355175820311,0.0399668252915428
5173,0.0299355175820311,0.0399155709582995
5185,0.0299355175820311,0.0398765073437348
5197,0.0298750694768417,0.0397368969701487
5209,0.029768074727903,0.0395218904646156
5221,0.0297564689926897,0.0395092456339667
5233,0.0297443255913635,0.0394919172193035
5245,0.0297322198737945,0.0394798493908686
5257,0.0297322198737945,0.0394798493908686
5269,0.029683929327416,0.0394250567353867
5281,0.0296718234081039,0.0394017701094595
5294,0.0296718234081039,0.0393937747631482
5306,0.0296718234081039,0.0393896163896993
5318,0.0296718234081039,0.0393558244799938
5330,0.0296234222625988,0.0392763003856969
5343,0.0295756610633608,0.0392305493571047
5355,0.0294806435575799,0.0391010569121019
5367,0.0294332559592402,0.0390273648871351
5380,0.0293379811945039,0.0389116247438762
5392,0.029290817623719,0.0388667129440898
5404,0.0292310558331181,0.0387730633001455
5417,0.0291598740381581,0.0387078121631675
5429,0.0291481667692247,0.0386882013430137
5442,0.0291364429875618,0.038657682348338
5454,0.0291364429875618,0.0386376830227959
5467,0.0291364429875618,0.0385494975888136
5480,0.0291013007501506,0.0384760901069344
5492,0.0290896340111933,0.0384439161719833
5505,0.0289962346475708,0.0383500459904766
5518,0.0289498741084297,0.0382395888067572
5530,0.0288657321607131,0.038152997765005
5543,0.0288073786370504,0.0380792690494387
5556,0.0288073786370504,0.0380792690494387
5569,0.0288073786370504,0.0380599745705869
5581,0.0287391913027073,0.0379602400143801
5594,0.0287052223787982,0.0379237955498489
5607,0.0287052223787982,0.0378946723181436
5620,0.0286712742278025,0.0378584325315037
5633,0.0286599845617887,0.0378410707165958
5646,0.0286373721827157,0.0377986462346808
5659,0.0285633095676485,0.0377237034525881
5672,0.028539876076609,0.0376913783125413
5685,0.0284568790719994,0.0376021655673397
5698,0.0284568790719994,0.0376021655673397
5712,0.0284568790719994,0.0376020218234348
5725,0.0284568790719994,0.0376020218234348
5738,0.0284315403653512,0.0375432293571239
5751,0.0283825809940492,0.03748896912546
5764,0.028348967667461,0.0374116190635741
5778,0.0283263519155588,0.0373795879610583
5791,0.0282924492608764,0.0373358623699952
5804,0.0282924492608764,0.0373315816365401
5818,0.0282421252356225,0.0372336632646665
5831,0.0282421252356225,0.0372295701988523
5845,0.0282421252356225,0.0372233347398325
5858,0.0281923582848309,0.0371712820297084
5872,0.0281923582848309,0.0371672874687619
5885,0.0281923582848309,0.0371656132148368
5899,0.0281696862954634,0.0371256346740242
5912,0.0281128552778496,0.0370723126313303
5926,0.0280757624885132,0.0370252541810577
5940,0.0280263879497585,0.0369702092266009
5953,0.0280017547252777,0.0369554084300874
5967,0.0279412971355245,0.03688297647151
5981,0.0279300477597781,0.0368492436947645
5995,0.027859466140312,0.0367152433375311
6008,0.0278349758588852,0.0366711060327108
6022,0.0277983215082155,0.036628221635332
6036,0.0276592664183939,0.0364809194955293
6050,0.0275984143525023,0.0364275202093757
6064,0.0275984143525023,0.0364119715134942
6078,0.0275741421321027,0.0363803839675192
6092,0.0275741421321027,0.036362774882005
6106,0.02753991654346,0.0363127699340014
6120,0.02753991654346,0.0362875869532895
6134,0.02753991654346,0.0362875869532895
6148,0.0274819280875112,0.0361721523929038
6163,0.0274578461732146,0.0361062714352231
6177,0.0274578461732146,0.0360949314080577
6191,0.0274089846481152,0.0360314440124844
6205,0.0273536537060996,0.0359175115449203
6220,0.0273318955284043,0.0358185433654354
6234,0.0273075542970917,0.0357474426905152
6248,0.0272967381068696,0.0356565302356598
6263,0.0272846045369607,0.0355834369691837
6277,0.0272049878575384,0.0355122440578872
6292,0.0271928819616516,0.0354973662249345
6306,0.027168698390068,0.0354606077823049
6321,0.027168698390068,0.0354496179869882
6335,0.027168698390068,0.0354496179869882
6350,0.0271446121400313,0.0354317518020119
6364,0.0271446121400313,0.0354317518020119
6379,0.0271105894264597,0.0353854424978055
6394,0.0271105894264597,0.035373442293842
6409,0.0270301968060527,0.0352714529327621
6423,0.0269823261633691,0.0352200777172738
6438,0.0268582687982501,0.0350801883263675
6453,0.0267999692944857,0.0350111891545704
6468,0.0267880617876027,0.0349927575272327
6483,0.0267223777959996,0.0349548351332629
6498,0.0266895680146412,0.0348955550099925
6513,0.0266895680146412,0.0348521544996835
6528,0.0266895680146412,0.0348435140861273
6543,0.0266658996754418,0.0347762012880002
6558,0.0266658996754418,0.0346569435262104
6573,0.0266658996754418,0.0346234338458823
6588,0.0266658996754418,0.034609449376352
6603,0.0266658996754418,0.0345939026901704
6619,0.0266658996754418,0.0344876745591346
6634,0.0266658996754418,0.0344354660942683
6649,0.0266431052622097,0.0344041264248903
6664,0.0266431052622097,0.0344041264248903
6680,0.0266431052622097,0.0343733063781376
6695,0.0266090502719028,0.0343312688022642
6711,0.0266090502719028,0.0343312688022642
6726,0.0265328243885541,0.0342439292703417
6742,0.026435043130704,0.0341328118338865
6757,0.026435043130704,0.0341320589479022
6773,0.0264237686149043,0.0341062475109105
6788,0.0263787378887634,0.0340024935280317
6804,0.0263118978240716,0.0339303047698959
6820,0.0262691949011261,0.0338757413687356
6835,0.0262585157500738,0.0338556915084492
6851,0.0262371250359688,0.0338374723231959
6867,0.0262264896591358,0.0338265833460541
6883,0.026215872372999,0.033804211354932
6899,0.026215872372999,0.033804211354932
6915,0.026215872372999,0.0337995725342036
6931,0.0262052835017795,0.0337808041729302
6947,0.0262052835017795,0.0337072928661858
6963,0.0262052835017795,0.0336815791926809
6979,0.0262052835017795,0.0336475909005089
6995,0.0261947227969247,0.0336071428378499
7011,0.0261947227969247,0.0335888032968946
7027,0.0261947227969247,0.0335741766504492
7043,0.0261947227969247,0.0335613569950646
7059,0.0261947227969247,0.0335539332797876
7076,0.0261947227969247,0.0335040448363439
7092,0.0261947227969247,0.0334770945526392
7108,0.0261947227969247,0.0334358381482576
7125,0.0261947227969247,0.0334282970939835
7141,0.0261719995819139,0.0333366167438327
7158,0.0261606551289209,0.0332884770684022
7174,0.0261493222425377,0.0332308750613483
7191,0.0261493222425377,0.0332040269219804
7207,0.0261493222425377,0.0331968657618881
7224,0.0261493222425377,0.0331206429513387
7241,0.0261380444174784,0.0330906484392602
7257,0.0261267782786552,0.033073698098137
7274,0.0260851390684607,0.0329909983829369
7291,0.0260447549916602,0.0329458466270946
7308,0.0260447549916602,0.0329174066192881
7324,0.0260447549916602,0.0329174066192881
7341,0.0260447549916602,0.0328932766157629
7358,0.0259931067636805,0.0328187858232387
7375,0.0259723522842603,0.0327763314920236
7392,0.0259723522842603,0.0327178575571862
7409,0.0259723522842603,0.032681049628381
7426,0.0259391470198952,0.0326396697755814
7443,0.0259090237666098,0.0325701610872681
7461,0.0258362272071258,0.0324693892842146
7478,0.0258251228719133,0.0324487702848602
7495,0.0257807527199068,0.0323810150607497
7512,0.0257807527199068,0.0323790232759382
7530,0.0257807527199068,0.0323790232759382
7547,0.0257697092103266,0.0323574192354963
7564,0.025736610761792,0.0323195119512097
7582,0.0256486731352558,0.032229347621184
7599,0.0256266843083089,0.0322100675959976
7617,0.0256266843083089,0.0322040561570477
7634,0.0256266843083089,0.0322040561570477
7652,0.0256266843083089,0.0322040561570477
7670,0.0256266843083089,0.032201282848702
7687,0.0256266843083089,0.0321474757190575
7705,0.0255963844822709,0.0320368069813675
7723,0.0255963844822709,0.0320368069813675
7741,0.0255766918749713,0.0319892912921352
7759,0.0255666330221683,0.03196076571824
7776,0.0255565728383392,0.0318991756756954
7794,0.0255465613590088,0.031865617638336
7812,0.0255156273429887,0.0318059966051799
7830,0.0254658508515341,0.0317449776309566
7848,0.0254070624495085,0.0316674609791358
7866,0.0253673516411053,0.0316153331601655
7885,0.0252752408507991,0.0315341538169387
7903,0.0252235316993008,0.0314709547420176
7921,0.0252035729992121,0.0313735804990181
7939,0.0252035729992121,0.0313614051532338
7958,0.0251535364687166,0.0313232254231297
7976,0.0251428165202469,0.0313161364974893
7994,0.0251428165202469,0.0312870588642948
8013,0.025103425171498,0.0312396059198855
8031,0.0250328769907149,0.0311563006454999
8050,0.0249740818657111,0.0310989808386585
8068,0.0249149943062436,0.0310454668539251
8087,0.0248951957353043,0.0310179383757491
8106,0.024855888957032,0.0309569178123969
8124,0.024855888957032,0.0309524180974849
8143,0.024855888957032,0.0309524180974849
8162,0.0247783942767899,0.0308692014894563
8181,0.0247199552972242,0.0308242746013505
8199,0.0247199552972242,0.0307941923154994
8218,0.0246411429817065,0.0307184943086709
8237,0.0245824021572883,0.0306377217743587
8256,0.0245626708282658,0.0306015682374955
8275,0.0245036053240707,0.0305436594230222
8294,0.0244838635295306,0.0304541722311119
8314,0.0244246542924065,0.0303652800688543
8333,0.0243852250303066,0.0302901220195609
8352,0.0242950422967636,0.0301762450227343
8371,0.0242566387516415,0.0301408251622701
8390,0.0242149279875707,0.0300941790261512
8410,0.0241170040908539,0.0300061822693797
8429,0.0241170040908539,0.0299861028316196
8449,0.0240973673551317,0.0299498728329131
8468,0.0239605046523816,0.0298327356930215
8488,0.0239605046523816,0.0298186342684748
8507,0.0239605046523816,0.0298186342684748
8527,0.0239605046523816,0.0297980445041105
8546,0.0239215605964668,0.0297544020877802
8566,0.0239021455785363,0.0297266463174031
8586,0.0239021455785363,0.0297168856987775
8606,0.0239021455785363,0.0296992257744999
8626,0.0238831996679393,0.0296668790118243
8645,0.023845049851614,0.0296112206442844
8665,0.0238069194436988,0.0295829260601182
8685,0.0238069194436988,0.0295829260601182
8705,0.0238069194436988,0.0295829260601182
8725,0.0238069194436988,0.0295709625914516
8746,0.0237966943752084,0.0295535518403103
8766,0.0237660831822097,0.0295004892267589
8786,0.0237072508490704,0.029446305440926
8806,0.0237072508490704,0.0294386507520786
8827,0.0236970921849883,0.0294133015304899
8847,0.0236869384623657,0.029395460120537
8867,0.0236463873570581,0.0293508840007686
8888,0.0235867814775175,0.0292652301936306
8908,0.0235766787152476,0.0292356662983405
8929,0.0235766787152476,0.0292356662983405
8949,0.0235766787152476,0.0292196870583388
8970,0.0235384137174433,0.0291820296929026
8991,0.0235193845960181,0.029173231776273
9011,0.0235193845960181,0.0291713218582161
9032,0.0235004334725548,0.0291550797405515
9053,0.0234323921354017,0.0290499661892535
9074,0.0233754927387382,0.0290031745337549
9095,0.0233754927387382,0.0290015365257907
9116,0.0233754927387382,0.0290015365257907
9137,0.0233565738570429,0.0289669577619123
9158,0.0232999057907913,0.0289059125232882
9179,0.0232432529982367,0.0288409892073282
9200,0.0232232916357184,0.0288188554336581
9221,0.0231834223192036,0.0287873190792827
9243,0.0231834223192036,0.0287812637326795
9264,0.0231635442653582,0.0287499252268317
9285,0.0231635442653582,0.0287421388820393
9307,0.0231437034328689,0.0287164989612249
9328,0.0231437034328689,0.0287164989612249
9350,0.0231437034328689,0.0286935075490845
9371,0.0231041981643604,0.0286337846423423
9393,0.0230844790466048,0.0286163283128246
9414,0.0230451088929297,0.0285612229962807
9436,0.023025458427832,0.028516905308221
9458,0.0229663007014106,0.0284122452308952
9480,0.0229268116879937,0.0283180401670409
9502,0.0229072533196701,0.0282922995112958
9523,0.0228681983847714,0.0282575183293578
9545,0.0228292281593202,0.0282059465777669
9567,0.0228094452076682,0.0281473379501378
9590,0.0227896862175883,0.0281097537942094
9612,0.0227896862175883,0.0281097537942094
9634,0.0227896862175883,0.0280936465233918
9656,0.0227528353696347,0.0280302097075185
9678,0.0227528353696347,0.0279920969777879
9701,0.0227335065703579,0.0279601719350503
9723,0.022714189433589,0.0278987444953002
9745,0.0226577651103259,0.0278376882331498
9768,0.0226015043822091,0.0277870196943327
9790,0.022581961235073,0.0277714980925332
9813,0.0225429365508798,0.0277190583988548
9836,0.0225042710832715,0.0276806360051163
9858,0.0225042710832715,0.0276698267423813
9881,0.0225042710832715,0.0276579011301024
9904,0.0224660228302999,0.0276170254514445
9927,0.0224466383997875,0.0275702562301705
9949,0.0223889919543279,0.0275221818674589
9972,0.0223889919543279,0.0275221818674589
9995,0.0223701163445502,0.0275036153429316
10018,0.0223508364762023,0.0274804601694986
10042,0.0223315862987584,0.0274272297265641
10065,0.0222930252132278,0.0273861962375082
10088,0.0222738156277662,0.0273636012284225
10111,0.0222738156277662,0.0273499172881131
10134,0.0222738156277662,0.0273423281514964
10158,0.0222549295283544,0.0272953604481539
10181,0.0222360643210917,0.0272796041189346
10205,0.0221979061030642,0.0272342305461188
10228,0.022178846203907,0.0272158054126988
10252,0.0221214318997977,0.0271677631605034
10275,0.0221024272340435,0.0271235394703746
10299,0.0220834531905504,0.0270644114405477
10323,0.022064416677652,0.0269840759226941
10347,0.0220280279005438,0.0269122103377068
10371,0.0220280279005438,0.0269039167810751
10394,0.0220090528956759,0.0268830980961292
10418,0.0218998908835631,0.0267254943231113
10442,0.0218463184931648,0.0266392352752896
10467,0.0218088024035764,0.0265946191559821
10491,0.0217899299990512,0.0265784089364154
10515,0.0217711049867799,0.0265447979356821
10539,0.0216791776617736,0.0264416484535164
10563,0.0216071115314374,0.0263763627582556
10588,0.0215883646939723,0.0263633096623616
10612,0.0215352168790538,0.0263058569244201
10637,0.0214800159276634,0.026243476362501
10661,0.0214800159276634,0.026243476362501
10686,0.0214800159276634,0.0262283159838413
10710,0.0214800159276634,0.0262222084335936
10735,0.0214800159276634,0.0262169169354673
10760,0.0214458186146337,0.0261826732955604
10785,0.0213944976550133,0.0261195315442938
10810,0.0213231934665646,0.0260326857127015
10834,0.0213060988472394,0.0260207384878245
10859,0.021287604675208,0.0259894187106228
10884,0.0212691294168079,0.025968799396944
10910,0.0212691294168079,0.025968799396944
10935,0.0212691294168079,0.025968799396944
10960,0.0212691294168079,0.0259632181116932
10985,0.0212520966840768,0.025902836247406
11011,0.0212351500854778,0.0258176959237619
11036,0.0212181156944601,0.0257814463062918
11061,0.0211828003433809,0.0257441035850699
11087,0.0211828003433809,0.0257383446623962
11112,0.021129036880589,0.0256876572992105
11138,0.021129036880589,0.0256601172090301
11164,0.0211117229964081,0.0256200012915548
11189,0.0210945592062105,0.0256042205757869
11215,0.0210774034969096,0.025583271047462
11241,0.0210602841341727,0.0255614703999641
11267,0.0210260164701198,0.0255105866768775
11293,0.0209917314863957,0.0254716317198932
11319,0.0209917314863957,0.0254587436131021
11345,0.0209574621785913,0.0254305907185875
11371,0.0209574621785913,0.0254262812906742
11398,0.0209574621785913,0.0254245439243826
11424,0.0209061385547821,0.0253352524967875
11450,0.0208706995713029,0.0252807361172595
11477,0.0208706995713029,0.0252686206866532
11503,0.0208706995713029,0.0252686206866532
11530,0.0208706995713029,0.0252686206866532
11556,0.0208706995713029,0.0252686206866532
11583,0.0208706995713029,0.0252637476854488
11609,0.0208706995713029,0.0252340926943289
11636,0.0208368643583651,0.0251993351790924
11663,0.0208368643583651,0.0251563163070362
11690,0.0208199151762323,0.0251066921136853
11717,0.0208199151762323,0.0250913504981026
11744,0.0207860467713279,0.0250507444665003
11771,0.0207860467713279,0.0249965984070545
11798,0.020769150999098,0.0249692764934696
11825,0.0207523515866551,0.0249519279958017
11853,0.0207523515866551,0.0249352669866557
11880,0.0206824356684002,0.0248739276514411
11907,0.0206475227083066,0.0248332399270032
11935,0.0206301676595042,0.0248156168511422
11962,0.0206301676595042,0.0248156168511422
11990,0.020613423424395,0.0247686525804501
12018,0.0205798975052806,0.0247346032551824
12045,0.0205136746930993,0.0246316534754223
12073,0.020429086380221,0.0245452546087273
12101,0.020429086380221,0.0245202462232683
12129,0.020429086380221,0.024514490059009
12157,0.0203958409092022,0.0244900531703435
12185,0.0203792184786696,0.0244477254783689
12213,0.0203792184786696,0.0244474493528321
12241,0.0203792184786696,0.0244474493528321
12269,0.0203792184786696,0.0244474493528321
12298,0.0203792184786696,0.0244474493528321
12326,0.0203792184786696,0.0244474493528321
12354,0.0203792184786696,0.0244474493528321
12383,0.0203792184786696,0.0244474493528321
12411,0.0203792184786696,0.0244275456784514
12440,0.0203622088093443,0.0244012460299987
12469,0.0203452274731969,0.024368643442977
12497,0.0203129740725545,0.0243391047646479
12526,0.0203129740725545,0.024338414708647
12555,0.0203129740725545,0.0243296333614758
12584,0.0203129740725545,0.0243296333614758
12613,0.0203129740725545,0.0243296333614758
12642,0.0202961149554573,0.0243195668459128
12671,0.0202961149554573,0.0243003629064459
12700,0.0202791138035629,0.0242659141545895
12730,0.0202458800881148,0.0241923753646293
12759,0.0202127182156702,0.0241757112654149
12789,0.0202127182156702,0.0241757112654149
12818,0.0201965659392452,0.0241385977806271
12848,0.0201803940529519,0.0240837470237718
12877,0.0201631852890016,0.0240764788007659
12907,0.0201459993398802,0.0240517447878083
12937,0.0201459993398802,0.0240492822944013
12966,0.0201459993398802,0.0240492822944013
12996,0.0201459993398802,0.0240226502027814
13026,0.0201301774490161,0.0239718303269691
13056,0.0201143606154774,0.0239450310725508
13086,0.0200821163311171,0.023906123190323
13117,0.0200659705548366,0.0238589852389296
13147,0.0200151288743543,0.0237893803716823
13177,0.01999821011994,0.0237665163137321
13208,0.0199655418796806,0.0237370687598387
13238,0.0199655418796806,0.0237348086123248
13269,0.0199655418796806,0.023731669184739
13299,0.019899710908247,0.0236802673586214
13330,0.0198025002368041,0.0235573750176818
13361,0.0197866336733524,0.0235300259152146
13391,0.0197866336733524,0.0235298829235595
13422,0.0197866336733524,0.0235188737711514
13453,0.0197387537141652,0.023453800109776
13484,0.019722386776058,0.0234308921363671
13515,0.0196733915637096,0.0233673947611113
13546,0.0196412068316906,0.0233481284889486
13578,0.0196249142166953,0.0233372354772539
13609,0.0196249142166953,0.0233372354772539
13640,0.0196249142166953,0.0233251885460381
13672,0.0196249142166953,0.0233251885460381
13703,0.0196249142166953,0.0232956441215322
13735,0.0196249142166953,0.0232543172710926
13767,0.0195424688869282,0.0231799013818032
13798,0.0195099736754091,0.023131120788443
13830,0.0194773435620225,0.0230788998410466
13862,0.0194610588138212,0.0230544316990493
13894,0.0194610588138212,0.0230544316990493
13926,0.0194449780098847,0.0230479253635613
13958,0.0194128581573837,0.0230142492561565
13990,0.0194128581573837,0.0229953310671443
14023,0.019396465064875,0.0229440732497667
14055,0.0193327510084455,0.0228593731642834
14087,0.0193327510084455,0.0228500966732736
14120,0.0193000865333251,0.022774647990319
14152,0.0191255884028604,0.0226084891901416
14185,0.0190626219757662,0.0225523403461802
14218,0.0190151846328318,0.0224821681611602
14251,0.0189989173791385,0.0224684267081442
14283,0.0189826844687171,0.0224437787701766
14316,0.0189826844687171,0.0224437787701766
14349,0.0189523371225458,0.0224162513705962
14382,0.0189523371225458,0.0224140496266776
14416,0.0189204021285518,0.0223798747903379
14449,0.0188881415695648,0.0223197134801762
14482,0.0188557381970717,0.0222944299825656
14516,0.0188557381970717,0.0222944299825656
14549,0.0188557381970717,0.0222944299825656
14583,0.0188557381970717,0.0222944299825656
14616,0.0188557381970717,0.0222944299825656
14650,0.0188557381970717,0.0222928939521913
14684,0.0188557381970717,0.0222847883456779
14717,0.0188557381970717,0.0222806271010615
14751,0.0188557381970717,0.022253633162826
14785,0.0188557381970717,0.0222425161234268
14820,0.018839632801833,0.0222014423214703
14854,0.018807457518068,0.0221288851985703
14888,0.0187753522644123,0.0220989167901702
14922,0.0187753522644123,0.0220929132198082
14957,0.0187291724389122,0.0220388787616011
14991,0.01871333811715,0.0220029027784517
15026,0.0186975156193063,0.0219841007397675
15060,0.0186975156193063,0.0219752485096827
15095,0.0186659592623167,0.0219467719527072
15130,0.0186219730536081,0.0219003080882733
15165,0.0185770307400002,0.0218414764994122
15200,0.0185467370675702,0.0218097561380911
15235,0.0185467370675702,0.0218019754560795
15270,0.0184993588460256,0.0217507443319373
15305,0.0184207675854512,0.0216652347754662
15340,0.0183738146251336,0.0216168973564016
15376,0.0183738146251336,0.0216072400225189
15411,0.0183277962809294,0.0215748552779845
15447,0.0182829046400399,0.0215000772606239
15482,0.0182682190423003,0.0214647512442264
15518,0.0181920702798685,0.0214108254290467
15554,0.0181920702798685,0.0214038903254218
15590,0.0181920702798685,0.0214038903254218
15626,0.0181628053516924,0.0213649245388813
15662,0.0181628053516924,0.0213649245388813
15698,0.0181471642823459,0.0213531016373823
15734,0.0181471642823459,0.0213472071310827
15770,0.0181471642823459,0.0213461735046848
15807,0.0181326382498286,0.0213274201937403
15843,0.0181171780500225,0.0213019831571217
15880,0.0181171780500225,0.0213013967876041
15916,0.0181016478782934,0.0212861623915101
15953,0.0180706308742756,0.0212446578257685
15990,0.01800878330538,0.0211672901107459
16027,0.0178920245884001,0.0210587963432653
16064,0.0178056362777065,0.0209617386590973
16101,0.0178056362777065,0.0209596842600336
16138,0.0177902302584779,0.0209449734686876
16175,0.0177902302584779,0.0209449734686876
16212,0.0177902302584779,0.0209317725388961
16250,0.0177595983298279,0.0208932416454275
16287,0.0177442726886699,0.0208924652654115
16325,0.0177290258722858,0.0208865525617808
16362,0.0177138166600442,0.0208548193802761
16400,0.0176540534572454,0.0207621191939473
16438,0.0176388091206153,0.0207437390563685
16476,0.0176084183049008,0.0207099948331963
16514,0.0176084183049008,0.020704191443598
16552,0.0175932209390433,0.0206911197877258
16590,0.0175932209390433,0.0206779330330934
16628,0.0175932209390433,0.0206668389532318
16666,0.0175932209390433,0.0206548700635129
16705,0.0175328179697052,0.0205797958832382
16743,0.0174885161000455,0.0205112716524009
16782,0.0174441828224586,0.0204650655505392
16821,0.0174008168830563,0.0204221946301
16860,0.0173858000174721,0.0204098566629446
16898,0.0173708001797368,0.0203911034681799
16937,0.017355817253644,0.0203702422691682
16976,0.0173417371138142,0.0203446883758695
17016,0.0172701953720238,0.0202814575383069
17055,0.0172701953720238,0.0202332912159271
17094,0.0172701953720238,0.0202332912159271
17134,0.0172701953720238,0.020221739357515
17173,0.0172561552837675,0.0202192254560924
17213,0.0172264839945295,0.0201753508755
17252,0.0172264839945295,0.0201753508755
17292,0.0172264839945295,0.0201693014642849
17332,0.0172264839945295,0.0201693014642849
17372,0.0172264839945295,0.0201475646400374
17412,0.0172125465889097,0.0201357587137593
17452,0.0171841560757083,0.0200943057011581
17492,0.0171409558327998,0.0200587154314974
17533,0.0171409558327998,0.0200563430621951
17573,0.0171409558327998,0.0200563430621951
17614,0.0171409558327998,0.0200398305979572
17654,0.0171122894267136,0.0200152342821342
17695,0.0171122894267136,0.0200065167920542
17736,0.0170980027885385,0.019995619850503
17777,0.0170980027885385,0.0199912679596659
17818,0.0170980027885385,0.0199626537324367
17859,0.0170980027885385,0.019951205450584
17900,0.0170841344216249,0.0199331112204851
17941,0.0170841344216249,0.0199331112204851
17983,0.0170841344216249,0.0199258134122348
18024,0.017070326951635,0.0199112029545366
18066,0.017070326951635,0.0199112029545366
18107,0.017070326951635,0.0199112029545366
18149,0.0170424027418554,0.0198827342704953
18191,0.0170286602458454,0.0198560250087069
18233,0.0170148872514077,0.0198448605769764
18275,0.0170148872514077,0.0198392099295116
18317,0.0170148872514077,0.0198040321574567
18359,0.0170005438295701,0.0197878776429785
18401,0.0170005438295701,0.0197878776429785
18444,0.0169862426393584,0.0197744311973045
18486,0.0169576606272998,0.0197003086043917
18529,0.0169576606272998,0.0196756933170767
18572,0.0169291633274352,0.0196478850951203
18615,0.0169291633274352,0.0196267918544556
18658,0.016886462735357,0.0195733828082081
18701,0.0168172349249572,0.0194742187289586
18744,0.0167897937092809,0.0194255561549213
18787,0.0167481770110439,0.0194010830710156
18830,0.0167481770110439,0.0193842523064971
18874,0.0167481770110439,0.0193842523064971
18917,0.0167481770110439,0.019384215042534
18961,0.0167350106980648,0.0193688504833379
19004,0.0167218197814764,0.0193505864609723
19048,0.0167218197814764,0.0193301779736477
19092,0.0167084541554222,0.0193093082280291
19136,0.0167084541554222,0.0193093082280291
19180,0.0167084541554222,0.0193093082280291
19225,0.0166943867289879,0.0192889158564195
19269,0.0166803245257134,0.0192667346988666
19313,0.0166803245257134,0.0192452544869905
19358,0.0166241947424359,0.0191792723095214
19402,0.0165826462934745,0.019129169452182
19447,0.0165130384861286,0.0190731798459012
19492,0.0164990236047053,0.0190531400668709
19537,0.0164433737650336,0.0189811120963762
19582,0.0164433737650336,0.0189811120963762
19627,0.0164294044169115,0.0189592069290482
19672,0.0164015550304117,0.0189269280186161
19718,0.0163737906729163,0.0188982425966531
19763,0.0163460126172626,0.018870192931784
19809,0.0162906063851623,0.0188162739709606
19855,0.016207753184959,0.018729306053719
19900,0.0161249733865833,0.0186462541530915
19946,0.0160835855928631,0.0185944933177829
19992,0.0160697708042415,0.0185707349165142
20038,0.0160422926279232,0.0185454182813272
20084,0.0160422926279232,0.0185352602289226
20131,0.0160422926279232,0.0185308245265976
20177,0.0160286542128885,0.0185280222436447
20224,0.0160286542128885,0.0185280222436447
20270,0.0160286542128885,0.0185280222436447
20317,0.0160286542128885,0.0185280222436447
20364,0.0159903623710746,0.0184709505647105
20411,0.0159903623710746,0.0184674242256052
20458,0.0159521501230696,0.0184289250081051
20505,0.0159521501230696,0.0184289250081051
20552,0.0159521501230696,0.0184289250081051
20600,0.0159139722632995,0.0183862503668067
20647,0.0159012868043718,0.0183817242102625
20695,0.0159012868043718,0.0183745946239157
20743,0.0158759451893685,0.0183388938881978
20790,0.0158498124824954,0.0183019821380785
20838,0.0158109900353719,0.018236720759516
20886,0.0157856525496135,0.0182040900663375
20935,0.0157476661053571,0.0181738237935991
20983,0.0157215817321254,0.0181181383928943
21031,0.0157215817321254,0.0181179923283282
21080,0.0157089687435171,0.0181095575818236
21128,0.0156822960785039,0.0180785916870339
21177,0.0156822960785039,0.0180723670591013
21226,0.0156689945822279,0.0180657798582992
21275,0.0156424173548694,0.0180159361020701
21324,0.0156298400066331,0.0180021326913694
21373,0.0156173085682341,0.0179887397350748
21422,0.0156173085682341,0.0179282846484587
21472,0.0156046328013245,0.0179137747343961
21521,0.0155671066236613,0.0178746829840702
21571,0.0155420822390395,0.0178487249763346
21621,0.0155295830957644,0.0178342410508601
21670,0.0155295830957644,0.0178342410508601
21720,0.0155295830957644,0.0178342410508601
21770,0.0155295830957644,0.0178342410508601
21821,0.015516996504795,0.0178152040466558
21871,0.015516996504795,0.0177981660939759
21921,0.015516996504795,0.0177981660939759
21972,0.015516996504795,0.0177970035777572
22023,0.0154921365771072,0.0177235235016513
22073,0.0154543976390323,0.0176883831616297
22124,0.0154419949795027,0.0176752580196963
22175,0.0154296033642993,0.0176677647102972
22226,0.0154296033642993,0.017661470179868
22278,0.015392378896432,0.0176227425343113
22329,0.0153793966723113,0.0175978838497201
22381,0.0153024836446255,0.017523307336388
22432,0.0152765869806915,0.0175002541015197
22484,0.0152376652383145,0.0174656388432863
22536,0.0152118565949734,0.0174446105341217
22588,0.0151858454611281,0.0173927933324733
22640,0.0151728304802583,0.0173647764910999
22692,0.0151599713296295,0.0173428416597805
22744,0.0151599713296295,0.0173428416597805
22797,0.0151599713296295,0.0173428416597805
22849,0.0151341531505397,0.0173030101678499
22902,0.0150824984436861,0.017256994761629
22955,0.0150824984436861,0.017256994761629
23008,0.0150824984436861,0.017256994761629
23061,0.0150824984436861,0.017256994761629
23114,0.0150703441825409,0.017237081806441
23167,0.0150460409391987,0.0172134107407898
23221,0.0150339247334916,0.0172015663335049
23274,0.0150211404662585,0.0171695315934813
23328,0.0149726750908485,0.0171240834553988
23382,0.0149726750908485,0.0171116668122729
23435,0.0149483166782992,0.0170635326042953
23490,0.0149361385239782,0.0170456955028223
23544,0.0149240811047677,0.0170256484297458
23598,0.0149240811047677,0.0170231441416655
23652,0.0149240811047677,0.0169973931285044
23707,0.0149119702523988,0.0169646677864716
23762,0.014875741884365,0.0169103026692956
23816,0.0148515689085025,0.016873564807133
23871,0.0148389111645443,0.0168362541819515
23926,0.0148269259877452,0.0168057980964033
23981,0.0148269259877452,0.0167876736821785
24037,0.0148148882267207,0.0167820306595244
24092,0.0147787917015602,0.0167386437922621
24148,0.0147300486335664,0.0166762820130161
24203,0.0147180914171767,0.0166622715108716
24259,0.0147055223913182,0.0166517903617359
24315,0.0147055223913182,0.0166502052492602
24371,0.0146936070692142,0.0166364260966036
24427,0.0146434249268406,0.0165893783820668
24484,0.0146190210133924,0.0165623791352024
24540,0.0145709135998141,0.016521071076558
24597,0.0145589873731169,0.0165059548325236
24653,0.0145589873731169,0.0165032570842357
24710,0.0145589873731169,0.0165032570842357
24767,0.0145589873731169,0.0164957306580255
24824,0.0145589873731169,0.0164889918361594
24882,0.0145589873731169,0.0164855508964414
24939,0.0145589873731169,0.0164855508964414
24997,0.0145589873731169,0.0164855508964414
25054,0.0145589873731169,0.0164855508964414
25112,0.0145466386487017,0.0164787609847922
25170,0.0145466386487017,0.0164718207201849
25228,0.014497858275869,0.0164196571622434
25286,0.0144855607053669,0.016393698610101
25344,0.0144855607053669,0.016393459503665
25403,0.0144500966549397,0.01635764123386
25461,0.0144260560992945,0.0163207960526973
25520,0.0144260560992945,0.0163203820003855
25579,0.0144016099049125,0.0162803576173801
25638,0.0143536534788718,0.0162382075203797
25697,0.0143418973737082,0.0162232874921561
25756,0.0143418973737082,0.0162232874921561
25816,0.0143184075177757,0.0161852903368648
25875,0.0143063146672911,0.0161702586405996
25935,0.0142941648649064,0.0161605711289429
25995,0.0142941648649064,0.0161541204795069
26055,0.0142820455839934,0.0161506236918808
26115,0.0142699996599088,0.0161289006669854
26175,0.0142579820532719,0.0161174233666759
26235,0.0142579820532719,0.0161038739924499
26296,0.0142339261052421,0.0160670094558017
26356,0.0141978139110018,0.0160420858037784
26417,0.0141978139110018,0.0160355706313815
26478,0.0141978139110018,0.0160355706313815
26539,0.0141978139110018,0.01602999225175
26600,0.0141978139110018,0.0160291162309274
26662,0.0141862665623846,0.0160232958781918
26723,0.0141276118858635,0.0159567431995955
26785,0.0140810084465686,0.0158970423728568
26846,0.0140457271094223,0.0158604698482298
26908,0.0140457271094223,0.0158574225907134
26970,0.0140103816968273,0.0158196121622095
27033,0.0140103816968273,0.0158070407795418
27095,0.0139758280946313,0.0157702184104382
27157,0.0139414505855257,0.0157334037093537
27220,0.0139188061749038,0.015714335015336
27283,0.0139188061749038,0.015714335015336
27346,0.0138962088915305,0.0156721804963143
27409,0.0138843989764369,0.0156547237484376
27472,0.0138730557548236,0.0156386164057488
27535,0.0138617381722809,0.0156372407808244
27599,0.0138617381722809,0.015629663250719
27662,0.0138617381722809,0.015629663250719
27726,0.0138617381722809,0.015629663250719
27790,0.0138617381722809,0.015629663250719
27854,0.0138617381722809,0.015629663250719
27918,0.0138617381722809,0.015629663250719
27983,0.0138617381722809,0.015629663250719
28047,0.0138617381722809,0.0156086245844232
28112,0.0138617381722809,0.0155991404305703
28177,0.0138505225730028,0.0155858792632687
28242,0.0138281698881657,0.0155554098100418
28307,0.0138281698881657,0.0155554098100418
28372,0.0138281698881657,0.0155510826519044
28437,0.0137946838681396,0.0155212358285384
28503,0.0137724138813928,0.0154944504930898
28569,0.0137724138813928,0.0154823758832332
28635,0.0137608872308075,0.0154700869009583
28701,0.0137496882229737,0.0154592731619924
28767,0.0137496882229737,0.0154506130461289
28833,0.0137496882229737,0.0154506130461289
28900,0.0137385133767436,0.0154401231273835
28966,0.01369385634616,0.015384354250733
29033,0.0136713681015672,0.0153538637950168
29100,0.0136377381563147,0.0153267090993885
29167,0.0136377381563147,0.0153267090993885
29234,0.0136377381563147,0.0153233133344192
29302,0.0136377381563147,0.0153162960256679
29369,0.0136263564883729,0.0152892852254432
29437,0.0135925840738888,0.0152496492650341
29505,0.0135925840738888,0.0152426719584373
29573,0.0135481490657208,0.0152026983158663
29641,0.0135040022398242,0.0151549189982845
29709,0.0134813774502566,0.0151215040989824
29778,0.0134590374150488,0.0151044653656463
29847,0.0134367034135981,0.0150803342769328
29915,0.0134140376914873,0.0150554745188194
29984,0.0134140376914873,0.0150494313101922
30054,0.0133914260966957,0.0150285632102318
30123,0.0133576215466854,0.0149920956611745
30192,0.0133356821177729,0.0149637629422587
30262,0.0132805845801758,0.0149000946254103
30332,0.0132478027987102,0.0148669867765825
30402,0.0132478027987102,0.0148669867765825
30472,0.0132046528894559,0.0148337251082478
30542,0.0131833003928736,0.0148060113752049
30612,0.0131618109424218,0.0147832893664156
30683,0.0131394433356748,0.0147555443204711
30754,0.0131063333061033,0.0147183525531545
30825,0.0130737853289897,0.0146907138341358
30896,0.0130310036796118,0.0146394829730471
30967,0.013020234453722,0.0146302072693904
31038,0.0129984016636832,0.0146073515364484
31110,0.0129651231365026,0.0145714286777667
31182,0.0129651231365026,0.0145714286777667
31254,0.0129651231365026,0.0145714148303317
31326,0.0129540744586259,0.0145642367609812
31398,0.0129540744586259,0.014563189677066
31470,0.0129540744586259,0.0145460011954345
31543,0.0129430654406578,0.01452348874684
31615,0.012932065424448,0.0145109925820219
31688,0.012899989274077,0.014465973380605
31761,0.0128679408482905,0.0144410853496836
31835,0.0128464293714997,0.0144154955506619
31908,0.0128464293714997,0.0144154955506619
31982,0.0128357703944742,0.0143969893487673
32055,0.0128357703944742,0.0143969893487673
32129,0.0128357703944742,0.0143969893487673
32203,0.0128144724394731,0.0143683743245864
32278,0.0127725579289586,0.0143294563403073
32352,0.0127200958769614,0.0142661991173377
32427,0.0126885473202273,0.014229214984359
32501,0.01267793278684,0.0142184914992682
32576,0.012656957119647,0.0142026542909179
32651,0.012646584766357,0.0141936668277662
32727,0.012646584766357,0.0141900518416006
32802,0.0126362439262358,0.0141889065053858
32878,0.0126259178754423,0.0141736038322393
32954,0.0126259178754423,0.0141736038322393
33030,0.0126259178754423,0.0141623417279887
33106,0.0126151063842978,0.0141318607254078
33182,0.0125940146306374,0.014106652268622
33259,0.0125523274053897,0.0140761208957625
33335,0.0125420335866218,0.0140599223547264
33412,0.0125420335866218,0.0140566797452086
33489,0.0125420335866218,0.0140566797452086
33566,0.012531772198163,0.0140415707545493
33644,0.0125108026159538,0.0140240411119204
33721,0.0125108026159538,0.0140193765181451
33799,0.012489855429848,0.0140046670202331
33877,0.012489855429848,0.0140046670202331
33955,0.0124796448613775,0.0139753314775413
34033,0.0124584117916954,0.0139174937116911
34112,0.0124477525145729,0.0139029810938337
34191,0.0124477525145729,0.0139029810938337
34269,0.0124477525145729,0.0139029810938337
34348,0.0124370492425105,0.0138776469300214
34428,0.0124263564424463,0.0138615594639909
34507,0.0124263564424463,0.013859756000781
34587,0.0124157763340366,0.0138548112854413
34666,0.0124157763340366,0.0138519322798591
34746,0.0123845654159596,0.0138225845124973
34826,0.0123744625025831,0.0138095185863807
34907,0.0123639284597431,0.0138000460047321
34987,0.0123639284597431,0.0138000460047321
35068,0.0123639284597431,0.0138000460047321
35149,0.0123639284597431,0.0137852068603514
35230,0.0123639284597431,0.0137852068603514
35311,0.0123639284597431,0.0137852068603514
35392,0.0123639284597431,0.0137852068603514
35474,0.0123639284597431,0.0137734321560658
35556,0.0123538643466925,0.01376626349063
35638,0.0123236610896871,0.0137332394380534
35720,0.0123035153163862,0.0137140577421906
35802,0.0123035153163862,0.0137140577421906
35885,0.0122934719087842,0.0137032581807173
35968,0.0122934719087842,0.0137027501980344
36051,0.0122934719087842,0.0137003655974921
36134,0.0122628273342827,0.0136583180673814
36217,0.0122322202323745,0.013632672472378
36300,0.0121911876211193,0.0135892607888751
36384,0.0121811651718536,0.0135748477672015
36468,0.0121608983480698,0.0135394134191798
36552,0.0121404056276683,0.0135242938528131
36636,0.0121301799149941,0.0135120130201817
36721,0.0121198073248578,0.0134926976521702
36806,0.0120990898382428,0.0134730055410236
36890,0.0120990898382428,0.0134686534677526
36975,0.0120990898382428,0.0134624276513984
37061,0.0120990898382428,0.0134566963654607
37146,0.0120887843636717,0.0134364135280049
37232,0.0120585715469674,0.0134013416464908
37318,0.012048430039665,0.0133820878960074
37404,0.0120382993528501,0.0133723917292783
37490,0.0120382993528501,0.0133723917292783
37576,0.0120382993528501,0.0133695652673652
37663,0.0120382993528501,0.0133673625742217
37750,0.0120282168095239,0.0133598150401178
37837,0.0120282168095239,0.0133568858242569
37924,0.0120282168095239,0.0133568858242569
38012,0.0120282168095239,0.0133500264225021
38099,0.0120084782846358,0.0133312620560285
38187,0.0119882816583298,0.0132618063685058
38275,0.0119188018395256,0.013220531683371
38363,0.0118991237746195,0.0131919552960385
38452,0.0118991237746195,0.0131809845051718
38540,0.0118491342375734,0.0131378885933238
38629,0.0118390279594467,0.0130970112601449
38718,0.011789980709661,0.0130519541932009
38808,0.0117698324224796,0.0130207637609195
38897,0.0116715233422135,0.012938710097198
38987,0.0116521817207441,0.012893873809738
39077,0.0116521817207441,0.01289358468568
39167,0.0116226301439755,0.0128711388101165
39257,0.0116025954093353,0.0128521160643048
39348,0.0116025954093353,0.0128446996185602
39438,0.0115733579334976,0.0128250694869293
39529,0.0115733579334976,0.0128242302431611
39620,0.0115733579334976,0.0128153837233989
39712,0.0115733579334976,0.0127927516251563
39803,0.0115336188774447,0.0127636147428293
39895,0.0115236160648215,0.0127475075761617
39987,0.0115236160648215,0.0127338463759092
40079,0.0115036387973307,0.0127183157235691
40172,0.0114843457267271,0.0127040112460286
40264,0.0114843457267271,0.0127023515419056
40357,0.0114644516362802,0.0126669276159493
40450,0.0114644516362802,0.0126542764337772
40544,0.0114447721626123,0.0126312121003221
40637,0.0114447721626123,0.012624307203203
40731,0.0114251405626233,0.0125887433542011
40825,0.0114251405626233,0.0125812171707708
40919,0.0114060202164278,0.012573263716603
41013,0.0113862793688883,0.0125642472421302
41108,0.0113862793688883,0.0125642472421302
41202,0.0113665877760901,0.0125405987131081
41297,0.0113665877760901,0.0125405987131081
41393,0.0113475417377064,0.0125223371897829
41488,0.0113475417377064,0.0125182557288219
41584,0.0113281068881063,0.0125095894052951
41680,0.0113281068881063,0.0125013501498567
41776,0.0113087106631335,0.0124818455121147
41872,0.0112893521398865,0.0124733195522718
41969,0.0112893521398865,0.0124676218660388
42065,0.0112893521398865,0.0124676218660388
42162,0.0112518813082272,0.012426917178175
42260,0.0112518813082272,0.0124176082670211
42357,0.0112518813082272,0.012413661748259
42455,0.0112332791575461,0.0124042346677822
42553,0.0112332791575461,0.0123943866882948
42651,0.0112332791575461,0.0123904984749939
42749,0.011213922990014,0.0123707872475449
42848,0.0111953819531644,0.0123660465520134
42946,0.0111953819531644,0.0123635366096475
43045,0.0111953819531644,0.0123379061200829
43145,0.0111761314859997,0.0123078899088809
43244,0.0111761314859997,0.0123017872996572
43344,0.0111392889350089,0.0122693156614102
43444,0.0111392889350089,0.0122682555958829
43544,0.0111392889350089,0.0122574324268745
43644,0.0111208907429005,0.0122319023910622
43745,0.0111208907429005,0.0122161981033473
43846,0.011083510778533,0.0121742405042096
43947,0.011083510778533,0.0121720533788981
44048,0.011083510778533,0.0121711160538031
44150,0.0110457583728066,0.0121450620325817
44252,0.0110457583728066,0.0121450620325817
44354,0.0110457583728066,0.0121268645435089
44456,0.0110267819275781,0.0121136019617029
44558,0.0110267819275781,0.0121013399149677
44661,0.0110267819275781,0.0121013399149677
44764,0.0110267819275781,0.0121013399149677
44867,0.0110086898372406,0.0120926177550379
44971,0.0110086898372406,0.0120894037939197
45074,0.0110086898372406,0.0120894037939197
45178,0.0110086898372406,0.0120652600848597
45283,0.0110086898372406,0.0120521660629728
45387,0.0110086898372406,0.0120521660629728
45492,0.0109906732657993,0.0120425225914966
45597,0.0109906732657993,0.0120267630741266
45702,0.0109726931490057,0.0120105340023997
45807,0.0109726931490057,0.0120064509593216
45913,0.0109547962134629,0.0119742100355275
46019,0.0109368950066141,0.0119564813845283
46125,0.0109189906215755,0.0119349028590403
46231,0.0109189906215755,0.0119247234441735
46338,0.0109011556876204,0.0118997610018335
46444,0.0108832986484217,0.0118847745242023
46551,0.0108654817608002,0.011878588077608
46659,0.0108654817608002,0.0118697642942908
46766,0.0108476840311784,0.0118546978934445
46874,0.0108476840311784,0.0118468591534457
46982,0.0108476840311784,0.0118454420256015
47091,0.0108476840311784,0.0118438170913415
47199,0.0108292278515049,0.0118289522899617
47308,0.0107924034219616,0.0117886106900242
47417,0.0107924034219616,0.0117811453977887
47526,0.0107924034219616,0.0117511741557281
47636,0.0107202510604374,0.0116804612654351
47746,0.0106666097117314,0.0116494588337761
47856,0.0106666097117314,0.0116444190393889
47966,0.0106666097117314,0.0116410136061747
48077,0.0106666097117314,0.011634779537925
48188,0.0106666097117314,0.0116304952334867
48299,0.010648531856557,0.011620848286184
48410,0.010648531856557,0.0115882273042975
48522,0.0105952002268929,0.0115520193074526
48634,0.0105597109666854,0.0114998049005132
48746,0.01052412986064,0.0114808804348839
48858,0.0105065165755344,0.0114534200720927
48971,0.0104888719401236,0.0114352862507144
49084,0.010470805635274,0.0114180593052748
49197,0.0104527712557636,0.0114015374462876
49310,0.0104347624887078,0.0113871219647634
49424,0.0104347624887078,0.0113751588452854
49538,0.0104167930077985,0.0113617782383011
49652,0.010398940956751,0.0113502312299862
49767,0.010398940956751,0.0113476675423978
49882,0.010398940956751,0.0113462913362193
49997,0.0103814992142807,0.011327924947863
50112,0.0103636428831738,0.0113077946759524
50227,0.0103636428831738,0.0113032807723782
50343,0.0103458217788931,0.0112801877250114
50459,0.0103458217788931,0.0112801877250114
50576,0.010328054704998,0.01125033505869
50692,0.0102929562489846,0.011200725258518
50809,0.0102409618461767,0.0111513734454192
50926,0.0102062930105332,0.0111245625217167
51044,0.0101710477102605,0.0110862046988242
51161,0.0101361797204838,0.0110700995729856
51279,0.0101361797204838,0.0110652274388876
51398,0.0101189344796535,0.0110488475475766
51516,0.0101016696657862,0.0110189144719049
51635,0.0100674577852233,0.0109851414037196
51754,0.0100674577852233,0.0109802088413126
51873,0.0100674577852233,0.0109702359270935
51993,0.0100502867258103,0.0109624302857714
52113,0.0100502867258103,0.0109585607994408
52233,0.0100164309537908,0.0109277736471569
52353,0.00999953449986893,0.0109173256530368
52474,0.00999953449986893,0.0109173256530368
52595,0.00999953449986893,0.0109173256530368
52716,0.00999953449986893,0.0109173256530368
52838,0.00999953449986893,0.0109133853181703
52960,0.00996520190041312,0.0108859001769807
53082,0.00994816178713172,0.0108585974425141
53204,0.00994816178713172,0.0108522010419972
53327,0.00993090709692666,0.0108328525020841
53450,0.00993090709692666,0.0108328525020841
53573,0.00993090709692666,0.0108268788371689
53697,0.00993090709692666,0.0108147873720108
53820,0.00989655640261423,0.0108001166821932
53944,0.00989655640261423,0.0107899580563746
54069,0.00987935198817821,0.0107608499361542
54193,0.00986269400545837,0.010738677636281
54318,0.00986269400545837,0.0107285142154249
54444,0.00986269400545837,0.0107254722040152
54569,0.00984609423929284,0.01071745024117
54695,0.00982929820248796,0.010704310958787
54821,0.00979529045743445,0.01067333821382
54948,0.00977831875775587,0.0106548635763045
55074,0.00976136750488967,0.010625168931551
55201,0.00974443542761576,0.0106041404891645
55328,0.00972794792287767,0.0105935021165134
55456,0.00972794792287767,0.0105813116180575
55584,0.00972794792287767,0.0105810750602226
55712,0.00972794792287767,0.0105805062252539
55841,0.00971108003653738,0.0105631543478395
55969,0.00969423696002501,0.010547358416668
56098,0.00969423696002501,0.010547358416668
56228,0.00967743936988374,0.0105371187503592
56357,0.00967743936988374,0.0105269419271914
56487,0.00967743936988374,0.0105269419271914
56617,0.00967743936988374,0.0105233733522254
56748,0.00962792802954859,0.0104914679548583
56879,0.00961166137935887,0.0104685343037565
57010,0.00957845303567798,0.0104157498664027
57141,0.00954573704838843,0.0103959923115434
57273,0.00954573704838843,0.0103764217009124
57405,0.00954573704838843,0.0103764217009124
57538,0.00954573704838843,0.0103764217009124
57670,0.00952934840914045,0.0103624295498421
57803,0.00949679804221634,0.0103458520527669
57937,0.00949679804221634,0.010335109387001
58070,0.0094804275260699,0.0103133523251485
58204,0.0094804275260699,0.0103127234327
58338,0.00946409924144159,0.0102977798245137
58473,0.00944776440211436,0.0102831079304162
58608,0.00941537593068605,0.0102611202236894
58743,0.00941537593068605,0.0102563650722686
58878,0.00941537593068605,0.0102466528657126
59014,0.00939896502379012,0.0102319103116823
59150,0.00939896502379012,0.0102292560805895
59286,0.00939896502379012,0.0102289800559175
59423,0.00936627902254609,0.0102078264089753
59560,0.00935031314410191,0.0101920997990791
59697,0.00931859294995089,0.0101382449911522
59835,0.00931859294995089,0.0101347972813298
59973,0.00931859294995089,0.0101347972813298
60111,0.00931859294995089,0.0101334519706508
60250,0.00931859294995089,0.010112904534491
60389,0.00930238687674459,0.0100939909700318
60528,0.00930238687674459,0.0100939909700318
60668,0.00930238687674459,0.0100939909700318
60807,0.00930238687674459,0.0100939909700318
60948,0.00930238687674459,0.0100939909700318
61088,0.00930238687674459,0.0100939909700318
61229,0.00930238687674459,0.0100939909700318
61370,0.00930238687674459,0.0100939909700318
61512,0.00930238687674459,0.0100939909700318
61654,0.00930238687674459,0.0100939909700318
61796,0.00930238687674459,0.0100885890259318
61938,0.00928635172010978,0.0100744608500905
62081,0.0092703300642217,0.0100544277495708
62224,0.00925434158027308,0.0100308028555375
62368,0.00925434158027308,0.0100069134540145
62511,0.00923837655767832,0.00999728224127763
62656,0.00923837655767832,0.00999341583523173
62800,0.00923837655767832,0.00998731000411519
62945,0.00922283417721666,0.00998137434412378
63090,0.00920729951489416,0.00995814996743174
63235,0.00919186908353544,0.00993864104532842
63381,0.00917636637016535,0.00993349403805884
63527,0.009160662649778,0.00991609395731534
63674,0.009160662649778,0.00990999303057454
63821,0.009160662649778,0.00990999303057454
63968,0.00914532002202926,0.00989391778630046
64115,0.0091299826739466,0.00988941707650238
64263,0.0091299826739466,0.00988707025148433
64411,0.0091299826739466,0.00988399081872956
64560,0.0091299826739466,0.00987862647149045
64709,0.0091299826739466,0.00987856577529858
64858,0.0091299826739466,0.00987800079210869
65007,0.00911473402620528,0.00984440631791272
65157,0.00911473402620528,0.00984098786259009
65307,0.00905349741065337,0.00979280758153362
65458,0.0090382855942182,0.00977054603399315
65609,0.0090382855942182,0.0097641719124978
65760,0.0090382855942182,0.00976201157785433
65912,0.00902306135686969,0.00973756959661976
66064,0.00897710274961556,0.00969663969312494
66216,0.0089460294380412,0.009661035988004
66369,0.0089460294380412,0.009661035988004
66522,0.0089460294380412,0.0096539145048542
66675,0.0089460294380412,0.00965382339113849
66829,0.0089460294380412,0.00965234812160927
66983,0.0089460294380412,0.00963732662714869
67138,0.0089460294380412,0.00963398530449794
67292,0.00893071461687488,0.00962795890218226
67447,0.0089157000199718,0.00961991920737961
67603,0.00890070407867988,0.00960697985290677
67759,0.00890070407867988,0.00960116837368415
67915,0.00890070407867988,0.009599464307873
68072,0.00887035289158684,0.00957102406461533
68229,0.00882460724015192,0.00953749560909765
68386,0.00882460724015192,0.00953353063545607
68544,0.00879456379993056,0.00950530159272635
68702,0.00879456379993056,0.00950162577119546
68860,0.00879456379993056,0.00949915563482853
69019,0.00877970799657592,0.00949367529954031
69178,0.00877970799657592,0.00948775289761114
69338,0.00877970799657592,0.00948775289761114
69497,0.0087649094156907,0.0094775538157708
69658,0.00875012376326133,0.00945649678328673
69818,0.00875012376326133,0.00945567667679918
69979,0.00875012376326133,0.00945105002757577
70141,0.00873500504450381,0.00942879865945129
70302,0.00871990758366832,0.0093970390295883
70464,0.00870514751671233,0.00936795271352565
70627,0.00869039915032122,0.00933113799229181
70790,0.00866050649129567,0.00930389540990978
70953,0.00866050649129567,0.00929412964838604
71117,0.00866050649129567,0.00929412964838604
71280,0.00866050649129567,0.00929412964838604
71445,0.00866050649129567,0.00929093272128802
71610,0.00864555668204819,0.00928116069855525
71775,0.00863095134302355,0.00926237733580336
71940,0.00861635450035314,0.00925187324603041
72106,0.00860150732995025,0.00922647002679593
72272,0.00858691190110388,0.0092160549964204
72439,0.00857210812348622,0.0092042949667393
72606,0.00857210812348622,0.00919918994207839
72773,0.00854300619158618,0.00917578508713767
72941,0.00852825574203214,0.00916333290454978
73109,0.00852825574203214,0.00916276609334388
73278,0.00852825574203214,0.00916276609334388
73447,0.00852825574203214,0.00916276609334388
73616,0.00852825574203214,0.00916276609334388
73786,0.00852825574203214,0.00916276609334388
73956,0.00852825574203214,0.00914868069821215
74127,0.00849937542027527,0.00912807496687149
74297,0.00848500734864347,0.00911225717248107
74469,0.00848500734864347,0.00910943794445322
74641,0.00848500734864347,0.00909817898128481
74813,0.00848500734864347,0.00909313837577848
74985,0.00848500734864347,0.00909182197580689
75158,0.00848500734864347,0.00908706201879029
75331,0.00848500734864347,0.00908383797046648
75505,0.0084561012686042,0.00907093938430982
75679,0.0084561012686042,0.00905801221978739
75854,0.00841332200823388,0.00902622855202525
76028,0.00839904820891313,0.00900392652172725
76204,0.00839904820891313,0.0089973301441601
76379,0.00839904820891313,0.0089968612259626
76556,0.00839904820891313,0.00898654072469122
76732,0.00839904820891313,0.00898477196561417
76909,0.00838484644218329,0.0089735403012481
77086,0.00838484644218329,0.00895969744497405
77264,0.00838484644218329,0.00895969744497405
77442,0.00838484644218329,0.00895969744497405
77621,0.00838484644218329,0.0089593163782606
77800,0.00835667239928519,0.0089371814690887
77979,0.00834254748297225,0.00890818992633749
78159,0.00828637384966269,0.00885397865551039
78339,0.00825835680035092,0.0088246785957638
78520,0.00821630015848455,0.008793340478508
78701,0.00820233895536652,0.00878197696363832
78882,0.00820233895536652,0.00877947760211923
79064,0.00818831380793652,0.00877021681169196
79246,0.00818831380793652,0.00876238711931823
79429,0.00816039804179662,0.00873765333539914
79612,0.00814638598894379,0.00872080428827824
79796,0.00814638598894379,0.00869901603901475
79980,0.00813243092334907,0.00869145279932029
80164,0.00813243092334907,0.00869079013947243
80349,0.00813243092334907,0.00868758101608888
80534,0.00811858832994118,0.00868091308264498
80720,0.00811858832994118,0.00868091308264498
80906,0.00811858832994118,0.00868091308264498
81093,0.00810469493436201,0.00866806105032892
81280,0.00810469493436201,0.00866370177412936
81467,0.00809095512953921,0.00866017905845145
81655,0.00807721462787985,0.00863890284682772
81843,0.00806338221380503,0.00863271286633992
82032,0.00806338221380503,0.00863024373208158
82221,0.00806338221380503,0.00863024373208158
82411,0.00804962009135192,0.0086184315511448
82601,0.00804962009135192,0.00861405515242325
82791,0.00804962009135192,0.00860374745043162
82982,0.00804962009135192,0.00860343725637156
83173,0.00804962009135192,0.00860343725637156
83365,0.0080359515240632,0.00859936505100614
83557,0.00800861563111631,0.00857193540719426
83750,0.00800861563111631,0.00856910566493105
83943,0.00800861563111631,0.00856283582549932
84137,0.00800861563111631,0.00856283582549932
84331,0.00800861563111631,0.00854799650905841
84525,0.00799509816230751,0.00854364349164231
84720,0.00798159296411649,0.00853209027921303
84915,0.00798159296411649,0.00853209027921303
85111,0.00798159296411649,0.00853209027921303
85307,0.00796812400224384,0.00851922535371577
85504,0.00795464723378036,0.0085057646047395
85701,0.00795464723378036,0.00850154275128319
85899,0.00795464723378036,0.00849890775665605
86097,0.00794120451580463,0.00848747801880315
86295,0.00794120451580463,0.00848747801880315
86494,0.00794120451580463,0.00848747801880315
86694,0.00792780644298432,0.00846647319604189
86894,0.00792780644298432,0.00846235688079417
87094,0.00792780644298432,0.00846235688079417
87295,0.00792780644298432,0.00846235688079417
87496,0.00792780644298432,0.00846160168616858
87698,0.00792780644298432,0.00846160168616858
87900,0.00792780644298432,0.00846160168616858
88103,0.00792780644298432,0.00845880399357517
88306,0.00792780644298432,0.00845603929393503
88509,0.00791448702490805,0.00845187029032243
88713,0.00791448702490805,0.00845187029032243
88918,0.00791448702490805,0.00844898977533333
89123,0.00791448702490805,0.00844898977533333
89329,0.00790091891604343,0.00844661107961045
89534,0.00790091891604343,0.00844499539583176
89741,0.00790091891604343,0.00844499539583176
89948,0.00790091891604343,0.00843120364958498
90155,0.00790091891604343,0.00843120364958498
90363,0.00790091891604343,0.00842065250082772
90571,0.00787396079870918,0.00839787850887815
90780,0.00786058519632195,0.00838247137982074
90990,0.00784713591182669,0.00837087335713165
91199,0.00784713591182669,0.00836190570945881
91410,0.00783379562722298,0.00835133735433445
91620,0.00783379562722298,0.00835128214516264
91832,0.00783379562722298,0.00834633646752922
92043,0.00782050816232236,0.00832861463417961
92256,0.00780715385579528,0.00830894153971191
92468,0.00780715385579528,0.00829126004433854
92682,0.00780715385579528,0.00828039094469032
92895,0.00779417730878866,0.00826691670616493
93109,0.00779417730878866,0.00826248222927559
93324,0.00776805462836253,0.00823827715720557
93539,0.00776805462836253,0.00823390272389955
93755,0.00776805462836253,0.00823390272389955
93971,0.00775515464501582,0.00822720929490051
94188,0.00772899849642893,0.00820346316439825
94405,0.00772899849642893,0.00820242129569096
94623,0.00772899849642893,0.00820242129569096
94841,0.00772899849642893,0.00820242129569096
95060,0.00772899849642893,0.00820242129569096
95279,0.00771619443308798,0.00818923842684205
95498,0.00771619443308798,0.00818521928047755
95719,0.00771619443308798,0.00818105753227551
95939,0.00771619443308798,0.00817460285258437
96160,0.00771619443308798,0.00816196407274032
96382,0.00770345097344731,0.00815049400868135
96604,0.00770345097344731,0.00814424525540705
96827,0.00770345097344731,0.00813260438040459
97050,0.00769029567221048,0.00811361584658707
97274,0.00769029567221048,0.00811326479932467
97498,0.00767757395727353,0.00809456748305194
97723,0.00766465836836681,0.00807810540517807
97949,0.00766465836836681,0.00807129424403925
98174,0.00766465836836681,0.00806449088386079
98401,0.00763935320457945,0.00804178369351884
98628,0.00763935320457945,0.0080410830008192
98855,0.00761368707544574,0.00802046162688811
99083,0.00760066803202791,0.00801272313888649
99311,0.00758804664016413,0.0080014939705371
99540,0.00758804664016413,0.00799759187326112
99770,0.00757550014131846,0.00798371530254339
100000,0.00757550014131846,0.0079832387829138


==> code_for_figs/Bernoulli_0.5.csv <==
t,pu,pl,cu,cl
1,0.9900146484375,0.0149780273437502,1,0
2,0.965111768990755,0.0386235825717451,1,0
3,0.948340522001187,0.0682553371968426,1,0
4,0.927454331716095,0.0806720834158419,1,0
5,0.912932673707519,0.108381552193356,1,0
6,0.909469371651524,0.143301245493451,1,0
7,0.902653320650515,0.182523315463516,1,0
8,0.900929074843825,0.201004877705613,1,0
9,0.89119907863788,0.220105175951471,1,0
10,0.89119907863788,0.24523825680841,1,0
11,0.887906747924397,0.248147042172728,1,0
12,0.879431376471551,0.258101966698344,1,0
13,0.866813876935675,0.271785779478674,1,0
14,0.860571218187374,0.284532080392241,1,0
15,0.860571218187374,0.284532080392241,1,0
16,0.856481577977359,0.284532080392241,1,0
17,0.851003763807062,0.289036051539793,1,0
18,0.849433080196693,0.292368995347083,1,0
19,0.842366511028659,0.297287404330048,1,0
20,0.834316417632243,0.304551792011722,1,0
21,0.825349841315344,0.304551792011722,1,0
22,0.814406815385558,0.304551792011722,1,0
23,0.806590083451452,0.304551792011722,1,0
24,0.80077395641184,0.304855089403963,1,0
25,0.797237531037007,0.304855089403963,1,0
26,0.793406165764061,0.304855089403963,1,0
27,0.787373540636983,0.304855089403963,1,0
28,0.784185390054005,0.304855089403963,1,0
29,0.775848393616813,0.304855089403963,1,0
30,0.769072373195693,0.305742777037381,1,0
31,0.764553506463849,0.305742777037381,1,0
32,0.756088940761078,0.305742777037381,1,0
33,0.756088940761078,0.306730836098597,1,0
34,0.753028155637226,0.306730836098597,1,0
35,0.747076047936618,0.306730836098597,1,0
36,0.741338529270228,0.306730836098597,1,0
37,0.738581305810706,0.306730836098597,1,0
38,0.734684348178316,0.308674865797831,1,0
39,0.734684348178316,0.311291540401803,1,0
40,0.733544534318084,0.311291540401803,1,0
41,0.730969325164464,0.311291540401803,1,0
42,0.729862008770263,0.311291540401803,1,0
43,0.728497266049302,0.312574103253873,1,0
44,0.723165567412086,0.314896217199839,1,0
45,0.720843678688155,0.314896217199839,1,0
46,0.717134217276712,0.315393691711195,1,0
47,0.712703057752527,0.317562277594975,1,0
48,0.710503673112911,0.319659007133943,1,0
49,0.708356798232355,0.321707468450033,1,0
50,0.708356798232355,0.323684274367549,1,0
51,0.706939188474736,0.323684274367549,1,0
52,0.702972975768918,0.323684274367549,1,0
53,0.699115956460444,0.323684274367549,1,0
54,0.69719764407637,0.323684274367549,1,0
55,0.695332789915991,0.323684274367549,1,0
56,0.695332789915991,0.323684274367549,1,0
57,0.695332789915991,0.323684274367549,1,0
58,0.695072655007168,0.323684274367549,1,0
59,0.692795595998426,0.323684274367549,0.998379686498141,0
60,0.689310734711137,0.324130231526734,0.995419407987047,0.000950801646108657
61,0.687673545115946,0.324588910303551,0.992541655979658,0.00386191306453745
62,0.686077499597945,0.324847552029272,0.989743354921671,0.00386191306453745
63,0.686077499597945,0.324847552029272,0.987021547031406,0.00864769849070506
64,0.684749830154041,0.325122253893876,0.98490673170752,0.00864769849070506
65,0.681086266717475,0.32668528991548,0.980420839814692,0.012255157037321
66,0.677626192510917,0.32668528991548,0.97787961853566,0.0148564526495313
67,0.675672435175825,0.32668528991548,0.972698035561547,0.0159275630873181
68,0.67353061639994,0.326704043244874,0.970026817428914,0.0175736728358235
69,0.670564268305999,0.328219662268855,0.967676467936569,0.0221037971658282
70,0.669005995358287,0.328219662268855,0.965385285728328,0.0293386759288039
71,0.669005995358287,0.328219662268855,0.962150904498689,0.034164486074902
72,0.667118473551235,0.328219662268855,0.958437467922041,0.0365430108320483
73,0.665639694223268,0.328219662268855,0.95411207990194,0.038283877528762
74,0.665639694223268,0.328219662268855,0.949654757764888,0.041326264593335
75,0.665639694223268,0.329238324298949,0.94741255563454,0.0463354405622038
76,0.665639694223268,0.329739358098346,0.946159690995266,0.0516111852620676
77,0.66477418642889,0.331518145178062,0.941645999935051,0.0537941534282692
78,0.663378009128971,0.334281582390764,0.936181291541973,0.0553762892785081
79,0.663378009128971,0.335603145362536,0.934056404215649,0.0620227749250641
80,0.663378009128971,0.337501813477953,0.934056404215649,0.0681719996065261
81,0.662548923663311,0.337501813477953,0.932855955102728,0.0757417079559587
82,0.662548923663311,0.338861942740456,0.929103740866997,0.0777261295088
83,0.662548923663311,0.340198673166838,0.927099454406172,0.0836976062554269
84,0.662548923663311,0.34079582310758,0.927099454406172,0.0902283990411684
85,0.661789322745115,0.342006568066365,0.922820008601279,0.0920968092572695
86,0.661789322745115,0.34430424468147,0.919797735994126,0.0959622721983361
87,0.661417391535812,0.347879521111079,0.919797735994126,0.103454945499847
88,0.660190113947207,0.349315088902161,0.917319071849557,0.108787974114031
89,0.660190113947207,0.350681908160072,0.914805074118123,0.112076250584245
90,0.660190113947207,0.351911291044573,0.912817195485959,0.115712717761028
91,0.660190113947207,0.353121821366819,0.909898420470013,0.119744561682237
92,0.660190113947207,0.354313325186406,0.904215324030195,0.121502459324233
93,0.659310436384346,0.355502420130466,0.899033637495387,0.124408318321824
94,0.6560429877499,0.355502420130466,0.894400092694072,0.126106569839827
95,0.654881527982489,0.355858828124493,0.888167697736949,0.126106569839827
96,0.6537561380771,0.356984297770726,0.886515390055365,0.128466886443352
97,0.6537561380771,0.356984297770726,0.883710334685445,0.132673212659642
98,0.653172148655458,0.356984297770726,0.882314407721445,0.133723141203524
99,0.653172148655458,0.357032455407199,0.88065307581253,0.136279538571478
100,0.652243645269593,0.358087985109653,0.878439727182833,0.139871057197901
101,0.650965213436828,0.359106750274893,0.873638857145259,0.141367195387244
102,0.649901588938109,0.359106750274893,0.870603966347957,0.142838504190286
103,0.649901588938109,0.359468190870581,0.869099890036443,0.145681258302503
104,0.649901588938109,0.359468190870581,0.869099890036443,0.150952527052349
105,0.649397747863092,0.359609741520874,0.86788601608012,0.152253388217747
106,0.649397747863092,0.360212697517944,0.865234991700645,0.155374973935107
107,0.649165392983603,0.360353078514341,0.862786839367898,0.158624460685081
108,0.648168433249227,0.360523816867312,0.859895241929531,0.159432262864624
109,0.64769226077007,0.360663053445495,0.856084461348869,0.160245747925086
110,0.646495967122888,0.360816943233265,0.853197316550317,0.161483356787432
111,0.646495967122888,0.360970405676046,0.848666144863741,0.162271221995526
112,0.646223798695211,0.362032495895124,0.846411466774253,0.163923224925623
113,0.646223798695211,0.362952936825926,0.844238837686528,0.167302243992119
114,0.645953747026286,0.362997946503501,0.842419320226215,0.169928867672153
115,0.645020260932976,0.364057737914167,0.838467577071227,0.171218181693362
116,0.644088678732944,0.364963813799236,0.835873059646004,0.173201701997205
117,0.642712600059345,0.365098647280221,0.831795774390886,0.174454140286649
118,0.642712600059345,0.366149650410205,0.828078396087808,0.175145970341772
119,0.642255777733484,0.367019541254369,0.828078396087808,0.177081136309512
120,0.641341114301029,0.367871447890629,0.826499965543259,0.179031972255398
121,0.641341114301029,0.367871447890629,0.824698249804645,0.180313721247379
122,0.641108134932823,0.3679598275509,0.82355839480357,0.181731344152922
123,0.641108134932823,0.3679598275509,0.820889909250584,0.18351596790205
124,0.640876769145333,0.3679598275509,0.819143237126511,0.183723391736702
125,0.640155507547301,0.3679598275509,0.815502906370205,0.184417489792778
126,0.63998476626473,0.3679598275509,0.812611776468022,0.185465778888751
127,0.638925198310193,0.3679598275509,0.809785460041883,0.186596538734908
128,0.638589309404531,0.3679598275509,0.806581071941859,0.186810719665527
129,0.637621516084904,0.3679598275509,0.80552256406668,0.188558506580719
130,0.636945480369654,0.3679598275509,0.803110826742914,0.189660916625063
131,0.635924460754553,0.3679598275509,0.801667357810943,0.191391225724501
132,0.635179213330157,0.3679598275509,0.799489577937123,0.191549552807471
133,0.633515580072256,0.3679598275509,0.797286616211941,0.192194668040284
134,0.631162858817274,0.3679598275509,0.793474553931726,0.193263767522126
135,0.629428608058107,0.368585899825741,0.790349973750679,0.194319545032001
136,0.628647141256375,0.368585899825741,0.787606247893483,0.195362220336034
137,0.628439799006656,0.368585899825741,0.786562652816376,0.196220363903988
138,0.627651142587385,0.368585899825741,0.785560068005396,0.197741153308519
139,0.626878148568191,0.368585899825741,0.784528417105498,0.200794457313514
140,0.625747093479956,0.368585899825741,0.782739950579226,0.201800635004259
141,0.624235335618962,0.369029965195869,0.780725515318471,0.202361092842059
142,0.622726565059295,0.369029965195869,0.778198359281335,0.203893034138385
143,0.621249095531081,0.36918006771992,0.776062127252389,0.204980850885738
144,0.619774672420314,0.369903094559695,0.77411816052641,0.207505966776138
145,0.619053068364364,0.369903094559695,0.772196950184234,0.208466633439289
146,0.618197683317183,0.370038421978676,0.77029893109368,0.208466633439289
147,0.617479330489861,0.370038421978676,0.767896515137923,0.209358205199667
148,0.616776656134799,0.37017290784129,0.766407941151393,0.210353520953
149,0.616776656134799,0.370871698007601,0.764945880323815,0.210842967846008
150,0.616682858694161,0.371582806283214,0.764945880323815,0.212531831159737
151,0.616656454220964,0.372264724721829,0.763821753845911,0.213440214905921
152,0.616563217234503,0.37295892380031,0.761505656837498,0.214338360468983
153,0.615884397986839,0.37295892380031,0.76022472341657,0.215283115379618
154,0.615220774078752,0.373038360241718,0.759346635501902,0.216352837241928
155,0.614228652022729,0.373038360241718,0.75806134990791,0.217671196070875
156,0.613568066749823,0.373038360241718,0.756309936235812,0.219195637094185
157,0.613411579584718,0.373038360241718,0.754693695312308,0.219237422481506
158,0.61335913463963,0.373038360241718,0.75322040668846,0.219859987439108
159,0.612554834322995,0.373038360241718,0.751689218234637,0.220313190692956
160,0.611816478272987,0.373038360241718,0.749054298221209,0.220313190692956
161,0.611028372103066,0.373038360241718,0.74696995795893,0.22062209955576
162,0.610369660880221,0.373038360241718,0.74541118025293,0.22062209955576
163,0.61007473288514,0.373038360241718,0.744097841445846,0.221217390010042
164,0.608739921226459,0.373038360241718,0.742540761725295,0.221217390010042
165,0.607496623829383,0.373038360241718,0.74052253141119,0.221580295939785
166,0.606790153333948,0.373038360241718,0.738930226716722,0.222403316442772
167,0.606013447163637,0.373038360241718,0.737773256883893,0.223705913571494
168,0.605390722104248,0.373038360241718,0.736538815545698,0.223705913571494
169,0.605390722104248,0.373063589792516,0.735745559574371,0.225159567847804
170,0.605390722104248,0.373682049723294,0.735745559574371,0.226801720020625
171,0.605390722104248,0.373682049723294,0.73524895461725,0.228602849760705
172,0.605201289821562,0.373795172885409,0.73524895461725,0.230050953722452
173,0.605201289821562,0.374649083995564,0.734516281815758,0.232002125077516
174,0.605201289821562,0.375250008574479,0.734302975342344,0.233605178580101
175,0.604754276757455,0.375949493648367,0.73292429402182,0.2351448266833
176,0.604016785270088,0.376535016970562,0.73221476330086,0.236359669790496
177,0.602885259866823,0.377119357674119,0.730808345094284,0.237882248353521
178,0.602290645659539,0.377119357674119,0.72881098427377,0.23861653158545
179,0.601710054356633,0.377181276828891,0.727316643005978,0.239047360948771
180,0.600650400014799,0.377748645572028,0.7256407219113,0.240116477668725
181,0.600589349447434,0.377748645572028,0.724238664176297,0.240834196073661
182,0.600589349447434,0.377748645572028,0.723325949209118,0.240834196073661
183,0.600455333676348,0.377748645572028,0.722613048039833,0.241012673038672
184,0.599738396336403,0.377748645572028,0.722244446240136,0.241788642347291
185,0.598609669747366,0.377748645572028,0.720619920479428,0.241788642347291
186,0.598029326163312,0.377748645572028,0.719204631808163,0.241935324482189
187,0.597017981439581,0.377748645572028,0.717948612355319,0.242666236591629
188,0.596509606261468,0.377748645572028,0.716310599033935,0.243390602077439
189,0.596449180657349,0.377748645572028,0.71566766501879,0.243439726074119
190,0.595908084093944,0.378004002044415,0.715204263526826,0.244119843190928
191,0.595715612309744,0.378544086419907,0.714369529713342,0.244843820267502
192,0.595155064366516,0.378544086419907,0.713438758977572,0.245511607387719
193,0.595155064366516,0.378544086419907,0.71208758570561,0.246535585575067
194,0.595071752937881,0.378544086419907,0.71208758570561,0.248018438492656
195,0.595071752937881,0.378544086419907,0.71130899683643,0.250133119194122
196,0.595071752937881,0.378544086419907,0.710616506119113,0.250822158046416
197,0.595071752937881,0.378544086419907,0.709929945528852,0.251868207154781
198,0.595071752937881,0.378544086419907,0.709249247946827,0.252732572179623
199,0.595071752937881,0.378544086419907,0.70856502635527,0.253569040734229
200,0.594822288734438,0.378544086419907,0.707688746694547,0.253569040734229
201,0.594822288734438,0.378544086419907,0.707053751102024,0.254333935479823
202,0.594763646573023,0.378544086419907,0.706745701565369,0.255026777011791
203,0.594763646573023,0.378544086419907,0.706501507840301,0.256363247168973
204,0.594763646573023,0.378544086419907,0.705877769207805,0.257016838410158
205,0.594763646573023,0.378544086419907,0.705226353797973,0.258158499436036
206,0.594683209178152,0.378544086419907,0.705226353797973,0.259771492514366
207,0.594156955083921,0.378544086419907,0.704903438125181,0.259771492514366
208,0.594156955083921,0.378544086419907,0.703796722660339,0.260402369216098
209,0.593857585346775,0.378544086419907,0.702618713900721,0.260402369216098
210,0.592819653875063,0.378544086419907,0.701689875221864,0.260730655167068
211,0.591818627893722,0.378622027266565,0.700202215545913,0.261002898141409
212,0.591308429094127,0.379155663396643,0.698972402147282,0.261979251764468
213,0.590810587589019,0.379155663396643,0.69811231028109,0.263253264476463
214,0.590301777627043,0.379356274414725,0.697500972940054,0.263553042416634
215,0.590233441844681,0.379356274414725,0.696654587861611,0.264775339259057
216,0.590233441844681,0.379544937119123,0.696065544848338,0.265993740504388
217,0.590233441844681,0.379544937119123,0.696065544848338,0.266364568497688
218,0.590233441844681,0.379544937119123,0.695756670578261,0.267240402673138
219,0.590233441844681,0.379646269582324,0.69517853482631,0.267833866248648
220,0.589809330454875,0.380126355471402,0.694604992887699,0.268819740152594
221,0.589350759465694,0.380605791042677,0.693927485199125,0.269403946980266
222,0.588977350592232,0.381084506793161,0.692412130893294,0.270272852500495
223,0.588751698516793,0.381562435759657,0.691067832446297,0.270847999566721
224,0.588195987883162,0.382028154454218,0.689969451938556,0.271418689214945
225,0.587631595556564,0.382028154454218,0.688625119273307,0.27198496900817
226,0.587177629021934,0.382028154454218,0.687652185796422,0.27198496900817
227,0.587177629021934,0.382028154454218,0.686977013727756,0.272250045010464
228,0.587009441332609,0.382028154454218,0.686456897535214,0.272825737443675
229,0.587009441332609,0.382028154454218,0.685940848545917,0.272825737443675
230,0.586942991958699,0.382028154454218,0.685940848545917,0.273218252895436
231,0.586942991958699,0.382028154454218,0.685446070148785,0.273783820493626
232,0.586898924647844,0.382028154454218,0.685446070148785,0.27407508637756
233,0.586898924647844,0.382028154454218,0.685260203346735,0.275038735184132
234,0.586898924647844,0.382028154454218,0.685260203346735,0.275581206861834
235,0.586898924647844,0.382028154454218,0.685260203346735,0.276723468141295
236,0.5868332524316,0.382177084571628,0.685001485884312,0.277302716726926
237,0.586400075265075,0.383013176795714,0.684096488660215,0.278131912681232
238,0.586400075265075,0.38346356165597,0.683040832385571,0.279247897066933
239,0.586400075265075,0.384083126482901,0.683040832385571,0.279900069018139
240,0.586400075265075,0.384083126482901,0.682816977986922,0.281550679172778
241,0.586400075265075,0.38433846882234,0.682816977986922,0.282096057467776
242,0.586400075265075,0.38480992244953,0.682816977986922,0.282851413179639
243,0.586302701666978,0.385366766056839,0.682808279498943,0.283407480366184
244,0.585886240459973,0.386283415395953,0.682304232609141,0.284835316835307
245,0.585470429831263,0.386742952597909,0.68166492570622,0.285906805899381
246,0.585470429831263,0.38720217755581,0.680646368918592,0.286451532172807
247,0.585438294075357,0.38720217755581,0.680294454985872,0.286992545207644
248,0.585438294075357,0.387372823863954,0.679912638586878,0.286992545207644
249,0.58523570785698,0.387372823863954,0.67939939782624,0.287544730099939
250,0.584834598516284,0.387372823863954,0.678734553279009,0.28804969059237
251,0.584338633221367,0.387372823863954,0.678154640659783,0.28804969059237
252,0.583920244265216,0.387489410050613,0.67696365248848,0.288248886383163
253,0.583920244265216,0.387489410050613,0.676462127699188,0.288809115578135
254,0.583920244265216,0.387552624338453,0.676272023422164,0.288809115578135
255,0.583920244265216,0.387823493813727,0.675781945072552,0.289278259718616
256,0.583899244655732,0.388327223714597,0.675295218310177,0.289797824408842
257,0.583846553095477,0.388732117766788,0.674811811289935,0.290584909106205
258,0.583846553095477,0.389136550958604,0.674266171460743,0.291069596815692
259,0.583825583678732,0.389136550958604,0.674266171460743,0.291744027373746
260,0.583825583678732,0.389468091834416,0.673926188383013,0.291762874760691
261,0.58380468963627,0.389895094110629,0.673926188383013,0.293323574652422
262,0.583043892654885,0.39037379178375,0.673590584876308,0.293827096814979
263,0.582643969139053,0.39037379178375,0.672653719782828,0.294503456752264
264,0.582233951232239,0.390568930866613,0.67195917782912,0.294503456752264
265,0.581835105634053,0.390983360191407,0.671485938431386,0.29541258464204
266,0.581835105634053,0.391459544449946,0.670985405789377,0.296528963412332
267,0.581773323349901,0.392269500572596,0.670985405789377,0.298153012244182
268,0.581376336301296,0.392269500572596,0.670604727735784,0.299111731986891
269,0.581376336301296,0.392391470375882,0.66967032886949,0.299342107922433
270,0.581325097361761,0.392793048246353,0.66967032886949,0.300053847823315
271,0.581314872446559,0.392793048246353,0.669090322566671,0.301010125451497
272,0.580930264816619,0.392793048246353,0.668636179086442,0.301532888319541
273,0.580930264816619,0.392793048246353,0.667992485713403,0.301532888319541
274,0.580879282209232,0.392793048246353,0.667532082461811,0.301532888319541
275,0.580496554197994,0.392793048246353,0.666916926211521,0.301532888319541
276,0.580496554197994,0.392793048246353,0.666472291054987,0.30222096262739
277,0.580496554197994,0.392793048246353,0.666472291054987,0.302270498368848
278,0.580496554197994,0.392793048246353,0.666472291054987,0.30289410234798
279,0.580496554197994,0.392793048246353,0.666472291054987,0.303066251888171
280,0.580496554197994,0.392793048246353,0.666472291054987,0.30381391342911
281,0.580496554197994,0.393094391782344,0.666355992009877,0.304198261579058
282,0.580496554197994,0.393856003523098,0.666355992009877,0.305444159935868
283,0.580466503192305,0.393856003523098,0.666023345361444,0.30678649098544
284,0.580090123060607,0.393916159003138,0.665587181423638,0.307235573721022
285,0.57972445052865,0.393916159003138,0.665153702392515,0.307495314690234
286,0.57972445052865,0.394319696924104,0.664722885283712,0.308129827858398
287,0.57972445052865,0.394319696924104,0.664722885283712,0.309161595776871
288,0.57972445052865,0.394618698181586,0.664619098362798,0.309332865106712
289,0.57972445052865,0.394618698181586,0.664185214120365,0.309965815623055
290,0.57972445052865,0.394618698181586,0.664185214120365,0.310402391661911
291,0.57972445052865,0.394618698181586,0.664013125080814,0.310816250547744
292,0.579704656794895,0.394815855617336,0.663276946143968,0.310999042066571
293,0.57933283324485,0.394815855617336,0.662675883119247,0.31182757741081
294,0.57933283324485,0.395014694465029,0.662261946281851,0.312429578901983
295,0.57933283324485,0.395532656474643,0.662261946281851,0.31359884123935
296,0.57933283324485,0.395728611656619,0.662261946281851,0.314434367411561
297,0.57933283324485,0.395846021307291,0.662261946281851,0.315161884941135
298,0.57933283324485,0.396580258173708,0.662261946281851,0.31616526088013
299,0.57933283324485,0.397015610547479,0.662261946281851,0.317413659437593
300,0.57933283324485,0.397074072396154,0.662261946281851,0.318106695567437
301,0.57933283324485,0.397488351525826,0.662261946281851,0.318268912166374
302,0.57933283324485,0.398180203858584,0.661936247032365,0.318817353543869
303,0.57933283324485,0.398180203858584,0.661936247032365,0.319627603922684
304,0.57933283324485,0.398180203858584,0.661936247032365,0.320009951101888
305,0.57933283324485,0.398180203858584,0.661870110405226,0.320009951101888
306,0.57933283324485,0.398393743496323,0.661870110405226,0.320161100902503
307,0.57933283324485,0.398940542429817,0.661840370691949,0.320730799444156
308,0.57933283324485,0.399332088212098,0.661442680684568,0.321491743794855
309,0.57933283324485,0.400093557631832,0.661442680684568,0.322410918501889
310,0.57933283324485,0.400758171931457,0.661442680684568,0.323675338171448
311,0.57933283324485,0.401186203594694,0.66130082794289,0.324852887750027
312,0.57933283324485,0.401575947918955,0.66130082794289,0.325809132758673
313,0.57933283324485,0.401925823720123,0.66117005382083,0.326725401479954
314,0.57933283324485,0.40227491252151,0.660784113065097,0.327116052827397
315,0.57933283324485,0.402795136757706,0.660784113065097,0.327754842992311
316,0.57933283324485,0.403182188354409,0.660784113065097,0.328705255572224
317,0.57933283324485,0.403182188354409,0.660784113065097,0.329200957631441
318,0.57933283324485,0.403527871338566,0.660784113065097,0.329350308247293
319,0.57933283324485,0.404182864011939,0.660784113065097,0.330139158858691
320,0.57933283324485,0.404510501225054,0.660784113065097,0.330903828960385
321,0.57933283324485,0.405160059697669,0.660784113065097,0.331401252728143
322,0.57933283324485,0.406155428130446,0.660784113065097,0.332311398911062
323,0.57933283324485,0.406823365256966,0.660708095001154,0.333455669385508
324,0.57933283324485,0.406861153668753,0.660708095001154,0.334311869768615
325,0.57933283324485,0.407186709867609,0.660708095001154,0.334805609491846
326,0.57933283324485,0.407319516662435,0.660708095001154,0.335282584622466
327,0.57933283324485,0.407357148459309,0.660441066441187,0.33564614257001
328,0.57933283324485,0.407394782725332,0.660196595933937,0.335761180275449
329,0.57933283324485,0.407981456474995,0.65969825351557,0.33596558368347
330,0.57933283324485,0.408625726444878,0.659329002446202,0.336819000878755
331,0.579201226110321,0.409002334305119,0.659210105210299,0.337554616652929
332,0.578652902206766,0.409340948493751,0.658720082383229,0.338043737449747
333,0.578652902206766,0.40968170653783,0.657994725377817,0.338517252533326
334,0.578615639090873,0.410361444503663,0.657994725377817,0.338981776636082
335,0.578615639090873,0.41066426174681,0.657881884511441,0.339871015783641
336,0.578578476600596,0.410966734019929,0.657881884511441,0.340582025114653
337,0.578578476600596,0.410966734019929,0.657770172965102,0.34128928575426
338,0.578578476600596,0.410966734019929,0.657770172965102,0.34128928575426
339,0.578578476600596,0.410966734019929,0.657770172965102,0.34128928575426
340,0.578578476600596,0.410966734019929,0.657406057074627,0.34128928575426
341,0.578578476600596,0.410966734019929,0.657406057074627,0.34128928575426
342,0.578467451631239,0.410966734019929,0.657284886872623,0.34128928575426
343,0.578467451631239,0.411003257882269,0.656956349316602,0.341289463198935
344,0.578188574031359,0.411318113305555,0.656836389992431,0.34165085319468
345,0.577872358485316,0.411632721546063,0.656465073399003,0.342010409757758
346,0.577501730774402,0.411632721546063,0.65611634652868,0.342368145733959
347,0.577501730774402,0.411705589861052,0.655555700017723,0.342368145733959
348,0.577446905098952,0.412129444404821,0.655555700017723,0.342692887145891
349,0.577446905098952,0.412407912843646,0.655443688220245,0.343543067700167
350,0.577446905098952,0.412759226678611,0.655443688220245,0.344224925941772
351,0.577446905098952,0.412942136615048,0.655443688220245,0.345037136940216
352,0.577446905098952,0.412960366667862,0.655443688220245,0.345408587770491
353,0.577446905098952,0.413237440761101,0.655443688220245,0.345831459635439
354,0.577446905098952,0.413237440761101,0.655443688220245,0.346499716725373
355,0.577446905098952,0.413346171413368,0.655443688220245,0.346499716725373
356,0.577446905098952,0.413346171413368,0.655443688220245,0.346901832262168
357,0.577446905098952,0.413418471312956,0.655443688220245,0.346901832262168
358,0.577446905098952,0.414004135926292,0.655443688220245,0.34728606823862
359,0.577446905098952,0.414570841710852,0.655439921818389,0.347945199771869
360,0.577446905098952,0.414845616688379,0.655113747852783,0.348601068142391
361,0.577446905098952,0.415138432297382,0.655113747852783,0.348919384373843
362,0.577446905098952,0.41515634693785,0.655025743276548,0.349456939945683
363,0.577446905098952,0.415446981895549,0.654703153918575,0.34978799136458
364,0.577446905098952,0.415737332788564,0.654669006257039,0.350117429340014
365,0.577446905098952,0.415737332788564,0.654583740370768,0.350445264915507
366,0.577446905098952,0.415737332788564,0.654162906927511,0.350445264915507
367,0.577446905098952,0.415737332788564,0.654162906927511,0.350445264915507
368,0.577446905098952,0.415737332788564,0.654080304745395,0.350733470100318
369,0.577446905098952,0.415737332788564,0.653764674299627,0.3510561721465
370,0.577446905098952,0.415737332788564,0.653764674299627,0.351069131531848
371,0.577446905098952,0.415737332788564,0.653603168984004,0.351394473917104
372,0.577446905098952,0.415737332788564,0.65296826038253,0.351394473917104
373,0.577446905098952,0.415737332788564,0.652250495342734,0.351394473917104
374,0.577446905098952,0.415737332788564,0.651828139734055,0.351394473917104
375,0.577446905098952,0.415737332788564,0.65129729169358,0.351394473917104
376,0.577446905098952,0.415878918514536,0.650659016660406,0.351469629504519
377,0.577446905098952,0.416146223935962,0.650023742857049,0.351789156158575
378,0.577446905098952,0.416146223935962,0.650023742857049,0.352203515905687
379,0.577446905098952,0.416198905999715,0.650023742857049,0.352516749060356
380,0.577446905098952,0.416483176540448,0.650023742857049,0.352932408234659
381,0.577446905098952,0.416483176540448,0.649763577708702,0.353516498163609
382,0.577446905098952,0.416731417398042,0.649763577708702,0.353608328535296
383,0.577446905098952,0.416997497964552,0.649635302522186,0.354015195998941
384,0.577446905098952,0.416997497964552,0.649635302522186,0.354322270378716
385,0.577446905098952,0.417032431842794,0.649245302651367,0.354419756603663
386,0.577288886702414,0.417297630422176,0.648617845649309,0.354507242568718
387,0.577024111140974,0.417473103068265,0.647993256885446,0.354907771821577
388,0.577024111140974,0.417789929148835,0.647688623692561,0.355214523544855
389,0.577024111140974,0.418054205983769,0.647566441796635,0.355604875178512
390,0.577024111140974,0.41831826137455,0.647566441796635,0.355928528176063
391,0.576954610886157,0.41831826137455,0.647445365032365,0.35622794364169
392,0.576691333054494,0.418404951754244,0.646955363268119,0.356349758615132
393,0.576691333054494,0.418668268557294,0.646655544293825,0.356927455678956
394,0.576656763791468,0.418668268557294,0.646655544293825,0.357223839534026
395,0.576394367538056,0.418668268557294,0.64657006874874,0.357342756468242
396,0.576132200162683,0.418668268557294,0.646015616135689,0.357652585592284
397,0.575870276523309,0.418805809752326,0.645720159453473,0.357961039894346
398,0.575608611122982,0.419169047589283,0.645426031043058,0.358268127848653
399,0.575608611122982,0.419707027030749,0.645133222444514,0.358843644533749
400,0.575608611122982,0.419967796217804,0.645133222444514,0.359443547915345
401,0.575608611122982,0.420228343725999,0.645133222444514,0.359737755291228
402,0.575557132533591,0.42048865490118,0.645133222444514,0.360030655383422
403,0.575557132533591,0.42048865490118,0.644977377364088,0.360357727466653
404,0.575522942880612,0.420522835395944,0.644977377364088,0.360641049882372
405,0.575522942880612,0.420782233692233,0.644900410509534,0.360723010717961
406,0.575522942880612,0.420782233692233,0.644900410509534,0.361074609850378
407,0.575522942880612,0.420816292166294,0.644900410509534,0.361074609850378
408,0.575522942880612,0.421074742729179,0.644900410509534,0.361154333817053
409,0.575522942880612,0.421074742729179,0.644813804838474,0.361440247645423
410,0.575454866923928,0.421091708697794,0.644474600957881,0.361440247645423
411,0.575454866923928,0.421091708697794,0.643967865963149,0.361517789287633
412,0.575437928290094,0.421125584373514,0.64368953027912,0.361898420510693
413,0.575437928290094,0.421125584373514,0.643337897007824,0.361975336528311
414,0.575437928290094,0.421142477678947,0.643111176744592,0.361975336528311
415,0.575437928290094,0.421399074284383,0.643049237797939,0.362051635038744
416,0.575437928290094,0.42165534007492,0.642774758370312,0.362453261142133
417,0.575437928290094,0.421894201896882,0.642501466226306,0.363005502779298
418,0.575353521969541,0.421894201896882,0.642501466226306,0.363779805701614
419,0.575353521969541,0.422098059413864,0.642281464799338,0.364050746631564
420,0.575353521969541,0.422591942973191,0.642089986067595,0.364391828208738
421,0.575353521969541,0.423068221778693,0.641804912744272,0.364935567999425
422,0.575353521969541,0.423306293727675,0.641521039985865,0.365476985100641
423,0.575353521969541,0.42354411313679,0.641238360695253,0.365801061428646
424,0.575353521969541,0.423764700999568,0.640956867823727,0.366066246276706
425,0.575353521969541,0.423764700999568,0.640676554370729,0.366423773234366
426,0.575353521969541,0.423764700999568,0.640397413383599,0.366704663785947
427,0.575353521969541,0.423764700999568,0.640119437957314,0.366984383872844
428,0.575353521969541,0.423764700999568,0.639842621234229,0.366984383872844
429,0.575353521969541,0.423764700999568,0.639566956403807,0.367074168516537
430,0.575353521969541,0.423814443611408,0.639437015487307,0.367351278515458
431,0.575353521969541,0.423814443611408,0.639160197190421,0.367627242784409
432,0.575353521969541,0.423814443611408,0.639160197190421,0.367885216677176
433,0.575353521969541,0.423814443611408,0.639160197190421,0.367885216677176
434,0.575353521969541,0.423814443611408,0.639160197190421,0.367986940245242
435,0.575353521969541,0.423814443611408,0.638914454542323,0.367986940245242
436,0.575353521969541,0.423814443611408,0.638644121028556,0.368113326549455
437,0.575353521969541,0.423896568665032,0.63837489389131,0.368390852452597
438,0.575353521969541,0.423896568665032,0.638106766728947,0.368714367692112
439,0.575353521969541,0.423962017136727,0.638106766728947,0.368714367692112
440,0.575353521969541,0.424209948298888,0.637986155639132,0.368811610636301
441,0.575353521969541,0.424441173965948,0.63772045890285,0.36908549141666
442,0.575353521969541,0.424441173965948,0.637204580835761,0.369358272643913
443,0.575353521969541,0.424473850984079,0.636672572209922,0.369413994899018
444,0.575353521969541,0.424473850984079,0.636410088497736,0.369681377552239
445,0.575353521969541,0.424473850984079,0.636250773450865,0.369681377552239
446,0.575353521969541,0.424473850984079,0.635913990805967,0.369681377552239
447,0.575353521969541,0.424620865071007,0.63589728513355,0.369691581991628
448,0.575353521969541,0.424620865071007,0.63589728513355,0.369960257421415
449,0.575353521969541,0.424669482852702,0.63561838879327,0.369960257421415
450,0.575353521969541,0.424915223543585,0.634924656823211,0.370051767257828
451,0.575353521969541,0.425160713556489,0.634396957780086,0.370318047160037
452,0.575272347048455,0.425389593198816,0.633837039522407,0.370583279243017
453,0.575043122300218,0.425389593198816,0.63357595535337,0.370847469292084
454,0.575043122300218,0.425438002554646,0.633247244415744,0.370847469292084
456,0.575043122300218,0.425438002554646,0.633247244415744,0.370934339688292
457,0.574962347276883,0.425438002554646,0.633216386853494,0.370934339688292
458,0.57473427683601,0.425534672878301,0.632650644054628,0.370934339688292
459,0.57473427683601,0.425534672878301,0.632394111126134,0.371106097475712
460,0.574702137086306,0.425566729759677,0.632231506936951,0.371106097475712
461,0.574702137086306,0.425566729759677,0.632156026906851,0.371225684195497
462,0.574702137086306,0.425566729759677,0.632059404422472,0.371482253088112
463,0.574702137086306,0.425566729759677,0.63179718493433,0.371482253088112
464,0.574670304171797,0.425856596539644,0.631535967250383,0.37156156186842
465,0.574428724050814,0.426308939540296,0.631275746027587,0.371983813051292
466,0.574203485747942,0.426534822912048,0.631016515955122,0.372492783676565
467,0.573962187050918,0.426808641921288,0.630758271754271,0.372747396951153
468,0.573737233743098,0.426808641921288,0.630501008178284,0.37307734631155
469,0.573496264093873,0.426856420714483,0.63024472001225,0.37307734631155
470,0.573271639245058,0.42708167511178,0.629989402072954,0.37315309411962
472,0.573271639245058,0.427531716946097,0.629735049208748,0.373927127042751
473,0.573271639245058,0.427531716946097,0.629735049208748,0.374175268827532
474,0.573176519286435,0.427531716946097,0.629735049208748,0.374237322520644
475,0.572952897737573,0.427531716946097,0.629566219823739,0.374545099417835
476,0.572729370569528,0.427531716946097,0.629315209915561,0.374545099417835
477,0.572729370569528,0.427531716946097,0.629065138410874,0.374545099417835
478,0.572729370569528,0.427531716946097,0.629065138410874,0.374545099417835
479,0.572729370569528,0.427531716946097,0.629012525306748,0.374545099417835
480,0.572729370569528,0.427578933395758,0.628706176718295,0.374545099417835
481,0.572729370569528,0.427578933395758,0.628434735198191,0.374778116698081
483,0.572554948847219,0.427610335693098,0.627400330078277,0.374854671192578
484,0.572332499923563,0.427610335693098,0.627096403432286,0.374854671192578
485,0.572332499923563,0.427610335693098,0.626617137495887,0.374854671192578
486,0.572301152655149,0.427610335693098,0.626617137495887,0.374854671192578
487,0.572048106856761,0.427610335693098,0.626367502133505,0.374854671192578
488,0.571827073817871,0.427720203443945,0.625657244979626,0.374854671192578
489,0.571606186620801,0.427720203443945,0.625178931170869,0.37508106957163
490,0.571448355124127,0.427766992248613,0.624702369918643,0.37508106957163
492,0.571448355124127,0.427987541635417,0.624469008429475,0.375395383308792
493,0.571354857057478,0.427987541635417,0.624290935492843,0.375395383308792
494,0.571354857057478,0.427987541635417,0.624138266953176,0.375395383308792
495,0.57132385283967,0.427987541635417,0.624138266953176,0.375395383308792
496,0.571057707158914,0.427987541635417,0.624062737928306,0.375395383308792
497,0.571057707158914,0.428096459937397,0.623707803859076,0.375395383308792
498,0.571042188692888,0.428299949455243,0.623707803859076,0.375612250773843
500,0.571042188692888,0.42834633123935,0.623487121038486,0.375848109280649
501,0.571042188692888,0.428549304677661,0.623421675384333,0.376078642104194
502,0.57101131027649,0.428549304677661,0.623421675384333,0.376545952094077
503,0.57101131027649,0.42859556632899,0.623356674549621,0.376545952094077
504,0.570903065904754,0.42859556632899,0.623356674549621,0.376614685188023
505,0.570903065904754,0.428626327839708,0.623121079402394,0.376614685188023
506,0.570716767902007,0.428828430865018,0.622911765969317,0.37668294946191
508,0.570297257623534,0.429247877744128,0.622393236949172,0.377344450314528
509,0.569877424042706,0.429247877744128,0.622112265120307,0.377573929117013
510,0.569675743284711,0.429479979762581,0.621661233717017,0.377639729559431
511,0.569645028639645,0.429913774249293,0.62143462076606,0.377933028351948
512,0.569614397730372,0.430114938016149,0.621383155405053,0.378388400663743
514,0.56956851197376,0.430377187587064,0.621241673733694,0.378678689760438
515,0.569352458710224,0.430778582634605,0.621182282735063,0.37896704067081
516,0.569352458710224,0.430994648874049,0.620835581771037,0.379417301691661
517,0.569337213874164,0.430994648874049,0.620835581771037,0.379641647977568
518,0.569121370552128,0.43100987117468,0.620706021724483,0.379641647977568
519,0.568921257587236,0.43100987117468,0.620483842551393,0.379701764463183
521,0.568845064319988,0.43100987117468,0.620262434464454,0.379701764463183
522,0.568738642505605,0.43100987117468,0.619914521749616,0.379701764463183
523,0.568708290808567,0.43100987117468,0.619688838806893,0.379701764463183
524,0.568508990494767,0.43100987117468,0.61963337494119,0.379701764463183
525,0.568309829894765,0.43100987117468,0.619414566193543,0.379701764463183
527,0.568173626440288,0.43100987117468,0.618840651150562,0.379701764463183
528,0.568173626440288,0.43100987117468,0.618639633652234,0.379701764463183
529,0.568128315648802,0.43100987117468,0.618585771892441,0.379701764463183
530,0.567929755174525,0.43100987117468,0.618484173918918,0.379701764463183
532,0.567914684896342,0.43100987117468,0.618270410009387,0.379701764463183
533,0.567716643422621,0.43100987117468,0.618222947870961,0.379701764463183
534,0.567518805654126,0.43100987117468,0.618010773004877,0.379701764463183
535,0.567518805654126,0.43100987117468,0.617799317397107,0.379704821474295
536,0.56750379148321,0.43100987117468,0.617744767970593,0.379704821474295
538,0.56683829757866,0.43100987117468,0.61683406817498,0.379704821474295
539,0.566641426840438,0.43100987117468,0.616403752910198,0.379823480004332
540,0.566611613746909,0.43100987117468,0.616192407498125,0.380038218779994
541,0.566611613746909,0.43100987117468,0.616126811168025,0.380038218779994
543,0.566385581073098,0.43100987117468,0.61597118415445,0.380038218779994
544,0.566189614992498,0.43100987117468,0.615612029326476,0.380038218779994
545,0.566008901094958,0.43100987117468,0.615402506821931,0.380038218779994
546,0.566008901094958,0.43100987117468,0.615144638055214,0.380038218779994
548,0.565979146861715,0.43100987117468,0.61487435084792,0.380038218779994
549,0.565964304655424,0.43100987117468,0.614826427561807,0.380038218779994
550,0.565964304655424,0.43100987117468,0.614777977192384,0.380038218779994
552,0.565949482754446,0.43100987117468,0.614729817906071,0.38009259592849
553,0.565919879439388,0.43100987117468,0.614634831286997,0.380295554122594
554,0.565740525591243,0.43100987117468,0.614381941478359,0.380497846009265
555,0.56554625638814,0.43100987117468,0.613972702915538,0.380497846009265
557,0.565367141647278,0.43100987117468,0.613519445518161,0.380497846009265
558,0.565352397890053,0.43100987117468,0.613514352992941,0.380497846009265
559,0.565010806094535,0.43100987117468,0.613213781433669,0.380497846009265
560,0.564639523861462,0.43100987117468,0.612600082957868,0.380674532229626
562,0.564580893675246,0.43100987117468,0.612145651404079,0.380734023650562
563,0.564387802485088,0.43100987117468,0.611840367299462,0.381122396042069
564,0.564387802485088,0.43100987117468,0.611440283854613,0.381532909638769
566,0.564329329591223,0.43100987117468,0.611240885539678,0.382147087433417
567,0.564329329591223,0.43100987117468,0.611119622348838,0.382351411152666
568,0.564329329591223,0.43100987117468,0.611119622348838,0.382555085343971
570,0.564329329591223,0.43100987117468,0.611119622348838,0.382609440924609
571,0.564329329591223,0.43100987117468,0.611119622348838,0.38276368903738
572,0.564329329591223,0.43100987117468,0.611119622348838,0.382964288837251
574,0.564197976509182,0.43100987117468,0.611071436679626,0.383072026747247
575,0.564197976509182,0.43100987117468,0.610826314102791,0.383072026747247
576,0.564169026943691,0.43100987117468,0.610826314102791,0.383072026747247
578,0.564169026943691,0.43100987117468,0.610767680520592,0.38327271881168
579,0.564169026943691,0.43100987117468,0.610767680520592,0.383328271478276
580,0.564169026943691,0.43100987117468,0.610767680520592,0.383525858593585
582,0.564169026943691,0.43100987117468,0.610767680520592,0.383981709497976
583,0.564169026943691,0.43100987117468,0.610767680520592,0.384034594212103
584,0.564169026943691,0.43100987117468,0.610754105234418,0.384087911138363
586,0.564169026943691,0.43100987117468,0.610472182105878,0.384534757907799
587,0.564169026943691,0.43100987117468,0.610472182105878,0.384730982718031
588,0.564169026943691,0.43100987117468,0.610382634903412,0.384926603620858
590,0.564169026943691,0.43100987117468,0.610382634903412,0.385645285765673
591,0.564169026943691,0.43100987117468,0.610382634903412,0.385645285765673
592,0.564169026943691,0.43100987117468,0.610349644444759,0.385645285765673
594,0.564169026943691,0.43100987117468,0.610159856635971,0.386013428515417
595,0.564169026943691,0.43100987117468,0.61012019812399,0.386201103343925
596,0.564169026943691,0.43100987117468,0.60974680726936,0.386201103343925
598,0.564126124390347,0.43100987117468,0.609365844209266,0.386412168859716
599,0.564126124390347,0.43100987117468,0.609176228827733,0.386605023888698
601,0.563882300696368,0.43100987117468,0.60887687934085,0.386702586046261
602,0.563853934820568,0.43100987117468,0.608688516821964,0.386892788898531
603,0.563839718501261,0.43100987117468,0.608633112974156,0.386892788898531
605,0.563797192150158,0.43100987117468,0.60847220679028,0.386892788898531
606,0.563596773455079,0.43100987117468,0.608429848534126,0.386986560422001
608,0.563526053231387,0.43100987117468,0.607964135787846,0.387264885321785
609,0.563354425184984,0.43100987117468,0.607868213605886,0.387454274658197
610,0.563326239979381,0.43100987117468,0.607682969207442,0.387454274658197
612,0.562970640152234,0.43100987117468,0.607361859576589,0.387454274658197
613,0.562785753062777,0.43100987117468,0.607172505484299,0.387454274658197
615,0.562374324518985,0.43100987117468,0.606795467548289,0.387454274658197
616,0.562203434496874,0.431023938123486,0.60641043653315,0.387495908473232
617,0.56217535718387,0.431023938123486,0.606228561209054,0.387680866821799
619,0.562147323458736,0.43105204454659,0.606178088958075,0.387725441948427
620,0.5619775259186,0.43105204454659,0.606127897682236,0.387725441948427
622,0.561638153059386,0.43105204454659,0.605756803053656,0.387908171873444
623,0.561638153059386,0.43105204454659,0.605549929426875,0.387908171873444
625,0.561638153059386,0.431108147602081,0.605190643187034,0.388409437982762
626,0.561638153059386,0.431108147602081,0.605190643187034,0.388458801863967
627,0.561638153059386,0.431108147602081,0.605190643187034,0.388503442134475
629,0.561638153059386,0.431319084147269,0.60511800301674,0.388683933773453
630,0.561539980656034,0.431487984181519,0.605039304931567,0.389045570286736
632,0.561371019664595,0.431656756193867,0.60441596508112,0.389765722988561
633,0.561371019664595,0.431656756193867,0.604239434184395,0.389945194386447
635,0.561371019664595,0.431656756193867,0.604204772047562,0.390136625099758
636,0.561371019664595,0.431781830846207,0.60402934045325,0.390358940739835
638,0.561371019664595,0.431781830846207,0.60385441177437,0.390717495232495
639,0.561371019664595,0.431781830846207,0.60385441177437,0.390717495232495
641,0.561371019664595,0.431781830846207,0.60385441177437,0.390717495232495
642,0.561371019664595,0.431864880010229,0.60385441177437,0.390732564550973
644,0.561371019664595,0.431892410307488,0.60385441177437,0.391219972215475
645,0.561371019664595,0.432045222523334,0.603722144354462,0.39143898848944
646,0.561371019664595,0.432045222523334,0.603550016873556,0.391813258998061
648,0.561371019664595,0.432336031439517,0.603207218902315,0.392085406855979
649,0.561371019664595,0.432502701673097,0.603036544465467,0.392642585616426
651,0.561371019664595,0.432876584113595,0.603006132061804,0.393245003214921
652,0.561371019664595,0.433056604611136,0.603006132061804,0.393417833310002
654,0.561371019664595,0.433070299307982,0.603006132061804,0.39363466794428
655,0.561371019664595,0.433070299307982,0.602945746254585,0.393671417642947
657,0.561371019664595,0.433125039010827,0.602609128737301,0.393851707236062
659,0.561371019664595,0.433125039010827,0.602441522558739,0.393851707236062
660,0.561371019664595,0.433166050400949,0.602413167593248,0.393851707236062
662,0.561371019664595,0.433592358926303,0.602413167593248,0.394195418080847
663,0.561371019664595,0.433757451106093,0.602413167593248,0.394535292540532
665,0.561371019664595,0.43423805647754,0.602306837614955,0.394910816543337
666,0.561371019664595,0.434388907226988,0.602306837614955,0.395248280998901
668,0.561371019664595,0.434717893713615,0.602306837614955,0.395708037577462
669,0.561371019664595,0.434895963359592,0.602306837614955,0.395874823670716
671,0.561371019664595,0.435373947299263,0.602306837614955,0.396459044615043
672,0.561371019664595,0.435537673746363,0.602298636815814,0.396661035486293
674,0.561344041720283,0.435701131104626,0.601957252161371,0.397031404814717
675,0.561180723181094,0.435728103329682,0.601787248827314,0.397031404814717
677,0.560868130056512,0.435891258758277,0.601448611326483,0.397271783673984
679,0.560868130056512,0.436284765083737,0.60127997365667,0.3974863295482
680,0.560868130056512,0.436447696471175,0.60127997365667,0.397818529647731
682,0.560665172594016,0.436596882056661,0.601196317521872,0.398151213121687
683,0.56051626024809,0.436610299113482,0.601029202689496,0.398151213121687
685,0.560489470276036,0.436610299113482,0.600862532492122,0.398189297374454
686,0.560489470276036,0.436610299113482,0.600822077424002,0.398189297374454
688,0.560314347806427,0.436610299113482,0.600781823249365,0.39837190026002
690,0.560165990015212,0.436825621395535,0.600319494946596,0.398819176390671
691,0.560139301530315,0.436825621395535,0.600319494946596,0.39914919380337
693,0.559843205905342,0.43698706814855,0.600079336491806,0.399352002512111
694,0.559843205905342,0.43698706814855,0.599915970743997,0.399557650332698
696,0.559843205905342,0.437254962215848,0.599915970743997,0.399887259266266
698,0.559843205905342,0.437402412996587,0.599915970743997,0.40021514985177
699,0.559776623265647,0.437402412996587,0.599915970743997,0.40021514985177
701,0.559482053388531,0.437402412996587,0.599641659494102,0.400269268086988
702,0.559334840768353,0.437402412996587,0.599480648993461,0.40038512016836
704,0.55930836236206,0.437402412996587,0.599320056489159,0.40038512016836
706,0.55930836236206,0.437402412996587,0.59918791049513,0.400446124902118
707,0.55930836236206,0.437521954783129,0.59918791049513,0.400486509565451
709,0.559122032359119,0.437734808920363,0.599116856185047,0.400935812905926
711,0.559122032359119,0.438013659658239,0.598958138401294,0.401322908212193
712,0.559122032359119,0.438159684011849,0.598958138401294,0.401557592092735
714,0.559122032359119,0.438251852008781,0.598958138401294,0.401811132954609
715,0.559082528465313,0.438278164674149,0.598958138401294,0.402007687625161
717,0.558936607005738,0.438596234489327,0.59869736006952,0.402227951101844
719,0.558936607005738,0.439166070204146,0.59869736006952,0.402750435831881
720,0.558936607005738,0.439311745070488,0.59869736006952,0.40305886232597
722,0.558936607005738,0.439444074755272,0.59869736006952,0.403365129472081
724,0.558936607005738,0.439444074755272,0.59869736006952,0.403365129472081
725,0.558936607005738,0.43948337379539,0.59869736006952,0.403365129472081
727,0.558936607005738,0.439667752812248,0.598547783917885,0.403608032284755
729,0.558936607005738,0.439799500921934,0.598547783917885,0.403950486912107
730,0.558936607005738,0.439799500921934,0.598547783917885,0.403950486912107
732,0.558936607005738,0.440008756627228,0.598484834551263,0.404026072521674
734,0.558936607005738,0.440296896869246,0.598484834551263,0.404387954142136
735,0.558936607005738,0.440440863919353,0.598484834551263,0.404542276472564
737,0.558936607005738,0.440584757885104,0.598347109318195,0.404849774087411
739,0.558936607005738,0.440597700790749,0.598312136597104,0.404885033943386
741,0.558936607005738,0.440767005742912,0.598186535765305,0.404937648738666
742,0.558936607005738,0.440767005742912,0.598117070617773,0.405123859206957
744,0.558936607005738,0.440767005742912,0.597965159300071,0.405275464015177
746,0.558689638236018,0.440767005742912,0.597749306804967,0.405275464015177
747,0.55854662375646,0.440767005742912,0.597531230035526,0.405275464015177
749,0.558273767409285,0.44098723726973,0.596931126310902,0.405375008225638
751,0.558001203032312,0.441272692724407,0.596483513086738,0.40596171265336
753,0.557715859073007,0.441428014431799,0.596187278993374,0.405993739544024
754,0.557586325652368,0.441570392249049,0.595974939856104,0.406142515162981
756,0.55730145773053,0.441842019597776,0.59568086050579,0.406451309534413
758,0.557029912714702,0.441854815035054,0.595388205107602,0.406599006468168
760,0.556758631399204,0.441996835233449,0.595096963728073,0.406776136152277
761,0.556629582205726,0.441996835233449,0.594951870214578,0.406776136152277
763,0.556629582205726,0.441996835233449,0.594807126519529,0.406776136152277
765,0.556604047229786,0.441996835233449,0.594807126519529,0.406776136152277
767,0.556604047229786,0.441996835233449,0.594756483697173,0.406776136152277
768,0.556604047229786,0.441996835233449,0.594756483697173,0.406776136152277
770,0.556604047229786,0.441996835233449,0.594308386191145,0.406776136152277
772,0.556604047229786,0.441996835233449,0.594132510276058,0.406776136152277
774,0.556565886953555,0.441996835233449,0.593907294797426,0.406776136152277
775,0.556565886953555,0.441996835233449,0.593907294797426,0.406776136152277
777,0.556553215183638,0.441996835233449,0.59381977473982,0.406776136152277
779,0.556540561274051,0.441996835233449,0.593770380476653,0.406776136152277
781,0.556272666437024,0.441996835233449,0.593604961001722,0.406776136152277
783,0.556272666437024,0.441996835233449,0.593423870733246,0.406865651493034
784,0.556272666437024,0.441996835233449,0.593280919684053,0.407006095926
786,0.556120118875157,0.44223840560207,0.593091029051341,0.407285998646485
788,0.556120118875157,0.44223840560207,0.592749515213591,0.407425459157733
790,0.555853599892854,0.442250979838199,0.592304825731537,0.40767181275643
792,0.555853599892854,0.442263535551592,0.592166385760986,0.407749622378579
794,0.555853599892854,0.442276072791791,0.59210958674487,0.407772558313216
795,0.555853599892854,0.442402520198726,0.59210958674487,0.407795402837285
797,0.555828522700975,0.442680288729645,0.592041001892419,0.408070404594838
799,0.555828522700975,0.44305885555643,0.591761874673857,0.408579051201955
801,0.555828522700975,0.44307135164681,0.591484027328072,0.408715445100436
803,0.555828522700975,0.443108786989113,0.591457152290528,0.408797757288211
805,0.555828522700975,0.443247320738579,0.591430387674794,0.408953996804295
806,0.555828522700975,0.443284657284379,0.591430387674794,0.408953996804295
808,0.555828522700975,0.443410336903416,0.59140373274668,0.409169989065979
810,0.555828522700975,0.443410336903416,0.59140373274668,0.409169989065979
812,0.555828522700975,0.443548098391472,0.591291068305764,0.409209933312686
814,0.555816136263975,0.443622581952538,0.591126730327008,0.40934364284791
816,0.55580376309929,0.443622581952538,0.590990249447908,0.409483328685391
818,0.555729181120719,0.443622581952538,0.590696312211693,0.409483328685391
820,0.555729181120719,0.443622581952538,0.590696312211693,0.409483328685391
821,0.555729181120719,0.443622581952538,0.590696312211693,0.409483328685391
823,0.555692126933223,0.443759331683998,0.590696312211693,0.409560663381011
825,0.555679813736726,0.443771662178324,0.590619641456057,0.409703834360026
827,0.555555629770218,0.44399462922053,0.590460423322725,0.409887750572241
829,0.555543334931569,0.44411848808907,0.590435515043977,0.410158086944812
831,0.555407204878114,0.444130754156792,0.59041070531108,0.410186392255893
833,0.555394943414753,0.444143009377259,0.590277820095221,0.410214582835535
835,0.555382696452685,0.444290877915031,0.590253447002735,0.410456406641883
837,0.555135738641238,0.444414225149227,0.59009725080678,0.41072347917245
839,0.554889003016143,0.444414225149227,0.589834282083379,0.41072422260991
841,0.554876793169188,0.444414225149227,0.589703230209164,0.41072422260991
843,0.554864598827286,0.444414225149227,0.589680375019062,0.410865703358526
844,0.554864598827286,0.444414225149227,0.589657607585683,0.410865703358526
846,0.554864598827286,0.444414225149227,0.589637166885583,0.410887784621471
848,0.554864598827286,0.444414225149227,0.589611209959223,0.410887784621471
850,0.554717643766826,0.444414225149227,0.589412533818154,0.410887784621471
852,0.554705506132366,0.444414225149227,0.589283394752784,0.410887784621471
854,0.554705506132366,0.444414225149227,0.589261293256533,0.410911336652145
856,0.554705506132366,0.444414225149227,0.589261293256533,0.411170886716461
858,0.554705506132366,0.444414225149227,0.589261293256533,0.411172076686499
860,0.554657068204498,0.444414225149227,0.589238566318259,0.411229679695972
862,0.554535314830255,0.444414225149227,0.588980944437896,0.411256339598762
864,0.554535314830255,0.444414225149227,0.588932986638981,0.411256339598762
866,0.554317169110016,0.444414225149227,0.588714991735639,0.411256339598762
868,0.554074491374524,0.444414225149227,0.588333107660953,0.411335696809521
870,0.554062469691,0.444426224049502,0.58796635030887,0.411335696809521
872,0.554050463351713,0.444547222227327,0.587923534363985,0.411515868797179
874,0.553820549961697,0.444547222227327,0.587776810825544,0.411515868797179
876,0.553578647710371,0.444547222227327,0.587239152201795,0.411656909375631
878,0.553349178290181,0.444547222227327,0.586481343895693,0.411950629860055
880,0.553107774778109,0.444547222227327,0.585953576804066,0.412202898443021
882,0.552999274138843,0.444547222227327,0.585578599530143,0.412352559049464
884,0.552878971830731,0.444547222227327,0.585403468270039,0.412477863258903
886,0.552758558278589,0.444547222227327,0.585129427575752,0.412822979310595
888,0.552758558278589,0.444547222227327,0.585129427575752,0.413072165752548
890,0.552758558278589,0.444547222227327,0.585072328413331,0.413072165752548
892,0.552758558278589,0.444547222227327,0.584940137578856,0.413072165752548
895,0.552758558278589,0.444547222227327,0.584786351269343,0.413072165752548
897,0.552758558278589,0.444547222227327,0.584786351269343,0.413072165752548
899,0.552758558278589,0.444547222227327,0.584606270633823,0.413072165752548
901,0.552758558278589,0.444547222227327,0.584357339588757,0.413102745502327
903,0.552758558278589,0.444547222227327,0.584233254836881,0.413127839656276
905,0.552758558278589,0.444547222227327,0.584083444637115,0.413127839656276
907,0.552734982558722,0.444570781561317,0.583763158469426,0.413177747385558
909,0.552604579579283,0.444677564794283,0.583504653833372,0.413422656612449
911,0.55248602048338,0.444807902771066,0.583259904751266,0.413446896103528
913,0.552355901536686,0.444819645328976,0.583235273771099,0.413568692848177
915,0.552344178230094,0.444819645328976,0.583113555502378,0.413592558339866
917,0.552119585417054,0.444866674837531,0.582968109594832,0.41371365913919
920,0.551895210437715,0.445019927450483,0.582605996664993,0.413942763900359
922,0.551895210437715,0.445019927450483,0.582605996664993,0.414183001863364
924,0.551895210437715,0.445019927450483,0.582605996664993,0.414183001863364
926,0.551895210437715,0.445172674809378,0.582605996664993,0.41427124681578
928,0.551895210437715,0.445337137499527,0.582605996664993,0.41469298328506
930,0.551895210437715,0.445466156265491,0.582605996664993,0.41492527810832
932,0.551895210437715,0.445583631224794,0.582605996664993,0.415323507201672
935,0.551895210437715,0.445606903538101,0.582605996664993,0.415721711561597
937,0.551895210437715,0.445618517414711,0.582605996664993,0.415764283714586
939,0.551895210437715,0.445618517414711,0.582605996664993,0.415881101853084
941,0.551895210437715,0.445618517414711,0.582605996664993,0.415881101853084
943,0.551895210437715,0.445769893709591,0.582605996664993,0.415948600823534
945,0.551895210437715,0.445781453743365,0.582605996664993,0.416065802151361
948,0.551895210437715,0.445781453743365,0.582605996664993,0.416301529459088
950,0.55187212516039,0.445781453743365,0.582480624017872,0.416536879485902
952,0.55187212516039,0.445781453743365,0.582364628434178,0.416536879485902
954,0.55187212516039,0.445827652192047,0.582364628434178,0.416624410366662
956,0.55187212516039,0.445955114241984,0.582364628434178,0.416646101768787
959,0.55187212516039,0.446279479596012,0.582364628434178,0.417094765771117
961,0.55187212516039,0.446279479596012,0.582364628434178,0.417461600296966
963,0.55187212516039,0.446279479596012,0.582364628434178,0.417577588569997
965,0.55187212516039,0.446279479596012,0.582364628434178,0.417601566792154
967,0.55187212516039,0.446279479596012,0.582311486088142,0.417740713383484
970,0.55187212516039,0.446279479596012,0.58209985346325,0.417814770497069
972,0.55187212516039,0.446279479596012,0.581986578107295,0.417833130310743
974,0.55187212516039,0.446279479596012,0.58185376393109,0.418005163479286
976,0.55187212516039,0.446279479596012,0.581741164063607,0.418028471490268
979,0.55187212516039,0.446313671411649,0.58170234221207,0.418088067566657
981,0.55187212516039,0.446519989503565,0.581683028906069,0.418312020985229
983,0.55187212516039,0.446623122430282,0.581571368758146,0.418535131198479
985,0.55187212516039,0.44674892059131,0.581571368758146,0.418553900833626
988,0.55187212516039,0.44674892059131,0.581415469363175,0.418717051256729
990,0.55187212516039,0.44674892059131,0.581401421383715,0.41882743031432
992,0.551849496484471,0.44674892059131,0.581083739771718,0.41882743031432
994,0.551735774757439,0.44674892059131,0.581062604212581,0.418944332914831
997,0.55163335963539,0.44674892059131,0.580840643026096,0.41910692309911
999,0.55163335963539,0.44674892059131,0.580675175150591,0.419299529126287
1001,0.55163335963539,0.44674892059131,0.580675175150591,0.419536742500821
1004,0.55163335963539,0.44674892059131,0.580675175150591,0.419794851204814
1006,0.55163335963539,0.446782683731729,0.580675175150591,0.419943548826225
1008,0.55163335963539,0.446793906876961,0.580493961946061,0.419964981667219
1011,0.55163335963539,0.446918020624235,0.580368123328023,0.420095141339146
1013,0.55163335963539,0.447154911982653,0.580350587839331,0.42031093090716
1015,0.55163335963539,0.447369216327891,0.580333108547975,0.420568440432603
1018,0.55163335963539,0.447594416535923,0.580315685160807,0.421102410254513
1020,0.55163335963539,0.447695662572432,0.580315685160807,0.421370920791239
1022,0.55163335963539,0.447819111107704,0.580174293239025,0.421407408873947
1025,0.55163335963539,0.448178528549794,0.580174293239025,0.421882260792039
1027,0.55163335963539,0.44838064757304,0.580174293239025,0.422199061203801
1029,0.55163335963539,0.44838064757304,0.580174293239025,0.422320073679449
1032,0.55163335963539,0.44838064757304,0.580174293239025,0.422320073679449
1034,0.55163335963539,0.44838064757304,0.58007286839375,0.422320073679449
1037,0.55163335963539,0.44838064757304,0.579951144262695,0.422320073679449
1039,0.55163335963539,0.448469826701471,0.579741696231611,0.422480333670384
1041,0.55163335963539,0.448469826701471,0.579532995041681,0.422485406367387
1044,0.55163335963539,0.448469826701471,0.57934075993917,0.422485406367387
1046,0.55163335963539,0.448636632673495,0.579237081804932,0.422620234402077
1049,0.55163335963539,0.44880293874456,0.579177785366665,0.422836877549267
1051,0.551611327938433,0.448902905601636,0.579053189690669,0.422956917728051
1053,0.551611327938433,0.449002814202469,0.579053189690669,0.423162488532844
1056,0.551611327938433,0.449002814202469,0.579053189690669,0.423183616190039
1058,0.551611327938433,0.449002814202469,0.579053189690669,0.423183616190039
1061,0.551456983887997,0.449024792955889,0.578956985266574,0.423241764515936
1063,0.551269447011466,0.449024792955889,0.578749717836918,0.423241764515936
1066,0.551269447011466,0.449135116231959,0.578646354871133,0.423371887780278
1068,0.551269447011466,0.449234379485145,0.578646354871133,0.423386033464085
1071,0.551269447011466,0.449333575547283,0.57864025476204,0.423590190123868
1073,0.551269447011466,0.44953168775569,0.578625336008158,0.42370428882667
1075,0.551269447011466,0.44953168775569,0.578625336008158,0.423804502583607
1078,0.551269447011466,0.449630598218192,0.578625336008158,0.424092701547113
1080,0.551269447011466,0.449630598218192,0.578581080667973,0.424193413206663
1083,0.551269447011466,0.449630598218192,0.578521846756384,0.424193413206663
1085,0.551269447011466,0.449630598218192,0.578405128898851,0.42423957388498
1088,0.551269447011466,0.449838221974888,0.578286166055226,0.424702535515259
1090,0.551269447011466,0.449838221974888,0.578109890305013,0.424815806695947
1093,0.551269447011466,0.449849056959351,0.577874630686686,0.424840753247476
1095,0.551269447011466,0.449849056959351,0.577674374242187,0.424968934109339
1098,0.551269447011466,0.449849056959351,0.577474795471309,0.425166177258682
1101,0.551269447011466,0.449849056959351,0.577358758549804,0.425393600808086
1103,0.551269447011466,0.449968462163821,0.577358758549804,0.425492363793959
1106,0.551269447011466,0.449968462163821,0.577128473585209,0.425626149482588
1108,0.551269447011466,0.449968462163821,0.577112496535585,0.425644414325589
1111,0.551269447011466,0.449968462163821,0.577096566761781,0.425644414325589
1113,0.551269447011466,0.450119452525437,0.577080684036684,0.425876729194104
1116,0.551269447011466,0.450130165137683,0.577045735578934,0.425993184795058
1118,0.551269447011466,0.450130165137683,0.577045735578934,0.425993184795058
1121,0.551269447011466,0.450130165137683,0.577045735578934,0.426157786173654
1124,0.551269447011466,0.450130165137683,0.576967019839622,0.426273738807087
1126,0.551269447011466,0.450130165137683,0.576899004910222,0.426371516198433
1129,0.551269447011466,0.450183726300552,0.576899004910222,0.426444033399627
1131,0.551269447011466,0.450194381791507,0.576855843991519,0.426647821953113
1134,0.551269447011466,0.450280214927145,0.576569222759604,0.426944322682954
1137,0.551269447011466,0.450451561168243,0.576481313011421,0.427075867903231
1139,0.551269447011466,0.450451561168243,0.57626253283176,0.427181733451467
1142,0.551269447011466,0.450451561168243,0.576016165329133,0.427181733451467
1144,0.551269447011466,0.450558290355228,0.575892602286421,0.427219930419412
1147,0.551131009653036,0.450643650691652,0.57554009852687,0.427407683711784
1150,0.550853971807838,0.450643650691652,0.574962281179744,0.427407683711784
1152,0.550662445811783,0.450643650691652,0.574762113733118,0.427407683711784
1155,0.550311649850823,0.450643650691652,0.574333838736244,0.427407683711784
1158,0.550216218492311,0.450643650691652,0.574133608078264,0.427407683711784
1160,0.55003589684014,0.450643650691652,0.573947165442949,0.427407683711784
1163,0.550025380214114,0.450643650691652,0.573841049870028,0.427407683711784
1166,0.550014878471145,0.450643650691652,0.57382796719883,0.427407683711784
1168,0.54993028630697,0.450643650691652,0.573722570816305,0.427407683711784
1171,0.549919797329832,0.450706909455252,0.57370972444902,0.42755829581838
1174,0.549824771520643,0.45086513853043,0.573605039024341,0.427762687918898
1177,0.549729952423705,0.451054804183511,0.573500860258618,0.427968431212721
1179,0.549719505471052,0.451318043210577,0.573488442926074,0.428289413061178
1182,0.549635382465254,0.451412724456464,0.573463707830902,0.428670506810222
1185,0.549540753070145,0.451433601528917,0.57328197766339,0.428680675671075
1187,0.549540753070145,0.451601565809892,0.57328197766339,0.428804288276677
1190,0.549540753070145,0.451695823088189,0.573235581728265,0.428905055249609
1193,0.549540753070145,0.451947264673901,0.573235581728265,0.429173659546186
1196,0.549540753070145,0.452041312754134,0.573235581728265,0.429296578108882
1198,0.549540753070145,0.452124953132212,0.573154438181861,0.429474362086377
1201,0.549540753070145,0.452208534002585,0.572900426675163,0.429572708576008
1204,0.549332323602567,0.452218890256257,0.57235386273715,0.429572708576008
1207,0.54925965518678,0.452218890256257,0.57211697731381,0.429591962196652
1210,0.548999626729788,0.452218890256257,0.571609683909595,0.429591962196652
1212,0.548833276477397,0.452218890256257,0.571250655701837,0.429591962196652
1215,0.548719297361837,0.452218890256257,0.571043831400055,0.429591962196652
1218,0.548553339727105,0.452218890256257,0.570796788007989,0.429591962196652
1221,0.548553339727105,0.452218890256257,0.570621107231393,0.429591962196652
1224,0.548553339727105,0.452218890256257,0.570554785878506,0.429591962196652
1226,0.548553339727105,0.452218890256257,0.570538042264395,0.429591962196652
1229,0.548522511945348,0.452218890256257,0.570470718172793,0.429591962196652
1232,0.548522511945348,0.452218890256257,0.570437924462202,0.429591962196652
1235,0.548429834773454,0.452218890256257,0.57028281146548,0.429591962196652
1238,0.548337301499424,0.452218890256257,0.57016736697946,0.429591962196652
1241,0.548337301499424,0.452218890256257,0.570032815032452,0.429591962196652
1243,0.548203850968123,0.452218890256257,0.569837689008002,0.429645066092575
1246,0.548111592216011,0.452218890256257,0.569741846951975,0.429861249644136
1249,0.548029628955404,0.452218890256257,0.569523680327094,0.429893454665014
1252,0.547783799539439,0.452218890256257,0.569343830860274,0.429909491398924
1255,0.547783799539439,0.452218890256257,0.569258750140462,0.429909491398924
1258,0.547783799539439,0.452218890256257,0.569237355914705,0.429957340786554
1261,0.547783799539439,0.452218890256257,0.569237355914705,0.429973204274414
1264,0.547783799539439,0.452218890256257,0.56920546233112,0.429973204274414
1267,0.547783799539439,0.452218890256257,0.569194883443111,0.429973204274414
1269,0.547783799539439,0.452218890256257,0.569194883443111,0.430051882782866
1272,0.547662149656064,0.452218890256257,0.569052756537754,0.430051882782866
1275,0.547499699442156,0.452218890256257,0.568713620560671,0.430169254549289
1278,0.547499699442156,0.452340282892251,0.568695718472757,0.430356364084781
1281,0.547499699442156,0.452350334280082,0.568695718472757,0.430371420879417
1284,0.547499699442156,0.452350334280082,0.568695718472757,0.430371420879417
1287,0.547499699442156,0.452390529045039,0.568695718472757,0.430371420879417
1290,0.547499699442156,0.452551889615756,0.568695718472757,0.430601072258281
1293,0.547499699442156,0.452551889615756,0.568523358632938,0.430601072258281
1296,0.547499699442156,0.452551889615756,0.568507524473293,0.430601072258281
1299,0.547499699442156,0.452551889615756,0.568475981553856,0.430601072258281
1302,0.547499699442156,0.452551889615756,0.568468586853668,0.430601072258281
1305,0.547449614714384,0.452551889615756,0.568379801638497,0.430601072258281
1308,0.547369288279967,0.452551889615756,0.56813315150892,0.430601072258281
1311,0.547369288279967,0.452551889615756,0.568102294735694,0.430601072258281
1314,0.547369288279967,0.452741745899664,0.56807159877103,0.430773564950137
1317,0.547169670089423,0.452821647833052,0.567747048005846,0.430939629259424
1320,0.547169670089423,0.452901533161958,0.567649712925708,0.431036220111303
1323,0.547070110064922,0.453141043870764,0.567552797266944,0.431214752170495
1326,0.546970536544987,0.453240469281213,0.567185111030394,0.431310265664652
1329,0.546791416878351,0.453240469281213,0.566981055102693,0.431392261012464
1332,0.546572455287862,0.453260224702195,0.566710044410998,0.431392261012464
1335,0.546572455287862,0.453260224702195,0.566710044410998,0.431444497626792
1339,0.546254596854458,0.453279944172461,0.566451325560186,0.431457475269656
1342,0.546036242784769,0.453279944172461,0.566213088025105,0.431457475269656
1345,0.545956896645083,0.453279944172461,0.566040640338577,0.431457475269656
1348,0.545719506749529,0.453279944172461,0.565779713652532,0.431457475269656
1351,0.545719506749529,0.453279944172461,0.565709210589069,0.431457475269656
1354,0.54554195779615,0.453279944172461,0.565589978967982,0.431457475269656
1357,0.54546297060057,0.453279944172461,0.565490197740862,0.431457475269656
1360,0.545384070492781,0.453279944172461,0.565372181478602,0.431457475269656
1363,0.545128249967678,0.453279944172461,0.565124222878079,0.431457475269656
1367,0.544971262519729,0.453279944172461,0.564548094466089,0.431457475269656
1370,0.544834003945851,0.453279944172461,0.564124913671979,0.431457475269656
1373,0.544579116285613,0.453279944172461,0.563860300419891,0.431457475269656
1376,0.544559659145791,0.453279944172461,0.563729383000466,0.431457475269656
1379,0.544403164246733,0.453279944172461,0.563542083711688,0.431457475269656
1382,0.544246797860486,0.453279944172461,0.563433760689872,0.431457475269656
1386,0.544246797860486,0.453279944172461,0.563347154727254,0.431457475269656
1389,0.54414924558811,0.453279944172461,0.563225660220497,0.431495914465504
1392,0.54414924558811,0.453338251038428,0.563210307243126,0.431586581493525
1395,0.544091029904492,0.453338251038428,0.563048931073164,0.431676877565557
1398,0.543779805752182,0.45335757599611,0.562853286268876,0.431689144092144
1402,0.543624494978459,0.45335757599611,0.56249834250392,0.431713589314408
1405,0.543566450843873,0.45335757599611,0.562366304820608,0.431713589314408
1408,0.543566450843873,0.453396166344687,0.562366304820608,0.431750039258918
1411,0.5435086573846,0.453473614992145,0.562329075948253,0.431774195261993
1415,0.543082911494227,0.453473614992145,0.56182836736883,0.432009663771961
1418,0.543082911494227,0.453473614992145,0.56182836736883,0.432242404436399
1421,0.543082911494227,0.453569886256486,0.56180871383682,0.432497639102383
1424,0.542948213506811,0.453589053967599,0.561678274480586,0.432710112855647
1428,0.542813230041992,0.453589053967599,0.561591684421778,0.43295679032366
1431,0.542659250022076,0.453589053967599,0.561336353036382,0.433031237664383
1434,0.542428775124955,0.453589053967599,0.56117353448177,0.433031237664383
1438,0.542409687616122,0.453589053967599,0.561074671858512,0.433050920903657
1441,0.542179610637767,0.453589053967599,0.560858940903824,0.433140726690885
1444,0.54196888962774,0.453589053967599,0.560634494408006,0.433140726690885
1448,0.54196888962774,0.453589053967599,0.560448009701176,0.433140726690885
1451,0.541892586762621,0.453589053967599,0.560406923915963,0.433140726690885
1454,0.541892586762621,0.453589053967599,0.560314120712505,0.433140726690885
1458,0.541778163789515,0.453589053967599,0.559954837100549,0.433140726690885
1461,0.541625425941631,0.453589053967599,0.559805490186496,0.433140726690885
1464,0.541625425941631,0.453589053967599,0.559799779679041,0.433140726690885
1468,0.541625425941631,0.453589053967599,0.559693840548585,0.433140726690885
1471,0.541473401709069,0.453589053967599,0.559572530648237,0.433140726690885
1474,0.541397537587493,0.453589053967599,0.559489182620044,0.433140726690885
1478,0.541340687844893,0.453589053967599,0.559343371914353,0.433140726690885
1481,0.541340687844893,0.453589053967599,0.559343371914353,0.433140726690885
1485,0.541340687844893,0.453589053967599,0.559343371914353,0.433140726690885
1488,0.541264985364233,0.453589053967599,0.559228779931425,0.433140726690885
1492,0.541189555488765,0.453589053967599,0.558999205070123,0.433140726690885
1495,0.541057367077965,0.453589053967599,0.558831515227198,0.433140726690885
1498,0.541057367077965,0.453589053967599,0.558822996309247,0.433190706568471
1502,0.541038648356914,0.453589053967599,0.558797546638543,0.433285095949724
1505,0.541038648356914,0.453589053967599,0.558797546638543,0.43339814925842
1509,0.541038648356914,0.453589053967599,0.558761498148891,0.43347090661849
1512,0.540963488620353,0.453589053967599,0.558687379682384,0.433509269778731
1516,0.540907245605538,0.453589053967599,0.558638881035933,0.433695826904222
1519,0.540645255815905,0.453757131661204,0.558143161281826,0.433935672134848
1523,0.540364999881873,0.4538879082029,0.557702825470074,0.434100458566229
1526,0.540215797185604,0.454111773691805,0.557623145718905,0.434339095606572
1530,0.540141199624782,0.454335446498584,0.557460621570023,0.434573196156001
1533,0.539992190184094,0.45454023455555,0.55736887069982,0.434820088866198
1537,0.53986191602545,0.454558728499668,0.557157807135317,0.434902631474689
1540,0.53986191602545,0.454558728499668,0.557157807135317,0.434902631474689
1544,0.539564661897397,0.454558728499668,0.556867687539502,0.434902631474689
1548,0.539248814415633,0.454614243705094,0.556522006062109,0.434914811853173
1551,0.539248814415633,0.454854845637266,0.556454942356657,0.435204507028976
1555,0.539248814415633,0.454891644758519,0.556454942356657,0.435285714558578
1558,0.539248814415633,0.455242909042533,0.556454942356657,0.435604745991695
1562,0.539248814415633,0.455298277974812,0.556454942356657,0.435763396311122
1565,0.539248814415633,0.455316623228952,0.556454942356657,0.435773145874101
1569,0.539248814415633,0.455445611340828,0.556454942356657,0.435861194650207
1573,0.539248814415633,0.455445611340828,0.556454942356657,0.43592972388949
1576,0.539212178983208,0.455445611340828,0.556437811727429,0.43592972388949
1580,0.539212178983208,0.455537311266888,0.556369564600452,0.435977053350642
1584,0.539212178983208,0.455555564539169,0.556369564600452,0.436054365244455
1587,0.539212178983208,0.455555564539169,0.556369564600452,0.436054365244455
1591,0.539212178983208,0.455555564539169,0.556369564600452,0.436054365244455
1595,0.539212178983208,0.455591999781884,0.556369564600452,0.436109864299508
1598,0.539212178983208,0.455591999781884,0.556369564600452,0.436109864299508
1602,0.539212178983208,0.455591999781884,0.556369564600452,0.436109864299508
1606,0.539212178983208,0.455591999781884,0.556369564600452,0.436109864299508
1609,0.539212178983208,0.455591999781884,0.556369564600452,0.436109864299508
1613,0.539212178983208,0.455591999781884,0.556352851656459,0.436109864299508
1617,0.539212178983208,0.455591999781884,0.556280758119295,0.436109864299508
1620,0.539176001285727,0.455591999781884,0.55605804856759,0.436109864299508
1624,0.538921568310796,0.455591999781884,0.555672228748576,0.436399167563746
1628,0.538867139250331,0.455591999781884,0.555473911181927,0.436676061227969
1632,0.538867139250331,0.455591999781884,0.555404758729325,0.436741422663794
1635,0.538740371402561,0.455591999781884,0.555270681303833,0.436764369094148
1639,0.538686125910618,0.4556099909836,0.555263583214495,0.43706049505364
1643,0.538469387160204,0.455862741468976,0.555007890733047,0.43733330741278
1647,0.538415487151604,0.455989098568368,0.554817059061717,0.437526216314052
1651,0.538361491601019,0.455989098568368,0.554737389334192,0.437526216314052
1654,0.538361491601019,0.455989098568368,0.554729886605356,0.437627046429407
1658,0.538361491601019,0.455989098568368,0.554729886605356,0.437705435297429
1662,0.538361491601019,0.455989098568368,0.554729886605356,0.437840172160081
1666,0.538289980927055,0.455989098568368,0.554619832766802,0.437910725209708
1670,0.53821830617811,0.456042778063551,0.554541373811304,0.437987769113461
1674,0.53821830617811,0.456114282932825,0.554517928864196,0.438120935489971
1677,0.538093171295042,0.456167895477614,0.554426886433967,0.438190526786531
1681,0.538093171295042,0.456167895477614,0.5543635982211,0.438203441794739
1685,0.538093171295042,0.456185649974242,0.5543635982211,0.438209881728824
1689,0.538093171295042,0.456185649974242,0.5543635982211,0.438209881728824
1693,0.538093171295042,0.456203353555618,0.5543635982211,0.438302072255517
1697,0.538093171295042,0.456203353555618,0.5543635982211,0.438302072255517
1701,0.538093171295042,0.456203353555618,0.5543635982211,0.438302072255517
1705,0.538093171295042,0.456203353555618,0.5543635982211,0.438302072255517
1709,0.538093171295042,0.456203353555618,0.5543635982211,0.438302072255517
1713,0.538093171295042,0.456203353555618,0.5543635982211,0.438302072255517
1717,0.538040140501977,0.456203353555618,0.554304587731403,0.438302072255517
1720,0.538040140501977,0.456203353555618,0.554243374451783,0.438302072255517
1724,0.537969676017087,0.456256275388479,0.554226552753151,0.438373436702429
1728,0.537793281094952,0.456256275388479,0.553983239798126,0.438440859928682
1732,0.537740425317383,0.456256275388479,0.553901171441077,0.438440859928682
1736,0.537564699334723,0.45627379070932,0.553645900169544,0.438440859928682
1740,0.537441567970686,0.45627379070932,0.553520344078438,0.438471652330934
1744,0.537441567970686,0.45627379070932,0.553520344078438,0.438471652330934
1748,0.537441567970686,0.45627379070932,0.553520344078438,0.438608846856117
1752,0.537441567970686,0.45627379070932,0.553498203968221,0.438670275326617
1757,0.537424164245529,0.45627379070932,0.553252769352286,0.438670275326617
1761,0.537232048611384,0.45627379070932,0.553011172654382,0.438670275326617
1765,0.537162115707438,0.45627379070932,0.552877747070212,0.438670275326617
1769,0.537040112556626,0.45627379070932,0.552800330279258,0.438670275326617
1773,0.536918431967391,0.45627379070932,0.552670999740664,0.438709704537455
1777,0.536918431967391,0.45627379070932,0.552610561830644,0.438717436004548
1781,0.536848809638409,0.456343194273883,0.552514524972514,0.438842043879998
1785,0.536796699195793,0.456395310451992,0.55244690644043,0.438907060073926
1789,0.536744793695087,0.456395310451992,0.552438444523011,0.438973046796379
1793,0.536692864073923,0.456429857559485,0.552310914047837,0.439041149712574
1797,0.536623590179453,0.456498920222568,0.552243473741585,0.439065388118769
1802,0.536623590179453,0.456671819178045,0.552243473741585,0.439251998922306
1806,0.536623590179453,0.456827172550711,0.552243473741585,0.439493465587624
1810,0.536623590179453,0.456827172550711,0.552243473741585,0.439493465587624
1814,0.536623590179453,0.456827172550711,0.552243473741585,0.439493465587624
1818,0.536623590179453,0.45694764972844,0.55221788278369,0.439637841023046
1822,0.536572027739608,0.45694764972844,0.552136252638324,0.439637841023046
1827,0.536554939908523,0.45694764972844,0.551944576612732,0.439654853927658
1831,0.536434887352631,0.45694764972844,0.551771493139922,0.439654853927658
1835,0.536434887352631,0.45694764972844,0.551643368660068,0.439654853927658
1839,0.536434887352631,0.45694764972844,0.551637365580601,0.439654853927658
1844,0.536434887352631,0.45694764972844,0.551631376848903,0.439654853927658
1848,0.536332298899009,0.45694764972844,0.551535510777381,0.439654853927658
1852,0.536332298899009,0.45694764972844,0.551445670488542,0.439654853927658
1856,0.536332298899009,0.45694764972844,0.551406789366964,0.439654853927658
1861,0.536332298899009,0.45694764972844,0.551175709322449,0.439654853927658
1865,0.536315367421367,0.45694764972844,0.551043311970262,0.439654853927658
1869,0.536264302397767,0.45694764972844,0.550811548590814,0.439654853927658
1874,0.536247391654162,0.45694764972844,0.550803116779029,0.439654853927658
1878,0.536060736793509,0.45694764972844,0.550576721793623,0.439654853927658
1882,0.535959025806112,0.45694764972844,0.550434976184069,0.439654853927658
1886,0.535840506531344,0.45694764972844,0.550310025155183,0.439654853927658
1891,0.535705467963892,0.45694764972844,0.550142256165705,0.439654853927658
1895,0.535604072749281,0.45694764972844,0.549957397233161,0.439654853927658
1900,0.53548588208888,0.45694764972844,0.549879057182487,0.439654853927658
1904,0.535418574762602,0.45694764972844,0.549783088730531,0.439654853927658
1908,0.535199778478658,0.45694764972844,0.549559479074154,0.43968502417133
1913,0.5350315544071,0.45694764972844,0.549327707901497,0.43975243384701
1917,0.53498115726379,0.45694764972844,0.54925420633323,0.439911903029979
1922,0.534863783839657,0.45694764972844,0.549121177795582,0.439986778998138
1926,0.534863783839657,0.45694764972844,0.549121177795582,0.440004943914801
1930,0.534863783839657,0.45694764972844,0.549121177795582,0.440004943914801
1935,0.534863783839657,0.45694764972844,0.549121177795582,0.440041079200892
1939,0.534863783839657,0.45694764972844,0.549121177795582,0.44005905030924
1944,0.534863783839657,0.45694764972844,0.549121177795582,0.440132809866814
1948,0.534863783839657,0.45694764972844,0.549073010042482,0.440132809866814
1953,0.534763907982591,0.45694764972844,0.548947353963601,0.440223749392327
1957,0.534763907982591,0.45694764972844,0.548941704399842,0.440223749392327
1962,0.534697537064911,0.45694764972844,0.548870961939099,0.440223749392327
1966,0.534647717111737,0.45694764972844,0.548811665314064,0.440316994721293
1971,0.534531579148266,0.45694764972844,0.548693590622857,0.440322174795612
1975,0.534531579148266,0.45694764972844,0.548682874207995,0.440411037502429
1980,0.534366110128411,0.45694764972844,0.548437127861533,0.440422541623058
1985,0.534316512542145,0.45694764972844,0.548317476603334,0.440422541623058
1989,0.534316512542145,0.45694764972844,0.548295776459552,0.440422541623058
1994,0.534316512542145,0.45694764972844,0.548052172591659,0.44047014904666
1998,0.534316512542145,0.45694764972844,0.547994782554776,0.440693307929784
2003,0.534300114017272,0.45694764972844,0.547931586428127,0.440777777725065
2008,0.534201397659049,0.45694764972844,0.547820656436643,0.441213086236231
2012,0.534201397659049,0.45694764972844,0.547818393055588,0.441339523806362
2017,0.534185071338341,0.45694764972844,0.547818393055588,0.441344866235965
2021,0.534135905600182,0.45694764972844,0.547749158733366,0.441344866235965
2026,0.534037674475625,0.45694764972844,0.547687451156699,0.441344866235965
2031,0.534037674475625,0.45694764972844,0.547629504986419,0.441434210515005
2035,0.534037674475625,0.457127363493093,0.547629504986419,0.441738839736684
2040,0.534037674475625,0.457127363493093,0.547629504986419,0.44179921803189
2045,0.534037674475625,0.457127363493093,0.54760603982852,0.44196454160636
2050,0.534021462439969,0.457127363493093,0.547599374264641,0.442081025927117
2054,0.534021462439969,0.457224827275669,0.54759604789742,0.442257623781397
2059,0.534021462439969,0.457273554528258,0.54759604789742,0.442360208115202
2064,0.534021462439969,0.457273554528258,0.54759604789742,0.442649229856176
2069,0.534021462439969,0.457484147708916,0.54759604789742,0.443016370903175
2073,0.534021462439969,0.457597482855337,0.54759604789742,0.443125786199503
2078,0.534021462439969,0.457597482855337,0.54759604789742,0.443183493140459
2083,0.534021462439969,0.457823548165389,0.54759604789742,0.443395532864609
2088,0.534021462439969,0.458017267882675,0.54759604789742,0.443676481621628
2092,0.534021462439969,0.458146184252993,0.54759604789742,0.443860376271942
2097,0.534021462439969,0.458226483774972,0.54759604789742,0.44399961786323
2102,0.534021462439969,0.458387412147898,0.54759604789742,0.444322265809538
2107,0.534021462439969,0.458403401435614,0.54759604789742,0.444344838299791
2112,0.534021462439969,0.458435337733417,0.54759604789742,0.444364564401841
2117,0.534021462439969,0.458547331780867,0.54759604789742,0.44452702653923
2122,0.534021462439969,0.458563261817708,0.54759604789742,0.444538939884447
2127,0.534021462439969,0.458563261817708,0.54759604789742,0.44454488275895
2131,0.534021462439969,0.458659178666363,0.54759604789742,0.444634171534076
2136,0.534021462439969,0.458754883079732,0.547554030449883,0.444815035579921
2141,0.533941645182309,0.458898566526402,0.547405343529758,0.444979261796898
2146,0.533941645182309,0.458898566526402,0.547396062985449,0.444992221491234
2151,0.533925784787374,0.458930276967679,0.547392977031387,0.445017428941428
2156,0.533878091978748,0.458930276967679,0.547380670812312,0.445021591470597
2161,0.533830445206795,0.458930276967679,0.547326597744207,0.445021591470597
2166,0.533830445206795,0.458930276967679,0.547275727518247,0.445021591470597
2171,0.5337828761955,0.459088766172108,0.547201669606949,0.445151096582632
2176,0.5337828761955,0.45923132364627,0.547064528060264,0.445299283004067
2181,0.5337828761955,0.45923132364627,0.547038317693286,0.445354918198414
2186,0.5337828761955,0.459278778041934,0.546811302955938,0.445410311982268
2191,0.533751385112164,0.459278778041934,0.546790993076997,0.445410311982268
2196,0.533436140993767,0.459341769427614,0.546435163995594,0.445433020692877
2201,0.533357591617692,0.459436294860315,0.546292196407427,0.445591078746528
2206,0.533294680604612,0.459530691488531,0.546226829793333,0.445680422535067
2211,0.533294680604612,0.459672138744767,0.546226829793333,0.445938928008482
2217,0.533090643132183,0.459719226069661,0.545991879534266,0.446088570574542
2222,0.533090643132183,0.459719226069661,0.545991879534266,0.44609521647312
2227,0.533090643132183,0.459766259441528,0.545991879534266,0.446160619626175
2232,0.533090643132183,0.45981325004801,0.545989983225392,0.446228855350236
2237,0.533043815299804,0.45981325004801,0.545889869042316,0.446232070587897
2242,0.532981445724607,0.45981325004801,0.545881590153265,0.446269723636369
2247,0.53290337939886,0.45981325004801,0.545743429174334,0.446469888998137
2253,0.53290337939886,0.45981325004801,0.545743429174334,0.446517955077813
2258,0.53290337939886,0.45981325004801,0.545743429174334,0.446517955077813
2263,0.532841276982507,0.45981325004801,0.545719873988967,0.446528003087459
2268,0.532841276982507,0.459828749320621,0.545674267896277,0.446772656831302
2273,0.532841276982507,0.459828749320621,0.545674267896277,0.446772656831302
2279,0.532841276982507,0.459890675801257,0.545674267896277,0.446791470147715
2284,0.532841276982507,0.460014496084343,0.545674267896277,0.446994967722672
2289,0.532748520012386,0.460107427874191,0.545499560467654,0.447151808766169
2294,0.532702180695141,0.460107427874191,0.545445546377868,0.447241648000574
2300,0.532563275875264,0.460169116343177,0.545342023083445,0.447488735366877
2305,0.532347463070521,0.460215396676535,0.54502260429726,0.447555645388853
2310,0.532347463070521,0.46023072644604,0.545020172872414,0.44771682191114
2316,0.532347463070521,0.460276869587674,0.545008054050079,0.447789684457459
2321,0.532347463070521,0.460322971401056,0.545008054050079,0.44789923761099
2326,0.532347463070521,0.460415083039611,0.545008054050079,0.447992978215445
2332,0.5323168368622,0.460415083039611,0.544958654873865,0.448004081949949
2337,0.5323168368622,0.460415083039611,0.544958654873865,0.44806462166805
2342,0.5323168368622,0.460415083039611,0.544958654873865,0.448086061983899
2348,0.5323168368622,0.460415083039611,0.544958654873865,0.448222581279379
2353,0.5323168368622,0.460415083039611,0.544958654873865,0.448320259874789
2359,0.5323168368622,0.460415083039611,0.544958654873865,0.448356317669402
2364,0.5323168368622,0.460460691766234,0.544958654873865,0.448534408300617
2370,0.5323168368622,0.460460691766234,0.544958654873865,0.448589464332402
2375,0.5323168368622,0.460460691766234,0.544907990300144,0.448589464332402
2381,0.5323168368622,0.460506287106582,0.544852121021136,0.448783199296578
2386,0.5323168368622,0.460612413494037,0.544852121021136,0.448852783605614
2392,0.5323168368622,0.460975640221638,0.544852121021136,0.449342140250058
2397,0.5323168368622,0.461081362493494,0.544852121021136,0.449451047184573
2403,0.5323168368622,0.461126776754771,0.544841958502451,0.449516714143392
2408,0.5323168368622,0.461126776754771,0.544841958502451,0.449516714143392
2414,0.5323168368622,0.461126776754771,0.544841958502451,0.449516714143392
2419,0.5323168368622,0.46114178238919,0.544831821323528,0.449516714143392
2425,0.5323168368622,0.461217115714889,0.544810204343653,0.449626360972257
2430,0.5323168368622,0.461322397771426,0.544804818742245,0.449773492204991
2436,0.5323168368622,0.46144269310571,0.544804818742245,0.450034011306384
2442,0.5323168368622,0.461502579507067,0.544804818742245,0.450118296388845
2447,0.5323168368622,0.461637174620987,0.544804818742245,0.450363525656609
2453,0.5323168368622,0.461891425814568,0.544804818742245,0.450698188773364
2459,0.5323168368622,0.461951219513705,0.544804818742245,0.450807390280355
2464,0.5323168368622,0.462010799155149,0.544804818742245,0.450903149964753
2470,0.5323168368622,0.462159809449654,0.544804818742245,0.451082320512938
2476,0.5323168368622,0.462338597717429,0.544804818742245,0.45126993862631
2481,0.5323168368622,0.462472496106469,0.544804818742245,0.451370886256675
2487,0.5323168368622,0.462769761860985,0.544804818742245,0.451665576385672
2493,0.5323168368622,0.462992551368989,0.544804818742245,0.451971188771881
2499,0.5323168368622,0.462992551368989,0.544804818742245,0.451981851252481
2504,0.5323168368622,0.463244414437085,0.544804818742245,0.452165307212301
2510,0.5323168368622,0.463288886465581,0.544804818742245,0.452339682701036
2516,0.5323168368622,0.463362800395498,0.544804818742245,0.452429664147821
2522,0.5323168368622,0.463377537982862,0.544804818742245,0.452496305884723
2527,0.5323168368622,0.463377537982862,0.544804818742245,0.452496305884723
2533,0.5323168368622,0.463377537982862,0.544804818742245,0.452496305884723
2539,0.5323168368622,0.463451169855541,0.544804818742245,0.452571259784557
2545,0.5323168368622,0.463627719056442,0.544804818742245,0.452784829198502
2551,0.5323168368622,0.463759876489526,0.544761647490666,0.452892931824564
2557,0.5323168368622,0.463935927071758,0.544761647490666,0.453047441898501
2563,0.5323168368622,0.464141286690115,0.544761647490666,0.453332051099336
2569,0.5323168368622,0.464361000265136,0.544761647490666,0.453546892561551
2574,0.5323168368622,0.464448701005222,0.54470009781558,0.453681477430007
2580,0.5323168368622,0.464580111391162,0.54470009781558,0.453829994559346
2586,0.532302291546496,0.464623935095119,0.544669684143164,0.453930051452326
2592,0.53225851188044,0.464653128504982,0.544582418389425,0.453972836832315
2598,0.53225851188044,0.464667655471721,0.544582418389425,0.453972836832315
2604,0.53225851188044,0.464667655471721,0.544582418389425,0.454008574245034
2610,0.53225851188044,0.464667655471721,0.544582418389425,0.454008574245034
2616,0.53225851188044,0.46478376045781,0.544582418389425,0.454092627836372
2622,0.53225851188044,0.46478376045781,0.544582418389425,0.454135987946744
2628,0.53225851188044,0.46478376045781,0.544582418389425,0.454135987946744
2634,0.53225851188044,0.46478376045781,0.544556067349917,0.454135987946744
2640,0.53225851188044,0.46478376045781,0.544469719557675,0.454135987946744
2647,0.53225851188044,0.46478376045781,0.544462845537633,0.454135987946744
2653,0.53225851188044,0.46478376045781,0.544462845537633,0.45414628831073
2659,0.53225851188044,0.464826971873663,0.544452582972945,0.454273969231517
2665,0.53225851188044,0.464884540878904,0.544452582972945,0.454360712570995
2671,0.53225851188044,0.465114354525607,0.544452582972945,0.454621119283024
2677,0.532186749815362,0.465257923399295,0.544364308263851,0.454830129102669
2683,0.532186749815362,0.465257923399295,0.544324591596024,0.454843819974349
2690,0.532129516313341,0.465257923399295,0.544292647889712,0.454844988242303
2696,0.532129516313341,0.465372381162694,0.544133233759471,0.454934410094452
2702,0.53207240668653,0.465458229723752,0.544070509947019,0.455053019467817
2708,0.532058174978268,0.465543860225274,0.54406587779976,0.455146578353909
2714,0.532058174978268,0.465586698092743,0.54406587779976,0.455190745147333
2721,0.532001186106673,0.465586698092743,0.543994556293084,0.455190745147333
2727,0.532001186106673,0.465686303618879,0.543994556293084,0.45526822648048
2733,0.532001186106673,0.465686303618879,0.543994556293084,0.455311954890633
2740,0.531972808349153,0.465686303618879,0.543949240507257,0.455313280366915
2746,0.531887720744263,0.465785618474869,0.543862920897441,0.455471546351088
2752,0.531887720744263,0.465785618474869,0.543849642108363,0.455509994651279
2759,0.531760296389389,0.465785618474869,0.543759544432354,0.455509994651279
2765,0.531675378921248,0.465785618474869,0.543640187074785,0.455509994651279
2771,0.531675378921248,0.465785618474869,0.543635936884857,0.455509994651279
2778,0.531618969060961,0.465785618474869,0.543576647919122,0.455509994651279
2784,0.531618969060961,0.465785618474869,0.543576647919122,0.455510395839475
2791,0.531618969060961,0.465954679767814,0.543576647919122,0.455669781821044
2797,0.531562779513983,0.466179911116225,0.543534958589024,0.455950756797055
2803,0.531520568221681,0.46622208970406,0.543459371856771,0.456033318430598
2810,0.531520568221681,0.466292219667295,0.543459371856771,0.456119958738371
2816,0.531520568221681,0.466404439143721,0.543459371856771,0.456271190094098
2823,0.531520568221681,0.466418404925661,0.543459371856771,0.456289072161949
2829,0.531520568221681,0.466432349891656,0.543444049767662,0.456289072161949
2836,0.531436717312169,0.466432349891656,0.54334929779973,0.456324718480794
2842,0.531436717312169,0.466572077270984,0.54334929779973,0.456527553388393
2849,0.531353120375739,0.46671168070188,0.543288455532116,0.456716876305015
2856,0.531339233152921,0.46689291786642,0.543243629295597,0.456878313137848
2862,0.531339233152921,0.467004299018119,0.543243629295597,0.457032516882094
2869,0.531339233152921,0.467004299018119,0.543243629295597,0.457076037301234
2875,0.531339233152921,0.467004299018119,0.543243629295597,0.457102207103204
2882,0.531269850419729,0.467143067364159,0.543160677172144,0.457256978263943
2889,0.531228237430705,0.4672400637719,0.543108968160129,0.457376090354424
2895,0.531158973866618,0.4672400637719,0.543032290748259,0.457380377237545
2902,0.531158973866618,0.467309241389883,0.543032290748259,0.457454853246263
2909,0.531103679886091,0.467323006839258,0.542973863271984,0.457498797861029
2915,0.531103679886091,0.467323006839258,0.542973863271984,0.457507078971562
2922,0.531103679886091,0.46736439788532,0.542973863271984,0.457574996030289
2929,0.531103679886091,0.467488472427963,0.542973863271984,0.457727548664256
2936,0.531103679886091,0.467557377729773,0.542973863271984,0.457834763286709
2942,0.531062521405793,0.467598540462697,0.542940933927865,0.457892201388487
2949,0.531021402373226,0.467735792018789,0.542862290340959,0.458042320123648
2956,0.530939047402848,0.467927807964625,0.542780468787546,0.458240355958237
2963,0.53082937507685,0.468201958223182,0.542667024625273,0.45852389973913
2970,0.530801997083376,0.468201958223182,0.542628199946902,0.458559138313241
2976,0.530801997083376,0.468324949456108,0.542628199946902,0.458657284450179
2983,0.530801997083376,0.468365946524102,0.542628199946902,0.458728236397732
2990,0.530733780671511,0.468379536314238,0.542556174353079,0.458750709049187
2997,0.530556635197133,0.468379536314238,0.542409445850178,0.458750709049187
3004,0.530488536778744,0.468379536314238,0.542298330466895,0.458750709049187
3011,0.530488536778744,0.468379536314238,0.542295204313692,0.458750709049187
3018,0.530488536778744,0.468379536314238,0.542295204313692,0.458750709049187
3025,0.530488536778744,0.468379536314238,0.542295204313692,0.458750709049187
3032,0.530325883334117,0.468379536314238,0.54212286387563,0.458750709049187
3039,0.530325883334117,0.468379536314238,0.54211987063359,0.458750709049187
3046,0.530325883334117,0.46848773530454,0.54211987063359,0.458905263243672
3053,0.530325883334117,0.46848773530454,0.54211987063359,0.458943544949195
3060,0.530325883334117,0.46848773530454,0.54211987063359,0.458943544949195
3067,0.530325883334117,0.46848773530454,0.54211987063359,0.458943544949195
3074,0.530325883334117,0.46848773530454,0.54211987063359,0.458943544949195
3081,0.530325883334117,0.46848773530454,0.54209503642614,0.458943544949195
3088,0.530325883334117,0.46848773530454,0.541990121110663,0.458943544949195
3095,0.530325883334117,0.46848773530454,0.541820939162883,0.458943544949195
3102,0.530325883334117,0.46848773530454,0.541754254622441,0.458943544949195
3110,0.530325883334117,0.46848773530454,0.541642176095448,0.458943544949195
3117,0.53031254754123,0.46848773530454,0.541520974734649,0.458943544949195
3124,0.530152082223932,0.46848773530454,0.541377573608446,0.458943544949195
3131,0.530111973628487,0.46848773530454,0.541301588363075,0.458943544949195
3138,0.530018524719741,0.46848773530454,0.541180999615128,0.458943544949195
3146,0.530018524719741,0.468674239653585,0.541180999615128,0.459147134535178
3153,0.530018524719741,0.468674239653585,0.541180999615128,0.459187434321902
3160,0.530018524719741,0.468687489220592,0.541180999615128,0.459252993956903
3167,0.530018524719741,0.468687489220592,0.541180999615128,0.459266547018083
3175,0.530018524719741,0.468687489220592,0.541180296138328,0.459266547018083
3182,0.530018524719741,0.468687489220592,0.541180296138328,0.459270113460804
3189,0.529965616162957,0.468687489220592,0.54113579295721,0.459270113460804
3197,0.529846456574408,0.468687489220592,0.54097466121254,0.459270113460804
3204,0.529846456574408,0.468727152287315,0.54097466121254,0.459342489896929
3211,0.529846456574408,0.468819583985829,0.54097466121254,0.459544408127516
3219,0.529846456574408,0.468832724597741,0.54097466121254,0.459554713022857
3226,0.529780632934734,0.468832724597741,0.540895025633156,0.459554713022857
3234,0.529701748938295,0.468832724597741,0.540787932700196,0.459554713022857
3241,0.529701748938295,0.468845831709299,0.540787932700196,0.459582847469041
3249,0.529701748938295,0.469003433571262,0.540787932700196,0.459748288038183
3256,0.5296492971328,0.469003433571262,0.540707202542996,0.459748288038183
3264,0.529609977862366,0.469003433571262,0.540667449724865,0.459761498647967
3271,0.529609977862366,0.469068860885154,0.540638506275837,0.459864740840817
3279,0.529479139659607,0.469107995372852,0.540478269229066,0.459911572341562
3286,0.529479139659607,0.469173281726805,0.540376045909471,0.459988555491242
3294,0.52944006273409,0.469186277434148,0.540353299259678,0.460010820195529
3301,0.529374873447242,0.469251489555033,0.540191464460905,0.460078544310346
3309,0.529374873447242,0.469316522335658,0.540184101509505,0.460150557048853
3317,0.529374873447242,0.469355484458791,0.540184101509505,0.460192869423976
3324,0.529322899559859,0.469459423052237,0.540131992147676,0.460301528773999
3332,0.529322899559859,0.469459423052237,0.540076645114613,0.460301528773999
3340,0.52928396375247,0.469459423052237,0.539992900819349,0.460301528773999
3347,0.529271031801446,0.469498223726588,0.539946516602405,0.460361156334147
3355,0.529167681279745,0.469498223726588,0.539871587119584,0.460361156334147
3363,0.529116075051801,0.469498223726588,0.539791344097376,0.460361156334147
3371,0.529116075051801,0.469511102729784,0.539782251962322,0.460361812878884
3378,0.529051668767956,0.469523955444976,0.539744694374595,0.460391997092722
3386,0.528922827314451,0.469614114804683,0.539617491986302,0.460501698340523
3394,0.528897103737188,0.469768492226857,0.539556236995027,0.460750790009843
3402,0.528858515140127,0.469768492226857,0.539513003421722,0.46075590411764
3410,0.528794405062269,0.469858363243328,0.539474217482681,0.460821973293848
3417,0.528794405062269,0.469896801204072,0.539441777773067,0.46090295207305
3425,0.528794405062269,0.469948088940359,0.539433574782703,0.460966489207422
3433,0.528794405062269,0.470076127436171,0.539433574782703,0.461097450627126
3441,0.528794405062269,0.470101717271123,0.539433574782703,0.46116066625392
3449,0.528794405062269,0.470203856701886,0.539433574782703,0.461264028367974
3457,0.528794405062269,0.470229366925279,0.539433574782703,0.461303027912252
3465,0.528794405062269,0.470356848079984,0.53942292153305,0.461470017406158
3473,0.528794405062269,0.470394950949646,0.539410774805162,0.461548724055846
3481,0.528794405062269,0.470483964501783,0.539383162743249,0.461613450295201
3489,0.528680034727042,0.470649097266491,0.539234664566144,0.461813462676024
3497,0.528616551545491,0.470750582190846,0.539172105609045,0.461917005430155
3505,0.528591232625309,0.470940798867774,0.539138742708418,0.462124768551421
3513,0.528591232625309,0.471029379152576,0.539129837803786,0.462229072031163
3521,0.528527985050574,0.471054688691281,0.539055813270018,0.462264722500106
3529,0.528464872052475,0.471117830073807,0.539018707080022,0.46234118762274
3538,0.528363839078314,0.471256668207626,0.538886688482203,0.462489771974104
3546,0.528363839078314,0.47137007918344,0.538879225923545,0.462588954392627
3554,0.528363839078314,0.471420485395455,0.538879225923545,0.462680511580532
3562,0.528363839078314,0.471508500361845,0.538879225923545,0.462750826147279
3570,0.528363839078314,0.471596459934311,0.538879225923545,0.462874786201101
3579,0.528363839078314,0.471696864243795,0.538874836212223,0.462970698227134
3587,0.528363839078314,0.471696864243795,0.538872985407424,0.462970698227134
3595,0.528363839078314,0.471696864243795,0.53886007220407,0.462970698227134
3603,0.528363839078314,0.471734355824178,0.538858233497323,0.463052718273973
3612,0.528363839078314,0.471734355824178,0.538858233497323,0.463052718273973
3620,0.528363839078314,0.471734355824178,0.538858233497323,0.463087726182408
3628,0.528351397236042,0.471734355824178,0.538857516526961,0.463182528075088
3637,0.528326455699366,0.471734355824178,0.538800532941754,0.463221993585651
3645,0.528326455699366,0.471734355824178,0.538800532941754,0.463221993585651
3654,0.528326455699366,0.471883503642426,0.538800532941754,0.463506083019525
3662,0.528326455699366,0.471982904790115,0.538800532941754,0.463641232245245
3670,0.528326455699366,0.47199526232879,0.538794811193771,0.463657789432243
3679,0.528326455699366,0.472007602924151,0.538787676310086,0.463670979568582
3687,0.528289286596155,0.472094170552457,0.538752504266573,0.463770353984194
3696,0.528264561992386,0.472267061858998,0.538741971246928,0.46394867973645
3704,0.528202782499189,0.472279367570933,0.538630871560997,0.463961168422601
3713,0.528165759517839,0.472340941975323,0.538498183082202,0.464024375313932
3721,0.528091818389366,0.472377845221674,0.538383790938482,0.464065072569816
3730,0.528054835129889,0.472463910041387,0.538349615469733,0.464156201109264
3739,0.528030237421972,0.472463910041387,0.538317187628639,0.464156201109264
3747,0.528030237421972,0.472463910041387,0.538317187628639,0.464156201109264
3756,0.528030237421972,0.472463910041387,0.538317187628639,0.464156201109264
3765,0.528030237421972,0.472463910041387,0.538274497863771,0.464156201109264
3773,0.527981327320294,0.472463910041387,0.538163449441923,0.464156201109264
3782,0.527956873767364,0.472476098775396,0.538074528080161,0.464183313819005
3791,0.527956873767364,0.472476098775396,0.537881045560062,0.464183313819005
3799,0.527956873767364,0.472488274380485,0.53774025527704,0.464206867233964
3808,0.527956873767364,0.472536991567159,0.537519476436425,0.464249214244471
3817,0.527956873767364,0.472597807041699,0.537405843058848,0.464316076472886
3826,0.527956873767364,0.472707109600461,0.537367725257272,0.464407313535296
3835,0.527956873767364,0.47281645781775,0.537226153076038,0.464550264882222
3843,0.527956873767364,0.472828557700612,0.537068479037428,0.464558455920869
3852,0.527956873767364,0.472828557700612,0.537034034744897,0.464558455920869
3861,0.527956873767364,0.472828557700612,0.537034034744897,0.464558455920869
3870,0.527956873767364,0.472828557700612,0.537034034744897,0.464642042799548
3879,0.527956873767364,0.472828557700612,0.537034034744897,0.464642042799548
3888,0.527956873767364,0.472828557700612,0.537034034744897,0.464642042799548
3897,0.527956873767364,0.472828557700612,0.537034034744897,0.464644979850677
3906,0.527956873767364,0.472828557700612,0.537034034744897,0.464686492240867
3915,0.527956873767364,0.472828557700612,0.537034034744897,0.464686492240867
3924,0.527956873767364,0.472828557700612,0.537034034744897,0.464686492240867
3933,0.527956873767364,0.472828557700612,0.537034034744897,0.464686492240867
3942,0.527956873767364,0.472828557700612,0.537019085231354,0.464691768772248
3951,0.527956873767364,0.4728884682383,0.537019085231354,0.464863622146056
3960,0.527956873767364,0.472960255450134,0.537019085231354,0.464955382500519
3969,0.527956873767364,0.473103613126829,0.537019085231354,0.46511740733263
3979,0.527956873767364,0.473270699416991,0.537019085231354,0.465322613542112
3988,0.527956873767364,0.473473415477827,0.537019085231354,0.465505923570034
3997,0.527956873767364,0.473544954530425,0.537019085231354,0.465617393516082
4006,0.527956873767364,0.473604478556154,0.537019085231354,0.465686856020473
4015,0.527956873767364,0.473699503742742,0.536971066302105,0.465779105703009
4025,0.527956873767364,0.473854003767674,0.536967818101893,0.46594156048314
4034,0.527956873767364,0.473901395965094,0.536967818101893,0.46599625846054
4043,0.527956873767364,0.473936868663615,0.536967818101893,0.466008551230478
4052,0.527956873767364,0.474043377232146,0.536962331422392,0.466142934051663
4062,0.527956873767364,0.474043377232146,0.536874059745513,0.466147697240903
4071,0.527956873767364,0.474078824624381,0.536858219156084,0.466197465849024
4081,0.527956873767364,0.474078824624381,0.536767454794546,0.466197465849024
4090,0.527945120657696,0.474102395620218,0.536657328704188,0.466230591302506
4099,0.527945120657696,0.474114138470312,0.536657328704188,0.466244672864746
4109,0.527945120657696,0.474114138470312,0.536657328704188,0.466244672864746
4118,0.527945120657696,0.474161099551357,0.536657328704188,0.466336822960314
4128,0.527898225331117,0.474290272721818,0.536622494023161,0.466463043437051
4137,0.527816196992307,0.474384052200174,0.536513856458605,0.466586313399251
4147,0.527781043138286,0.474618273363902,0.536482348599981,0.466810441764745
4156,0.527781043138286,0.474653360234131,0.536482348599981,0.466864780798729
4166,0.527781043138286,0.474781933053307,0.536442799534686,0.466974851596226
4176,0.527687743962748,0.474781933053307,0.536286321845959,0.466999831927939
4185,0.527594385670292,0.474781933053307,0.536156219269482,0.466999831927939
4195,0.527594385670292,0.474781933053307,0.536156219269482,0.46700131415629
4205,0.527594385670292,0.474886704456327,0.536156219269482,0.467125886174602
4214,0.527594385670292,0.474956523233898,0.536156219269482,0.467201409344538
4224,0.527594385670292,0.474991319848468,0.536156219269482,0.467205915161448
4234,0.527594385670292,0.475060886257161,0.536156219269482,0.467322658449119
4244,0.527571198018055,0.475118828814176,0.536120225238625,0.467363613835999
4253,0.527513261145478,0.475118828814176,0.536063914843812,0.467389068135888
4263,0.527513261145478,0.475234549763355,0.536063914843812,0.467513763497627
4273,0.527513261145478,0.475234549763355,0.536063914843812,0.467514554338811
4283,0.527513261145478,0.475338425888484,0.536063914843812,0.467630352310351
4293,0.527513261145478,0.475465230333955,0.536063914843812,0.467780454922957
4303,0.527386642636731,0.475476716333444,0.535901853445368,0.467816018303137
4312,0.52736361692663,0.475476716333444,0.535852891574032,0.467817830216696
4322,0.52736361692663,0.475476716333444,0.535849564417255,0.467817830216696
4332,0.527306320488861,0.475660348993023,0.535789557970557,0.468032366976247
4342,0.527271993469065,0.475660348993023,0.535754189658965,0.468035176232356
4352,0.527260576721904,0.47570618557833,0.535754189658965,0.468084740330848
4362,0.527226299046865,0.475717608984002,0.535710839988645,0.468114244117792
4372,0.527123604794408,0.475809102060204,0.535597878804427,0.468211995965946
4383,0.527020863665119,0.475877597714474,0.535498672588309,0.46828043640048
4393,0.527020863665119,0.475900398773964,0.535498672588309,0.468310708077428
4403,0.526929819833512,0.475991637130849,0.535398294344795,0.468404797369434
4413,0.52690707727049,0.475991637130849,0.535369281844504,0.468407634318314
4423,0.52690707727049,0.476014395150176,0.535369281844504,0.468444022301836
4433,0.52690707727049,0.476037121818672,0.535365432516395,0.468521895157741
4444,0.52690707727049,0.476037121818672,0.535365432516395,0.468554073224909
4454,0.52690707727049,0.476037121818672,0.535365432516395,0.468573303799968
4464,0.52690707727049,0.476037121818672,0.535365432516395,0.468624507074105
4474,0.52690707727049,0.476037121818672,0.535365432516395,0.468624507074105
4485,0.52690707727049,0.476037121818672,0.535345900824342,0.468624507074105
4495,0.52690707727049,0.476037121818672,0.535336988189251,0.468624507074105
4505,0.52690707727049,0.476037121818672,0.535196323549294,0.468624507074105
4516,0.52690707727049,0.476037121818672,0.535122063681867,0.468624507074105
4526,0.52690707727049,0.476082148842031,0.535115157758112,0.468689320358604
4537,0.526828545714321,0.476194579990355,0.534935389001566,0.468803096630515
4547,0.526817362738928,0.476261914032333,0.534919729282362,0.468849504100646
4558,0.526817362738928,0.476329205457431,0.534919729282362,0.468938468320419
4568,0.526817362738928,0.476329205457431,0.53481195656473,0.468941325902566
4579,0.526806216775703,0.476329205457431,0.534692886906642,0.468941325902566
4589,0.526806216775703,0.476329205457431,0.534663259039009,0.468941325902566
4600,0.526783937373824,0.476329205457431,0.534653785559924,0.468955855278704
4610,0.52671709825538,0.476329205457431,0.534559864234765,0.46903011391741
4621,0.52671709825538,0.476329205457431,0.534559864234765,0.46903011391741
4632,0.52671709825538,0.476329205457431,0.534478759299915,0.469074721674646
4642,0.526661560818349,0.476329205457431,0.534410731496622,0.469078687972825
4653,0.526661560818349,0.476329205457431,0.534335283219042,0.469116967061392
4664,0.526661560818349,0.476329205457431,0.534210934298364,0.469192035211688
4674,0.526661560818349,0.476362429361134,0.534186527689551,0.469245229835845
4685,0.526661560818349,0.476362429361134,0.534082501882795,0.469384094348849
4696,0.526661560818349,0.476362429361134,0.534006821963556,0.46938968461394
4707,0.526661560818349,0.476472862673928,0.533908980881738,0.469481008336118
4718,0.526639494318257,0.476472862673928,0.533789773277484,0.469502466435737
4729,0.526639494318257,0.476472862673928,0.533768072990329,0.469502466435737
4740,0.526639494318257,0.476472862673928,0.533768072990329,0.469502466435737
4750,0.526639494318257,0.476472862673928,0.533768072990329,0.469502466435737
4761,0.526639494318257,0.476472862673928,0.533768072990329,0.469544912601277
4772,0.526639494318257,0.476483817646741,0.533768072990329,0.46958573678731
4783,0.526639494318257,0.476571507932532,0.533768072990329,0.469704226343592
4794,0.526573835161304,0.476593404781634,0.533688174775885,0.469731009889215
4805,0.52648638617412,0.476593404781634,0.533579758728338,0.469731009889215
4817,0.52648638617412,0.476593404781634,0.533503461325927,0.469731009889215
4828,0.526377250229954,0.476593404781634,0.533321006825588,0.469731009889215
4839,0.526377250229954,0.476593404781634,0.533316428325185,0.469731009889215
4850,0.526377250229954,0.476593404781634,0.533316428325185,0.469731009889215
4861,0.526377250229954,0.476593404781634,0.533316428325185,0.469731009889215
4872,0.526377250229954,0.476593404781634,0.533316428325185,0.469731009889215
4884,0.526377250229954,0.476593404781634,0.533274565280381,0.469731009889215
4895,0.526344788549079,0.476593404781634,0.533227098671269,0.469731009889215
4906,0.526290631273358,0.476593404781634,0.53314107990564,0.469731009889215
4917,0.526290631273358,0.476593404781634,0.533125316936094,0.469731009889215
4929,0.526290631273358,0.476593404781634,0.533125316936094,0.469731009889215
4940,0.526182771237179,0.476593404781634,0.532995327131106,0.469731009889215
4952,0.526182771237179,0.476593404781634,0.532994380952573,0.469731009889215
4963,0.526161228194543,0.476593404781634,0.532965240897182,0.469731009889215
4974,0.526161228194543,0.476593404781634,0.53288835847635,0.469731009889215
4986,0.52607516547566,0.476593404781634,0.532776706820082,0.469731009889215
4997,0.525838868295172,0.476593404781634,0.5325597849985,0.469731009889215
5009,0.525817411253687,0.476593404781634,0.532515847493204,0.469731009889215
5020,0.525817411253687,0.476593404781634,0.532510840113413,0.469731009889215
5032,0.525806736377995,0.476593404781634,0.532510840113413,0.469731009889215
5044,0.525742607872514,0.476593404781634,0.532435853816075,0.469731009889215
5055,0.525721254572005,0.476593404781634,0.532409548732471,0.46974936073072
5067,0.525721254572005,0.476593404781634,0.53240859253959,0.469834052588563
5079,0.525721254572005,0.476593404781634,0.532394945872824,0.469935924091673
5090,0.525721254572005,0.476593404781634,0.532394945872824,0.469935924091673
5102,0.525721254572005,0.476593404781634,0.532394945872824,0.470099105813707
5114,0.525678764870572,0.476593404781634,0.53233571978947,0.470099105813707
5126,0.525678764870572,0.476603991973378,0.532329117103927,0.470144064829458
5137,0.525678764870572,0.476635766308666,0.532295953912609,0.47016663090166
5149,0.525678764870572,0.47675231134533,0.532295953912609,0.470304967631195
5161,0.525636509450483,0.47675231134533,0.532262207324607,0.470304967631195
5173,0.52562596404315,0.47675231134533,0.532217100036835,0.470304967631195
5185,0.52562596404315,0.47675231134533,0.532207765015626,0.470304967631195
5197,0.52562596404315,0.476762826875629,0.532207765015626,0.470315194633198
5209,0.525615446490831,0.476815512042292,0.532190245796097,0.470375146927874
5221,0.525573332676264,0.476815512042292,0.532147145989596,0.470375146927874
5233,0.525573332676264,0.476815512042292,0.532147145989596,0.470375146927874
5245,0.525552346129858,0.476815512042292,0.53212219060063,0.470375146927874
5257,0.525552346129858,0.476815512042292,0.53212219060063,0.470375146927874
5269,0.525531389927652,0.476815512042292,0.532090837741971,0.470375146927874
5281,0.525531389927652,0.476815512042292,0.532088924739596,0.470375146927874
5294,0.525510516270315,0.476815512042292,0.53206052683102,0.470375146927874
5306,0.52550009940984,0.476815512042292,0.532052520876777,0.470375146927874
5318,0.52550009940984,0.476815512042292,0.532052520876777,0.470375146927874
5330,0.52550009940984,0.476815512042292,0.532050851787686,0.470375146927874
5343,0.525312783211369,0.476815512042292,0.531821938960103,0.470375146927874
5355,0.525198378254736,0.476815512042292,0.531677209001946,0.470375146927874
5367,0.525084161879498,0.476815512042292,0.531511961264966,0.470375146927874
5380,0.524949337001343,0.476815512042292,0.531339438005063,0.470375146927874
5392,0.524928604986577,0.476815512042292,0.531283349305189,0.470375146927874
5404,0.524928604986577,0.476815512042292,0.531279196577574,0.470375146927874
5417,0.524928604986577,0.476815512042292,0.531279196577574,0.470375146927874
5429,0.524928604986577,0.476815512042292,0.531279196577574,0.470375146927874
5442,0.52489767050665,0.476815512042292,0.531240733261959,0.470375146927874
5454,0.52489767050665,0.476815512042292,0.531240733261959,0.470375146927874
5467,0.52489767050665,0.476815512042292,0.531240733261959,0.470375146927874
5480,0.52489767050665,0.476815512042292,0.531240733261959,0.470375146927874
5492,0.52489767050665,0.476815512042292,0.531227442148642,0.470375146927874
5505,0.524856694331406,0.476815512042292,0.531177776742743,0.470375146927874
5518,0.524764521020294,0.476815512042292,0.531059370863075,0.470375146927874
5530,0.524764521020294,0.476815512042292,0.531059370863075,0.470469480548455
5543,0.524764521020294,0.476815512042292,0.531059370863075,0.470519279699413
5556,0.524754329972745,0.476815512042292,0.531043159514022,0.470598363339176
5569,0.524652308088859,0.476815512042292,0.530943218590508,0.470704615479317
5581,0.524652308088859,0.476815512042292,0.530934200369188,0.47073471986451
5594,0.524601421274827,0.476815512042292,0.530884070236795,0.47073471986451
5607,0.524601421274827,0.476815512042292,0.530884070236795,0.47073471986451
5620,0.524581107666814,0.476815512042292,0.530874403906792,0.47073471986451
5633,0.524520208888398,0.476856121008237,0.530794575150688,0.470778543634997
5646,0.524520208888398,0.476886562275039,0.530794575150688,0.470902209815506
5659,0.524449323760002,0.476906820092023,0.530665463777115,0.470937981884633
5672,0.524439233364841,0.476927054671166,0.5306586511203,0.470985660733965
5685,0.524439233364841,0.476927054671166,0.5306586511203,0.471007838246387
5698,0.524439233364841,0.476927054671166,0.5306586511203,0.471075108944167
5712,0.524439233364841,0.476927054671166,0.5306586511203,0.471099633030486
5725,0.524439233364841,0.476927054671166,0.530644671449745,0.471149743356418
5738,0.524409091238814,0.476927054671166,0.530614653774765,0.471176559891635
5751,0.524368903715898,0.476927054671166,0.530576505763737,0.471238928869629
5764,0.524368903715898,0.476987289574313,0.530576505763737,0.471302546005761
5778,0.524348847868923,0.477037428629964,0.530501718480898,0.471361352091336
5791,0.524318787317252,0.477037428629964,0.530373481358811,0.471361352091336
5804,0.524318787317252,0.477037428629964,0.530343667189561,0.471361352091336
5818,0.524318787317252,0.47708746158287,0.530343667189561,0.471413512989286
5831,0.52426878547462,0.477107441189826,0.530246348452649,0.471435825172485
5845,0.52426878547462,0.477107441189826,0.53016462628913,0.471435825172485
5858,0.524189074645556,0.477107441189826,0.53001081676847,0.471435825172485
5872,0.524069519958905,0.477107441189826,0.529872439083217,0.471435825172485
5885,0.523970078004226,0.477107441189826,0.529680907132616,0.471435825172485
5899,0.523930254877817,0.477107441189826,0.529628888959176,0.471435825172485
5912,0.523870656103438,0.477107441189826,0.529589455499752,0.471435825172485
5926,0.523830968950502,0.477107441189826,0.529512677978888,0.471435825172485
5940,0.523692272446,0.477107441189826,0.529393997153204,0.471444795183148
5953,0.523533862920971,0.477166748211273,0.529211795595643,0.471511707699004
5967,0.523533862920971,0.477245886883921,0.529211147412471,0.471601910382009
5981,0.523533862920971,0.477245886883921,0.529211147412471,0.471601910382009
5995,0.523533862920971,0.477265613022849,0.529211147412471,0.471623965674118
6008,0.523533862920971,0.477265613022849,0.529210047402632,0.471626708757971
6022,0.523533862920971,0.4773246955409,0.529131126426739,0.471692233921905
6036,0.52349450106699,0.4773246955409,0.529013092626074,0.471696267086675
6050,0.523396223358051,0.4773246955409,0.52889372371641,0.471696267086675
6064,0.523376572613013,0.4773246955409,0.528813260874863,0.471696267086675
6078,0.523376572613013,0.4773246955409,0.528717988589018,0.471696267086675
6092,0.523337382502701,0.4773246955409,0.528671984989085,0.471727695081403
6106,0.523317809408272,0.4773246955409,0.528617964480209,0.471727695081403
6120,0.523317809408272,0.4773246955409,0.528544314528382,0.471727695081403
6134,0.523317809408272,0.4773246955409,0.528520645811454,0.471727695081403
6148,0.523259314844014,0.4773246955409,0.528424610784365,0.471769723068849
6163,0.523220273472214,0.4773246955409,0.528315272946479,0.471810500346985
6177,0.523142400671659,0.4773246955409,0.528181523551287,0.471886213640306
6191,0.523142400671659,0.4773246955409,0.528153144934059,0.471887560633565
6205,0.523142400671659,0.4773246955409,0.528130036123285,0.471905005165291
6220,0.523142400671659,0.4773246955409,0.528130036123285,0.471931087811898
6234,0.523142400671659,0.4773246955409,0.528130036123285,0.471949143502615
6248,0.523142400671659,0.4773246955409,0.528130036123285,0.471949143502615
6263,0.523142400671659,0.4773246955409,0.528130036123285,0.471949143502615
6277,0.523142400671659,0.477382603964379,0.528023366061615,0.472045198101823
6292,0.523142400671659,0.477401888855724,0.528018873564877,0.472054120630134
6306,0.523142400671659,0.477401888855724,0.528018873564877,0.472054120630134
6321,0.523103890281584,0.477401888855724,0.527901551857833,0.472054120630134
6335,0.523007686450731,0.477401888855724,0.5278180292818,0.472054120630134
6350,0.522930799972709,0.477401888855724,0.527734891065106,0.472054120630134
6364,0.522930799972709,0.477401888855724,0.527717763279094,0.472070561893496
6379,0.52291163802018,0.477440262451609,0.527697422654882,0.472111939913528
6394,0.522892437116574,0.477459431440109,0.527679312554076,0.472129466710848
6409,0.522854167501481,0.477459431440109,0.527633772465964,0.472129466710848
6423,0.522854167501481,0.477459431440109,0.527633772465964,0.472129466710848
6438,0.522835064048299,0.477459431440109,0.527604366087912,0.472129466710848
6453,0.522835064048299,0.477459431440109,0.527604366087912,0.472129466710848
6468,0.522835064048299,0.477459431440109,0.527604366087912,0.472129466710848
6483,0.522835064048299,0.477459431440109,0.527604366087912,0.472129466710848
6498,0.522797074390818,0.477478457115883,0.527567346478545,0.472195342881412
6513,0.522759067262155,0.477497415341277,0.527490641549719,0.472201385524959
6528,0.522721142386375,0.477497415341277,0.527439308060453,0.472201385524959
6543,0.522607495027133,0.477497415341277,0.527273174620436,0.472202056357441
6558,0.522607495027133,0.477497415341277,0.527248858741078,0.472227474103572
6573,0.522588597524172,0.477497415341277,0.527211991774326,0.472264654491855
6588,0.522550830496495,0.477497415341277,0.527180505928533,0.472289844761289
6603,0.522494267957948,0.477497415341277,0.527080261535408,0.472334669013126
6619,0.522494267957948,0.477497415341277,0.526984212288243,0.472384613150305
6634,0.522400145874558,0.477497415341277,0.526874247686811,0.472413196814848
6649,0.522400145874558,0.477497415341277,0.526853963329607,0.472413196814848
6664,0.522381376028864,0.477497415341277,0.526833246141071,0.472506626509218
6680,0.522325128285719,0.477497415341277,0.526769322689072,0.47251416695125
6695,0.522325128285719,0.477497415341277,0.526729412083982,0.47251416695125
6711,0.52219413277596,0.477497415341277,0.52660224028287,0.47251416695125
6726,0.522138073278208,0.477497415341277,0.52654818562783,0.47251416695125
6742,0.522044641740009,0.477497415341277,0.526437104099415,0.47251416695125
6757,0.521988675321098,0.477497415341277,0.526370560265949,0.47251416695125
6773,0.521914150486842,0.477497415341277,0.52629835917495,0.47251416695125
6788,0.521876885884788,0.477497415341277,0.526232793064824,0.472584673568576
6804,0.521690848288192,0.477534550556612,0.526050541880255,0.472636679763622
6820,0.521635078164385,0.477608899160964,0.525999060847712,0.472719010667952
6835,0.521635078164385,0.47766452580074,0.525999060847712,0.472772879370074
6851,0.521616554789502,0.477738640090593,0.525990850634558,0.472841652081893
6867,0.521561011768665,0.477812696453899,0.525909408521835,0.472936970155855
6883,0.521561011768665,0.477812696453899,0.525900707093628,0.472965157851675
6899,0.521561011768665,0.477812696453899,0.525864193762606,0.472965157851675
6915,0.52148718637219,0.47786810760489,0.525782550330524,0.473056410058144
6931,0.521431891819592,0.477941829433076,0.52572228744067,0.473125317220535
6947,0.521321481773152,0.477978636939554,0.525644116857084,0.473207536604518
6963,0.521284744644542,0.477978636939554,0.525592050102427,0.473215963747446
6979,0.521192860054744,0.477996983958827,0.525481740290717,0.473220918083503
6995,0.521101050254345,0.478052046141798,0.525399769618733,0.473292504918015
7011,0.521101050254345,0.478125450190902,0.525399769618733,0.473358114103245
7027,0.521046092313344,0.478162071196605,0.525313275423512,0.473407649027966
7043,0.520954598339214,0.4782352594826,0.525206097357718,0.473488462857747
7059,0.520826645870747,0.47825354938566,0.525078985618858,0.47350920545713
7076,0.520790072535244,0.478290024721891,0.525030294583039,0.473531174500476
7092,0.520717095989341,0.478399537166845,0.524963014384683,0.473666364803293
7108,0.520717095989341,0.478472425543033,0.524963014384683,0.473739847164533
7125,0.520717095989341,0.478545247064603,0.524963014384683,0.473816119216816
7141,0.520717095989341,0.478581567515808,0.524963014384683,0.473931877542503
7158,0.520698913642069,0.478581567515808,0.524925215561954,0.473969028023685
7174,0.520698913642069,0.478581567515808,0.524925215561954,0.473990220340156
7191,0.520644572265129,0.478599666069876,0.524874803284295,0.474037361932536
7207,0.520644572265129,0.478599666069876,0.524867370331935,0.474039611684619
7224,0.520608394534733,0.478617729660201,0.524831216337079,0.474077155538148
7241,0.520608394534733,0.478671869598913,0.524831216337079,0.474159733803429
7257,0.520608394534733,0.478744064731837,0.524831216337079,0.474230075587486
7274,0.520536305540442,0.478834214775331,0.524762368670452,0.474314341477168
7291,0.520482284315165,0.478870242693334,0.524699332286938,0.474371720080795
7308,0.520482284315165,0.478924148610018,0.524698326875702,0.474404044046163
7324,0.520374438877884,0.478995959273853,0.524588204710543,0.474466268163242
7341,0.520284703050669,0.479049855057154,0.524496782985644,0.474557159719709
7358,0.520212956004278,0.47908574375271,0.524421738332206,0.474586183280572
7375,0.520212956004278,0.479139536555935,0.524421738332206,0.474641172268432
7392,0.520212956004278,0.479246864005708,0.524421738332206,0.474737234443377
7409,0.520212956004278,0.479300523110733,0.524421738332206,0.474809951896459
7426,0.520212956004278,0.479300523110733,0.524421738332206,0.474809951896459
7443,0.520159480365408,0.479354023359743,0.524355504389527,0.474874674387044
7461,0.520052603378669,0.479389700808962,0.524253162592131,0.474904229942331
7478,0.519981417554654,0.479460869170136,0.524178915504856,0.474971059393505
7495,0.519981417554654,0.479514231442216,0.524178066172506,0.475030647691273
7512,0.519981417554654,0.479514231442216,0.524178066172506,0.475036752323139
7530,0.519963696371224,0.479514231442216,0.524148277837629,0.475054629926523
7547,0.519945989260681,0.47965604400818,0.524126230932899,0.475193954077966
7564,0.519945989260681,0.47965604400818,0.524126230932899,0.475193954077966
7582,0.519945989260681,0.47965604400818,0.524126230932899,0.475193954077966
7599,0.519945989260681,0.47972671104551,0.524126230932899,0.475255564214187
7617,0.519945989260681,0.479779694713422,0.524126230932899,0.475323296806016
7634,0.519945989260681,0.479779694713422,0.524118297038848,0.475323296806016
7652,0.519945989260681,0.479779694713422,0.524118297038848,0.475323296806016
7670,0.519945989260681,0.479779694713422,0.524007623305984,0.475323296806016
7687,0.519893235512775,0.479779694713422,0.523947597587737,0.475323296806016
7705,0.519840541471197,0.479779694713422,0.523898359014832,0.475323296806016
7723,0.519752941475515,0.479779694713422,0.523825248114376,0.475323296806016
7741,0.519700393028219,0.479779694713422,0.523754173862449,0.475323296806016
7759,0.519700393028219,0.479779694713422,0.523751643745264,0.475323296806016
7776,0.519700393028219,0.479779694713422,0.523751643745264,0.475323296806016
7794,0.519700393028219,0.479779694713422,0.523751508790585,0.475323296806016
7812,0.519648068579631,0.479779694713422,0.523681384846103,0.475323296806016
7830,0.519613235699571,0.479797095935315,0.523648687935967,0.47536861578115
7848,0.519613235699571,0.479831856735628,0.523648687935967,0.475400929078052
7866,0.519613235699571,0.479866583684602,0.523648687935967,0.475448454544162
7885,0.519595888459385,0.479883970095384,0.523626810519184,0.475477566110859
7903,0.519595888459385,0.479883970095384,0.523626810519184,0.475477566110859
7921,0.519595888459385,0.479883970095384,0.523626810519184,0.475477566110859
7939,0.519595888459385,0.479883970095384,0.523626810519184,0.475486137696796
7958,0.519595888459385,0.47997037463174,0.523626810519184,0.475583138457825
7976,0.519595888459385,0.47997037463174,0.523626810519184,0.475596643058651
7994,0.519595888459385,0.480039368865035,0.523626810519184,0.475719880884811
8013,0.519595888459385,0.480039368865035,0.523626810519184,0.475726409915897
8031,0.519595888459385,0.480125410717114,0.523620752778496,0.475820542405431
8050,0.519595888459385,0.480142632816012,0.523620752778496,0.475842550308781
8068,0.519595888459385,0.480176945402377,0.523620752778496,0.475867750014538
8087,0.519595888459385,0.480176945402377,0.523617493461646,0.475867750014538
8106,0.519561625554281,0.480194078599612,0.523579129910818,0.475900003133322
8124,0.519561625554281,0.48022831343043,0.523566419265176,0.475920564212299
8143,0.519476061764641,0.480330879135375,0.523479309549538,0.476048171538135
8162,0.519476061764641,0.480416251530382,0.523479309549538,0.476125181382327
8181,0.519441949552108,0.480501546387975,0.523441135342235,0.476232549544794
8199,0.519373756423655,0.480501546387975,0.523364315274768,0.476232549544794
8218,0.519373756423655,0.480501546387975,0.523364315274768,0.476232549544794
8237,0.519373756423655,0.480501546387975,0.523364315274768,0.476232549544794
8256,0.519373756423655,0.480501546387975,0.523364315274768,0.476232550361079
8275,0.519373756423655,0.480501546387975,0.523364315274768,0.476239953867669
8294,0.519373756423655,0.480501546387975,0.523364315274768,0.476255046137293
8314,0.519373756423655,0.480501546387975,0.523354147490844,0.476255046137293
8333,0.519373756423655,0.480501546387975,0.523329299116969,0.476255046137293
8352,0.519373756423655,0.480501546387975,0.523329299116969,0.476264508629675
8371,0.519373756423655,0.480501546387975,0.523329299116969,0.476285271281488
8390,0.519373756423655,0.480585916578106,0.523329299116969,0.476376380650469
8410,0.519373756423655,0.480636445337589,0.523329299116969,0.476427133789311
8429,0.519373756423655,0.480771065529276,0.523329299116969,0.476546464499747
8449,0.519373756423655,0.480855103834929,0.523329299116969,0.476673141682664
8468,0.519373756423655,0.480855103834929,0.523329299116969,0.476673141682664
8488,0.519373756423655,0.480888662309588,0.523316260568306,0.476704045101766
8507,0.519373756423655,0.480888662309588,0.523316260568306,0.476712202227584
8527,0.519323556618335,0.480905421792283,0.523242847812708,0.476730951019817
8546,0.519239944820018,0.48092211967456,0.523153574632829,0.47675107979749
8566,0.519239944820018,0.480938801627744,0.523121483096881,0.476758527447831
8586,0.519239944820018,0.480988877312403,0.52304963970251,0.476811682896487
8606,0.519239944820018,0.480988877312403,0.52300550572057,0.476817380263095
8626,0.519106795842676,0.480988877312403,0.522868042088115,0.476825185979905
8645,0.518990348207326,0.481038766062741,0.522708525382901,0.47686942950329
8665,0.518923884178722,0.481055374003832,0.522641196474861,0.476887578586165
8685,0.518923884178722,0.481055374003832,0.522634801384276,0.476887578586165
8705,0.518857549814615,0.481055374003832,0.522557213545315,0.476887578586165
8725,0.518791356040077,0.481055374003832,0.522520578538089,0.476887578586165
8746,0.518791356040077,0.481055374003832,0.522495661872852,0.476887578586165
8766,0.518758312768892,0.481055374003832,0.522462918456155,0.476887578586165
8786,0.518659254911434,0.481055374003832,0.522356347604057,0.476887578586165
8806,0.518609786802832,0.481055374003832,0.522293118283805,0.476887578586165
8827,0.518494519644097,0.481055374003832,0.522193547115081,0.476887578586165
8847,0.518461636685278,0.481055374003832,0.522163854854693,0.476887578586165
8867,0.518461636685278,0.481055374003832,0.522163854854693,0.476887578586165
8888,0.518461636685278,0.481055374003832,0.522163854854693,0.476887578586165
8908,0.518461636685278,0.481055374003832,0.522163854854693,0.476887578586165
8929,0.518461636685278,0.481055374003832,0.522163854854693,0.476887578586165
8949,0.518461636685278,0.481055374003832,0.522163854854693,0.476887578586165
8970,0.518461636685278,0.481055374003832,0.522163854854693,0.476887578586165
8991,0.518461636685278,0.481055374003832,0.522144327885411,0.476887578586165
9011,0.518461636685278,0.481055374003832,0.522144327885411,0.476887578586165
9032,0.518461636685278,0.481055374003832,0.522144327885411,0.476887578586165
9053,0.518461636685278,0.481055374003832,0.522144327885411,0.476887578586165
9074,0.518461636685278,0.481055374003832,0.522144327885411,0.476887578586165
9095,0.518461636685278,0.481055374003832,0.522119844768294,0.476887578586165
9116,0.518461636685278,0.481055374003832,0.522109480173187,0.476887578586165
9137,0.518461636685278,0.481055374003832,0.522092574011655,0.476890377682776
9158,0.518461636685278,0.481055374003832,0.522057351995409,0.476910620666559
9179,0.518461636685278,0.481055374003832,0.522028691371435,0.476913365105685
9200,0.518461636685278,0.481055374003832,0.521958797970293,0.476913365105685
9221,0.518461636685278,0.481055374003832,0.521910929063974,0.476913365105685
9243,0.518461636685278,0.481055374003832,0.521875075378486,0.476913365105685
9264,0.518461636685278,0.481055374003832,0.52186573383022,0.476913365105685
9285,0.518461636685278,0.481055374003832,0.521850328880478,0.476913365105685
9307,0.518461636685278,0.48107142708384,0.521817591592536,0.476972944593306
9328,0.518461636685278,0.48108746082514,0.521817591592536,0.47698659155086
9350,0.518461636685278,0.48108746082514,0.521817591592536,0.47698659155086
9371,0.51844563800616,0.48108746082514,0.52175321479416,0.47698659155086
9393,0.51844563800616,0.48108746082514,0.521742250644038,0.47698659155086
9414,0.518413654896557,0.48108746082514,0.521711059696802,0.47698659155086
9436,0.518413654896557,0.481103440359205,0.521711059696802,0.477042191149315
9458,0.518413654896557,0.481183097080745,0.521711059696802,0.477185383593442
9480,0.518397750745925,0.481278640390871,0.521700651317894,0.477288926671473
9502,0.518365921803003,0.481390052574712,0.521663631440749,0.477400454882173
9523,0.518318247174115,0.481421808255046,0.521612153838946,0.477430151286245
9545,0.518191186674012,0.481517072600281,0.521488890666369,0.477539445348656
9567,0.518175327088629,0.48158050307873,0.521467412637753,0.477583803170178
9590,0.518175327088629,0.481596348897013,0.521467412637753,0.477609114036987
9612,0.518175327088629,0.481596348897013,0.521467412637753,0.47761679450302
9634,0.518175327088629,0.481675413278542,0.521467412637753,0.477687231619322
9656,0.518175327088629,0.481691193435788,0.521467412637753,0.477711977166674
9678,0.518175327088629,0.481691193435788,0.521467412637753,0.47771449212365
9701,0.518175327088629,0.481706956692134,0.521467412637753,0.477747005171858
9723,0.518175327088629,0.481722685296759,0.521467412637753,0.477780725582179
9745,0.518175327088629,0.481769831459484,0.521467412637753,0.477819238216121
9768,0.518175327088629,0.481801265702616,0.521467412637753,0.477874145484458
9790,0.518175327088629,0.481816943606018,0.521456763743802,0.477887551231898
9813,0.518159649094873,0.481816943606018,0.521434295386326,0.477887551231898
9836,0.518128356794273,0.481848255084682,0.521403831870912,0.477934203509553
9858,0.518128356794273,0.481848255084682,0.521388437740864,0.477936003428933
9881,0.518019033956996,0.481910738578865,0.52130151301212,0.477999447456767
9904,0.517987811726657,0.481910738578865,0.521259144851546,0.478008824237554
9927,0.517987811726657,0.481910738578865,0.521258059310262,0.478008824237554
9949,0.517987811726657,0.481910738578865,0.521216450413381,0.478008824237554
9972,0.517987811726657,0.481910738578865,0.521189280096885,0.478008824237554
9995,0.517987811726657,0.481910738578865,0.521152031055997,0.478013220889034
10018,0.517987811726657,0.481941782776797,0.521152031055997,0.478037541912835
10042,0.517956806817569,0.481941782776797,0.52111922728191,0.478037541912835
10065,0.517786388146611,0.481988265325601,0.520946472901443,0.478089985278468
10088,0.517739987537647,0.482019200584602,0.520900515968285,0.478112671368269
10111,0.517678211985382,0.482019200584602,0.520844961455438,0.478112671368269
10134,0.5175392467038,0.482019200584602,0.520695258993855,0.478112671368269
10158,0.517446703125993,0.482019200584602,0.520585074689635,0.478112671368269
10181,0.517431308181666,0.482050004563126,0.520581611000533,0.478161345767066
10205,0.517369788183341,0.482050004563126,0.520522729773126,0.478161345767066
10228,0.517369788183341,0.482050004563126,0.520518236553271,0.478208557719753
10252,0.517339051936319,0.482157585540317,0.520486685902168,0.478300950625113
10275,0.517277710744388,0.482218915444222,0.520430605492278,0.478360088580876
10299,0.517231735073564,0.482218915444222,0.520387086946236,0.478360088580876
10323,0.517216433398856,0.48229547681775,0.520363144357018,0.478439205528431
10347,0.51712464060786,0.48229547681775,0.520262322278302,0.478440733404569
10371,0.51712464060786,0.482326017197234,0.520262322278302,0.478471184519625
10394,0.517078884182824,0.482326017197234,0.520222936664066,0.478483078104964
10418,0.517063630777713,0.482326017197234,0.520200245471063,0.478483078104964
10442,0.517063630777713,0.482326017197234,0.520200245471063,0.478483078104964
10467,0.517048433016569,0.482326017197234,0.520160286185678,0.478483078104964
10491,0.516972444853893,0.482341213266848,0.520087606995802,0.478521571784055
10515,0.516972444853893,0.482356389759807,0.520065834244815,0.478531201605361
10539,0.516972444853893,0.482356389759807,0.52003317711719,0.478531201605361
10563,0.516972444853893,0.482371509960684,0.51999135911672,0.478543157056591
10588,0.516957336433481,0.482371509960684,0.519959017120611,0.478543157056591
10612,0.516912008930443,0.482371509960684,0.519918466176141,0.478543157056591
10637,0.516896921385169,0.482386585296758,0.51989510432237,0.478550386017004
10661,0.516896921385169,0.482386585296758,0.51989510432237,0.478560520001603
10686,0.516866807572081,0.482416699241688,0.519861932739274,0.47859797724608
10710,0.516866807572081,0.482491927815337,0.519850969042871,0.478678296989087
10735,0.51685178228699,0.482552033551772,0.519842283915341,0.478739622020562
10760,0.51683677780257,0.482597061267017,0.519826394392708,0.478790736163814
10785,0.516761762261006,0.482597061267017,0.519755843704293,0.478790736163814
10810,0.516761762261006,0.482641995008583,0.519745043024261,0.47884054498311
10834,0.516746782273325,0.482641995008583,0.519720408727628,0.47884054498311
10859,0.516746782273325,0.482641995008583,0.519700908703402,0.47884054498311
10884,0.516746782273325,0.482641995008583,0.519700908703402,0.47884054498311
10910,0.516746782273325,0.482641995008583,0.519700908703402,0.47884054498311
10935,0.516746782273325,0.482641995008583,0.519700908703402,0.478855926687649
10960,0.516746782273325,0.482641995008583,0.519700908703402,0.478856404233739
10985,0.516746782273325,0.482671712091732,0.519700908703402,0.47888603099233
11011,0.51668736862196,0.482760806372067,0.519641324210949,0.478994081456534
11036,0.516672536058144,0.482760806372067,0.519612631860651,0.479004857765847
11061,0.516672536058144,0.482760806372067,0.519612631860651,0.479024977517178
11087,0.516628140176934,0.482805213356143,0.519571410312904,0.47906220581727
11112,0.516583807597098,0.482805213356143,0.519504885036868,0.479087854524855
11138,0.516539469062723,0.482819976398007,0.519466559510298,0.47911414912317
11164,0.516495234708543,0.482849478737591,0.519423007499693,0.479141352751834
11189,0.51648048889529,0.482937895168541,0.51939557079834,0.479225130846166
11215,0.516465768922858,0.482996812136269,0.519386638300768,0.479299357178797
11241,0.516436329560558,0.48302624400457,0.519346597292371,0.479325091940049
11267,0.516392278463503,0.48302624400457,0.519315423544023,0.479325091940049
11293,0.516392278463503,0.48302624400457,0.519315423544023,0.479325091940049
11319,0.516392278463503,0.48302624400457,0.519315423544023,0.479325091940049
11345,0.516392278463503,0.48302624400457,0.519315423544023,0.479325091940049
11371,0.516363021098964,0.483040859405281,0.51927936640395,0.479351626853622
11398,0.516363021098964,0.483040859405281,0.51927936640395,0.479351626853622
11424,0.516363021098964,0.483055455809999,0.51927936640395,0.47936516102002
11450,0.516363021098964,0.483070033129125,0.51927936640395,0.479381050339072
11477,0.516363021098964,0.483070033129125,0.51927936640395,0.479381481429836
11503,0.516363021098964,0.483070033129125,0.51927936640395,0.479381481429836
11530,0.516363021098964,0.483113609278526,0.51927936640395,0.47942316467145
11556,0.516363021098964,0.483142639616995,0.51927936640395,0.479463272384335
11583,0.516363021098964,0.483157154843657,0.51927936640395,0.479473787833668
11609,0.516363021098964,0.483157154843657,0.51927936640395,0.479473787833668
11636,0.516363021098964,0.483171616828369,0.519268421935462,0.479497776875366
11663,0.516363021098964,0.483171616828369,0.519268421935462,0.479499810112543
11690,0.516363021098964,0.483171616828369,0.519268421935462,0.479499810112543
11717,0.516363021098964,0.483171616828369,0.519255772628567,0.479499810112543
11744,0.51633422477958,0.483171616828369,0.519232290917983,0.479502135145343
11771,0.516247866250105,0.483257963775957,0.519133373832593,0.479605835974777
11798,0.516247866250105,0.483301128070253,0.519037694756184,0.479669598511672
11825,0.516233499078249,0.483344191422305,0.518963348607211,0.47970994913426
11853,0.516233499078249,0.48335854474854,0.518884730052729,0.47972766024146
11880,0.516204834361643,0.48335854474854,0.518837774180843,0.47972766024146
11907,0.516204834361643,0.48335854474854,0.518828910031603,0.47972766024146
11935,0.516204834361643,0.48335854474854,0.518821719630323,0.479729544041201
11962,0.516204834361643,0.48335854474854,0.518821719630323,0.479758813178931
11990,0.516147767062682,0.483372803220535,0.518769804222996,0.47976080158966
12018,0.516147767062682,0.483372803220535,0.518769804222996,0.47976080158966
12045,0.516119272319943,0.483401290429222,0.518727169311927,0.479798201812199
12073,0.516119272319943,0.483401290429222,0.518727169311927,0.479805980361124
12101,0.516119272319943,0.483401290429222,0.518722458304842,0.479806368211633
12129,0.516119272319943,0.483401290429222,0.518712421231559,0.479806368211633
12157,0.516119272319943,0.483401290429222,0.518712421231559,0.479806368211633
12185,0.516119272319943,0.483486268083039,0.518712421231559,0.479885184452733
12213,0.516119272319943,0.483571182974864,0.51868998126648,0.479979575227574
12241,0.516119272319943,0.483613582718611,0.51868998126648,0.480019824587234
12269,0.516119272319943,0.483641838922575,0.518620666472103,0.480056638241097
12298,0.516062884256903,0.483670032774315,0.51853495697787,0.480075673487397
12326,0.516048791371657,0.483670032774315,0.518499392577155,0.480075673487397
12354,0.515992512100869,0.483670032774315,0.518435120548846,0.480075673487397
12383,0.515978450527223,0.483670032774315,0.518414645933774,0.480075673487397
12411,0.51589421287051,0.483684076143625,0.518339536121585,0.480095606675719
12440,0.515838124731401,0.483740169704062,0.518264952988962,0.480158745389554
12469,0.515740054977434,0.483740169704062,0.518168622650318,0.480158745389554
12497,0.515684062850776,0.483740169704062,0.518094213574035,0.480158745389554
12526,0.515572181792343,0.483740169704062,0.517992277781766,0.480158745389554
12555,0.51555821445439,0.483740169704062,0.517973130417578,0.480158745389554
12584,0.51555821445439,0.483740169704062,0.517973130417578,0.480158745389554
12613,0.515530346622876,0.483740169704062,0.517941164785013,0.480158745389554
12642,0.515530346622876,0.483740169704062,0.517941164785013,0.480158745389554
12671,0.515530346622876,0.483740169704062,0.517941164785013,0.480158745389554
12700,0.515530346622876,0.483754045791564,0.517941164785013,0.480203240002958
12730,0.515530346622876,0.483781792518547,0.517941164785013,0.480224933441009
12759,0.515530346622876,0.48386494261423,0.517941164785013,0.480309591653865
12789,0.515530346622876,0.483878796171487,0.517929085852706,0.480326328772614
12818,0.515530346622876,0.483878796171487,0.517927711601414,0.480334089393307
12848,0.515461263239618,0.483892598788552,0.517868709509954,0.480348716342206
12877,0.515461263239618,0.48392022607586,0.517868709509954,0.480377064282652
12907,0.515461263239618,0.484002968492732,0.517868709509954,0.480466396007603
12937,0.515461263239618,0.484044290485637,0.517859750674471,0.480516153046263
12966,0.515461263239618,0.484044290485637,0.517859750674471,0.480516153046263
12996,0.515420060722644,0.484058013045018,0.517820723669631,0.48051834654505
13026,0.515420060722644,0.484099186825308,0.517812710855843,0.480578164963832
13056,0.515420060722644,0.484099186825308,0.517812710855843,0.480583019308545
13086,0.515420060722644,0.484112896810045,0.517812710855843,0.480597545491883
13117,0.515420060722644,0.484126577024599,0.517812710855843,0.480605778867593
13147,0.515392735667838,0.484208601052033,0.517789789081057,0.480708548053938
13177,0.515338124148466,0.484263217166749,0.517740954458148,0.480791059909094
13208,0.515324481474997,0.484290494509782,0.517710007240284,0.480838115335637
13238,0.515324481474997,0.484290494509782,0.517710007240284,0.480851493174119
13269,0.515324481474997,0.484290494509782,0.517710007240284,0.480858930850328
13299,0.515324481474997,0.48431766458142,0.517710007240284,0.480881027520475
13330,0.515324481474997,0.484344830480762,0.517710007240284,0.480907954985334
13361,0.515324481474997,0.48438550413462,0.517710007240284,0.480949720279134
13391,0.515324481474997,0.48439906164884,0.517710007240284,0.480958047897663
13422,0.515324481474997,0.484439663402377,0.517710007240284,0.481008998698665
13453,0.515324481474997,0.484480213002027,0.517710007240284,0.481041316238167
13484,0.515324481474997,0.484480213002027,0.517710007240284,0.481041316238167
13515,0.515324481474997,0.484480213002027,0.517710007240284,0.481041316238167
13546,0.515324481474997,0.484480213002027,0.51769106917952,0.481041316238167
13578,0.515324481474997,0.484480213002027,0.517679800666975,0.481041316238167
13609,0.51531102834207,0.484480213002027,0.517647799979138,0.481041316238167
13640,0.515257304283049,0.484480213002027,0.517592207111803,0.481041316238167
13672,0.515176801268941,0.484480213002027,0.517522488388112,0.481083778772675
13703,0.515176801268941,0.484480213002027,0.517515066962888,0.481083778772675
13735,0.515176801268941,0.484480213002027,0.517515066962888,0.481083778772675
13767,0.515176801268941,0.484480213002027,0.517515066962888,0.481118881174563
13798,0.515176801268941,0.484480213002027,0.517515066962888,0.481123187872499
13830,0.515176801268941,0.484480213002027,0.517515066962888,0.48114876596395
13862,0.515176801268941,0.484480213002027,0.517515066962888,0.481176196817662
13894,0.515176801268941,0.484480213002027,0.517515066962888,0.481238780068805
13926,0.515176801268941,0.484480213002027,0.517515066962888,0.481316001581837
13958,0.515176801268941,0.484480213002027,0.517510828524779,0.481316001581837
13990,0.515163528525274,0.484480213002027,0.517469496849687,0.481316001581837
14023,0.515083995442522,0.484480213002027,0.5173520169124,0.481336699262884
14055,0.515017777085771,0.484480213002027,0.517284702886005,0.481370637858884
14087,0.514925127249005,0.484506672848521,0.517188346024212,0.481418299009015
14120,0.514859015433061,0.484506672848521,0.517125258265498,0.481418299009015
14152,0.514845807811781,0.484546284414496,0.517100182562417,0.481458393937841
14185,0.514793057201471,0.484572657479585,0.517046763809694,0.481491439202447
14218,0.514779891955085,0.484572657479585,0.517042714605859,0.481499283092656
14251,0.514779891955085,0.484598946013515,0.517042714605859,0.481515938215339
14283,0.51475361763804,0.484598946013515,0.517014005392649,0.481518760322467
14316,0.514661661197065,0.484625200222987,0.516910337214956,0.481552355195134
14349,0.51460920853619,0.484677673990856,0.516855568589785,0.481607160730128
14382,0.514569883302194,0.484716993379568,0.516810354371705,0.481648061520662
14416,0.514569883302194,0.484769350384438,0.516810354371705,0.481694093455449
14449,0.514569883302194,0.484769350384438,0.516810354371705,0.481694093455449
14482,0.514569883302194,0.484769350384438,0.516810354371705,0.481697051404922
14516,0.514569883302194,0.484782388747775,0.516810354371705,0.481708932358205
14549,0.514543802986258,0.484808475800311,0.516785415644965,0.481740123616693
14583,0.514543802986258,0.484808475800311,0.516772971372991,0.481746186949335
14616,0.514543802986258,0.484808475800311,0.51676949454149,0.481848665440234
14650,0.514543802986258,0.484821471279744,0.51676189786103,0.481857868894196
14684,0.514504880800966,0.484821471279744,0.51671971425126,0.481885751808973
14717,0.514504880800966,0.484821471279744,0.51671971425126,0.481885751808973
14751,0.514466031482676,0.484860318221558,0.516675520551091,0.481973559206472
14785,0.514466031482676,0.484912043117138,0.51667394951325,0.482023252523383
14820,0.514427285324281,0.484924953695408,0.516642408597906,0.482036138547207
14854,0.514427285324281,0.484924953695408,0.516635582753504,0.482050181070836
14888,0.514427285324281,0.484924953695408,0.516635582753504,0.482050181070836
14922,0.514427285324281,0.484924953695408,0.516635582753504,0.482050181070836
14957,0.514401555059334,0.484937813015941,0.516605927939875,0.482058065377098
14991,0.514350119789153,0.484950674302908,0.516556756890986,0.482085571585657
15026,0.514350119789153,0.484950674302908,0.516555912972113,0.482105778474739
15060,0.514298804182492,0.484950674302908,0.516498141152665,0.482148726305535
15095,0.514298804182492,0.484950674302908,0.516460358469413,0.482148726305535
15130,0.514298804182492,0.484950674302908,0.516426348387289,0.482189164651753
15165,0.514286019435393,0.484950674302908,0.516413985859157,0.482189164651753
15200,0.514286019435393,0.484950674302908,0.516408376953654,0.482189164651753
15235,0.514235022611652,0.484963431854133,0.516328494249491,0.482200356664014
15270,0.514209538491476,0.484963431854133,0.516291367195444,0.482200356664014
15305,0.514184070462109,0.484963431854133,0.516269081194496,0.482200356664014
15340,0.514158632897504,0.484963431854133,0.516222095722294,0.482262155431086
15376,0.514044390517735,0.485026935929134,0.516115837031922,0.482343413519655
15411,0.514031694709797,0.485026935929134,0.516100043588575,0.482343413519655
15447,0.514031694709797,0.485064953289179,0.516095281433192,0.4823826381484
15482,0.514031694709797,0.485064953289179,0.516095281433192,0.482389568789188
15518,0.514031694709797,0.485064953289179,0.516095281433192,0.482394102884275
15554,0.514031694709797,0.485102813273852,0.516095281433192,0.482424169320956
15590,0.514031694709797,0.485102813273852,0.516089946762863,0.482425759815546
15626,0.51401910604271,0.485102813273852,0.516065284310877,0.482425759815546
15662,0.51396874595763,0.485102813273852,0.516016297843264,0.482425759815546
15698,0.513956179909577,0.485102813273852,0.516007553912115,0.482425759815546
15734,0.513956179909577,0.485102813273852,0.516007553912115,0.482425759815546
15770,0.513956179909577,0.485102813273852,0.516007553912115,0.482425759815546
15807,0.513956179909577,0.485102813273852,0.516007553912115,0.482425759815546
15843,0.513956179909577,0.485102813273852,0.516007553912115,0.482425759815546
15880,0.513931144703453,0.485102813273852,0.515964772091229,0.482425759815546
15916,0.513931144703453,0.485102813273852,0.515964772091229,0.482425759815546
15953,0.513931144703453,0.485102813273852,0.515964772091229,0.482425759815546
15990,0.513931144703453,0.485102813273852,0.515964772091229,0.482425759815546
16027,0.513931144703453,0.485102813273852,0.515964772091229,0.482425759815546
16064,0.51390625444331,0.485102813273852,0.51594281807146,0.482425759815546
16101,0.513869007956909,0.485102813273852,0.515907117860444,0.482425759815546
16138,0.513819355936527,0.485102813273852,0.515855610688307,0.482425759815546
16175,0.513819355936527,0.485102813273852,0.515851511346458,0.482425759815546
16212,0.513819355936527,0.485102813273852,0.515851511346458,0.482425759815546
16250,0.513819355936527,0.485102813273852,0.515851511346458,0.482425759815546
16287,0.513819355936527,0.485102813273852,0.515851511346458,0.482425759815546
16325,0.513819355936527,0.485102813273852,0.515851511346458,0.482467816605571
16362,0.513794689656321,0.485102813273852,0.515819070084856,0.482513611964219
16400,0.513794689656321,0.485102813273852,0.515819070084856,0.482524190302802
16438,0.513794689656321,0.485115121677317,0.515819070084856,0.48254011655176
16476,0.513794689656321,0.485115121677317,0.515819070084856,0.48254011655176
16514,0.513782419164474,0.485115121677317,0.515798184291712,0.48254011655176
16552,0.513782419164474,0.485115121677317,0.515798184291712,0.48254011655176
16590,0.513770164712172,0.485115121677317,0.515742609447766,0.48254011655176
16628,0.513770164712172,0.485115121677317,0.515719395398381,0.48254011655176
16666,0.513770164712172,0.485115121677317,0.515708158777182,0.482544475809734
16705,0.513709093175115,0.485115121677317,0.515644628647179,0.482544475809734
16743,0.513660280103356,0.485115121677317,0.515591778462235,0.482544475809734
16782,0.513611530497039,0.485115121677317,0.515534919724571,0.482544475809734
16821,0.513611530497039,0.485115121677317,0.515534919724571,0.482544475809734
16860,0.513611530497039,0.485115121677317,0.515534919724571,0.482544475809734
16898,0.513611530497039,0.485115121677317,0.515534919724571,0.482544475809734
16937,0.51359939086396,0.485115121677317,0.515496344169119,0.482544475809734
16976,0.51359939086396,0.485127238383461,0.515490767069461,0.482567928334075
17016,0.513538851212074,0.485127238383461,0.515392858899504,0.482567928334075
17055,0.513538851212074,0.48513931932468,0.51539271670634,0.482620393771387
17094,0.513514673167826,0.48513931932468,0.515364478411505,0.482620393771387
17134,0.513454321945841,0.48513931932468,0.51530934752529,0.482620393771387
17173,0.513454321945841,0.48513931932468,0.51530934752529,0.482620393771387
17213,0.513442268415746,0.485151355101021,0.515259223737968,0.482631620583306
17252,0.513442268415746,0.485223529662891,0.515209267831985,0.482699022682522
17292,0.513406200701447,0.485223529662891,0.515164084522752,0.482712034306334
17332,0.513370172326503,0.485223529662891,0.515119437089647,0.482712034306334
17372,0.513370172326503,0.485223529662891,0.515107572899828,0.482712034306334
17412,0.513298248655683,0.485223529662891,0.51503200554205,0.482712034306334
17452,0.513274303310063,0.485223529662891,0.514990646898472,0.482712034306334
17492,0.513226508323506,0.485223529662891,0.514939045514275,0.482712034306334
17533,0.51320263964295,0.485223529662891,0.514903677780662,0.482712034306334
17573,0.51320263964295,0.485223529662891,0.514888027788203,0.482712034306334
17614,0.513166887158378,0.485223529662891,0.514846493037462,0.482712034306334
17654,0.513119254761306,0.485223529662891,0.514798323947815,0.482712034306334
17695,0.513119254761306,0.485223529662891,0.514798323947815,0.482712034306334
17736,0.513119254761306,0.485223529662891,0.514798323947815,0.482712034306334
17777,0.513107384462478,0.485223529662891,0.514784887570055,0.482712034306334
17818,0.513059995766022,0.48523538796546,0.51473526600136,0.482736117960921
17859,0.513000804087015,0.485294589556517,0.514664377891383,0.482790971282232
17900,0.512858864860731,0.485294589556517,0.514532037597506,0.482828265775759
17941,0.512858864860731,0.48530641317641,0.514520760356327,0.482839916820922
17983,0.512847060762217,0.48530641317641,0.514512612606252,0.482839916820922
18024,0.512847060762217,0.48530641317641,0.514512612606252,0.482839916820922
18066,0.512847060762217,0.48530641317641,0.514512612606252,0.482839916820922
18107,0.512811790142815,0.48530641317641,0.514434871816799,0.482845825112529
18149,0.512811790142815,0.48530641317641,0.514434478304861,0.482845825112529
18191,0.512811790142815,0.48530641317641,0.514434478304861,0.482845825112529
18233,0.512776597147425,0.48530641317641,0.514401572466572,0.482845825112529
18275,0.512776597147425,0.48530641317641,0.514378127076493,0.482845825112529
18317,0.512706383891725,0.485341505701284,0.51431524652666,0.482893578569365
18359,0.512636269639847,0.485388247496031,0.514242675937733,0.482970296908189
18401,0.512636269639847,0.485411594658892,0.514242675937733,0.482984551512893
18444,0.512636269639847,0.485411594658892,0.514242675937733,0.482984551512893
18486,0.512636269639847,0.485411594658892,0.514242675937733,0.482988435574634
18529,0.51262463616635,0.485446501589322,0.514220960683315,0.483020384003348
18572,0.51262463616635,0.485446501589322,0.514220133670399,0.483020384003348
18615,0.51262463616635,0.485458114349368,0.514220133670399,0.483040231448024
18658,0.51262463616635,0.485458114349368,0.514217902698983,0.483045118155416
18701,0.512613042364618,0.485527658029243,0.514212235318608,0.483114479249796
18744,0.512555218059895,0.485550784500323,0.514150900163846,0.483137699691166
18787,0.512543662554402,0.485550784500323,0.514139046449611,0.483137699691166
18830,0.512543662554402,0.485550784500323,0.514139046449611,0.483137699691166
18874,0.512520597913122,0.485562308675097,0.514112666983137,0.483148519376143
18917,0.512520597913122,0.485573831552954,0.514112666983137,0.483214328329065
18961,0.512509090037235,0.485608395162245,0.514105927009908,0.483252406797792
19004,0.512509090037235,0.485631384715653,0.514105927009908,0.483280113958543
19048,0.512509090037235,0.485711770742397,0.514105927009908,0.483357944934771
19092,0.512509090037235,0.485746167080308,0.514105927009908,0.483429070355913
19136,0.512509090037235,0.485803461428736,0.514105927009908,0.483513675813852
19180,0.512509090037235,0.485952285657859,0.514105927009908,0.483649497755704
19225,0.512509090037235,0.485998017456233,0.514105927009908,0.483703372882901
19269,0.512509090037235,0.48611226806354,0.514105927009908,0.483819707537992
19313,0.512509090037235,0.48611226806354,0.514105927009908,0.483853919684676
19358,0.512509090037235,0.486169243207145,0.514105927009908,0.483934744751705
19402,0.512509090037235,0.486203373926871,0.514105927009908,0.483965299001203
19447,0.512509090037235,0.486248874184648,0.514105927009908,0.484014660753173
19492,0.512509090037235,0.486248874184648,0.514105927009908,0.484015270969906
19537,0.512509090037235,0.486260229715543,0.514105927009908,0.484029654990753
19582,0.512509090037235,0.486316926599106,0.514105927009908,0.484083413677305
19627,0.512509090037235,0.486316926599106,0.514105927009908,0.484083413677305
19672,0.512509090037235,0.486339552655517,0.514105927009908,0.484109475216805
19718,0.512509090037235,0.486339552655517,0.514105927009908,0.484112268874421
19763,0.512509090037235,0.486384724777695,0.514105927009908,0.484166169030825
19809,0.512509090037235,0.486441132498917,0.514105927009908,0.484213946259596
19855,0.512509090037235,0.486497452404933,0.514105927009908,0.484282845812161
19900,0.512509090037235,0.486542456127009,0.514105927009908,0.484345501440941
19946,0.512509090037235,0.486553680991901,0.514105927009908,0.484376889272897
19992,0.512509090037235,0.486587341381541,0.514105927009908,0.484402278641613
20038,0.512509090037235,0.486587341381541,0.514105927009908,0.484402278641613
20084,0.512509090037235,0.486587341381541,0.514105927009908,0.484410898095109
20131,0.512509090037235,0.486665650886199,0.514105927009908,0.484484444951461
20177,0.512509090037235,0.486665650886199,0.514105927009908,0.484486196858697
20224,0.512509090037235,0.486687970015284,0.514105927009908,0.484508627356806
20270,0.512509090037235,0.486687970015284,0.514105927009908,0.484508627356806
20317,0.512509090037235,0.486687970015284,0.514105927009908,0.484508627356806
20364,0.512509090037235,0.486687970015284,0.514105927009908,0.484515223496798
20411,0.512509090037235,0.486732455209207,0.514105927009908,0.484566780698096
20458,0.512509090037235,0.486776885010077,0.514105927009908,0.484603477662073
20505,0.512509090037235,0.4868101712444,0.514105927009908,0.484645009218697
20552,0.512509090037235,0.486887757424813,0.514105927009908,0.484733725091013
20600,0.512509090037235,0.486887757424813,0.514105927009908,0.484733725091013
20647,0.512509090037235,0.486887757424813,0.514091663078133,0.484733725091013
20695,0.512498034143606,0.486898795846148,0.514056956918014,0.484739995854926
20743,0.512498034143606,0.486931904414654,0.514056956918014,0.484774209344747
20790,0.512498034143606,0.48696496334573,0.514056956918014,0.484803352827428
20838,0.512498034143606,0.486997996657734,0.514056956918014,0.484848150072243
20886,0.512498034143606,0.487041987012833,0.514056956918014,0.484894798457467
20935,0.512498034143606,0.487096931482427,0.514056956918014,0.48495103694814
20983,0.512498034143606,0.487096931482427,0.514056956918014,0.48495103694814
21031,0.512498034143606,0.487118841295226,0.514056956918014,0.484971924909221
21080,0.512498034143606,0.487173607977261,0.514056956918014,0.485030153155358
21128,0.512498034143606,0.487206419187857,0.514056956918014,0.485076731872297
21177,0.512498034143606,0.487228280183003,0.514055940629745,0.485097351481314
21226,0.512498034143606,0.487250113742954,0.514051596726183,0.485116507163695
21275,0.512498034143606,0.487261015931211,0.514051596726183,0.485138617209055
21324,0.512498034143606,0.487326356083335,0.514051596726183,0.485207581833033
21373,0.512498034143606,0.487348103298654,0.514051596726183,0.4852354429911
21422,0.512498034143606,0.487402460128682,0.514051596726183,0.485278996041743
21472,0.512498034143606,0.487402460128682,0.514051596726183,0.485279408883916
21521,0.512498034143606,0.487435008829615,0.514051596726183,0.485322121733985
21571,0.512498034143606,0.487489187668267,0.514051596726183,0.485391137591941
21621,0.512498034143606,0.487489187668267,0.514051596726183,0.485391137591941
21670,0.512498034143606,0.487489187668267,0.514051596726183,0.485391137591941
21720,0.51248724558941,0.487489187668267,0.514004574194607,0.485391137591941
21770,0.51247644539398,0.487499974957806,0.513980341989219,0.485409539223896
21821,0.51247644539398,0.487499974957806,0.513980341989219,0.485409539223896
21871,0.51247644539398,0.487499974957806,0.513980341989219,0.485409539223896
21921,0.51247644539398,0.487499974957806,0.513980341989219,0.485409539223896
21972,0.51247644539398,0.487510722816548,0.513980341989219,0.485431041736536
22023,0.512454990455675,0.487510722816548,0.513963069778016,0.485431041736536
22073,0.512444273410313,0.487510722816548,0.513939861667076,0.485431041736536
22124,0.512444273410313,0.487521425098528,0.513921706698361,0.485440313940068
22175,0.512444273410313,0.487521425098528,0.513892893292984,0.485440313940068
22226,0.512444273410313,0.487521425098528,0.513882473987456,0.485440313940068
22278,0.512433599386575,0.487521425098528,0.513858285771963,0.485440313940068
22329,0.512358985751249,0.487553407512548,0.513779345975932,0.485484251968758
22381,0.512337688920636,0.487595994829939,0.513761461984634,0.485532563798802
22432,0.512337688920636,0.487670436427914,0.513761461984634,0.485613339814714
22484,0.512263289475593,0.487766052011017,0.513686556970115,0.48571032508289
22536,0.512210225806007,0.48777666664053,0.513635240801717,0.485724120608162
22588,0.512210225806007,0.487840278727281,0.513635240801717,0.485785892602457
22640,0.512210225806007,0.487840278727281,0.513635240801717,0.485785892602457
22692,0.512210225806007,0.487850846300311,0.513635240801717,0.485803623228846
22744,0.51218909630936,0.487871996621621,0.51360996919389,0.485821982356717
22797,0.512146876898217,0.487871996621621,0.513566656372461,0.485821982356717
22849,0.512115234885106,0.487871996621621,0.513527386092131,0.485821982356717
22902,0.51207310540501,0.487871996621621,0.51348659134001,0.485821982356717
22955,0.512031021290933,0.487893028632138,0.513437939438811,0.485845057100356
23008,0.512031021290933,0.487893028632138,0.513437939438811,0.485845057100356
23061,0.512031021290933,0.487914019272873,0.513437939438811,0.485858986723343
23114,0.512031021290933,0.487934988744847,0.513437939438811,0.485889569465226
23167,0.512031021290933,0.487934988744847,0.513437939438811,0.485890095379935
23221,0.512031021290933,0.487945454832672,0.513437939438811,0.48590235218152
23274,0.512031021290933,0.487945454832672,0.513437939438811,0.48590235218152
23328,0.512020574401072,0.487955887913509,0.51342454414245,0.485911526667797
23382,0.511999730431831,0.487955887913509,0.513405465613787,0.485911526667797
23435,0.511999730431831,0.487955887913509,0.513405465613787,0.485911526667797
23490,0.511958101839833,0.487955887913509,0.513358822645796,0.485911526667797
23544,0.511916519998849,0.487955887913509,0.513316725884783,0.485911526667797
23598,0.511895747695813,0.487955887913509,0.513293797352608,0.485920143507265
23652,0.511895747695813,0.487987005371914,0.513293797352608,0.485963528756035
23707,0.511895747695813,0.487997378744695,0.513293797352608,0.48597217586478
23762,0.511895747695813,0.487997378744695,0.513293797352608,0.48597217586478
23816,0.511895747695813,0.488028386944,0.513267015008412,0.486017064515062
23871,0.511895747695813,0.488111025248065,0.513254257765707,0.486095890844472
23926,0.511895747695813,0.488111025248065,0.513251062388148,0.48610080026531
23981,0.511895747695813,0.488111025248065,0.513245870604998,0.48610080026531
24037,0.511854551642509,0.488111025248065,0.513184124820546,0.48610080026531
24092,0.511844275152913,0.488141875197327,0.513170060063774,0.486128841961662
24148,0.511844275152913,0.488141875197327,0.513148048026063,0.486128841961662
24203,0.511813488514045,0.488141875197327,0.513104598740681,0.486128841961662
24259,0.511792985155114,0.48815213890999,0.513082521507843,0.486143871837047
24315,0.511792985155114,0.488172604196548,0.513076315320989,0.486169581982271
24371,0.511772528023748,0.488182840813727,0.513063131250179,0.48617884169233
24427,0.511731671554975,0.488213511822853,0.513012058464635,0.486206532549883
24484,0.511721452904072,0.488213511822853,0.513006899758942,0.486212891260468
24540,0.511680671856406,0.488233899963135,0.512968669982941,0.486228783155035
24597,0.511680671856406,0.488233899963135,0.512968669982941,0.486228783155035
24653,0.511680671856406,0.488233899963135,0.512968669982941,0.486228783155035
24710,0.511670512418469,0.488233899963135,0.512959424343725,0.486228783155035
24767,0.511650213806469,0.488233899963135,0.512930026682259,0.486228783155035
24824,0.511629930854673,0.488233899963135,0.51290397080122,0.486228783155035
24882,0.511629930854673,0.488233899963135,0.51290397080122,0.486228783155035
24939,0.511629930854673,0.488233899963135,0.512898870792042,0.486228783155035
24997,0.511629930854673,0.488233899963135,0.512898870792042,0.486228783155035
25054,0.511629930854673,0.488233899963135,0.512898870792042,0.486228783155035
25112,0.511629930854673,0.488233899963135,0.512898870792042,0.48623304871022
25170,0.511629930854673,0.488254047053846,0.512898870792042,0.486260300671374
25228,0.51161986300656,0.488254047053846,0.512886585165772,0.486260300671374
25286,0.511589695316238,0.488254047053846,0.512861855698108,0.486260300671374
25344,0.511589695316238,0.488254047053846,0.512861855698108,0.486260300671374
25403,0.511559607499912,0.488254047053846,0.512822848868289,0.486260300671374
25461,0.511519525631747,0.488254047053846,0.512767315552255,0.486260300671374
25520,0.511519525631747,0.488254047053846,0.512767315552255,0.486260300671374
25579,0.511519525631747,0.488254047053846,0.512767315552255,0.486260300671374
25638,0.511519525631747,0.488254047053846,0.512767315552255,0.486260300671374
25697,0.511519525631747,0.488254047053846,0.512767315552255,0.486260300671374
25756,0.511519525631747,0.488254047053846,0.512767315552255,0.486260300671374
25816,0.511519525631747,0.488274030029247,0.51275263418631,0.486303466069436
25875,0.511439633167678,0.488274030029247,0.512683640212495,0.486320835229713
25935,0.511399742787031,0.488274030029247,0.512635530139879,0.486320835229713
25995,0.511379794483568,0.488274030029247,0.512613404496096,0.486320835229713
26055,0.511359900919019,0.488293950537674,0.512586039602508,0.486336516128516
26115,0.511359900919019,0.488293950537674,0.512542500977156,0.486338304204228
26175,0.511359900919019,0.488353514029379,0.512513051911118,0.486393021127749
26235,0.511340045702374,0.488353514029379,0.512491384020543,0.486393021127749
26296,0.511300417214394,0.488353514029379,0.512441467730344,0.486406012367695
26356,0.511260816485607,0.488393096956443,0.512401088542523,0.486438326008987
26417,0.511260816485607,0.488412872493509,0.512386131261669,0.486468618740649
26478,0.511260816485607,0.48843264012156,0.512386131261669,0.486476363536292
26539,0.511260816485607,0.48843264012156,0.512386131261669,0.486476363536292
26600,0.511241093778139,0.48843264012156,0.512360347261703,0.486476363536292
26662,0.511221390378732,0.48843264012156,0.512337363748517,0.486476363536292
26723,0.511201708357124,0.48843264012156,0.512332005510264,0.486476363536292
26785,0.511201708357124,0.48843264012156,0.512319646899496,0.486476363536292
26846,0.511201708357124,0.48843264012156,0.512319646899496,0.486476363536292
26908,0.511162493463811,0.48843264012156,0.512285758264013,0.486476363536292
26970,0.511162493463811,0.48843264012156,0.512273014626067,0.486476363536292
27033,0.511162493463811,0.48843264012156,0.512273014626067,0.486476363536292
27095,0.511162493463811,0.48843264012156,0.512273014626067,0.486476363536292
27157,0.511142967462002,0.48843264012156,0.512265141355617,0.486476363536292
27220,0.511084480349959,0.488452134211389,0.512181307852712,0.486510188301522
27283,0.511064995274466,0.488471618239171,0.512168876659987,0.48652513001781
27346,0.511045520932296,0.488491087566574,0.512140599510392,0.486538934846354
27409,0.511045520932296,0.488491087566574,0.512140599510392,0.486538934846354
27472,0.511045520932296,0.488491087566574,0.512118491528546,0.486538934846354
27535,0.511045520932296,0.488491087566574,0.512118491528546,0.486538934846354
27599,0.511006767235978,0.488491087566574,0.512083997861734,0.486538934846354
27662,0.511006767235978,0.488491087566574,0.512083141238781,0.486538934846354
27726,0.511006767235978,0.488491087566574,0.512068818824411,0.486538934846354
27790,0.51098746042514,0.488491087566574,0.512047432534879,0.486538934846354
27854,0.51098746042514,0.488491087566574,0.512042915808559,0.486538934846354
27918,0.510948944014603,0.488491087566574,0.51200877123095,0.486538934846354
27983,0.510910444127086,0.488491087566574,0.511971727777927,0.486538934846354
28047,0.510871991067958,0.488491087566574,0.511921539081995,0.486538934846354
28112,0.510852785377456,0.488491087566574,0.511900968147946,0.486538934846354
28177,0.510852785377456,0.488491087566574,0.511884888897781,0.486538934846354
28242,0.51083361936748,0.488491087566574,0.511858460445648,0.486538934846354
28307,0.51083361936748,0.488491087566574,0.511840197071903,0.486538934846354
28372,0.51083361936748,0.488491087566574,0.511840197071903,0.486538934846354
28437,0.510757206600302,0.488491087566574,0.511767985331941,0.486538934846354
28503,0.510757206600302,0.488491087566574,0.511765533386888,0.486538934846354
28569,0.510680979178501,0.488491087566574,0.511704075422353,0.486559916780172
28635,0.510642904363461,0.488491087566574,0.511649131665936,0.486559916780172
28701,0.510585865443499,0.488491087566574,0.511597780382028,0.486559916780172
28767,0.510547881564594,0.488510099778609,0.511562345688707,0.486570460401096
28833,0.510547881564594,0.488529068000047,0.511559192808465,0.486590083758109
28900,0.510528920046755,0.488529068000047,0.511543220207111,0.4865901837255
28966,0.510509974784389,0.488529068000047,0.511509399640518,0.4865901837255
29033,0.510509974784389,0.488529068000047,0.511489875158063,0.486592160922779
29100,0.510491077745932,0.488566868814147,0.511463497749658,0.486628992865783
29167,0.51047218750075,0.4885857447678,0.511457508105144,0.48665796227829
29234,0.510453310094236,0.4885857447678,0.511443473075699,0.48665796227829
29302,0.510434465697042,0.4885857447678,0.511424884521579,0.48665796227829
29369,0.510415663039936,0.4885857447678,0.51140937687427,0.48665796227829
29437,0.510415663039936,0.4885857447678,0.511408216088115,0.48665796227829
29505,0.510415663039936,0.4885857447678,0.511408216088115,0.48665796227829
29573,0.510415663039936,0.4885857447678,0.511408216088115,0.48665796227829
29641,0.510415663039936,0.4885857447678,0.51140726014683,0.48665796227829
29709,0.510396933054013,0.4885857447678,0.511389446941551,0.48665796227829
29778,0.510359535205771,0.4885857447678,0.511338334609344,0.48665796227829
29847,0.510284848724668,0.4885857447678,0.511266091462683,0.48665796227829
29915,0.510247556860483,0.4885857447678,0.511236110072999,0.48665796227829
29984,0.510247556860483,0.4885857447678,0.511230849440003,0.48665796227829
30054,0.510247556860483,0.4885857447678,0.51121090860898,0.48665796227829
30123,0.510247556860483,0.4885857447678,0.511198703748471,0.48665796227829
30192,0.510228993069668,0.4885857447678,0.51117969182407,0.48665796227829
30262,0.510228993069668,0.4885857447678,0.511160556575015,0.48665796227829
30332,0.510228993069668,0.4885857447678,0.51114793706909,0.48665796227829
30402,0.510210482615247,0.4885857447678,0.511122179265501,0.48665796227829
30472,0.510154985244813,0.4885857447678,0.511065260606144,0.486663783800597
30542,0.510136512168161,0.4885857447678,0.511045748514495,0.486663783800597
30612,0.510118061077128,0.4885857447678,0.511029184724221,0.486664562693579
30683,0.510118061077128,0.4885857447678,0.511029184724221,0.486681975356218
30754,0.510118061077128,0.4885857447678,0.511029184724221,0.486701183672826
30825,0.510118061077128,0.4885857447678,0.511020710091227,0.486726841588452
30896,0.510062971073149,0.4885857447678,0.510972515601285,0.486726841588452
30967,0.510026240657513,0.4885857447678,0.510913841428382,0.486726841588452
31038,0.5099712470021,0.4885857447678,0.510861252280949,0.486726841588452
31110,0.5099712470021,0.4885857447678,0.510861252280949,0.486726841588452
31182,0.5099712470021,0.4885857447678,0.510858010777632,0.486726841588452
31254,0.509934710401658,0.4885857447678,0.510825805694656,0.486726841588452
31326,0.509934710401658,0.4885857447678,0.51082239588443,0.486727054591707
31398,0.509934710401658,0.4885857447678,0.51082239588443,0.486727054591707
31470,0.509934710401658,0.4885857447678,0.51082239588443,0.486727054591707
31543,0.509934710401658,0.4885857447678,0.510821146399534,0.486727054591707
31615,0.509898354467115,0.4885857447678,0.510773859574772,0.486727054591707
31688,0.50988020759636,0.4885857447678,0.510755605810166,0.486732218872948
31761,0.50988020759636,0.488603878015455,0.510755605810166,0.48675353566387
31835,0.50988020759636,0.488603878015455,0.510755605810166,0.486763083704672
31908,0.50988020759636,0.488640072225205,0.510755605810166,0.486795476057675
31982,0.50988020759636,0.488640072225205,0.510755605810166,0.486798278393286
32055,0.50988020759636,0.488640072225205,0.510755605810166,0.486829113906931
32129,0.509844133410653,0.488640072225205,0.510711254295685,0.486836428003023
32203,0.509826102707573,0.488640072225205,0.510698541744834,0.486836428003023
32278,0.509826102707573,0.488640072225205,0.510690975810888,0.486840705209114
32352,0.509790145220099,0.488640072225205,0.51065766476307,0.486859306867188
32427,0.509790145220099,0.488658035954382,0.510657476692977,0.486889097124616
32501,0.509790145220099,0.488658035954382,0.510657476692977,0.486897737800878
32576,0.509790145220099,0.488658035954382,0.510657476692977,0.486925310731104
32651,0.509790145220099,0.488658035954382,0.510657476692977,0.486978938119654
32727,0.509790145220099,0.488658035954382,0.510653966696317,0.486983427442449
32802,0.509790145220099,0.488658035954382,0.510650302189078,0.486991290615374
32878,0.509790145220099,0.488658035954382,0.510650302189078,0.487012159483148
32954,0.509790145220099,0.488675845380874,0.510650302189078,0.487035077277373
33030,0.509790145220099,0.488675845380874,0.510650302189078,0.487063545895415
33106,0.509790145220099,0.488675845380874,0.510650302189078,0.487083850383877
33182,0.509790145220099,0.488675845380874,0.510650302189078,0.487084246804972
33259,0.509790145220099,0.488675845380874,0.510650302189078,0.487117399288492
33335,0.509790145220099,0.488693576424647,0.510650302189078,0.4871583057548
33412,0.509790145220099,0.488728989187571,0.510650302189078,0.487188950413513
33489,0.509790145220099,0.488728989187571,0.510650302189078,0.487188950413513
33566,0.509790145220099,0.488728989187571,0.510650302189078,0.487188950413513
33644,0.509790145220099,0.488728989187571,0.510650302189078,0.487188950413513
33721,0.509790145220099,0.488764237968258,0.510631655808247,0.487242827200778
33799,0.509790145220099,0.488764237968258,0.510622253037517,0.487242827200778
33877,0.509790145220099,0.488764237968258,0.510622253037517,0.487242827200778
33955,0.509790145220099,0.488781818831847,0.510622253037517,0.487263583251358
34033,0.509790145220099,0.488781818831847,0.510622253037517,0.487263583251358
34112,0.509772596561554,0.488816885695349,0.510601542728141,0.48730618764239
34191,0.509737545391933,0.488816885695349,0.51056290311602,0.48730618764239
34269,0.509685017528024,0.488834385438797,0.510500926323315,0.487325628828296
34348,0.509667521988114,0.48885185922531,0.510494901119449,0.48736276323668
34428,0.509650074324152,0.488869304608869,0.510478036429408,0.487402319655555
34507,0.509650074324152,0.488869304608869,0.51047704070654,0.48741968439591
34587,0.509650074324152,0.488886715685726,0.51047704070654,0.487441166465556
34666,0.509650074324152,0.488904113060466,0.510473278553214,0.487471151468272
34746,0.509650074324152,0.488921489738817,0.510473278553214,0.487478624698823
34826,0.509650074324152,0.488938859772979,0.510471548263486,0.48750386547063
34907,0.509650074324152,0.488956201089893,0.510471548263486,0.487523649702409
34987,0.509598119245576,0.488956201089893,0.510429176059811,0.487523649702409
35068,0.509598119245576,0.488956201089893,0.510429176059811,0.487523649702409
35149,0.509598119245576,0.488956201089893,0.510429176059811,0.487523649702409
35230,0.509580840891165,0.488956201089893,0.510409720620421,0.487535311603315
35311,0.509580840891165,0.488990680872881,0.510389512053228,0.487575619978588
35392,0.509580840891165,0.489007911548075,0.510389512053228,0.487602250723515
35474,0.509580840891165,0.489042328157717,0.510389512053228,0.48764914324633
35556,0.509580840891165,0.489093937043253,0.510389512053228,0.487700878851763
35638,0.509580840891165,0.489179802426921,0.510389512053228,0.487780359087208
35720,0.509580840891165,0.489196962097946,0.510389512053228,0.487804048522864
35802,0.509580840891165,0.489196962097946,0.510389512053228,0.487806365276146
35885,0.509580840891165,0.489231193879957,0.510389512053228,0.487837357718316
35968,0.509580840891165,0.489231193879957,0.510389512053228,0.487846400498705
36051,0.509580840891165,0.489248273451379,0.510385215251741,0.487862930007638
36134,0.509580840891165,0.489248273451379,0.510380793548369,0.487862930007638
36217,0.509580840891165,0.489265308938636,0.510375605553788,0.487887079656968
36300,0.509580840891165,0.489299367994573,0.510374383619496,0.487916552336628
36384,0.509546816162946,0.489299367994573,0.510340915247199,0.487916657445761
36468,0.509529820392023,0.48931635602179,0.510324289302189,0.487937913616113
36552,0.509495881345511,0.489350320462091,0.510285544262951,0.487973430360801
36636,0.509495881345511,0.489350320462091,0.510285544262951,0.487974031172871
36721,0.509495881345511,0.489350320462091,0.51028499163505,0.487976150628866
36806,0.509495881345511,0.489367228327311,0.51028499163505,0.487984398914103
36890,0.509495881345511,0.489367228327311,0.51028499163505,0.487995267498665
36975,0.509495881345511,0.489367228327311,0.51028499163505,0.488004450010998
37061,0.509495881345511,0.489384101429635,0.51028499163505,0.488021389492192
37146,0.509495881345511,0.489468318864331,0.51028499163505,0.488101797370184
37232,0.509495881345511,0.489518824181438,0.51028499163505,0.488160652141116
37318,0.509495881345511,0.489535634988583,0.510283362051899,0.488201587369105
37404,0.509495881345511,0.489586005650344,0.510283362051899,0.488230767757373
37490,0.509479121673412,0.489586005650344,0.510269362490071,0.488230767757373
37576,0.509479121673412,0.489586005650344,0.510261135173639,0.488230767757373
37663,0.509479121673412,0.489586005650344,0.510261135173639,0.488237710768791
37750,0.509479121673412,0.489652887542955,0.510261135173639,0.488297797577004
37837,0.509479121673412,0.489686292609943,0.510261135173639,0.488339164849255
37924,0.509479121673412,0.489686292609943,0.510261135173639,0.488339164849255
38012,0.509479121673412,0.489719596002652,0.510261135173639,0.488379834067957
38099,0.509479121673412,0.489736240571054,0.510261135173639,0.488400121163074
38187,0.509479121673412,0.489736240571054,0.510261135173639,0.488400121163074
38275,0.509479121673412,0.489752861338158,0.510261135173639,0.488419285094036
38363,0.509479121673412,0.489752861338158,0.510251867445959,0.488422399553722
38452,0.509462530164478,0.489752861338158,0.510238639618099,0.488422399553722
38540,0.509462530164478,0.489752861338158,0.510238639618099,0.488422399553722
38629,0.509462530164478,0.489752861338158,0.510236025005406,0.488422399553722
38718,0.509462530164478,0.489752861338158,0.510236025005406,0.488452789849256
38808,0.509462530164478,0.489752861338158,0.510236025005406,0.488465604900826
38897,0.509462530164478,0.489752861338158,0.510220072793059,0.488470318367377
38987,0.509462530164478,0.489769317977431,0.510220072793059,0.488504615661294
39077,0.509462530164478,0.489785778984285,0.510208523752986,0.488533797027102
39167,0.509462530164478,0.489802213328593,0.510208523752986,0.488583495644337
39257,0.509462530164478,0.489802213328593,0.510208523752986,0.488620508613236
39348,0.509462530164478,0.489834994842838,0.510208523752986,0.488711512709034
39438,0.509462530164478,0.489851387301792,0.510208523752986,0.488732394061234
39529,0.509462530164478,0.489851387301792,0.510208523752986,0.488732394061234
39620,0.509446200568474,0.489884062500681,0.510180158689072,0.488770211671256
39712,0.509429875533853,0.489900386347087,0.510165999937769,0.488809790179782
39803,0.509413581808354,0.489900386347087,0.510149255288368,0.48881322200392
39895,0.509413581808354,0.489916678786387,0.510149255288368,0.488831960582903
39987,0.509413581808354,0.489916678786387,0.510149255288368,0.488831960582903
40079,0.509413581808354,0.489932923876174,0.510138005491099,0.488874192033639
40172,0.509413581808354,0.489949149153858,0.510138005491099,0.488895095826995
40264,0.509413581808354,0.490046444037201,0.510138005491099,0.488985731816551
40357,0.509413581808354,0.490062648489042,0.510138005491099,0.489014670271033
40450,0.509413581808354,0.490111228930559,0.510138005491099,0.489068313994235
40544,0.509413581808354,0.490159739553676,0.510138005491099,0.48912036547266
40637,0.509413581808354,0.490208180872532,0.510138005491099,0.489154902482998
40731,0.509413581808354,0.490224305151597,0.510133897583314,0.489176297535627
40825,0.509397465079618,0.490240415890944,0.510119029474179,0.48918907581277
40919,0.509397465079618,0.490256515056613,0.510119029474179,0.489204643582062
41013,0.509397465079618,0.490256515056613,0.510119029474179,0.489204643582062
41108,0.509397465079618,0.490256515056613,0.510119029474179,0.489210272875862
41202,0.509397465079618,0.490256515056613,0.510119029474179,0.489210578423767
41297,0.509397465079618,0.490320612735589,0.510119029474179,0.489260722412087
41393,0.509397465079618,0.490320612735589,0.510106700136675,0.489276182677261
41488,0.509397465079618,0.490320612735589,0.510106700136675,0.489292361585683
41584,0.509397465079618,0.49033658220948,0.510106700136675,0.489343820811159
41680,0.50936556468364,0.490352536847392,0.510087953521719,0.489352692499927
41776,0.509349617140955,0.490368470293413,0.510067768414542,0.489366639497896
41872,0.509349617140955,0.490400311721635,0.510067768414542,0.489398414551767
41969,0.509317799564673,0.490400311721635,0.510036045232836,0.489398414551767
42065,0.509317799564673,0.49041620117288,0.510033664388351,0.489442118073164
42162,0.509301929449564,0.49041620117288,0.510018551601227,0.489453452778825
42260,0.509301929449564,0.490447921393038,0.510018551601227,0.489509095628538
42357,0.509286093604125,0.490447921393038,0.510002659453355,0.489539257334755
42455,0.509270270969103,0.490463732676599,0.509979346061651,0.489558444763973
42553,0.509254470237364,0.490463732676599,0.509925113722444,0.489572113626979
42651,0.509254470237364,0.490463732676599,0.509921650899683,0.489572113626979
42749,0.509207173543442,0.490463732676599,0.509874804011261,0.489603904908166
42848,0.509207173543442,0.490463732676599,0.509874804011261,0.489635832454793
42946,0.509207173543442,0.490558127179586,0.509874804011261,0.489732097994089
43045,0.509207173543442,0.490605286936643,0.509874804011261,0.489786504439768
43145,0.509207173543442,0.490620985631979,0.509874804011261,0.489810143336922
43244,0.509207173543442,0.490636656889839,0.509874804011261,0.489818332201068
43344,0.509207173543442,0.490652316888323,0.509874804011261,0.489856357984951
43444,0.509207173543442,0.490652316888323,0.509874804011261,0.489856357984951
43544,0.509207173543442,0.490652316888323,0.509874804011261,0.489861789283766
43644,0.509207173543442,0.490652316888323,0.509874804011261,0.489865656483779
43745,0.509207173543442,0.490652316888323,0.509874804011261,0.489884399985803
43846,0.509207173543442,0.490652316888323,0.509874804011261,0.489914350747142
43947,0.509176040985067,0.490652316888323,0.509838602805789,0.489930412047949
44048,0.509129422048265,0.490652316888323,0.509798690668015,0.48993735583309
44150,0.509036271065059,0.490652316888323,0.509699115443238,0.489967170105842
44252,0.509036271065059,0.490714361360919,0.509687215949571,0.490024986849965
44354,0.508989793941646,0.490745351988588,0.509638627888295,0.490051282299017
44456,0.508943349509707,0.490745351988588,0.509584079092724,0.490077758188559
44558,0.508912418004521,0.490760797384441,0.509558678286093,0.49008805409387
44661,0.508912418004521,0.490776229449877,0.509558678286093,0.490115144399081
44764,0.508912418004521,0.490776229449877,0.509553936445082,0.49015689868136
44867,0.508881590298658,0.490807039058188,0.509529868127461,0.490211682700547
44971,0.508850802054412,0.490807039058188,0.509495294480712,0.490219294588238
45074,0.508835430271079,0.490807039058188,0.509483126599175,0.490219294588238
45178,0.508835430271079,0.490807039058188,0.509483126599175,0.490219294588238
45283,0.508789396196672,0.490807039058188,0.509420797659769,0.490221395619906
45387,0.508789396196672,0.490807039058188,0.509420797659769,0.490221395619906
45492,0.508789396196672,0.490807039058188,0.509420797659769,0.490221395619906
45597,0.508789396196672,0.490807039058188,0.509420797659769,0.490221395619906
45702,0.508789396196672,0.490807039058188,0.509415202722894,0.490221395619906
45807,0.508789396196672,0.490807039058188,0.509415202722894,0.490221395619906
45913,0.508758902423786,0.490807039058188,0.509395181339722,0.490221395619906
46019,0.50871322179211,0.490807039058188,0.509346424164766,0.490221395619906
46125,0.50871322179211,0.490807039058188,0.509344223931035,0.490221395619906
46231,0.50871322179211,0.490807039058188,0.509344223931035,0.490221395619906
46338,0.50871322179211,0.490807039058188,0.509344223931035,0.490221395619906
46444,0.50871322179211,0.490807039058188,0.509335280646982,0.490221395619906
46551,0.508698071840879,0.490807039058188,0.509315775104596,0.490221395619906
46659,0.508698071840879,0.490807039058188,0.509315775104596,0.490221395619906
46766,0.508652737127964,0.490807039058188,0.50927179500995,0.490221395619906
46874,0.508607437844605,0.490807039058188,0.509230963401659,0.490221395619906
46982,0.508592349407713,0.490807039058188,0.509217470891249,0.490221395619906
47091,0.508577293619753,0.490807039058188,0.50919827015947,0.490221395619906
47199,0.508577293619753,0.490807039058188,0.50919827015947,0.490221395619906
47308,0.508577293619753,0.490807039058188,0.50919827015947,0.490221395619906
47417,0.508562288362418,0.490807039058188,0.509193188121008,0.490221395619906
47526,0.508532300935982,0.490807039058188,0.509152281397548,0.490221395619906
47636,0.508532300935982,0.490807039058188,0.509147236513857,0.490221395619906
47746,0.508487395133284,0.490807039058188,0.509115959949707,0.490221395619906
47856,0.508457510421855,0.490807039058188,0.509073143367279,0.490221395619906
47966,0.508382855108575,0.490807039058188,0.509006475100361,0.490221395619906
48077,0.508308272644546,0.490807039058188,0.508924278368266,0.490221395619906
48188,0.508293364845485,0.490807039058188,0.508916655755841,0.490221395619906
48299,0.508293364845485,0.490807039058188,0.508907562984303,0.490221395619906
48410,0.508278491777973,0.490807039058188,0.508891813374488,0.490237260936634
48522,0.508248777007961,0.490807039058188,0.508870106186492,0.490237260936634
48634,0.508233936929322,0.490807039058188,0.508841973736031,0.490237260936634
48746,0.508204300965245,0.490807039058188,0.5088237900637,0.490237260936634
48858,0.508204300965245,0.490807039058188,0.5088237900637,0.490237260936634
48971,0.508204300965245,0.490821832442438,0.5088237900637,0.490269667975331
49084,0.508204300965245,0.490836606093806,0.508822009007705,0.490286595022179
49197,0.508204300965245,0.490851375756139,0.508813097953835,0.490301936266574
49310,0.508204300965245,0.490851375756139,0.508813097953835,0.490301936266574
49424,0.508204300965245,0.490851375756139,0.508813097953835,0.490301936266574
49538,0.508204300965245,0.490851375756139,0.508795775880179,0.490301936266574
49652,0.508204300965245,0.490851375756139,0.508780201613866,0.490301936266574
49767,0.508204300965245,0.490851375756139,0.508757135798692,0.490304502827796
49882,0.508204300965245,0.490851375756139,0.508750027117698,0.490304502827796
49997,0.508204300965245,0.490851375756139,0.508749398740803,0.490304502827796
50112,0.508160395310345,0.490851375756139,0.508699404899429,0.490304502827796
50227,0.50810194128764,0.490851375756139,0.508632994240008,0.490304502827796
50343,0.508072746089451,0.490851375756139,0.508589333390447,0.490304502827796
50459,0.508014419124828,0.490851375756139,0.508535853713411,0.490304502827796
50576,0.507970729718926,0.490851375756139,0.508487384084344,0.490304502827796
50692,0.507941624991621,0.490851375756139,0.508464060403515,0.490304502827796
50809,0.507927096712337,0.490851375756139,0.508449571777637,0.490304502827796
50926,0.507927096712337,0.490851375756139,0.508449571777637,0.490304502827796
51044,0.507927096712337,0.490851375756139,0.508449571777637,0.490304502827796
51161,0.507912616378918,0.490865858816302,0.50842810388335,0.490312505526053
51279,0.507898139549199,0.490865858816302,0.508414784219266,0.490312505526053
51398,0.507898139549199,0.490865858816302,0.508414784219266,0.490312505526053
51516,0.507898139549199,0.490865858816302,0.508414784219266,0.490312505526053
51635,0.507869292069193,0.490865858816302,0.508389245895236,0.490312505526053
51754,0.507826075623324,0.490865858816302,0.508338924862913,0.490312505526053
51873,0.507826075623324,0.490865858816302,0.508338859940942,0.490312505526053
51993,0.507826075623324,0.490865858816302,0.508338859940942,0.490312505526053
52113,0.507811706149755,0.490865858816302,0.508326805584191,0.490312505526053
52233,0.507797361722113,0.490865858816302,0.508311390792213,0.490312505526053
52353,0.507797361722113,0.490865858816302,0.508311390792213,0.490312505526053
52474,0.507797361722113,0.490865858816302,0.508311390792213,0.490312505526053
52595,0.507797361722113,0.490865858816302,0.508311390792213,0.490312505526053
52716,0.507797361722113,0.490865858816302,0.50830612402839,0.490319392407833
52838,0.507797361722113,0.490865858816302,0.50830612402839,0.490328546513683
52960,0.507797361722113,0.490894360302111,0.50830612402839,0.490347071615961
53082,0.507797361722113,0.490894360302111,0.50830612402839,0.490353496637891
53204,0.507797361722113,0.490908584487099,0.50830612402839,0.490371267028782
53327,0.50778315632927,0.490908584487099,0.508290664909103,0.490383198910884
53450,0.50778315632927,0.490922776623489,0.508288084831697,0.490403855244521
53573,0.50778315632927,0.490936963212979,0.508283980934546,0.49041376972125
53697,0.507754832022882,0.490936963212979,0.508252636115,0.49041771534177
53820,0.507726534577484,0.490936963212979,0.508232969337625,0.490419212095519
53944,0.507726534577484,0.490936963212979,0.508228685553818,0.490419212095519
54069,0.507684201251591,0.490936963212979,0.508179879635882,0.490419212095519
54193,0.507684201251591,0.490936963212979,0.508177945214511,0.490421188255645
54318,0.50767011482258,0.490951038591565,0.508148670740025,0.49043543733458
54444,0.50765604016349,0.490951038591565,0.508129521120049,0.49043543733458
54569,0.507627943317154,0.490993199464211,0.508112981844461,0.490467600551688
54695,0.507613912352641,0.490993199464211,0.508099974907795,0.490472878245067
54821,0.507613912352641,0.490993199464211,0.5080886876776,0.490472878245067
54948,0.507599894236586,0.490993199464211,0.508077150648431,0.490472878245067
55074,0.507599894236586,0.490993199464211,0.508077150648431,0.490472878245067
55201,0.507585921007719,0.490993199464211,0.508062014867097,0.490493223750681
55328,0.507530063417628,0.491007155907195,0.508002650575109,0.490515864360478
55456,0.507516109967338,0.491007155907195,0.507992636768992,0.490516714505737
55584,0.507516109967338,0.491021084746663,0.507990095261634,0.490525975075777
55712,0.507502196164764,0.491021084746663,0.507983909220385,0.490525975075777
55841,0.507502196164764,0.491034979901909,0.507983909220385,0.490537342849132
55969,0.507502196164764,0.491034979901909,0.507983909220385,0.490540544962024
56098,0.507502196164764,0.491062732059131,0.507983909220385,0.490567386435755
56228,0.507502196164764,0.491090438353593,0.507983909220385,0.490591559968257
56357,0.507502196164764,0.491090438353593,0.507983909220385,0.490591559968257
56487,0.507502196164764,0.491090438353593,0.507983909220385,0.490591559968257
56617,0.507502196164764,0.491090438353593,0.507983909220385,0.490591559968257
56748,0.507502196164764,0.491090438353593,0.507983909220385,0.490598796615681
56879,0.507488408387024,0.491118002429513,0.507966525696869,0.490615804278804
57010,0.507488408387024,0.491131764058678,0.50796240659381,0.490631119835875
57141,0.507474657690707,0.491159261884932,0.507918271331973,0.490657909272673
57273,0.507460931841873,0.491159261884932,0.507916196311731,0.490657948547264
57405,0.507460931841873,0.491172985829814,0.507916196311731,0.490678502743628
57538,0.507460931841873,0.491186687830493,0.507916196311731,0.490689566305358
57670,0.507460931841873,0.491186687830493,0.507916196311731,0.49070438435347
57803,0.507460931841873,0.491186687830493,0.507916196311731,0.490720515352719
57937,0.507460931841873,0.491227700141818,0.507916196311731,0.490760882711049
58070,0.507447292201265,0.491227700141818,0.507897419920356,0.490760882711049
58204,0.50743366198157,0.491227700141818,0.507886045929342,0.490762586782025
58338,0.50743366198157,0.491227700141818,0.507886045929342,0.490775708130795
58473,0.50743366198157,0.491268506884428,0.507886045929342,0.490809873569567
58608,0.507420081224716,0.491268506884428,0.507873258748843,0.490809873569567
58743,0.507420081224716,0.491349940662295,0.507870061664897,0.490880711581326
58878,0.507406518188437,0.49137707199083,0.507858122142341,0.490914271563192
59014,0.507406518188437,0.491431256647013,0.507852229885594,0.490964426352077
59150,0.507365930980708,0.491431256647013,0.507812320731508,0.490964769328777
59286,0.507365930980708,0.491431256647013,0.507812320731508,0.490969954920221
59423,0.50735242894176,0.491431256647013,0.507798962717993,0.490974292921974
59560,0.507338937773036,0.491431256647013,0.507776903825922,0.490974292921974
59697,0.507338937773036,0.491444722626074,0.507762803114679,0.490991530731684
59835,0.507338937773036,0.491444722626074,0.507760537666139,0.490992653259157
59973,0.507325501389778,0.491458164572755,0.507753074076857,0.491006584419079
60111,0.507298648466771,0.491458164572755,0.507726355347866,0.491009841886245
60250,0.507271833536303,0.491458164572755,0.507692426582951,0.491009841886245
60389,0.507258433116095,0.491471557362732,0.507679826143719,0.491023695274015
60528,0.507258433116095,0.491471557362732,0.507679592024388,0.491023695274015
60668,0.507258433116095,0.491471557362732,0.507679592024388,0.491023695274015
60807,0.507245070008677,0.491471557362732,0.507659479338492,0.491023695274015
60948,0.507205035327024,0.491471557362732,0.507615527383265,0.491023695274015
61088,0.507178386330147,0.491471557362732,0.507589306881872,0.491023695274015
61229,0.507178386330147,0.491471557362732,0.507589306881872,0.491023695274015
61370,0.507151787337457,0.491471557362732,0.507561358854476,0.491023695274015
61512,0.507125218556573,0.491471557362732,0.50753509368681,0.491023695274015
61654,0.507085413454717,0.491471557362732,0.507498283345756,0.491023695274015
61796,0.507058909722518,0.491471557362732,0.507477981861689,0.491023695274015
61938,0.507032423753047,0.491471557362732,0.507453996473008,0.491023695274015
62081,0.507019193075918,0.491471557362732,0.507434228889381,0.491023695274015
62224,0.507019193075918,0.491471557362732,0.50743114670676,0.491023695274015
62368,0.50700599673004,0.491471557362732,0.507407474351363,0.491023695274015
62511,0.506992805111441,0.491471557362732,0.50740240152357,0.491023695274015
62656,0.506992805111441,0.491471557362732,0.50740240152357,0.491023695274015
62800,0.506992805111441,0.491471557362732,0.50740240152357,0.491023695274015
62945,0.506992805111441,0.491484694723908,0.507396024303392,0.491038064499907
63090,0.506992805111441,0.491497817747095,0.507395048824344,0.491052183702446
63235,0.506966598860069,0.491510936094282,0.507345081160812,0.491071520275311
63381,0.506953492046337,0.491524032017022,0.50732569660105,0.491080369677357
63527,0.506940409358284,0.491524032017022,0.507312165378361,0.491081855866609
63674,0.506927335697543,0.491524032017022,0.507308741730924,0.491081855866609
63821,0.506914285815362,0.491524032017022,0.507290758459343,0.491081855866609
63968,0.506888215232544,0.491524032017022,0.507271534308461,0.491081855866609
64115,0.506862163467613,0.491524032017022,0.507237114177726,0.491081855866609
64263,0.506862163467613,0.491524032017022,0.507235274678462,0.491081855866609
64411,0.506823169886363,0.491524032017022,0.507202125158063,0.491081855866609
64560,0.506810193409239,0.491524032017022,0.507194167103889,0.491081855866609
64709,0.506797223557322,0.491524032017022,0.507170878658265,0.491081855866609
64858,0.506771317273998,0.491524032017022,0.507152926768955,0.491081855866609
65007,0.506771317273998,0.491524032017022,0.507141645332912,0.491081855866609
65157,0.506771317273998,0.491524032017022,0.507141645332912,0.491081855866609
65307,0.506732566422927,0.491524032017022,0.50709959368583,0.491085289171818
65458,0.506732566422927,0.491536927673981,0.507098657608766,0.491104799688569
65609,0.506719680730604,0.491536927673981,0.507091079202843,0.491104799688569
65760,0.506719680730604,0.491562660538611,0.507091079202843,0.491135999427951
65912,0.506719680730604,0.491575511704326,0.507091079202843,0.491145894860652
66064,0.506719680730604,0.491601206952904,0.507091079202843,0.491166597416411
66216,0.506719680730604,0.491601206952904,0.507091079202843,0.491166597416411
66369,0.506719680730604,0.491601206952904,0.507091079202843,0.491166597416411
66522,0.506719680730604,0.491601206952904,0.507088634452965,0.491166597416411
66675,0.506719680730604,0.491601206952904,0.507088634452965,0.491169668349559
66829,0.50670691321633,0.491639535313343,0.507075828550427,0.491202859864991
66983,0.50670691321633,0.491639535313343,0.507075828550427,0.491207327456398
67138,0.50670691321633,0.491639535313343,0.507075828550427,0.491212452838557
67292,0.50670691321633,0.491639535313343,0.507075828550427,0.491212452838557
67447,0.50670691321633,0.491639535313343,0.507075828550427,0.491221945064471
67603,0.50670691321633,0.491639535313343,0.507075828550427,0.491221945064471
67759,0.50670691321633,0.491639535313343,0.507075828550427,0.49122593202592
67915,0.50670691321633,0.491639535313343,0.507075828550427,0.491235487233521
68072,0.50670691321633,0.491690179041721,0.507075828550427,0.491272809447062
68229,0.50670691321633,0.491690179041721,0.507075828550427,0.491282570719023
68386,0.50670691321633,0.491702811547348,0.507075828550427,0.491301767136882
68544,0.50670691321633,0.491740669519463,0.507075828550427,0.491338584950695
68702,0.50670691321633,0.49175327139806,0.507075828550427,0.491351059719447
68860,0.50670691321633,0.491765865652472,0.507075828550427,0.491361037203736
69019,0.50670691321633,0.491765865652472,0.507075828550427,0.491364701763579
69178,0.50670691321633,0.491803572911445,0.507075828550427,0.491405838579948
69338,0.50670691321633,0.491816131877602,0.507075828550427,0.491418058653691
69497,0.50670691321633,0.491816131877602,0.507075828550427,0.491419071844722
69658,0.50670691321633,0.491828654637049,0.507075828550427,0.491421169042067
69818,0.50670691321633,0.491841159590041,0.507075828550427,0.491442748171054
69979,0.50670691321633,0.491841159590041,0.507075828550427,0.491454974541923
70141,0.50670691321633,0.491841159590041,0.507075010259724,0.491456209623524
70302,0.50670691321633,0.491841159590041,0.507075010259724,0.491459086636907
70464,0.50670691321633,0.491890983341872,0.507075010259724,0.491495627740675
70627,0.50670691321633,0.491928306369729,0.507075010259724,0.491534675366961
70790,0.50670691321633,0.491978019908197,0.507075010259724,0.491575865735705
70953,0.50670691321633,0.492015262267816,0.507075010259724,0.491625481202764
71117,0.50670691321633,0.492015262267816,0.507075010259724,0.491626781163246
71280,0.50670691321633,0.492015262267816,0.507075010259724,0.491626781163246
71445,0.50670691321633,0.492015262267816,0.507075010259724,0.491662620426483
71610,0.50670691321633,0.492027626887628,0.507075010259724,0.491667705860846
71775,0.50670691321633,0.492027626887628,0.507075010259724,0.491667705860846
71940,0.50670691321633,0.49205229917096,0.507068353904501,0.491698592639819
72106,0.50670691321633,0.492064631377519,0.507065254062557,0.491707530434662
72272,0.506694598500125,0.492076941487697,0.5070534173086,0.491719782647948
72439,0.506682295194182,0.492076941487697,0.507037793802312,0.491719782647948
72606,0.506670015195491,0.492076941487697,0.50703450360411,0.491719782647948
72773,0.506670015195491,0.492076941487697,0.507033317144419,0.491719782647948
72941,0.506670015195491,0.492076941487697,0.507027562442287,0.491719782647948
73109,0.506657773865844,0.492089180354117,0.507012775640846,0.491732963711334
73278,0.506657773865844,0.492089180354117,0.507012775640846,0.491736269677698
73447,0.506657773865844,0.492089180354117,0.507012775640846,0.491740299548577
73616,0.506621166442807,0.492089180354117,0.506978799723706,0.491740299548577
73786,0.50660898095042,0.492089180354117,0.506950246897653,0.491740299548577
73956,0.506584629388938,0.492089180354117,0.506927608114516,0.491740299548577
74127,0.50657246549942,0.492089180354117,0.50691123484564,0.491740299548577
74297,0.506511724878176,0.492089180354117,0.506860750821742,0.491740299548577
74469,0.506499591488757,0.492089180354117,0.506841076140386,0.491745589874108
74641,0.506499591488757,0.492101301354532,0.506835041961419,0.491753066299705
74813,0.506499591488757,0.492101301354532,0.506835041961419,0.491753066299705
74985,0.506499591488757,0.492101301354532,0.506835041961419,0.49175335162298
75158,0.506487505484552,0.492137551366605,0.506825039442983,0.491788883746634
75331,0.506487505484552,0.492137551366605,0.50681868860953,0.491795140915649
75505,0.506475454924709,0.492149613228296,0.506803659128214,0.49181808981856
75679,0.506475454924709,0.492161661088907,0.506803659128214,0.491822562994824
75854,0.506475454924709,0.492161661088907,0.506798986167105,0.491822562994824
76028,0.506475454924709,0.492197720549406,0.506798986167105,0.49185135773916
76204,0.506475454924709,0.492209728700274,0.506798986167105,0.491869539929224
76379,0.506475454924709,0.492221722511574,0.506798986167105,0.491872477652208
76556,0.506475454924709,0.492221722511574,0.506798986167105,0.491872477652208
76732,0.506475454924709,0.492221722511574,0.506798986167105,0.49187439640777
76909,0.506475454924709,0.492221722511574,0.506798986167105,0.49187439640777
77086,0.506475454924709,0.492233658345466,0.506798986167105,0.491905517215973
77264,0.506475454924709,0.492317146084224,0.506798986167105,0.49198040257907
77442,0.506475454924709,0.492340986409734,0.506798986167105,0.492015490623106
77621,0.506475454924709,0.492340986409734,0.506798986167105,0.492015620039892
77800,0.506475454924709,0.492340986409734,0.506798986167105,0.492018660543226
77979,0.506475454924709,0.492352855088018,0.506798986167105,0.492028201048119
78159,0.506475454924709,0.492376570987437,0.506798986167105,0.492043554708196
78339,0.506475454924709,0.492388423821936,0.506798986167105,0.492057167675419
78520,0.506475454924709,0.492388423821936,0.506798986167105,0.492057167675419
78701,0.506475454924709,0.49240025778997,0.506798986167105,0.492071984408112
78882,0.506475454924709,0.49240025778997,0.506798986167105,0.492071984408112
79064,0.506475454924709,0.49240025778997,0.506798986167105,0.492071984408112
79246,0.506463671333041,0.49240025778997,0.506791961520163,0.492071984408112
79429,0.506463671333041,0.49240025778997,0.506791961520163,0.492071984408112
79612,0.506463671333041,0.49240025778997,0.506791961520163,0.492071984408112
79796,0.506463671333041,0.49240025778997,0.506791961520163,0.492071984408112
79980,0.506463671333041,0.492412001449574,0.506791961520163,0.492078578587865
80164,0.506463671333041,0.492412001449574,0.506791961520163,0.492078578587865
80349,0.506463671333041,0.492412001449574,0.506791961520163,0.492078578587865
80534,0.506463671333041,0.492412001449574,0.506788359241164,0.492078578587865
80720,0.506463671333041,0.492412001449574,0.506777192249933,0.492078578587865
80906,0.506463671333041,0.492412001449574,0.506747957446022,0.492078578587865
81093,0.506463671333041,0.492412001449574,0.506742960544613,0.492078578587865
81280,0.506440369257726,0.492412001449574,0.506715038647018,0.492078578587865
81467,0.506417110095786,0.492412001449574,0.506700901896831,0.492078578587865
81655,0.506417110095786,0.492412001449574,0.506697178734775,0.492078578587865
81843,0.506417110095786,0.492412001449574,0.506697178734775,0.492078578587865
82032,0.506417110095786,0.492412001449574,0.50668788018565,0.492078578587865
82221,0.506417110095786,0.492412001449574,0.50667906398476,0.492078578587865
82411,0.506417110095786,0.492412001449574,0.50667906398476,0.492078578587865
82601,0.506417110095786,0.492412001449574,0.50667906398476,0.492078578587865
82791,0.506405563387141,0.492412001449574,0.50665839349191,0.492078578587865
82982,0.506394025222031,0.492412001449574,0.506649689291454,0.492078578587865
83173,0.506394025222031,0.492412001449574,0.506649689291454,0.492084374687987
83365,0.506394025222031,0.492412001449574,0.506649689291454,0.492098896001721
83557,0.506394025222031,0.492412001449574,0.506641541555319,0.492112203327867
83750,0.506394025222031,0.492412001449574,0.506640607881144,0.49211559309606
83943,0.506394025222031,0.492412001449574,0.506640607881144,0.492121645562452
84137,0.506394025222031,0.492412001449574,0.506640607881144,0.492124952917254
84331,0.506394025222031,0.492412001449574,0.506640607881144,0.492129931133388
84525,0.506359721059694,0.492434859635873,0.506612553133238,0.492149255861979
84720,0.506359721059694,0.492457688598969,0.50660758984008,0.492167330964548
84915,0.506359721059694,0.49246909119094,0.50660758984008,0.4921806414828
85111,0.506359721059694,0.49246909119094,0.50660758984008,0.492193194751071
85307,0.506359721059694,0.49246909119094,0.50660758984008,0.492193565037572
85504,0.506359721059694,0.492480461378834,0.50660758984008,0.492205592421716
85701,0.506359721059694,0.492491824773583,0.50660758984008,0.492216321375677
85899,0.506359721059694,0.492503167044375,0.506607581774698,0.492229710786771
86097,0.506359721059694,0.492503167044375,0.506607581774698,0.492231126194402
86295,0.506359721059694,0.492503167044375,0.506607581774698,0.49224556387979
86494,0.50634841246772,0.492514477662618,0.506595131440184,0.492248071356092
86694,0.50634841246772,0.492525771183137,0.506595131440184,0.492257699574238
86894,0.50634841246772,0.492525771183137,0.506595131440184,0.492260630383636
87094,0.50632587046419,0.492525771183137,0.506570075350991,0.492268096134193
87295,0.50632587046419,0.492525771183137,0.506570075350991,0.492275660872947
87496,0.506314619361448,0.492537021059376,0.506555723395111,0.492283317390866
87698,0.506314619361448,0.492537021059376,0.506555723395111,0.492287916946094
87900,0.506292178969703,0.492570686934116,0.506533546088679,0.492324565649436
88103,0.506269750498838,0.492604328992184,0.506509485498739,0.492352185754492
88306,0.506258546188236,0.492649132397368,0.506499167540704,0.492400857451765
88509,0.506247365712253,0.492649132397368,0.506495605660186,0.492406247933615
88713,0.506236199301153,0.492660304442787,0.506484149402379,0.492416686209255
88918,0.506236199301153,0.492660304442787,0.506484149402379,0.492423009747415
89123,0.506236199301153,0.49269375203173,0.506477167788891,0.492462694117209
89329,0.506225058565088,0.49272716801866,0.50647267525953,0.492492094700655
89534,0.506225058565088,0.49272716801866,0.50647267525953,0.492492094700655
89741,0.506225058565088,0.492760508351726,0.50647267525953,0.492523082618255
89948,0.506225058565088,0.492782705967384,0.50647267525953,0.492538529975015
90155,0.506225058565088,0.492782705967384,0.50647267525953,0.492538936196941
90363,0.506225058565088,0.492815927116809,0.50647267525953,0.492576067041936
90571,0.506225058565088,0.492838057941355,0.50647267525953,0.492596724486937
90780,0.506225058565088,0.492849106945552,0.50647267525953,0.492614472002844
90990,0.506225058565088,0.49287119563928,0.506470620761489,0.492632279521107
91199,0.506225058565088,0.492882228827408,0.506470620761489,0.492654148476086
91410,0.506225058565088,0.492904263285151,0.506470620761489,0.492674930177214
91620,0.506225058565088,0.492915271413923,0.506470620761489,0.492692088189825
91832,0.506225058565088,0.49293726118026,0.506470620761489,0.49271446393809
92043,0.506225058565088,0.492959222741927,0.506453888939234,0.492734633501653
92256,0.506192145547555,0.492959222741927,0.506427084575224,0.492734633501653
92468,0.506181183915191,0.492959222741927,0.506411127480213,0.492734633501653
92682,0.506170230453405,0.492970167744582,0.506397383130212,0.492751482775894
92895,0.506148358467573,0.492981094356294,0.506375342131245,0.492764021166841
93109,0.506148358467573,0.492981094356294,0.506375342131245,0.492777441921284
93324,0.5061265454327,0.493013833084122,0.506356092975131,0.49280508350789
93539,0.5061265454327,0.493035638793483,0.50635283491203,0.492832165148855
93755,0.5061265454327,0.493035638793483,0.50635283491203,0.492832165148855
93971,0.5061265454327,0.493035638793483,0.50635283491203,0.492832165148855
94188,0.5061265454327,0.493035638793483,0.50635283491203,0.492832165148855
94405,0.5061265454327,0.493035638793483,0.506350438491789,0.492832165148855
94623,0.506104864062485,0.493035638793483,0.506328396631632,0.492832165148855
94841,0.506083205809144,0.493035638793483,0.506303075266276,0.492832165148855
95060,0.506050763546009,0.493035638793483,0.506277139191968,0.492832165148855
95279,0.506050763546009,0.493035638793483,0.506276936305645,0.492832165148855
95498,0.506050763546009,0.493035638793483,0.506276936305645,0.492832165148855
95719,0.506050763546009,0.493035638793483,0.506276936305645,0.492832165148855
95939,0.506050763546009,0.493035638793483,0.506276936305645,0.492832165148855
96160,0.506050763546009,0.493035638793483,0.506276936305645,0.492832165148855
96382,0.506050763546009,0.493035638793483,0.506276936305645,0.492832165148855
96604,0.506050763546009,0.493035638793483,0.506276936305645,0.492832165148855
96827,0.506050763546009,0.493035638793483,0.506276936305645,0.492832165148855
97050,0.506040050554874,0.493035638793483,0.506264765110567,0.492832165148855
97274,0.506040050554874,0.493035638793483,0.506254711529132,0.492832165148855
97498,0.506007984419271,0.493035638793483,0.5062248982447,0.492832165148855
97723,0.505997302953853,0.493035638793483,0.506214580929598,0.492832165148855
97949,0.505986640386885,0.493035638793483,0.50618491805378,0.492832165148855
98174,0.505986640386885,0.493046289198847,0.506176825254715,0.492841328965597
98401,0.50596536261987,0.493046289198847,0.506161647737961,0.492841328965597
98628,0.50594410782348,0.493067539220747,0.506142298221752,0.492859705847594
98855,0.505922876472189,0.493067539220747,0.506123358278319,0.492860807592389
99083,0.505922876472189,0.493067539220747,0.506118390418116,0.492860807592389
99311,0.505922876472189,0.493067539220747,0.50611728004802,0.492860807592389
99540,0.505922876472189,0.493067539220747,0.506116980780149,0.492860807592389
99770,0.505901728982828,0.493067539220747,0.506092072784158,0.492860807592389
100000,0.505901728982828,0.493067539220747,0.506089403424996,0.492860807592389


==> code_for_figs/Bernoulli_0.5_width.csv <==
t,pw,cw
1,0.97503662109375,1
2,0.92648818641901,1
3,0.880085184804344,1
4,0.846782248300254,1
5,0.804551121514162,1
6,0.766168126158074,1
7,0.720130005186999,1
8,0.699924197138212,1
9,0.67109390268641,1
10,0.645960821829471,1
11,0.63975970575167,1
12,0.621329409773208,1
13,0.595028097457001,1
14,0.576039137795133,1
15,0.576039137795133,1
16,0.571949497585118,1
17,0.561967712267269,1
18,0.55706408484961,1
19,0.545079106698611,1
20,0.529764625620521,1
21,0.520798049303622,1
22,0.509855023373835,1
23,0.50203829143973,1
24,0.495918867007876,1
25,0.492382441633043,1
26,0.488551076360097,1
27,0.48251845123302,1
28,0.479330300650042,1
29,0.47099330421285,1
30,0.463329596158312,1
31,0.458810729426468,1
32,0.450346163723697,1
33,0.449358104662481,1
34,0.446297319538629,1
35,0.440345211838021,1
36,0.434607693171631,1
37,0.431850469712109,1
38,0.426009482380485,1
39,0.423392807776513,1
40,0.422252993916281,1
41,0.419677784762661,1
42,0.418570468368461,1
43,0.415923162795429,1
44,0.408269350212247,1
45,0.405947461488316,1
46,0.401740525565518,1
47,0.395140780157552,1
48,0.390844665978968,1
49,0.386649329782322,1
50,0.384672523864806,1
51,0.383254914107187,1
52,0.379288701401369,1
53,0.375431682092895,1
54,0.373513369708821,1
55,0.371648515548442,1
56,0.371648515548442,1
57,0.371648515548442,1
58,0.371388380639618,1
59,0.369111321630876,0.998379686498141
60,0.365180503184403,0.994468606340939
61,0.363084634812395,0.988679742915121
62,0.361229947568673,0.985881441857134
63,0.361229947568673,0.978373848540701
64,0.359627576260165,0.976259033216815
65,0.354400976801995,0.968165682777371
66,0.350940902595437,0.963023165886129
67,0.348987145260345,0.956770472474229
68,0.346826573155066,0.952453144593091
69,0.342344606037144,0.945572670770741
70,0.340786333089432,0.936046609799524
71,0.340786333089432,0.927986418423787
72,0.33889881128238,0.921894457089993
73,0.337420031954413,0.915828202373178
74,0.337420031954413,0.908328493171553
75,0.33640136992432,0.901077115072336
76,0.335900336124922,0.894548505733199
77,0.333256041250828,0.887851846506781
78,0.329096426738207,0.880805002263465
79,0.327774863766435,0.872033629290585
80,0.325876195651017,0.865884404609123
81,0.325047110185357,0.857114247146769
82,0.323686980922854,0.851377611358197
83,0.322350250496472,0.843401848150745
84,0.321753100555731,0.836871055365003
85,0.31978275467875,0.83072319934401
86,0.317485078063644,0.82383546379579
87,0.313537870424733,0.816342790494279
88,0.310875025045046,0.808531097735526
89,0.309508205787135,0.802728823533878
90,0.308278822902634,0.797104477724931
91,0.307068292580388,0.790153858787776
92,0.3058767887608,0.782712864705962
93,0.303808016253879,0.774625319173563
94,0.300540567619434,0.768293522854244
95,0.299022699857996,0.762061127897122
96,0.296771840306374,0.758048503612013
97,0.296771840306374,0.751037122025803
98,0.296187850884732,0.748591266517921
99,0.296139693248259,0.744373537241052
100,0.29415566015994,0.738568669984932
101,0.291858463161934,0.732271661758015
102,0.290794838663216,0.727765462157671
103,0.290433398067528,0.723418631733939
104,0.290433398067528,0.718147362984094
105,0.289788006342218,0.715632627862372
106,0.289185050345148,0.709860017765538
107,0.288812314469262,0.704162378682817
108,0.287644616381915,0.700462979064907
109,0.287029207324575,0.695838713423782
110,0.285679023889623,0.691713959762885
111,0.285525561446842,0.686394922868215
112,0.284191302800087,0.68248824184863
113,0.283270861869285,0.676936593694408
114,0.282955800522785,0.672490452554062
115,0.280962523018809,0.667249395377866
116,0.279124864933708,0.662671357648799
117,0.277613952779124,0.657341634104237
118,0.27656294964914,0.652932425746036
119,0.275236236479115,0.650997259778296
120,0.273469666410401,0.647467993287861
121,0.273469666410401,0.644384528557267
122,0.273148307381923,0.641827050650648
123,0.273148307381923,0.637373941348534
124,0.272916941594433,0.635419845389809
125,0.2721956799964,0.631085416577428
126,0.272024938713829,0.627145997579271
127,0.270965370759292,0.623188921306975
128,0.27062948185363,0.619770352276333
129,0.269661688534004,0.616964057485961
130,0.268985652818754,0.613449910117851
131,0.267964633203652,0.610276132086442
132,0.267219385779257,0.607940025129651
133,0.265555752521356,0.605091948171657
134,0.263203031266374,0.6002107864096
135,0.260842708232365,0.596030428718678
136,0.260061241430634,0.592244027557449
137,0.259853899180915,0.590342288912388
138,0.259065242761643,0.587818914696877
139,0.25829224874245,0.583733959791984
140,0.257161193654215,0.580939315574966
141,0.255205370423093,0.578364422476412
142,0.253696599863426,0.57430532514295
143,0.252069027811161,0.571081276366652
144,0.249871577860618,0.566612193750271
145,0.249149973804668,0.563730316744945
146,0.248159261338508,0.561832297654391
147,0.247440908511185,0.558538309938257
148,0.246603748293508,0.556054420198393
149,0.245904958127198,0.554102912477807
150,0.245100052410947,0.552414049164078
151,0.244391729499135,0.55038153893999
152,0.243604293434193,0.547167296368515
153,0.242925474186528,0.544941608036953
154,0.242182413837034,0.542993798259974
155,0.24119029178101,0.540390153837035
156,0.240529706508104,0.537114299141626
157,0.240373219342999,0.535456272830802
158,0.240320774397912,0.533360419249352
159,0.239516474081277,0.531376027541682
160,0.238778118031269,0.528741107528253
161,0.237990011861347,0.52634785840317
162,0.237331300638503,0.524789080697171
163,0.237036372643422,0.522880451435804
164,0.235701560984741,0.521323371715253
165,0.234458263587664,0.518942235471405
166,0.23375179309223,0.51652691027395
167,0.232975086921918,0.514067343312399
168,0.23235236186253,0.512832901974204
169,0.232327132311733,0.510585991726567
170,0.231708672380954,0.508943839553745
171,0.231708672380954,0.506646104856545
172,0.231406116936153,0.505198000894797
173,0.230552205825999,0.502514156738242
174,0.229951281247083,0.500697796762243
175,0.228804783109088,0.49777946733852
176,0.227481768299526,0.495855093510364
177,0.225765902192704,0.492926096740763
178,0.22517128798542,0.490194452688321
179,0.224528777527742,0.488269282057207
180,0.222901754442771,0.485524244242575
181,0.222840703875406,0.483404468102636
182,0.222840703875406,0.482491753135457
183,0.222706688104321,0.481600375001161
184,0.221989750764375,0.480455803892844
185,0.220861024175338,0.478831278132137
186,0.220280680591284,0.477269307325974
187,0.219269335867553,0.47528237576369
188,0.218760960689441,0.472919996956496
189,0.218700535085321,0.472227938944671
190,0.217904082049529,0.471084420335899
191,0.217171525889837,0.46952570944584
192,0.216610977946609,0.467927151589853
193,0.216610977946609,0.465552000130544
194,0.216527666517974,0.464069147212954
195,0.216527666517974,0.461175877642308
196,0.216527666517974,0.459794348072697
197,0.216527666517974,0.458061738374071
198,0.216527666517974,0.456516675767204
199,0.216527666517974,0.454995985621041
200,0.216278202314531,0.454119705960318
201,0.216278202314531,0.452719815622202
202,0.216219560153116,0.451718924553578
203,0.216219560153116,0.450138260671328
204,0.216219560153116,0.448860930797648
205,0.216219560153116,0.447067854361937
206,0.216139122758245,0.445454861283606
207,0.215612868664014,0.445131945610814
208,0.215612868664014,0.443394353444241
209,0.215313498926868,0.442216344684623
210,0.214275567455155,0.440959220054796
211,0.213196600627158,0.439199317404504
212,0.212152765697484,0.436993150382813
213,0.211654924192376,0.434859045804627
214,0.210945503212318,0.43394793052342
215,0.210877167429957,0.431879248602554
216,0.210688504725559,0.43007180434395
217,0.210688504725559,0.42970097635065
218,0.210688504725559,0.428516267905123
219,0.210587172262358,0.427344668577662
220,0.209682974983473,0.425785252735105
221,0.208744968423017,0.424523538218859
222,0.207892843799071,0.422139278392799
223,0.207189262757135,0.420219832879577
224,0.206167833428944,0.41855076272361
225,0.205603441102346,0.416640150265137
226,0.205149474567716,0.415667216788252
227,0.205149474567716,0.414726968717293
228,0.204981286878391,0.413631160091539
229,0.204981286878391,0.413115111102242
230,0.204914837504481,0.41272259565048
231,0.204914837504481,0.411662249655159
232,0.204870770193626,0.411370983771226
233,0.204870770193626,0.410221468162603
234,0.204870770193626,0.409678996484902
235,0.204870770193626,0.408536735205441
236,0.204656167859972,0.407698769157386
237,0.203386898469361,0.405964575978983
238,0.202936513609106,0.403792935318637
239,0.202316948782175,0.403140763367432
240,0.202316948782175,0.401266298814144
241,0.202061606442735,0.400720920519147
242,0.201590152815546,0.399965564807284
243,0.200935935610138,0.399400799132759
244,0.19960282506402,0.397468915773834
245,0.198727477233353,0.395758119806839
246,0.198268252275452,0.394194836745785
247,0.198236116519547,0.393301909778228
248,0.198065470211403,0.392920093379234
249,0.197862883993026,0.391854667726301
250,0.19746177465233,0.390684862686639
251,0.196965809357413,0.390104950067413
252,0.196430834214603,0.388714766105317
253,0.196430834214603,0.387653012121053
254,0.196367619926763,0.387462907844029
255,0.196096750451489,0.386503685353937
256,0.195572020941135,0.385497393901334
257,0.195114435328689,0.38422690218373
258,0.194710002136873,0.38319657464505
259,0.194689032720128,0.382522144086997
260,0.194357491844316,0.382163313622322
261,0.193909595525641,0.380602613730591
262,0.192670100871135,0.379763488061329
263,0.192270177355303,0.378150263030564
264,0.191665020365626,0.377455721076856
265,0.190851745442646,0.376073353789345
266,0.190375561184107,0.374456442377045
267,0.189503822777305,0.372832393545195
268,0.189106835728701,0.371492995748893
269,0.188984865925414,0.370328220947058
270,0.188532049115407,0.369616481046175
271,0.188521824200206,0.368080197115175
272,0.188137216570266,0.367103290766901
273,0.188137216570266,0.366459597393863
274,0.188086233962879,0.36599919414227
275,0.187703505951641,0.365384037891981
276,0.187703505951641,0.364251328427597
277,0.187703505951641,0.364201792686139
278,0.187703505951641,0.363578188707007
279,0.187703505951641,0.363406039166817
280,0.187703505951641,0.362658377625877
281,0.18740216241565,0.362157730430819
282,0.186640550674897,0.360911832074009
283,0.186610499669207,0.359236854376003
284,0.18617396405747,0.358351607702616
285,0.185808291525513,0.357658387702281
286,0.185404753604547,0.356593057425314
287,0.185404753604547,0.355561289506841
288,0.185105752347064,0.355286233256086
289,0.185105752347064,0.35421939849731
290,0.185105752347064,0.353782822458454
291,0.185105752347064,0.35319687453307
292,0.184888801177559,0.352277904077397
293,0.184516977627514,0.350848305708437
294,0.184318138779821,0.349832367379868
295,0.183800176770207,0.348663105042502
296,0.18360422158823,0.34782757887029
297,0.183486811937559,0.347100061340716
298,0.182752575071142,0.346096685401722
299,0.182317222697371,0.344848286844259
300,0.182258760848696,0.344155250714414
301,0.181844481719023,0.343993034115478
302,0.181152629386266,0.343118893488496
303,0.181152629386266,0.342308643109681
304,0.181152629386266,0.341926295930477
305,0.181152629386266,0.341860159303338
306,0.180939089748527,0.341709009502723
307,0.180392290815033,0.341109571247794
308,0.180000745032752,0.339950936889713
309,0.179239275613018,0.339031762182679
310,0.178574661313393,0.33776734251312
311,0.178146629650156,0.336447940192863
312,0.177756885325895,0.335491695184216
313,0.177407009524726,0.334444652340876
314,0.17705792072334,0.333668060237701
315,0.176537696487144,0.333029270072786
316,0.176150644890441,0.332078857492873
317,0.176150644890441,0.331583155433656
318,0.175804961906283,0.331433804817804
319,0.175149969232911,0.330644954206406
320,0.174822332019795,0.329880284104712
321,0.17417277354718,0.329382860336954
322,0.173177405114404,0.328472714154035
323,0.172509467987884,0.327252425615646
324,0.172471679576097,0.326396225232539
325,0.172146123377241,0.325902485509308
326,0.172013316582415,0.325425510378688
327,0.171975684785541,0.324794923871177
328,0.171938050519518,0.324435415658488
329,0.171351376769855,0.3237326698321
330,0.170707106799972,0.322510001567447
331,0.170198891805202,0.32165548855737
332,0.169311953713015,0.320676344933481
333,0.168971195668936,0.319477472844492
334,0.168254194587209,0.319012948741735
335,0.167951377344062,0.3180108687278
336,0.167611742580667,0.317299859396788
337,0.167611742580667,0.316480887210842
338,0.167611742580667,0.316480887210842
339,0.167611742580667,0.316480887210842
340,0.167611742580667,0.316116771320367
341,0.167611742580667,0.316116771320367
342,0.16750071761131,0.315995601118363
343,0.16746419374897,0.315666886117667
344,0.166870460725804,0.315185536797751
345,0.166239636939253,0.314454663641245
346,0.165869009228338,0.313748200794721
347,0.16579614091335,0.313187554283764
348,0.165317460694131,0.312862812871833
349,0.165038992255307,0.311900620520077
350,0.164687678420341,0.311218762278472
351,0.164504768483904,0.310406551280029
352,0.16448653843109,0.310035100449753
353,0.164209464337851,0.309612228584806
354,0.164209464337851,0.308943971494872
355,0.164100733685584,0.308943971494872
356,0.164100733685584,0.308541855958077
357,0.164028433785997,0.308541855958077
358,0.163442769172661,0.308157619981624
359,0.162876063388101,0.307494722046519
360,0.162601288410573,0.306512679710393
361,0.162308472801571,0.30619436347894
362,0.162290558161102,0.305568803330865
363,0.161999923203403,0.304915162553995
364,0.161709572310389,0.304551576917025
365,0.161709572310389,0.304138475455261
366,0.161709572310389,0.303717642012003
367,0.161709572310389,0.303717642012003
368,0.161709572310389,0.303346834645077
369,0.161709572310389,0.302708502153127
370,0.161709572310389,0.302695542767779
371,0.161709572310389,0.3022086950669
372,0.161709572310389,0.301573786465427
373,0.161709572310389,0.30085602142563
374,0.161709572310389,0.300433665816952
375,0.161709572310389,0.299902817776476
376,0.161567986584417,0.299189387155887
377,0.161300681162991,0.298234586698474
378,0.161300681162991,0.297820226951362
379,0.161247999099237,0.297506993796693
380,0.160963728558505,0.29709133462239
381,0.160963728558505,0.296247079545093
382,0.16071548770091,0.296155249173406
383,0.1604494071344,0.295620106523246
384,0.1604494071344,0.295313032143471
385,0.160414473256158,0.294825546047704
386,0.159991256280238,0.294110603080591
387,0.159551008072709,0.29308548506387
388,0.159234181992139,0.292474100147706
389,0.158969905157205,0.291961566618123
390,0.158705849766424,0.291637913620571
391,0.158636349511607,0.291217421390676
392,0.15828638130025,0.290605604652987
393,0.1580230644972,0.289728088614869
394,0.157988495234174,0.2894317047598
395,0.157726098980762,0.289227312280498
396,0.157463931605389,0.288363030543405
397,0.157064466770983,0.287759119559127
398,0.156439563533699,0.287157903194405
399,0.155901584092233,0.286289577910764
400,0.155640814905178,0.285689674529169
401,0.155380267396982,0.285395467153285
402,0.155068477632411,0.285102567061091
403,0.155068477632411,0.284619649897435
404,0.155000107484668,0.284336327481716
405,0.154740709188379,0.284177399791572
406,0.154740709188379,0.283825800659156
407,0.154706650714317,0.283825800659156
408,0.154448200151433,0.283746076692481
409,0.154448200151433,0.283373557193051
410,0.154363158226134,0.283034353312458
411,0.154363158226134,0.282450076675517
412,0.154312343916581,0.281791109768428
413,0.154312343916581,0.281362560479513
414,0.154295450611147,0.281135840216281
415,0.154038854005711,0.280997602759194
416,0.153782588215175,0.280321497228179
417,0.153543726393212,0.279495963447008
418,0.153459320072659,0.278721660524693
419,0.153255462555677,0.278230718167774
420,0.15276157899635,0.277698157858857
421,0.152285300190848,0.276869344744847
422,0.152047228241866,0.276044054885223
423,0.15180940883275,0.275437299266608
424,0.151588820969973,0.274890621547021
425,0.151588820969973,0.274252781136363
426,0.151588820969973,0.273692749597652
427,0.151588820969973,0.27313505408447
428,0.151588820969973,0.272858237361385
429,0.151588820969973,0.272492787887271
430,0.151539078358133,0.272085736971849
431,0.151539078358133,0.271532954406011
432,0.151539078358133,0.271274980513245
433,0.151539078358133,0.271274980513245
434,0.151539078358133,0.271173256945178
435,0.151539078358133,0.270927514297081
436,0.151539078358133,0.270530794479101
437,0.151456953304509,0.269984041438713
438,0.151456953304509,0.269392399036834
439,0.151391504832814,0.269392399036834
440,0.151143573670653,0.269174545002831
441,0.150912348003593,0.26863496748619
442,0.150912348003593,0.267846308191848
443,0.150879670985462,0.267258577310904
444,0.150879670985462,0.266728710945497
445,0.150879670985462,0.266569395898626
446,0.150879670985462,0.266232613253728
447,0.150732656898534,0.266205703141922
448,0.150732656898534,0.265937027712135
449,0.150684039116839,0.265658131371855
450,0.150438298425955,0.264872889565383
451,0.150192808413052,0.264078910620049
452,0.149882753849639,0.26325376027939
453,0.149653529101402,0.262728486061286
454,0.149605119745572,0.262399775123661
456,0.149605119745572,0.262312904727452
457,0.149524344722237,0.262282047165202
458,0.149199603957709,0.261716304366336
459,0.149199603957709,0.261288013650421
460,0.149135407326629,0.261125409461239
461,0.149135407326629,0.260930342711353
462,0.149135407326629,0.260577151334361
463,0.149135407326629,0.260314931846218
464,0.148813707632153,0.259974405381963
465,0.148119784510519,0.259291932976295
466,0.147668662835894,0.258523732278557
467,0.14715354512963,0.258010874803118
468,0.146928591821811,0.257423661866735
469,0.146639843379389,0.2571673737007
470,0.146189964133278,0.256836307953335
472,0.145739922298961,0.255807922165997
473,0.145739922298961,0.255559780381217
474,0.145644802340338,0.255497726688105
475,0.145421180791476,0.255021120405904
476,0.145197653623431,0.254770110497726
477,0.145197653623431,0.254520038993039
478,0.145197653623431,0.254520038993039
479,0.145197653623431,0.254467425888914
480,0.14515043717377,0.25416107730046
481,0.14515043717377,0.25365661850011
483,0.144944613154121,0.252545658885699
484,0.144722164230464,0.252241732239707
485,0.144722164230464,0.251762466303309
486,0.144690816962051,0.251762466303309
487,0.144437771163663,0.251512830940926
488,0.144106870373926,0.250802573787048
489,0.143885983176856,0.250097861599238
490,0.143681362875514,0.249621300347013
492,0.143460813488711,0.249073625120683
493,0.143367315422061,0.248895552184051
494,0.143367315422061,0.248742883644384
495,0.143336311204254,0.248742883644384
496,0.143070165523497,0.248667354619515
497,0.142961247221517,0.248312420550284
498,0.142742239237645,0.248095553085233
500,0.142695857453538,0.247639011757837
501,0.142492884015227,0.247343033280139
502,0.142462005598828,0.246875723290256
503,0.1424157439475,0.246810722455544
504,0.142307499575764,0.246741989361597
505,0.142276738065046,0.246506394214371
506,0.141888337036988,0.246228816507407
508,0.141049379879406,0.245048786634644
509,0.140629546298578,0.244538336003295
510,0.14019576352213,0.244021504157585
511,0.139731254390352,0.243501592414112
512,0.139499459714224,0.24299475474131
514,0.139191324386696,0.242562983973256
515,0.13857387607562,0.242215242064253
516,0.138357809836175,0.241418280079375
517,0.138342565000115,0.241193933793469
518,0.138111499377448,0.241064373746915
519,0.137911386412556,0.24078207808821
521,0.137835193145308,0.240560670001271
522,0.137728771330925,0.240212757286433
523,0.137698419633887,0.23998707434371
524,0.137499119320087,0.239931610478007
525,0.137299958720085,0.23971280173036
527,0.137163755265608,0.239138886687379
528,0.137163755265608,0.238937869189051
529,0.137118444474122,0.238884007429258
530,0.136919883999845,0.238782409455736
532,0.136904813721662,0.238568645546204
533,0.136706772247942,0.238521183407779
534,0.136508934479446,0.238309008541694
535,0.136508934479446,0.238094495922812
536,0.13649392030853,0.238039946496298
538,0.13582842640398,0.237129246700685
539,0.135631555665758,0.236580272905866
540,0.135601742572229,0.236154188718131
541,0.135601742572229,0.236088592388032
543,0.135375709898418,0.235932965374457
544,0.135179743817818,0.235573810546482
545,0.134999029920279,0.235364288041937
546,0.134999029920279,0.235106419275221
548,0.134969275687035,0.234836132067926
549,0.134954433480745,0.234788208781813
550,0.134954433480745,0.234739758412391
552,0.134939611579766,0.234637221977581
553,0.134910008264708,0.234339277164402
554,0.134730654416563,0.233884095469095
555,0.13453638521346,0.233474856906273
557,0.134357270472599,0.233021599508896
558,0.134342526715373,0.233016506983676
559,0.134000934919855,0.232715935424404
560,0.133629652686782,0.231925550728242
562,0.133571022500567,0.231411627753517
563,0.133377931310409,0.230717971257393
564,0.133377931310409,0.229907374215845
566,0.133319458416543,0.229093798106261
567,0.133319458416543,0.228768211196171
568,0.133319458416543,0.228564537004867
570,0.133319458416543,0.228510181424228
571,0.133319458416543,0.228355933311457
572,0.133319458416543,0.228155333511587
574,0.133188105334503,0.227999409932379
575,0.133188105334503,0.227754287355544
576,0.133159155769012,0.227754287355544
578,0.133159155769012,0.227494961708912
579,0.133159155769012,0.227439409042316
580,0.133159155769012,0.227241821927007
582,0.133159155769012,0.226785971022616
583,0.133159155769012,0.226733086308489
584,0.133159155769012,0.226666194096055
586,0.133159155769012,0.225937424198079
587,0.133159155769012,0.225741199387847
588,0.133159155769012,0.225456031282554
590,0.133159155769012,0.224737349137739
591,0.133159155769012,0.224737349137739
592,0.133159155769012,0.224704358679086
594,0.133159155769012,0.224146428120554
595,0.133159155769012,0.223919094780065
596,0.133159155769012,0.223545703925435
598,0.133116253215667,0.22295367534955
599,0.133116253215667,0.222571204939035
601,0.132872429521688,0.222174293294589
602,0.132844063645889,0.221795727923432
603,0.132829847326581,0.221740324075624
605,0.132787320975478,0.221579417891748
606,0.132586902280399,0.221443288112125
608,0.132516182056707,0.220699250466061
609,0.132344554010304,0.220413938947689
610,0.132316368804701,0.220228694549245
612,0.131960768977554,0.219907584918392
613,0.131775881888098,0.219718230826102
615,0.131364453344306,0.219341192890092
616,0.131179496373388,0.218914528059919
617,0.131151419060384,0.218547694387255
619,0.131095278912146,0.218452647009648
620,0.13092548137201,0.21840245573381
622,0.130586108512796,0.217848631180212
623,0.130586108512796,0.217641757553431
625,0.130530005457305,0.216781205204272
626,0.130530005457305,0.216731841323067
627,0.130530005457305,0.216687201052559
629,0.130319068912117,0.216434069243287
630,0.130051996474515,0.215993734644831
632,0.129714263470728,0.214650242092558
633,0.129714263470728,0.214294239797948
635,0.129714263470728,0.214068146947804
636,0.129589188818388,0.213670399713415
638,0.129589188818388,0.213136916541876
639,0.129589188818388,0.213136916541876
641,0.129589188818388,0.213136916541876
642,0.129506139654366,0.213121847223397
644,0.129478609357107,0.212634439558895
645,0.129325797141261,0.212283155865022
646,0.129325797141261,0.211736757875495
648,0.129034988225078,0.211121812046336
649,0.128868317991498,0.210393958849041
651,0.128494435551,0.209761128846883
652,0.128314415053459,0.209588298751802
654,0.128300720356613,0.209371464117524
655,0.128300720356613,0.209274328611638
657,0.128245980653768,0.208757421501239
659,0.128245980653768,0.208589815322677
660,0.128204969263646,0.208561460357186
662,0.127778660738292,0.208217749512401
663,0.127613568558502,0.207877875052716
665,0.127132963187055,0.207396021071618
666,0.126982112437607,0.207058556616054
668,0.12665312595098,0.206598800037493
669,0.126475056305003,0.206432013944239
671,0.125997072365332,0.205847792999912
672,0.125833345918232,0.205637601329521
674,0.125642910615657,0.204925847346654
675,0.125452619851412,0.204755844012597
677,0.124976871298236,0.204176827652499
679,0.124583364972775,0.20379364410847
680,0.124420433585337,0.203461444008939
682,0.124068290537355,0.203045104400185
683,0.123905961134608,0.202877989567809
685,0.123879171162555,0.202673235117668
686,0.123879171162555,0.202632780049548
688,0.123704048692945,0.202409922989345
690,0.123340368619677,0.201500318555925
691,0.12331368013478,0.201170301143225
693,0.122856137756792,0.200727333979695
694,0.122856137756792,0.200358320411299
696,0.122588243689494,0.200028711477731
698,0.122440792908754,0.199700820892227
699,0.12237421026906,0.199700820892227
701,0.122079640391943,0.199372391407114
702,0.121932427771765,0.199095528825102
704,0.121905949365473,0.198934936320799
706,0.121905949365473,0.198741785593012
707,0.121786407578931,0.198701400929678
709,0.121387223438756,0.198181043279121
711,0.121108372700879,0.197635230189101
712,0.12096234834727,0.197400546308559
714,0.120870180350338,0.197147005446685
715,0.120804363791164,0.196950450776133
717,0.12034037251641,0.196469408967676
719,0.119770536801591,0.195946924237638
720,0.11962486193525,0.195638497743549
722,0.119492532250466,0.195332230597439
724,0.119492532250466,0.195332230597439
725,0.119453233210348,0.195332230597439
727,0.11926885419349,0.19493975163313
729,0.119137106083803,0.194597297005778
730,0.119137106083803,0.194597297005778
732,0.11892785037851,0.194458762029589
734,0.118639710136491,0.194096880409128
735,0.118495743086385,0.193942558078699
737,0.118351849120633,0.193497335230784
739,0.118338906214989,0.193427102653717
741,0.118169601262826,0.193248887026639
742,0.118169601262826,0.192993211410816
744,0.118169601262826,0.192689695284893
746,0.117922632493107,0.19247384278979
747,0.117779618013549,0.192255766020348
749,0.117286530139555,0.191556118085265
751,0.116728510307905,0.190521800433378
753,0.116287844641208,0.190193539449349
754,0.116015933403319,0.189832424693122
756,0.115459438132754,0.189229550971377
758,0.115175097679648,0.188789198639434
760,0.114761796165756,0.188320827575797
761,0.114632746972277,0.188175734062302
763,0.114632746972277,0.188030990367253
765,0.114607211996337,0.188030990367253
767,0.114607211996337,0.187980347544896
768,0.114607211996337,0.187980347544896
770,0.114607211996337,0.187532250038869
772,0.114607211996337,0.187356374123782
774,0.114569051720107,0.187131158645149
775,0.114569051720107,0.187131158645149
777,0.11455637995019,0.187043638587543
779,0.114543726040602,0.186994244324376
781,0.114275831203575,0.186828824849445
783,0.114275831203575,0.186558219240212
784,0.114275831203575,0.186274823758053
786,0.113881713273086,0.185805030404856
788,0.113881713273086,0.185324056055857
790,0.113602620054655,0.184633012975106
792,0.113590064341261,0.184416763382407
794,0.113577527101062,0.184337028431654
795,0.113451079694128,0.184314183907585
797,0.11314823397133,0.183970597297581
799,0.112769667144545,0.183182823471902
801,0.112757171054165,0.182768582227637
803,0.112719735711862,0.182659395002317
805,0.112581201962396,0.1824763908705
806,0.112543865416597,0.1824763908705
808,0.112418185797559,0.182233743680701
810,0.112418185797559,0.182233743680701
812,0.112280424309503,0.182081134993078
814,0.112193554311437,0.181783087479098
816,0.112181181146752,0.181506920762517
818,0.11210659916818,0.181212983526302
820,0.11210659916818,0.181212983526302
821,0.11210659916818,0.181212983526302
823,0.111932795249225,0.181135648830682
825,0.111908151558401,0.180915807096032
827,0.111561000549688,0.180572672750484
829,0.111424846842499,0.180277428099165
831,0.111276450721323,0.180224313055187
833,0.111251934037493,0.180063237259687
835,0.111091818537654,0.179797040360852
837,0.110721513492011,0.179373771634329
839,0.110474777866916,0.179110059473469
841,0.110462568019961,0.178979007599254
843,0.11045037367806,0.178814671660536
844,0.11045037367806,0.178791904227157
846,0.11045037367806,0.178749382264111
848,0.11045037367806,0.178723425337752
850,0.110303418617599,0.178524749196683
852,0.11029128098314,0.178395610131313
854,0.11029128098314,0.178349956604389
856,0.11029128098314,0.178090406540072
858,0.11029128098314,0.178089216570034
860,0.110242843055272,0.178008886622288
862,0.110121089681028,0.177724604839134
864,0.110121089681028,0.177676647040219
866,0.109902943960789,0.177458652136877
868,0.109660266225297,0.176997410851432
870,0.109636245641498,0.176630653499349
872,0.109503241124386,0.176407665566806
874,0.10927332773437,0.176260942028364
876,0.109031425483044,0.175582242826164
878,0.108801956062854,0.174530714035638
880,0.108560552550782,0.173750678361045
882,0.108452051911516,0.173226040480679
884,0.108331749603404,0.172925605011136
886,0.108211336051262,0.172306448265156
888,0.108211336051262,0.172057261823204
890,0.108211336051262,0.172000162660784
892,0.108211336051262,0.171867971826308
895,0.108211336051262,0.171714185516795
897,0.108211336051262,0.171714185516795
899,0.108211336051262,0.171534104881275
901,0.108211336051262,0.17125459408643
903,0.108211336051262,0.171105415180605
905,0.108211336051262,0.170955604980839
907,0.108164200997405,0.170585411083868
909,0.107927014785,0.170081997220923
911,0.107678117712314,0.169813008647739
913,0.10753625620771,0.169666580922922
915,0.107524532901118,0.169520997162512
917,0.107252910579523,0.169254450455641
920,0.106875282987232,0.168663232764634
922,0.106875282987232,0.168422994801629
924,0.106875282987232,0.168422994801629
926,0.106722535628337,0.168334749849213
928,0.106558072938187,0.167913013379934
930,0.106429054172224,0.167680718556673
932,0.10631157921292,0.167282489463321
935,0.106288306899614,0.166884285103396
937,0.106276693023004,0.166841712950407
939,0.106276693023004,0.166724894811909
941,0.106276693023004,0.166724894811909
943,0.106125316728124,0.166657395841459
945,0.10611375669435,0.166540194513632
948,0.10611375669435,0.166304467205905
950,0.106090671417025,0.16594374453197
952,0.106090671417025,0.165827748948276
954,0.106044472968344,0.165740218067516
956,0.105917010918406,0.165718526665391
959,0.105592645564378,0.165269862663061
961,0.105592645564378,0.164903028137212
963,0.105592645564378,0.164787039864181
965,0.105592645564378,0.164763061642024
967,0.105592645564378,0.164570772704658
970,0.105592645564378,0.164285082966182
972,0.105592645564378,0.164153447796552
974,0.105592645564378,0.163848600451804
976,0.105592645564378,0.163712692573338
979,0.105558453748742,0.163614274645413
981,0.105352135656826,0.163371007920841
983,0.105249002730108,0.163036237559667
985,0.105123204569081,0.16301746792452
988,0.105123204569081,0.162698418106446
990,0.105123204569081,0.162573991069396
992,0.105100575893162,0.162256309457398
994,0.10498685416613,0.16211827129775
997,0.10488443904408,0.161733719926985
999,0.10488443904408,0.161375646024305
1001,0.10488443904408,0.161138432649771
1004,0.10488443904408,0.160880323945778
1006,0.104850675903661,0.160731626324366
1008,0.104839452758429,0.160528980278842
1011,0.104715339011154,0.160272981988877
1013,0.104478447652737,0.160039656932171
1015,0.104264143307498,0.159764668115372
1018,0.104038943099466,0.159213274906294
1020,0.103937697062958,0.158944764369568
1022,0.103814248527686,0.158766884365078
1025,0.103454831085595,0.158292032446986
1027,0.103252712062349,0.157975232035224
1029,0.103252712062349,0.157854219559577
1032,0.103252712062349,0.157854219559577
1034,0.103252712062349,0.157752794714301
1037,0.103252712062349,0.157631070583247
1039,0.103163532933919,0.157261362561226
1041,0.103163532933919,0.157047588674294
1044,0.103163532933919,0.156855353571783
1046,0.102996726961895,0.156616847402855
1049,0.102830420890829,0.156340907817398
1051,0.102708422336797,0.156096271962618
1053,0.102608513735964,0.155890701157825
1056,0.102608513735964,0.15586957350063
1058,0.102608513735964,0.15586957350063
1061,0.102432190932108,0.155715220750639
1063,0.102244654055577,0.155507953320982
1066,0.102134330779507,0.155274467090855
1068,0.102035067526321,0.155260321407048
1071,0.101935871464184,0.155050064638171
1073,0.101737759255776,0.154921047181488
1075,0.101737759255776,0.154820833424551
1078,0.101638848793274,0.154532634461045
1080,0.101638848793274,0.15438766746131
1083,0.101638848793274,0.154328433549721
1085,0.101638848793274,0.154165555013871
1088,0.101431225036578,0.153583630539967
1090,0.101431225036578,0.153294083609066
1093,0.101420390052115,0.15303387743921
1095,0.101420390052115,0.152705440132848
1098,0.101420390052115,0.152308618212627
1101,0.101420390052115,0.151965157741718
1103,0.101300984847646,0.151866394755845
1106,0.101300984847646,0.151502324102622
1108,0.101300984847646,0.151468082209996
1111,0.101300984847646,0.151452152436193
1113,0.101149994486029,0.15120395484258
1116,0.101139281873783,0.151052550783875
1118,0.101139281873783,0.151052550783875
1121,0.101139281873783,0.15088794940528
1124,0.101139281873783,0.150693281032535
1126,0.101139281873783,0.150527488711789
1129,0.101085720710915,0.150454971510595
1131,0.101075065219959,0.150208022038406
1134,0.100989232084321,0.14962490007665
1137,0.100817885843223,0.149405445108189
1139,0.100817885843223,0.149080799380293
1142,0.100817885843223,0.148834431877666
1144,0.100711156656239,0.148672671867009
1147,0.100487358961384,0.148132414815085
1150,0.100210321116186,0.14755459746796
1152,0.10001879512013,0.147354430021333
1155,0.0996679991591709,0.14692615502446
1158,0.099572567800658,0.14672592436648
1160,0.0993922461484879,0.146539481731165
1163,0.099381729522462,0.146433366158244
1166,0.0993712277794924,0.146420283487046
1168,0.0992866356153172,0.14631488710452
1171,0.0992128878745799,0.14615142863064
1174,0.0989596329902125,0.145842351105443
1177,0.0986751482401943,0.145532429045896
1179,0.0984014622604757,0.145199029864896
1182,0.0982226580087908,0.14479320102068
1185,0.098107151541228,0.144601301992315
1187,0.0979391872602529,0.144477689386713
1190,0.0978449299819562,0.144330526478656
1193,0.0975934883962436,0.144061922182079
1196,0.0974994403160114,0.143939003619383
1198,0.0974157999379332,0.143680076095484
1201,0.0973322190675602,0.143327718099156
1204,0.0971134333463103,0.142781154161143
1207,0.0970407649305232,0.142525015117157
1210,0.0967807364735312,0.142017721712943
1212,0.0966143862211407,0.141658693505185
1215,0.0965004071055802,0.141451869203402
1218,0.0963344494708482,0.141204825811337
1221,0.0963344494708482,0.14102914503474
1224,0.0963344494708482,0.140962823681854
1226,0.0963344494708482,0.140946080067742
1229,0.0963036216890912,0.140878755976141
1232,0.0963036216890912,0.14084596226555
1235,0.0962109445171969,0.140690849268828
1238,0.0961184112431671,0.140575404782808
1241,0.0961184112431671,0.1404408528358
1243,0.0959849607118658,0.140192622915426
1246,0.095892701959754,0.139880597307839
1249,0.0958107386991476,0.13963022566208
1252,0.0955649092831819,0.139434339461349
1255,0.0955649092831819,0.139349258741538
1258,0.0955649092831819,0.139280015128151
1261,0.0955649092831819,0.13926415164029
1264,0.0955649092831819,0.139232258056706
1267,0.0955649092831819,0.139221679168697
1269,0.0955649092831819,0.139143000660245
1272,0.0954432593998078,0.139000873754889
1275,0.0952808091858998,0.138544366011381
1278,0.0951594165499054,0.138339354387975
1281,0.0951493651620742,0.138324297593339
1284,0.0951493651620742,0.138324297593339
1287,0.0951091703971175,0.138324297593339
1290,0.0949478098264006,0.138094646214475
1293,0.0949478098264006,0.137922286374657
1296,0.0949478098264006,0.137906452215012
1299,0.0949478098264006,0.137874909295574
1302,0.0949478098264006,0.137867514595387
1305,0.0948977250986288,0.137778729380215
1308,0.0948173986642115,0.137532079250638
1311,0.0948173986642115,0.137501222477412
1314,0.0946275423803038,0.137298033820893
1317,0.0943480222563711,0.136807418746422
1320,0.0942681369274647,0.136613492814405
1323,0.0939290661941579,0.136338045096449
1326,0.0937300672637736,0.135874845365742
1329,0.0935509475971378,0.135588794090229
1332,0.0933122305856661,0.135317783398535
1335,0.0933122305856661,0.135265546784206
1339,0.0929746526819968,0.13499385029053
1342,0.0927562986123086,0.134755612755449
1345,0.0926769524726219,0.134583165068921
1348,0.0924395625770679,0.134322238382876
1351,0.0924395625770679,0.134251735319413
1354,0.0922620136236887,0.134132503698326
1357,0.0921830264281094,0.134032722471206
1360,0.0921041263203207,0.133914706208946
1363,0.0918483057952168,0.133666747608423
1367,0.0916913183472677,0.133090619196433
1370,0.0915540597733901,0.132667438402322
1373,0.0912991721131518,0.132402825150234
1376,0.0912797149733306,0.13227190773081
1379,0.0911232200742718,0.132084608442032
1382,0.0909668536880255,0.131976285420216
1386,0.0909668536880255,0.131889679457598
1389,0.0908693014156488,0.131729745754993
1392,0.0908109945496818,0.131623725749601
1395,0.0907527788660642,0.131372053507607
1398,0.0904222297560711,0.131164142176732
1402,0.0902669189823486,0.130784753189512
1405,0.0902088748477624,0.1306527155062
1408,0.0901702844991854,0.13061626556169
1411,0.0900350423924555,0.130554880686259
1415,0.0896092965020827,0.129818703596869
1418,0.0896092965020827,0.129585962932431
1421,0.0895130252377411,0.129311074734437
1424,0.0893591595392116,0.128968161624939
1428,0.089224176074393,0.128634894098118
1431,0.0890701960544766,0.128305115371998
1434,0.0888397211573562,0.128142296817386
1438,0.0888206336485225,0.128023750954855
1441,0.0885905566701682,0.127718214212939
1444,0.0883798356601409,0.12749376771712
1448,0.0883798356601409,0.12730728301029
1451,0.0883035327950215,0.127266197225078
1454,0.0883035327950215,0.12717339402162
1458,0.0881891098219156,0.126814110409664
1461,0.0880363719740321,0.12666476349561
1464,0.0880363719740321,0.126659052988156
1468,0.0880363719740321,0.126553113857699
1471,0.0878843477414698,0.126431803957351
1474,0.0878084836198939,0.126348455929158
1478,0.0877516338772942,0.126202645223468
1481,0.0877516338772942,0.126202645223468
1485,0.0877516338772942,0.126202645223468
1488,0.0876759313966334,0.126088053240539
1492,0.0876005015211658,0.125858478379238
1495,0.0874683131103656,0.125690788536312
1498,0.0874683131103656,0.125632289740776
1502,0.0874495943893149,0.125512450688819
1505,0.0874495943893149,0.125399397380122
1509,0.0874495943893149,0.125290591530401
1512,0.0873744346527539,0.125178109903653
1516,0.0873181916379385,0.124943054131711
1519,0.0868881241547012,0.124207489146978
1523,0.0864770916789734,0.123602366903846
1526,0.0861040234937992,0.123284050112332
1530,0.0858057531261989,0.122887425414022
1533,0.085451955628544,0.122548781833622
1537,0.0853031875257815,0.122255175660627
1540,0.0853031875257815,0.122255175660627
1544,0.085005933397728,0.121965056064813
1548,0.084634570710539,0.121607194208936
1551,0.0843939687783663,0.121250435327682
1555,0.0843571696571139,0.121169227798079
1558,0.0840059053730999,0.120850196364963
1562,0.083950536440821,0.120691546045535
1565,0.0839321911866807,0.120681796482557
1569,0.0838032030748049,0.12059374770645
1573,0.0838032030748049,0.120525218467168
1576,0.0837665676423799,0.120508087837939
1580,0.0836748677163191,0.120392511249809
1584,0.0836566144440391,0.120315199355996
1587,0.0836566144440391,0.120315199355996
1591,0.0836566144440391,0.120315199355996
1595,0.0836201792013239,0.120259700300943
1598,0.0836201792013239,0.120259700300943
1602,0.0836201792013239,0.120259700300943
1606,0.0836201792013239,0.120259700300943
1609,0.0836201792013239,0.120259700300943
1613,0.0836201792013239,0.120242987356951
1617,0.0836201792013239,0.120170893819787
1620,0.083584001503843,0.119948184268082
1624,0.0833295685289118,0.11927306118483
1628,0.0832751394684475,0.118797849953958
1632,0.0832751394684475,0.118663336065531
1635,0.0831483716206774,0.118506312209685
1639,0.0830761349270182,0.118203088160856
1643,0.0826066456912286,0.117674583320267
1647,0.0824263885832353,0.117290842747664
1651,0.0823723930326502,0.11721117302014
1654,0.0823723930326502,0.117102840175949
1658,0.0823723930326502,0.117024451307927
1662,0.0823723930326502,0.116889714445275
1666,0.0823008823586861,0.116709107557093
1670,0.0821755281145586,0.116553604697843
1674,0.0821040232452847,0.116396993374225
1677,0.0819252758174274,0.116236359647436
1681,0.0819252758174274,0.116160156426361
1685,0.0819075213207997,0.116153716492276
1689,0.0819075213207997,0.116153716492276
1693,0.0818898177394233,0.116061525965583
1697,0.0818898177394233,0.116061525965583
1701,0.0818898177394233,0.116061525965583
1705,0.0818898177394233,0.116061525965583
1709,0.0818898177394233,0.116061525965583
1713,0.0818898177394233,0.116061525965583
1717,0.0818367869463583,0.116002515475886
1720,0.0818367869463583,0.115941302196265
1724,0.0817134006286082,0.115853116050723
1728,0.0815370057064732,0.115542379869444
1732,0.081484149928904,0.115460311512395
1736,0.0812909086254028,0.115205040240862
1740,0.0811677772613659,0.115048691747504
1744,0.0811677772613659,0.115048691747504
1748,0.0811677772613659,0.114911497222322
1752,0.0811677772613659,0.114827928641604
1757,0.0811503735362084,0.114582494025669
1761,0.0809582579020634,0.114340897327766
1765,0.0808883249981173,0.114207471743595
1769,0.0807663218473056,0.114130054952642
1773,0.08064464125807,0.113961295203208
1777,0.08064464125807,0.113893125826096
1781,0.080505615364526,0.113672481092516
1785,0.0804013887438003,0.113539846366504
1789,0.080349483243095,0.113465397726633
1793,0.0802630065144381,0.113269764335263
1797,0.080124669956885,0.113178085622816
1802,0.0799517710014083,0.112991474819279
1806,0.0797964176287421,0.112750008153962
1810,0.0797964176287421,0.112750008153962
1814,0.0797964176287421,0.112750008153962
1818,0.0796759404510132,0.112580041760644
1822,0.0796243780111684,0.112498411615278
1827,0.0796072901800836,0.112289722685074
1831,0.0794872376241907,0.112116639212264
1835,0.0794872376241907,0.11198851473241
1839,0.0794872376241907,0.111982511652943
1844,0.0794872376241907,0.111976522921245
1848,0.0793846491705696,0.111880656849724
1852,0.0793846491705696,0.111790816560884
1856,0.0793846491705696,0.111751935439306
1861,0.0793846491705696,0.111520855394791
1865,0.0793677176929275,0.111388458042604
1869,0.0793166526693276,0.111156694663156
1874,0.0792997419257223,0.111148262851371
1878,0.0791130870650693,0.110921867865965
1882,0.0790113760776719,0.110780122256411
1886,0.0788928568029043,0.110655171227525
1891,0.0787578182354526,0.110487402238047
1895,0.0786564230208414,0.110302543305503
1900,0.0785382323604399,0.110224203254829
1904,0.0784709250341622,0.110128234802873
1908,0.078252128750218,0.109874454902824
1913,0.0780839046786598,0.109575274054488
1917,0.0780335075353504,0.109342303303251
1922,0.0779161341112174,0.109134398797443
1926,0.0779161341112174,0.10911623388078
1930,0.0779161341112174,0.10911623388078
1935,0.0779161341112174,0.10908009859469
1939,0.0779161341112174,0.109062127486342
1944,0.0779161341112174,0.108988367928768
1948,0.0779161341112174,0.108940200175668
1953,0.0778162582541513,0.108723604571275
1957,0.0778162582541513,0.108717955007516
1962,0.0777498873364714,0.108647212546772
1966,0.0777000673832967,0.10849467059277
1971,0.0775839294198258,0.108371415827245
1975,0.0775839294198258,0.108271836705566
1980,0.0774184603999707,0.108014586238476
1985,0.0773688628137048,0.107894934980276
1989,0.0773688628137048,0.107873234836494
1994,0.0773688628137048,0.107582023544998
1998,0.0773688628137048,0.107301474624992
2003,0.0773524642888322,0.107153808703062
2008,0.0772537479306094,0.106607570200412
2012,0.0772537479306094,0.106478869249226
2017,0.0772374216099016,0.106473526819623
2021,0.0771882558717425,0.106404292497401
2026,0.0770900247471853,0.106342584920734
2031,0.0770900247471853,0.106195294471414
2035,0.0769103109825321,0.105890665249735
2040,0.0769103109825321,0.105830286954529
2045,0.0769103109825321,0.10564149822216
2050,0.0768940989468756,0.105518348337525
2054,0.0767966351642998,0.105338424116023
2059,0.0767479079117103,0.105235839782218
2064,0.0767479079117103,0.104946818041244
2069,0.0765373147310529,0.104579676994245
2073,0.0764239795846321,0.104470261697917
2078,0.0764239795846321,0.104412554756961
2083,0.0761979142745798,0.104200515032811
2088,0.0760041945572938,0.103919566275792
2092,0.0758752781869752,0.103735671625478
2097,0.0757949786649968,0.10359643003419
2102,0.0756340502920711,0.103273782087882
2107,0.0756180610043549,0.103251209597629
2112,0.0755861247065518,0.103231483495579
2117,0.0754741306591017,0.10306902135819
2122,0.0754582006222609,0.103057108012973
2127,0.0754582006222609,0.10305116513847
2131,0.0753622837736062,0.102961876363344
2136,0.0752665793602368,0.102738994869962
2141,0.0750430786559062,0.10242608173286
2146,0.0750430786559062,0.102403841494215
2151,0.0749955078196952,0.10237554808996
2156,0.074947815011069,0.102359079341715
2161,0.0749001682391163,0.10230500627361
2166,0.0749001682391163,0.10225413604765
2171,0.0746941100233914,0.102050573024317
2176,0.0745515525492296,0.101765245056197
2181,0.0745515525492296,0.101683399494872
2186,0.0745040981535657,0.101400990973669
2191,0.0744726070702305,0.101380681094728
2196,0.0740943715661533,0.101002143302717
2201,0.0739212967573776,0.100701117660899
2206,0.073763989116081,0.100546407258266
2211,0.0736225418598449,0.100287901784851
2217,0.0733714170625219,0.0999033089597244
2222,0.0733714170625219,0.0998966630611463
2227,0.0733243836906556,0.0998312599080915
2232,0.0732773930841733,0.0997611278751566
2237,0.0732305652517938,0.0996577984544194
2242,0.073168195676597,0.0996118665168964
2247,0.0730901293508505,0.0992735401761973
2253,0.0730901293508505,0.0992254740965216
2258,0.0730901293508505,0.0992254740965216
2263,0.073028026934497,0.0991918709015085
2268,0.0730125276618854,0.0989016110649751
2273,0.0730125276618854,0.0989016110649751
2279,0.0729506011812494,0.0988827977485626
2284,0.0728267808981643,0.0986793001736058
2289,0.0726410921381946,0.0983477517014852
2294,0.0725947528209499,0.0982038983772941
2300,0.0723941595320871,0.0978532877165678
2305,0.0721320663939866,0.0974669589084071
2310,0.0721167366244813,0.0973033509612743
2316,0.0720705934828473,0.0972183695926203
2321,0.0720244916694651,0.0971088164390892
2326,0.0719323800309101,0.0970150758346335
2332,0.0719017538225892,0.0969545729239154
2337,0.0719017538225892,0.0968940332058153
2342,0.0719017538225892,0.0968725928899658
2348,0.0719017538225892,0.0967360735944864
2353,0.0719017538225892,0.0966383949990759
2359,0.0719017538225892,0.0966023372044634
2364,0.0718561450959666,0.0964242465732476
2370,0.0718561450959666,0.0963691905414632
2375,0.0718561450959666,0.0963185259677422
2381,0.0718105497556178,0.0960689217245578
2386,0.0717044233681634,0.0959993374155218
2392,0.0713411966405619,0.0955099807710786
2397,0.0712354743687059,0.0954010738365635
2403,0.0711900601074297,0.0953252443590586
2408,0.0711900601074297,0.0953252443590586
2414,0.0711900601074297,0.0953252443590586
2419,0.0711750544730101,0.0953151071801358
2425,0.0710997211473111,0.095183843371396
2430,0.0709944390907744,0.0950313265372538
2436,0.07087414375649,0.0947708074358611
2442,0.0708142573551331,0.0946865223534001
2447,0.0706796622412129,0.0944412930856362
2453,0.0704254110476327,0.0941066299688813
2459,0.0703656173484955,0.0939974284618904
2464,0.0703060377070512,0.0939016687774917
2470,0.0701570274125459,0.0937224982293075
2476,0.0699782391447713,0.093534880115935
2481,0.0698443407557317,0.0934339324855702
2487,0.0695470750012153,0.0931392423565727
2493,0.0693242854932113,0.0928336299703644
2499,0.0693242854932113,0.0928229674897646
2504,0.0690724224251155,0.0926395115299442
2510,0.0690279503966193,0.0924651360412087
2516,0.0689540364667028,0.092375154594424
2522,0.0689392988793381,0.0923085128575224
2527,0.0689392988793381,0.0923085128575224
2533,0.0689392988793381,0.0923085128575224
2539,0.0688656670066589,0.0922335589576881
2545,0.0686891178057582,0.0920199895437428
2551,0.0685569603726744,0.0918687156661025
2557,0.0683809097904425,0.0917142055921655
2563,0.0681755501720857,0.0914295963913303
2569,0.0679558365970648,0.0912147549291159
2574,0.0678681358569786,0.0910186203855735
2580,0.0677367254710381,0.0908701032562342
2586,0.0676783564513771,0.0907396326908377
2592,0.0676053833754579,0.0906095815571106
2598,0.0675908564087192,0.0906095815571106
2604,0.0675908564087192,0.0905738441443913
2610,0.0675908564087192,0.0905738441443913
2616,0.0674747514226292,0.0904897905530529
2622,0.0674747514226292,0.0904464304426813
2628,0.0674747514226292,0.0904464304426813
2634,0.0674747514226292,0.0904200794031726
2640,0.0674747514226292,0.0903337316109313
2647,0.0674747514226292,0.0903268575908886
2653,0.0674747514226292,0.0903165572269022
2659,0.0674315400067765,0.0901786137414282
2665,0.0673739710015355,0.09009187040195
2671,0.0671441573548327,0.0898314636899209
2677,0.0669288264160669,0.0895341791611821
2683,0.0669288264160669,0.089480771621674
2690,0.0668715929140468,0.0894476596474088
2696,0.0667571351506473,0.0891988236650188
2702,0.0666141769627774,0.0890174904792018
2708,0.0665143147529947,0.088919299445851
2714,0.0664714768855253,0.0888751326524275
2721,0.0664144880139299,0.0888038111457515
2727,0.0663148824877944,0.0887263298126042
2733,0.0663148824877944,0.0886826014024514
2740,0.0662865047302746,0.0886359601403422
2746,0.0661021022693939,0.0883913745463529
2752,0.0661021022693939,0.0883396474570842
2759,0.0659746779145198,0.0882495497810749
2765,0.0658897604463787,0.0881301924235059
2771,0.0658897604463787,0.0881259422335773
2778,0.0658333505860916,0.0880666532678427
2784,0.0658333505860916,0.0880662520796473
2791,0.0656642892931466,0.0879068660980776
2797,0.065382868397758,0.0875842017919688
2803,0.0652984785176218,0.0874260534261732
2810,0.0652283485543862,0.0873394131184
2816,0.0651161290779604,0.0871881817626733
2823,0.0651021632960207,0.0871702996948218
2829,0.0650882183300257,0.0871549776057127
2836,0.065004367420513,0.0870245793189361
2842,0.0648646400411849,0.086821744411337
2849,0.0646414396738591,0.0865715792271013
2856,0.0644463152865002,0.0863653161577482
2862,0.0643349341348016,0.0862111124135029
2869,0.0643349341348016,0.0861675919943632
2875,0.0643349341348016,0.0861414221923927
2882,0.0641267830555699,0.0859036989082008
2889,0.0639881736588049,0.0857328778057052
2895,0.0639189100947185,0.0856519135107137
2902,0.063849732476735,0.0855774375019956
2909,0.0637806730468332,0.0854750654109551
2915,0.0637806730468332,0.0854667843004222
2922,0.0637392820007704,0.0853988672416952
2929,0.0636152074581277,0.0852463146077281
2936,0.0635463021563177,0.0851390999852752
2942,0.0634639809430962,0.0850487325393784
2949,0.0632856103544375,0.0848199702173103
2956,0.0630112394382225,0.0845401128293091
2963,0.062627416853668,0.0841431248861433
2970,0.0626000388601941,0.0840690616336607
2976,0.0624770476272677,0.0839709154967234
2983,0.0624360505592744,0.0838999635491701
2990,0.062354244357273,0.0838054653038919
2997,0.062177098882895,0.083658736800991
3004,0.0621090004645055,0.0835476214177073
3011,0.0621090004645055,0.0835444952645048
3018,0.0621090004645055,0.0835444952645048
3025,0.0621090004645055,0.0835444952645048
3032,0.0619463470198787,0.0833721548264427
3039,0.0619463470198787,0.0833691615844025
3046,0.0618381480295768,0.0832146073899175
3053,0.0618381480295768,0.0831763256843952
3060,0.0618381480295768,0.0831763256843952
3067,0.0618381480295768,0.0831763256843952
3074,0.0618381480295768,0.0831763256843952
3081,0.0618381480295768,0.0831514914769455
3088,0.0618381480295768,0.0830465761614684
3095,0.0618381480295768,0.0828773942136887
3102,0.0618381480295768,0.0828107096732463
3110,0.0618381480295768,0.0826986311462534
3117,0.06182481223669,0.0825774297854542
3124,0.061664346919392,0.0824340286592511
3131,0.0616242383239474,0.0823580434138798
3138,0.061530789415201,0.0822374546659334
3146,0.0613442850661558,0.0820338650799504
3153,0.0613442850661558,0.0819935652932258
3160,0.0613310354991493,0.0819280056582246
3167,0.0613310354991493,0.0819144525970449
3175,0.0613310354991493,0.0819137491202446
3182,0.0613310354991493,0.0819101826775238
3189,0.0612781269423652,0.0818656794964055
3197,0.0611589673538165,0.0817045477517364
3204,0.061119304287093,0.0816321713156112
3211,0.0610268725885788,0.0814302530850249
3219,0.0610137319766671,0.081419948189683
3226,0.0609479083369931,0.0813403126102986
3234,0.0608690243405536,0.0812332196773388
3241,0.0608559172289953,0.0812050852311555
3249,0.0606983153670324,0.0810396446620133
3256,0.0606458635615373,0.0809589145048128
3264,0.0606065442911037,0.0809059510768988
3271,0.0605411169772115,0.0807737654350197
3279,0.0603711442867554,0.080566696887504
3286,0.0603058579328025,0.0803874904182298
3294,0.0602537852999416,0.0803424790641489
3301,0.0601233838922097,0.0801129201505598
3309,0.0600583511115845,0.0800335444606529
3317,0.0600193889884511,0.0799912320855293
3324,0.0598634765076215,0.0798304633736773
3332,0.0598634765076215,0.0797751163406147
3340,0.0598245407002328,0.0796913720453509
3347,0.0597728080748584,0.0795853602682581
3355,0.0596694575531574,0.0795104307854374
3363,0.0596178513252129,0.0794301877632293
3371,0.0596049723220164,0.0794204390834381
3378,0.0595277133229805,0.0793526972818729
3386,0.0593087125097683,0.0791157936457794
3394,0.0591286115103319,0.078805446985184
3402,0.0590900229132709,0.0787570993040817
3410,0.0589360418189411,0.0786522441888325
3417,0.0588976038581973,0.0785388257000174
3425,0.0588463161219104,0.0784670855752807
3433,0.058718277626098,0.0783361241555764
3441,0.0586926877911463,0.0782729085287826
3449,0.0585905483603832,0.0781695464147288
3457,0.0585650381369904,0.0781305468704511
3465,0.0584375569822856,0.0779529041268921
3473,0.058399454112623,0.0778620507493155
3481,0.0583104405604865,0.0777697124480474
3489,0.0580309374605507,0.0774212018901193
3497,0.0578659693546448,0.0772551001788901
3505,0.0576504337575346,0.0770139741569976
3513,0.0575618534727327,0.0769007657726227
3521,0.0574732963592928,0.0767910907699116
3529,0.0573470419786686,0.076677519457282
3538,0.0571071708706881,0.0763969165080981
3546,0.0569937598948738,0.0762902715309175
3554,0.0569433536828589,0.0761987143430123
3562,0.056855338716469,0.0761283997762658
3570,0.0567673791440026,0.0760044397224438
3579,0.0566669748345185,0.0759041379850885
3587,0.0566669748345185,0.0759022871802893
3595,0.0566669748345185,0.0758893739769359
3603,0.0566294832541355,0.0758055152233499
3612,0.0566294832541355,0.0758055152233499
3620,0.0566294832541355,0.0757705073149147
3628,0.0566170414118635,0.0756749884518737
3637,0.056592099875188,0.0755785393561022
3645,0.056592099875188,0.0755785393561022
3654,0.0564429520569405,0.0752944499222288
3662,0.0563435509092515,0.0751593006965084
3670,0.0563311933705764,0.0751370217615279
3679,0.0563188527752152,0.075116696741504
3687,0.0561951160436989,0.0749821502823793
3696,0.0559975001333881,0.074793291510478
3704,0.0559234149282562,0.0746697031383957
3713,0.0558248175425159,0.0744738077682695
3721,0.0557139731676921,0.0743187183686657
3730,0.0555909250885022,0.0741934143604686
3739,0.0555663273805847,0.0741609865193749
3747,0.0555663273805847,0.0741609865193749
3756,0.0555663273805847,0.0741609865193749
3765,0.0555663273805847,0.0741182967545074
3773,0.0555174172789076,0.0740072483326593
3782,0.055480774991968,0.0738912142611555
3791,0.055480774991968,0.0736977317410566
3799,0.0554685993868788,0.0735333880430758
3808,0.0554198822002053,0.0732702621919547
3817,0.0553590667256648,0.0730897665859623
3826,0.0552497641669026,0.0729604117219763
3835,0.0551404159496138,0.0726758881938159
3843,0.0551283160667515,0.0725100231165593
3852,0.0551283160667515,0.0724755788240282
3861,0.0551283160667515,0.0724755788240282
3870,0.0551283160667515,0.0723919919453492
3879,0.0551283160667515,0.0723919919453492
3888,0.0551283160667515,0.0723919919453492
3897,0.0551283160667515,0.0723890548942201
3906,0.0551283160667515,0.07234754250403
3915,0.0551283160667515,0.07234754250403
3924,0.0551283160667515,0.07234754250403
3933,0.0551283160667515,0.07234754250403
3942,0.0551283160667515,0.072327316459106
3951,0.0550684055290641,0.0721554630852982
3960,0.0549966183172301,0.072063702730835
3969,0.0548532606405347,0.0719016778987247
3979,0.0546861743503724,0.0716964716892423
3988,0.054483458289537,0.0715131616613199
3997,0.0544119192369389,0.0714016917152719
4006,0.05435239521121,0.0713322292108814
4015,0.0542573700246221,0.0711919605990955
4025,0.0541028699996897,0.0710262576187532
4034,0.0540554778022695,0.0709715596413533
4043,0.0540200051037493,0.0709592668714145
4052,0.0539134965352181,0.0708193973707296
4062,0.0539134965352181,0.0707263625046098
4071,0.0538780491429833,0.0706607533070595
4081,0.0538780491429833,0.070569988945522
4090,0.0538427250374782,0.0704267374016822
4099,0.0538309821873848,0.0704126558394424
4109,0.0538309821873848,0.0704126558394424
4118,0.0537840211063396,0.070320505743874
4128,0.0536079526092984,0.0701594505861106
4137,0.0534321447921322,0.0699275430593541
4147,0.0531627697743841,0.0696719068352361
4156,0.0531276829041555,0.0696175678012523
4166,0.0529991100849798,0.0694679479384598
4176,0.0529058109094411,0.06928648991802
4185,0.0528124526169857,0.0691563873415427
4195,0.0528124526169857,0.069154905113192
4205,0.0527076812139656,0.0690303330948795
4214,0.0526378624363948,0.0689548099249436
4224,0.0526030658218243,0.0689503041080335
4234,0.0525334994131314,0.0688335608203625
4244,0.0524523692038797,0.0687566114026261
4253,0.0523944323313023,0.0686748467079243
4263,0.0522787113821233,0.0685501513461847
4273,0.0522787113821233,0.0685493605050011
4283,0.0521748352569939,0.0684335625334615
4293,0.0520480308115231,0.0682834599208552
4303,0.0519099263032865,0.0680858351422308
4312,0.0518869005931856,0.0680350613573361
4322,0.0518869005931856,0.0680317342005594
4332,0.0516459714958388,0.0677571909943107
4342,0.0516116444760421,0.067719013426609
4352,0.0515543911435735,0.0676694493281164
4362,0.0515086900628638,0.0675965958708536
4372,0.0513145027342033,0.0673858828384811
4383,0.0511432659506452,0.0672182361878292
4393,0.0511204648911553,0.0671879645108811
4403,0.0509381827026625,0.0669934969753609
4413,0.0509154401396405,0.06696164752619
4423,0.0508926821203135,0.0669252595426676
4433,0.0508699554518182,0.0668435373586532
4444,0.0508699554518182,0.0668113592914851
4454,0.0508699554518182,0.0667921287164265
4464,0.0508699554518182,0.0667409254422897
4474,0.0508699554518182,0.0667409254422897
4485,0.0508699554518182,0.0667213937502368
4495,0.0508699554518182,0.0667124811151459
4505,0.0508699554518182,0.0665718164751894
4516,0.0508699554518182,0.0664975566077625
4526,0.0508249284284589,0.0664258373995084
4537,0.0506339657239654,0.0661322923710509
4547,0.050555448706595,0.0660702251817158
4558,0.0504881572814968,0.0659812609619427
4568,0.0504881572814968,0.0658706306621639
4579,0.0504770113182725,0.0657515610040755
4589,0.0504770113182725,0.0657219331364434
4600,0.0504547319163924,0.0656979302812195
4610,0.0503878927979486,0.0655297503173553
4621,0.0503878927979486,0.0655297503173553
4632,0.0503878927979486,0.0654040376252689
4642,0.0503323553609179,0.0653320435237977
4653,0.0503323553609179,0.0652183161576493
4664,0.0503323553609179,0.0650188990866754
4674,0.0502991314572153,0.064941297853706
4685,0.0502991314572153,0.0646984075339457
4696,0.0502991314572153,0.0646171373496157
4707,0.0501886981444214,0.0644279725456202
4718,0.0501666316443296,0.0642873068417478
4729,0.0501666316443296,0.064265606554592
4740,0.0501666316443296,0.064265606554592
4750,0.0501666316443296,0.064265606554592
4761,0.0501666316443296,0.0642231603890514
4772,0.050155676671516,0.064182336203019
4783,0.0500679863857251,0.0640638466467365
4794,0.0499804303796695,0.0639571648866697
4805,0.0498929813924859,0.063848748839123
4817,0.0498929813924859,0.0637724514367114
4828,0.0497838454483203,0.0635899969363727
4839,0.0497838454483203,0.0635854184359699
4850,0.0497838454483203,0.0635854184359699
4861,0.0497838454483203,0.0635854184359699
4872,0.0497838454483203,0.0635854184359699
4884,0.0497838454483203,0.0635435553911651
4895,0.0497513837674449,0.063496088782054
4906,0.0496972264917242,0.0634100700164243
4917,0.0496972264917242,0.0633943070468791
4929,0.0496972264917242,0.0633943070468791
4940,0.0495893664555454,0.0632643172418904
4952,0.0495893664555454,0.0632633710633574
4963,0.0495678234129087,0.0632342310079673
4974,0.0495678234129087,0.0631573485871345
4986,0.0494817606940256,0.0630456969308672
4997,0.0492454635135377,0.0628287751092844
5009,0.0492240064720533,0.0627848376039889
5020,0.0492240064720533,0.0627798302241979
5032,0.0492133315963612,0.0627798302241979
5044,0.0491492030908798,0.0627048439268593
5055,0.0491278497903715,0.0626601880017508
5067,0.0491278497903715,0.062574539951027
5079,0.0491278497903715,0.0624590217811514
5090,0.0491278497903715,0.0624590217811514
5102,0.0491278497903715,0.0622958400591169
5114,0.0490853600889383,0.0622366139757628
5126,0.049074772897194,0.0621850522744686
5137,0.0490429985619068,0.0621293230109486
5149,0.0489264535252424,0.0619909862814139
5161,0.0488841981051529,0.061957239693412
5173,0.04887365269782,0.0619121324056396
5185,0.04887365269782,0.0619027973844309
5197,0.0488631371675213,0.0618925703824278
5209,0.048799934448539,0.0618150988682227
5221,0.048757820633972,0.0617719990617225
5233,0.048757820633972,0.0617719990617225
5245,0.0487368340875661,0.0617470436727566
5257,0.0487368340875661,0.0617470436727566
5269,0.0487158778853605,0.0617156908140974
5281,0.0487158778853605,0.0617137778117226
5294,0.0486950042280234,0.0616853799031462
5306,0.0486845873675481,0.0616773739489032
5318,0.0486845873675481,0.0616773739489032
5330,0.0486845873675481,0.0616757048598126
5343,0.0484972711690775,0.0614467920322293
5355,0.0483828662124441,0.0613020620740726
5367,0.0482686498372065,0.0611368143370919
5380,0.0481338249590515,0.0609642910771893
5392,0.0481130929442853,0.0609082023773156
5404,0.0481130929442853,0.0609040496497003
5417,0.0481130929442853,0.0609040496497003
5429,0.0481130929442853,0.0609040496497003
5442,0.0480821584643584,0.0608655863340856
5454,0.0480821584643584,0.0608655863340856
5467,0.0480821584643584,0.0608655863340856
5480,0.0480821584643584,0.0608655863340856
5492,0.0480821584643584,0.0608522952207683
5505,0.0480411822891138,0.0608026298148697
5518,0.0479490089780021,0.0606842239352017
5530,0.0479490089780021,0.0605898903146199
5543,0.0479490089780021,0.0605400911636624
5556,0.0479388179304533,0.0604447961748458
5569,0.0478367960465668,0.0602386031111918
5581,0.0478367960465668,0.0601994805046776
5594,0.0477859092325353,0.0601493503722847
5607,0.0477859092325353,0.0601493503722847
5620,0.0477655956245222,0.0601396840422814
5633,0.0476640878801613,0.0600160315156908
5646,0.0476336466133591,0.0598923653351823
5659,0.0475425036679789,0.0597274818924822
5672,0.047512178693675,0.0596729903863352
5685,0.047512178693675,0.0596508128739124
5698,0.047512178693675,0.0595835421761328
5712,0.047512178693675,0.0595590180898141
5725,0.047512178693675,0.0594949280933262
5738,0.0474820365676477,0.0594380938831294
5751,0.0474418490447314,0.0593375768941081
5764,0.0473816141415851,0.0592739597579757
5778,0.0473114192389594,0.0591403663895621
5791,0.0472813586872887,0.059012129267475
5804,0.0472813586872887,0.0589823150982245
5818,0.0472313257343822,0.0589301542002744
5831,0.0471613442847943,0.058810523280164
5845,0.0471613442847943,0.0587288011166447
5858,0.0470816334557303,0.0585749915959845
5872,0.0469620787690794,0.0584366139107314
5885,0.0468626368144004,0.0582450819601308
5899,0.0468228136879914,0.0581930637866913
5912,0.0467632149136121,0.0581536303272671
5926,0.0467235277606763,0.0580768528064025
5940,0.0465848312561738,0.0579492019700558
5953,0.0463671147096986,0.0577000878966389
5967,0.0462879760370504,0.0576092370304621
5981,0.0462879760370504,0.0576092370304621
5995,0.0462682498981225,0.0575871817383526
6008,0.0462682498981225,0.0575833386446616
6022,0.0462091673800713,0.0574388925048339
6036,0.0461698055260906,0.0573168255393989
6050,0.0460715278171515,0.0571974566297349
6064,0.0460518770721133,0.0571169937881887
6078,0.0460518770721133,0.0570217215023437
6092,0.0460126869618014,0.0569442899076821
6106,0.0459931138673724,0.0568902693988055
6120,0.0459931138673724,0.0568166194469789
6134,0.0459931138673724,0.0567929507300504
6148,0.0459346193031139,0.0566548877155167
6163,0.0458955779313142,0.0565047725994938
6177,0.0458177051307589,0.0562953099109806
6191,0.0458177051307589,0.0562655843004947
6205,0.0458177051307589,0.0562250309579942
6220,0.0458177051307589,0.0561989483113863
6234,0.0458177051307589,0.05618089262067
6248,0.0458177051307589,0.05618089262067
6263,0.0458177051307589,0.05618089262067
6277,0.0457597967072803,0.0559781679597921
6292,0.045740511815935,0.0559647529347424
6306,0.045740511815935,0.0559647529347424
6321,0.0457020014258602,0.0558474312276986
6335,0.0456057975950072,0.0557639086516655
6350,0.045528911116985,0.0556807704349712
6364,0.045528911116985,0.0556472013855977
6379,0.0454713755685705,0.0555854827413538
6394,0.0454330056764647,0.0555498458432276
6409,0.0453947360613713,0.0555043057551152
6423,0.0453947360613713,0.0555043057551152
6438,0.04537563260819,0.0554748993770632
6453,0.04537563260819,0.0554748993770632
6468,0.04537563260819,0.0554748993770632
6483,0.04537563260819,0.0554748993770632
6498,0.0453186172749347,0.0553720035971325
6513,0.0452616519208776,0.0552892560247608
6528,0.045223727045098,0.0552379225354944
6543,0.0451100796858557,0.0550711182629952
6558,0.0451100796858557,0.0550213846375055
6573,0.0450911821828949,0.054947337282471
6588,0.0450534151552174,0.0548906611672437
6603,0.0449968526166702,0.0547455925222821
6619,0.0449968526166702,0.0545995991379379
6634,0.0449027305332803,0.0544610508719627
6649,0.0449027305332803,0.0544407665147589
6664,0.044883960687587,0.0543266196318528
6680,0.044827712944442,0.0542551557378219
6695,0.044827712944442,0.0542152451327324
6711,0.0446967174346822,0.0540880733316197
6726,0.0446406579369309,0.0540340186765801
6742,0.0445472263987311,0.0539229371481648
6757,0.0444912599798207,0.0538563933146991
6773,0.0444167351455645,0.0537841922236999
6788,0.0443794705435103,0.0536481194962484
6804,0.0441562977315804,0.0534138621166338
6820,0.0440261790034208,0.0532800501797595
6835,0.0439705523636454,0.0532261814776375
6851,0.0438779146989089,0.0531491985526642
6867,0.0437483153147665,0.05297243836598
6883,0.0437483153147665,0.0529355492419528
6899,0.0437483153147665,0.0528990359109309
6915,0.0436190787673006,0.0527261402723794
6931,0.0434900623865157,0.0525969702201352
6947,0.0433428448335979,0.0524365802525655
6963,0.0433061077049878,0.0523760863549813
6979,0.0431958760959171,0.0522608222072133
6995,0.0430490041125475,0.0521072647007178
7011,0.0429756000634426,0.0520416555154875
7027,0.0428840211167395,0.0519056263955463
7043,0.0427193388566143,0.0517176344999716
7059,0.0425730964850873,0.0515697801617273
7076,0.0425000478133534,0.0514991200825629
7092,0.0423175588224956,0.0512966495813898
7108,0.0422446704463078,0.05122316722015
7125,0.0421718489247376,0.0511468951678671
7141,0.0421355284735326,0.0510311368421797
7158,0.0421173461262606,0.0509561875382684
7174,0.0421173461262606,0.0509349952217971
7191,0.0420449061952532,0.0508374413517587
7207,0.0420449061952532,0.050827758647316
7224,0.0419906648745321,0.0507540607989313
7241,0.0419365249358203,0.0506714825336508
7257,0.0418643298028969,0.0506011407495933
7274,0.0417020907651108,0.050448027193284
7291,0.0416120416218311,0.0503276122061437
7308,0.041558135705147,0.050294282829539
7324,0.0413784796040308,0.0501219365473008
7341,0.0412348479935144,0.0499396232659346
7358,0.0411272122515682,0.0498355550516344
7375,0.0410734194483432,0.0497805660637746
7392,0.0409660919985706,0.0496845038888289
7409,0.0409124328935455,0.0496117864357476
7426,0.0409124328935455,0.0496117864357476
7443,0.040805457005665,0.0494808300024828
7461,0.0406629025697067,0.0493489326498001
7478,0.0405205483845176,0.0492078561113508
7495,0.0404671861124381,0.0491474184812326
7512,0.0404671861124381,0.0491413138493671
7530,0.0404494649290077,0.0490936479111066
7547,0.0402899452525007,0.0489322768549327
7564,0.0402899452525007,0.0489322768549327
7582,0.0402899452525007,0.0489322768549327
7599,0.0402192782151709,0.0488706667187123
7617,0.0401662945472587,0.0488029341268825
7634,0.0401662945472587,0.0487950002328313
7652,0.0401662945472587,0.0487950002328313
7670,0.0401662945472587,0.048684326499968
7687,0.0401135407993528,0.0486243007817205
7705,0.0400608467577746,0.0485750622088156
7723,0.0399732467620927,0.0485019513083597
7741,0.0399206983147973,0.0484308770564329
7759,0.0399206983147973,0.0484283469392473
7776,0.0399206983147973,0.0484283469392473
7794,0.0399206983147973,0.0484282119845687
7812,0.0398683738662094,0.0483580880400865
7830,0.0398161397642558,0.048280072154817
7848,0.0397813789639434,0.0482477588579146
7866,0.0397466520149689,0.0482002333918043
7885,0.039711918364001,0.0481492444083259
7903,0.039711918364001,0.0481492444083259
7921,0.039711918364001,0.0481492444083259
7939,0.039711918364001,0.0481406728223888
7958,0.0396255138276447,0.0480436720613594
7976,0.0396255138276447,0.0480301674605333
7994,0.0395565195943495,0.0479069296343737
8013,0.0395565195943495,0.0479004006032879
8031,0.0394704777422704,0.0478002103730647
8050,0.0394532556433726,0.0477782024697143
8068,0.0394189430570078,0.0477530027639576
8087,0.0394189430570078,0.0477497434471074
8106,0.039367546954669,0.047679126777496
8124,0.0393333121238505,0.0476458550528767
8143,0.0391451826292665,0.0474311380114027
8162,0.0390598102342598,0.0473541281672107
8181,0.0389404031641326,0.0472085857974402
8199,0.0388722100356798,0.0471317657299736
8218,0.0388722100356798,0.0471317657299736
8237,0.0388722100356798,0.0471317657299736
8256,0.0388722100356798,0.0471317649136889
8275,0.0388722100356798,0.047124361407099
8294,0.0388722100356798,0.0471092691374747
8314,0.0388722100356798,0.0470991013535502
8333,0.0388722100356798,0.0470742529796759
8352,0.0388722100356798,0.0470647904872941
8371,0.0388722100356798,0.047044027835481
8390,0.0387878398455491,0.0469529184665001
8410,0.0387373110860663,0.0469021653276585
8429,0.0386026908943791,0.0467828346172223
8449,0.0385186525887264,0.0466561574343054
8468,0.0385186525887264,0.0466561574343054
8488,0.0384850941140673,0.0466122154665407
8507,0.0384850941140673,0.0466040583407226
8527,0.0384181348260521,0.0465118967928917
8546,0.0383178251454582,0.0464024948353385
8566,0.0383011431922743,0.0463629556490503
8586,0.0382510675076152,0.046237956806023
8606,0.0382510675076152,0.0461881254574744
8626,0.038117918530273,0.0460428561082099
8645,0.037951582144585,0.0458390958796108
8665,0.0378685101748898,0.0457536178886959
8685,0.0378685101748898,0.0457472227981107
8705,0.0378021758107823,0.0456696349591503
8725,0.0377359820362453,0.0456329999519245
8746,0.0377359820362453,0.0456080832866877
8766,0.03770293876506,0.0455753398699906
8786,0.037603880907602,0.0454687690178916
8806,0.0375544127989995,0.04540553969764
8827,0.0374391456402649,0.0453059685289162
8847,0.0374062626814454,0.0452762762685282
8867,0.0374062626814454,0.0452762762685282
8888,0.0374062626814454,0.0452762762685282
8908,0.0374062626814454,0.0452762762685282
8929,0.0374062626814454,0.0452762762685282
8949,0.0374062626814454,0.0452762762685282
8970,0.0374062626814454,0.0452762762685282
8991,0.0374062626814454,0.045256749299246
9011,0.0374062626814454,0.045256749299246
9032,0.0374062626814454,0.045256749299246
9053,0.0374062626814454,0.045256749299246
9074,0.0374062626814454,0.045256749299246
9095,0.0374062626814454,0.0452322661821287
9116,0.0374062626814454,0.0452219015870221
9137,0.0374062626814454,0.0452021963288791
9158,0.0374062626814454,0.0451467313288507
9179,0.0374062626814454,0.0451153262657499
9200,0.0374062626814454,0.0450454328646079
9221,0.0374062626814454,0.0449975639582888
9243,0.0374062626814454,0.0449617102728013
9264,0.0374062626814454,0.044952368724535
9285,0.0374062626814454,0.0449369637747931
9307,0.0373902096014376,0.0448446469992306
9328,0.0373741758601377,0.0448310000416766
9350,0.0373741758601377,0.0448310000416766
9371,0.0373581771810202,0.0447666232433003
9393,0.0373581771810202,0.0447556590931781
9414,0.0373261940714172,0.0447244681459423
9436,0.0373102145373523,0.0446688685474872
9458,0.037230557815812,0.04452567610336
9480,0.0371191103550535,0.0444117246464207
9502,0.036975869228291,0.0442631765585753
9523,0.0368964389190684,0.0441820025527004
9545,0.0366741140737309,0.0439494453177135
9567,0.0365948240098986,0.0438836094675751
9590,0.0365789781916157,0.0438582986007662
9612,0.0365789781916157,0.0438506181347335
9634,0.0364999138100872,0.0437801810184307
9656,0.0364841336528403,0.0437554354710794
9678,0.0364841336528403,0.043752920514103
9701,0.0364683703964946,0.043720407465895
9723,0.0364526417918692,0.0436866870555737
9745,0.036405495629145,0.0436481744216321
9768,0.0363740613860129,0.0435932671532948
9790,0.036358383482611,0.043569212511904
9813,0.0363427054888553,0.0435467441544274
9836,0.0362801017095913,0.0434696283613591
9858,0.0362801017095913,0.0434524343119307
9881,0.0361082953781314,0.0433020655553532
9904,0.0360770731477915,0.0432503206139917
9927,0.0360770731477915,0.0432492350727081
9949,0.0360770731477915,0.0432076261758271
9972,0.0360770731477915,0.0431804558593313
9995,0.0360770731477915,0.0431388101669623
10018,0.0360460289498596,0.0431144891431619
10042,0.0360150240407725,0.0430816853690752
10065,0.0357981228210105,0.0428564876229747
10088,0.0357207869530453,0.0427878446000158
10111,0.0356590114007803,0.0427322900871681
10134,0.0355200461191985,0.042582587625586
10158,0.0354275025413911,0.0424724033213652
10181,0.0353813036185411,0.0424202652334666
10205,0.0353197836202151,0.0423613840060592
10228,0.0353197836202151,0.0423096788335185
10252,0.0351814663960023,0.0421857352770542
10275,0.0350587953001658,0.0420705169114016
10299,0.0350128196293426,0.0420269983653598
10323,0.0349209565811059,0.0419239388285877
10347,0.0348291637901099,0.0418215888737333
10371,0.0347986234106261,0.0417911377586771
10394,0.03475286698559,0.0417398585591026
10418,0.0347376135804789,0.0417171673660991
10442,0.0347376135804789,0.0417171673660991
10467,0.0347224158193355,0.0416772080807145
10491,0.0346312315870447,0.0415660352117474
10515,0.0346160550940855,0.0415346326394534
10539,0.0346160550940855,0.0415019755118283
10563,0.0346009348932091,0.0414482020601287
10588,0.0345858264727974,0.0414158600640202
10612,0.034540498969759,0.04137530911955
10637,0.0345103360884109,0.0413447183053662
10661,0.0345103360884109,0.0413345843207668
10686,0.0344501083303931,0.041263955493194
10710,0.0343748797567447,0.0411726720537839
10735,0.0342997487352177,0.0411026618947789
10760,0.0342397165355526,0.0410356582288937
10785,0.0341647009939893,0.0409651075404788
10810,0.0341197672524233,0.0409044980411515
10834,0.0341047872647417,0.0408798637445183
10859,0.0341047872647417,0.0408603637202919
10884,0.0341047872647417,0.0408603637202919
10910,0.0341047872647417,0.0408603637202919
10935,0.0341047872647417,0.0408449820157533
10960,0.0341047872647417,0.0408445044696635
10985,0.0340750701815931,0.0408148777110724
11011,0.0339265622498933,0.040647242754415
11036,0.0339117296860777,0.0406077740948039
11061,0.0339117296860777,0.0405876543434725
11087,0.0338229268207913,0.0405092044956339
11112,0.0337785942409549,0.0404170305120136
11138,0.0337194926647157,0.0403524103871285
11164,0.0336457559709516,0.0402816547478593
11189,0.0335425937267491,0.0401704399521736
11215,0.0334689567865896,0.0400872811219714
11241,0.0334100855559875,0.0400215053523214
11267,0.0333660344589329,0.0399903316039732
11293,0.0333660344589329,0.0399903316039732
11319,0.0333660344589329,0.0399903316039732
11345,0.0333660344589329,0.0399903316039732
11371,0.0333221616936832,0.0399277395503285
11398,0.0333221616936832,0.0399277395503285
11424,0.0333075652889654,0.0399142053839303
11450,0.0332929879698389,0.0398983160648783
11477,0.0332929879698389,0.0398978849741141
11503,0.0332929879698389,0.0398978849741141
11530,0.033249411820438,0.0398562017325006
11556,0.0332203814819687,0.039816094019615
11583,0.0332058662553066,0.039805578570282
11609,0.0332058662553066,0.039805578570282
11636,0.0331914042705945,0.0397706450600959
11663,0.0331914042705945,0.0397686118229199
11690,0.0331914042705945,0.0397686118229199
11717,0.0331914042705945,0.0397559625160247
11744,0.0331626079512104,0.0397301557726402
11771,0.0329899024741484,0.0395275378578158
11798,0.0329467381798523,0.0393680962445116
11825,0.0328893076559439,0.0392533994729512
11853,0.0328749543297093,0.0391570698112697
11880,0.0328462896131034,0.0391101139393833
11907,0.0328462896131034,0.0391012497901435
11935,0.0328462896131034,0.0390921755891223
11962,0.0328462896131034,0.0390629064513919
11990,0.0327749638421476,0.0390090026333355
12018,0.0327749638421476,0.0390090026333355
12045,0.032717981890721,0.0389289674997275
12073,0.032717981890721,0.0389211889508022
12101,0.032717981890721,0.0389160900932083
12129,0.032717981890721,0.0389060530199251
12157,0.032717981890721,0.0389060530199251
12185,0.0326330042369039,0.0388272367788254
12213,0.0325480893450787,0.0387104060389063
12241,0.0325056896013321,0.0386701566792462
12269,0.0324774333973679,0.0385640282310056
12298,0.0323928514825886,0.0384592834904728
12326,0.0323787585973425,0.0384237190897574
12354,0.0323224793265542,0.0383594470614486
12383,0.0323084177529087,0.0383389724463765
12411,0.0322101367268847,0.0382439294458661
12440,0.0320979550273391,0.0381062075994084
12469,0.0319998852733725,0.0380098772607641
12497,0.0319438931467142,0.0379354681844815
12526,0.0318320120882817,0.0378335323922127
12555,0.0318180447503286,0.037814385028024
12584,0.0318180447503286,0.037814385028024
12613,0.0317901769188147,0.0377824193954586
12642,0.0317901769188147,0.0377824193954586
12671,0.0317901769188147,0.0377824193954586
12700,0.031776300831312,0.0377379247820544
12730,0.0317485541043289,0.0377162313440031
12759,0.0316654040086466,0.0376315731311471
12789,0.0316515504513893,0.0376027570800923
12818,0.0316515504513893,0.0375936222081069
12848,0.0315686644510656,0.0375199931677474
12877,0.0315410371637575,0.037491645227302
12907,0.0314582947468861,0.0374023135023506
12937,0.031416972753981,0.0373435976282072
12966,0.031416972753981,0.0373435976282072
12996,0.0313620476776262,0.0373023771245815
13026,0.0313208738973361,0.0372345458920115
13056,0.0313208738973361,0.0372296915472984
13086,0.0313071639125996,0.0372151653639596
13117,0.0312934836980452,0.0372069319882502
13147,0.0311841346158048,0.0370812410271196
13177,0.0310749069817162,0.0369498945490536
13208,0.0310339869652142,0.0368718919046478
13238,0.0310339869652142,0.0368585140661649
13269,0.0310339869652142,0.0368510763899564
13299,0.0310068168935771,0.0368289797198099
13330,0.030979650994235,0.0368020522549509
13361,0.0309389773403765,0.0367602869611507
13391,0.0309254198261565,0.0367519593426211
13422,0.0308848180726196,0.0367010085416194
13453,0.0308442684729698,0.0366686910021171
13484,0.0308442684729698,0.0366686910021171
13515,0.0308442684729698,0.0366686910021171
13546,0.0308442684729698,0.0366497529413531
13578,0.0308442684729698,0.0366384844288083
13609,0.0308308153400427,0.0366064837409707
13640,0.0307770912810223,0.0365508908736359
13672,0.0306965882669137,0.0364387096154364
13703,0.0306965882669137,0.0364312881902133
13735,0.0306965882669137,0.0364312881902133
13767,0.0306965882669137,0.036396185788325
13798,0.0306965882669137,0.0363918790903893
13830,0.0306965882669137,0.0363663009989387
13862,0.0306965882669137,0.0363388701452262
13894,0.0306965882669137,0.0362762868940832
13926,0.0306965882669137,0.036199065381051
13958,0.0306965882669137,0.0361948269429418
13990,0.0306833155232473,0.0361534952678499
14023,0.0306037824404951,0.0360153176495161
14055,0.0305375640837442,0.0359140650271214
14087,0.0304184544004839,0.0357700470151971
14120,0.0303523425845397,0.0357069592564832
14152,0.0302995233972857,0.0356417886245756
14185,0.0302203997218861,0.0355553246072472
14218,0.0302072344755004,0.0355434315132021
14251,0.0301809459415697,0.0355267763905199
14283,0.0301546716245244,0.0354952450701819
14316,0.0300364609740771,0.0353579820198227
14349,0.0299315345453346,0.0352484078596571
14382,0.0298528899226262,0.0351622928510429
14416,0.0298005329177556,0.0351162609162561
14449,0.0298005329177556,0.0351162609162561
14482,0.0298005329177556,0.0351133029667835
14516,0.029787494554419,0.0351014220135003
14549,0.0297353271859473,0.0350452920282724
14583,0.0297353271859473,0.0350267844236557
14616,0.0297353271859473,0.0349208291012565
14650,0.0297223317065143,0.0349040289668341
14684,0.0296834095212216,0.0348339624422866
14717,0.0296834095212216,0.0348339624422866
14751,0.0296057132611175,0.0347019613446189
14785,0.0295539883655379,0.0346506969898665
14820,0.029502331628873,0.0346062700506991
14854,0.029502331628873,0.0345854016826679
14888,0.029502331628873,0.0345854016826679
14922,0.029502331628873,0.0345854016826679
14957,0.0294637420433933,0.0345478625627773
14991,0.029399445486245,0.0344711853053285
15026,0.029399445486245,0.0344501344973741
15060,0.0293481298795836,0.0343494148471298
15095,0.0293481298795836,0.0343116321638779
15130,0.0293481298795836,0.034237183735536
15165,0.0293353451324847,0.0342248212074035
15200,0.0293353451324847,0.0342192123019006
15235,0.0292715907575197,0.0341281375854766
15270,0.0292461066373429,0.03409101053143
15305,0.0292206386079764,0.0340687245304824
15340,0.029195201043371,0.033959940291208
15376,0.029017454588601,0.0337724235122666
15411,0.0290047587806632,0.0337566300689205
15447,0.0289667414206178,0.0337126432847924
15482,0.0289667414206178,0.0337057126440048
15518,0.0289667414206178,0.0337011785489173
15554,0.0289288814359447,0.033671112112236
15590,0.0289288814359447,0.0336641869473174
15626,0.0289162927688575,0.0336395244953308
15662,0.0288659326837778,0.0335905380277183
15698,0.0288533666357249,0.0335817940965687
15734,0.0288533666357249,0.0335817940965687
15770,0.0288533666357249,0.0335817940965687
15807,0.0288533666357249,0.0335817940965687
15843,0.0288533666357249,0.0335817940965687
15880,0.0288283314296006,0.0335390122756832
15916,0.0288283314296006,0.0335390122756832
15953,0.0288283314296006,0.0335390122756832
15990,0.0288283314296006,0.0335390122756832
16027,0.0288283314296006,0.0335390122756832
16064,0.0288034411694578,0.0335170582559142
16101,0.0287661946830572,0.0334813580448987
16138,0.0287165426626751,0.0334298508727615
16175,0.0287165426626751,0.0334257515309126
16212,0.0287165426626751,0.0334257515309126
16250,0.0287165426626751,0.0334257515309126
16287,0.0287165426626751,0.0334257515309126
16325,0.0287165426626751,0.033383694740887
16362,0.0286918763824692,0.0333054581206375
16400,0.0286918763824692,0.0332948797820538
16438,0.0286795679790041,0.0332789535330961
16476,0.0286795679790041,0.0332789535330961
16514,0.0286672974871575,0.033258067739952
16552,0.0286672974871575,0.033258067739952
16590,0.0286550430348551,0.0332024928960057
16628,0.0286550430348551,0.0331792788466204
16666,0.0286550430348551,0.0331636829674486
16705,0.0285939714977983,0.0331001528374458
16743,0.028545158426039,0.033047302652501
16782,0.0284964088197215,0.0329904439148371
16821,0.0284964088197215,0.0329904439148371
16860,0.0284964088197215,0.0329904439148371
16898,0.0284964088197215,0.0329904439148371
16937,0.0284842691866434,0.032951868359385
16976,0.0284721524804989,0.032922838735386
17016,0.0284116128286124,0.0328249305654297
17055,0.0283995318873942,0.0327723229349536
17094,0.0283753538431461,0.0327440846401184
17134,0.0283150026211616,0.0326889537539037
17173,0.0283150026211616,0.0326889537539037
17213,0.0282909133147246,0.0326276031546628
17252,0.0282187387528551,0.0325102451494627
17292,0.0281826710385558,0.0324520502164173
17332,0.0281466426636116,0.0324074027833127
17372,0.0281466426636116,0.0323955385934934
17412,0.0280747189927921,0.0323199712357155
17452,0.0280507736471719,0.0322786125921378
17492,0.0280029786606154,0.0322270112079402
17533,0.0279791099800594,0.0321916434743279
17573,0.0279791099800594,0.0321759934818684
17614,0.0279433574954868,0.0321344587311277
17654,0.0278957250984151,0.0320862896414804
17695,0.0278957250984151,0.0320862896414804
17736,0.0278957250984151,0.0320862896414804
17777,0.0278838547995871,0.0320728532637209
17818,0.0278246078005615,0.0319991480404394
17859,0.0277062145304979,0.0318734066091513
17900,0.0275642753042139,0.0317037718217468
17941,0.0275524516843211,0.0316808435354052
17983,0.0275406475858063,0.0316726957853299
18024,0.0275406475858063,0.0316726957853299
18066,0.0275406475858063,0.0316726957853299
18107,0.0275053769664044,0.03158904670427
18149,0.0275053769664044,0.031588653192332
18191,0.0275053769664044,0.031588653192332
18233,0.0274701839710146,0.0315557473540427
18275,0.0274701839710146,0.0315323019639637
18317,0.0273648781904412,0.0314216679572943
18359,0.0272480221438157,0.0312723790295438
18401,0.0272246749809552,0.0312581244248402
18444,0.0272246749809552,0.0312581244248402
18486,0.0272246749809552,0.0312542403630985
18529,0.0271781345770279,0.0312005766799671
18572,0.0271781345770279,0.0311997496670508
18615,0.0271665218169827,0.0311799022223743
18658,0.0271665218169827,0.0311727845435664
18701,0.0270853843353752,0.0310977560688121
18744,0.0270044335595719,0.0310132004726799
18787,0.0269928780540787,0.0310013467584452
18830,0.0269928780540787,0.0310013467584452
18874,0.0269582892380251,0.0309641476069937
18917,0.0269467663601687,0.0308983386540714
18961,0.02690069487499,0.0308535202121161
19004,0.0268777053215825,0.0308258130513644
19048,0.0267973192948378,0.0307479820751364
19092,0.0267629229569269,0.0306768566539944
19136,0.0267056286084987,0.0305922511960561
19180,0.0265568043793763,0.0304564292542036
19225,0.0265110725810024,0.0304025541270064
19269,0.026396821973695,0.0302862194719161
19313,0.026396821973695,0.0302520073252322
19358,0.0263398468300901,0.0301711822582029
19402,0.0263057161103645,0.0301406280087044
19447,0.0262602158525871,0.0300912662567344
19492,0.0262602158525871,0.0300906560400017
19537,0.0262488603216923,0.030076272019155
19582,0.0261921634381293,0.0300225133326024
19627,0.0261921634381293,0.0300225133326024
19672,0.026169537381718,0.0299964517931023
19718,0.026169537381718,0.029993658135487
19763,0.0261243652595404,0.0299397579790827
19809,0.026067957538318,0.0298919807503114
19855,0.026011637632302,0.0298230811977466
19900,0.0259666339102263,0.0297604255689667
19946,0.0259554090453339,0.0297290377370103
19992,0.0259217486556943,0.0297036483682949
20038,0.0259217486556943,0.0297036483682949
20084,0.0259217486556943,0.0296950289147986
20131,0.0258434391510358,0.0296214820584466
20177,0.0258434391510358,0.0296197301512103
20224,0.0258211200219514,0.0295972996531022
20270,0.0258211200219514,0.0295972996531022
20317,0.0258211200219514,0.0295972996531022
20364,0.0258211200219514,0.0295907035131098
20411,0.025776634828028,0.0295391463118121
20458,0.0257322050271579,0.0295024493478352
20505,0.0256989187928349,0.0294609177912104
20552,0.0256213326124219,0.0293722019188952
20600,0.0256213326124219,0.0293722019188952
20647,0.0256213326124219,0.0293579379871205
20695,0.025599238297458,0.0293169610630885
20743,0.0255661297289523,0.029282747573267
20790,0.0255330707978762,0.0292536040905856
20838,0.0255000374858717,0.0292088068457713
20886,0.0254560471307725,0.0291621584605473
20935,0.0254011026611789,0.0291059199698742
20983,0.0254011026611789,0.0291059199698742
21031,0.0253791928483799,0.0290850320087932
21080,0.0253244261663452,0.0290268037626559
21128,0.0252916149557486,0.0289802250457169
21177,0.0252697539606028,0.0289585891484309
21226,0.0252479204006517,0.0289350895624878
21275,0.0252370182123947,0.0289129795171271
21324,0.0251716780602705,0.0288440148931492
21373,0.0251499308449524,0.0288161537350823
21422,0.0250955740149239,0.0287726006844398
21472,0.0250955740149239,0.0287721878422666
21521,0.025063025313991,0.0287294749921973
21571,0.0250088464753385,0.0286604591342413
21621,0.0250088464753385,0.0286604591342413
21670,0.0250088464753385,0.0286604591342413
21720,0.024998057921143,0.0286134366026655
21770,0.0249764704361744,0.0285708027653234
21821,0.0249764704361744,0.0285708027653234
21871,0.0249764704361744,0.0285708027653234
21921,0.0249764704361744,0.0285708027653234
21972,0.0249657225774325,0.0285493002526834
22023,0.024944267639127,0.0285320280414805
22073,0.024933550593765,0.0285088199305402
22124,0.0249228483117854,0.0284813927582929
22175,0.0249228483117854,0.0284525793529156
22226,0.0249228483117854,0.0284421600473879
22278,0.0249121742880478,0.0284179718318949
22329,0.0248055782387009,0.0282950940071745
22381,0.0247416940906968,0.0282288981858321
22432,0.0246672524927214,0.0281481221699204
22484,0.0244972374645759,0.0279762318872244
22536,0.0244335591654768,0.0279111201935551
22588,0.0243699470787259,0.0278493481992594
22640,0.0243699470787259,0.0278493481992594
22692,0.0243593795056959,0.0278316175728707
22744,0.0243170996877388,0.0277879868371729
22797,0.0242748802765963,0.0277446740157443
22849,0.0242432382634855,0.0277054037354141
22902,0.0242011087833888,0.0276646089832931
22955,0.0241379926587958,0.0275928823384547
23008,0.0241379926587958,0.0275928823384547
23061,0.0241170020180606,0.0275789527154678
23114,0.0240960325460866,0.0275483699735851
23167,0.0240960325460866,0.0275478440588766
23221,0.0240855664582615,0.0275355872572911
23274,0.0240855664582615,0.0275355872572911
23328,0.0240646864875625,0.0275130174746531
23382,0.0240438425183218,0.0274939389459897
23435,0.0240438425183218,0.0274939389459897
23490,0.0240022139263238,0.0274472959779992
23544,0.0239606320853395,0.0274051992169857
23598,0.0239398597823041,0.0273736538453426
23652,0.0239087423238997,0.0273302685965729
23707,0.0238983689511181,0.0273216214878273
23762,0.0238983689511181,0.0273216214878273
23816,0.0238673607518133,0.0272499504933497
23871,0.0237847224477485,0.0271583669212352
23926,0.0237847224477485,0.0271502621228382
23981,0.0237847224477485,0.0271450703396879
24037,0.0237435263944438,0.0270833245552353
24092,0.023702399955586,0.0270412181021123
24148,0.023702399955586,0.0270192060644003
24203,0.0236716133167186,0.0269757567790184
24259,0.0236408462451237,0.0269386496707953
24315,0.0236203809585656,0.0269067333387176
24371,0.0235896872100206,0.0268842895578488
24427,0.0235181597321227,0.0268055259147523
24484,0.0235079410812198,0.0267940084984739
24540,0.0234467718932716,0.026739886827906
24597,0.0234467718932716,0.026739886827906
24653,0.0234467718932716,0.026739886827906
24710,0.0234366124553342,0.0267306411886898
24767,0.0234163138433342,0.0267012435272236
24824,0.0233960308915377,0.0266751876461845
24882,0.0233960308915377,0.0266751876461845
24939,0.0233960308915377,0.0266700876370065
24997,0.0233960308915377,0.0266700876370065
25054,0.0233960308915377,0.0266700876370065
25112,0.0233960308915377,0.026665822081822
25170,0.0233758838008264,0.0266385701206684
25228,0.0233658159527142,0.0266262844943987
25286,0.0233356482623914,0.026601555026735
25344,0.0233356482623914,0.026601555026735
25403,0.0233055604460657,0.0265625481969152
25461,0.023265478577901,0.0265070148808817
25520,0.023265478577901,0.0265070148808817
25579,0.023265478577901,0.0265070148808817
25638,0.023265478577901,0.0265070148808817
25697,0.023265478577901,0.0265070148808817
25756,0.023265478577901,0.0265070148808817
25816,0.0232454956024998,0.0264491681168743
25875,0.0231656031384311,0.0263628049827825
25935,0.0231257127577842,0.0263146949101665
25995,0.0231057644543208,0.0262925692663829
26055,0.0230659503813452,0.0262495234739917
26115,0.0230659503813452,0.0262041967729282
26175,0.0230063868896401,0.0261200307833685
26235,0.0229865316729953,0.026098362892794
26296,0.0229469031850151,0.0260354553626491
26356,0.0228677195291636,0.0259627625335361
26417,0.0228479439920971,0.0259175125210202
26478,0.0228281763640465,0.0259097677253771
26539,0.0228281763640465,0.0259097677253771
26600,0.0228084536565793,0.0258839837254111
26662,0.0227887502571719,0.0258610002122258
26723,0.0227690682355636,0.0258556419739726
26785,0.0227690682355636,0.0258432833632041
26846,0.0227690682355636,0.0258432833632041
26908,0.0227298533422507,0.0258093947277211
26970,0.0227298533422507,0.0257966510897756
27033,0.0227298533422507,0.0257966510897756
27095,0.0227298533422507,0.0257966510897756
27157,0.0227103273404418,0.0257887778193258
27220,0.0226323461385702,0.0256711195511902
27283,0.0225933770352942,0.0256437466421774
27346,0.0225544333657229,0.025601664664038
27409,0.0225544333657229,0.025601664664038
27472,0.0225544333657229,0.0255795566821915
27535,0.0225544333657229,0.0255795566821915
27599,0.0225156796694041,0.0255450630153798
27662,0.0225156796694041,0.0255442063924268
27726,0.0225156796694041,0.0255298839780565
27790,0.0224963728585661,0.0255084976885248
27854,0.0224963728585661,0.0255039809622043
27918,0.0224578564480292,0.0254698363845961
27983,0.0224193565605126,0.0254327929315731
28047,0.0223809035013845,0.0253826042356409
28112,0.0223616978108825,0.0253620333015914
28177,0.0223616978108825,0.0253459540514265
28242,0.0223425318009067,0.0253195255992938
28307,0.0223425318009067,0.0253012622255493
28372,0.0223425318009067,0.0253012622255493
28437,0.0222661190337286,0.0252290504855868
28503,0.0222661190337286,0.0252265985405334
28569,0.022189891611928,0.0251441586421809
28635,0.022151816796887,0.0250892148857641
28701,0.0220947778769252,0.025037863601856
28767,0.0220377817859845,0.0249918852876112
28833,0.0220188135645474,0.0249691090503563
28900,0.0219998520467086,0.0249530364816114
28966,0.0219809067843428,0.0249192159150181
29033,0.0219809067843428,0.0248977142352848
29100,0.0219242089317848,0.0248345048838752
29167,0.0218864427329503,0.0247995458268538
29234,0.0218675653264362,0.0247855107974089
29302,0.0218487209292416,0.0247669222432888
29369,0.0218299182721361,0.0247514145959798
29437,0.0218299182721361,0.0247502538098254
29505,0.0218299182721361,0.0247502538098254
29573,0.0218299182721361,0.0247502538098254
29641,0.0218299182721361,0.0247492978685396
29709,0.0218111882862124,0.024731484663261
29778,0.0217737904379708,0.0246803723310541
29847,0.0216991039568673,0.0246081291843923
29915,0.0216618120926824,0.0245781477947088
29984,0.0216618120926824,0.0245728871617131
30054,0.0216618120926824,0.0245529463306898
30123,0.0216618120926824,0.0245407414701805
30192,0.0216432483018675,0.0245217295457798
30262,0.0216432483018675,0.0245025942967253
30332,0.0216432483018675,0.0244899747907999
30402,0.0216247378474468,0.0244642169872111
30472,0.0215692404770126,0.0244014768055474
30542,0.0215507674003607,0.0243819647138979
30612,0.0215323163093273,0.0243646220306416
30683,0.0215323163093273,0.0243472093680034
30754,0.0215323163093273,0.0243280010513953
30825,0.0215323163093273,0.0242938685027743
30896,0.0214772263053491,0.0242456740128327
30967,0.0214404958897131,0.0241869998399299
31038,0.0213855022343,0.0241344106924967
31110,0.0213855022343,0.0241344106924967
31182,0.0213855022343,0.0241311691891795
31254,0.0213489656338574,0.024098964106204
31326,0.0213489656338574,0.0240953412927231
31398,0.0213489656338574,0.0240953412927231
31470,0.0213489656338574,0.0240953412927231
31543,0.0213489656338574,0.0240940918078273
31615,0.0213126096993152,0.0240468049830653
31688,0.0212944628285601,0.0240233869372181
31761,0.0212763295809052,0.0240020701462963
31835,0.0212763295809052,0.0239925221054939
31908,0.021240135371155,0.0239601297524909
31982,0.021240135371155,0.0239573274168803
32055,0.021240135371155,0.0239264919032349
32129,0.0212040611854477,0.0238748262926628
32203,0.0211860304823678,0.0238621137418113
32278,0.0211860304823678,0.0238502706017745
32352,0.0211500729948933,0.023798357895881
32427,0.0211321092657171,0.0237683795683613
32501,0.0211321092657171,0.0237597388920989
32576,0.0211321092657171,0.0237321659618731
32651,0.0211321092657171,0.0236785385733229
32727,0.0211321092657171,0.0236705392538682
32802,0.0211321092657171,0.0236590115737042
32878,0.0211321092657171,0.0236381427059304
32954,0.0211142998392244,0.0236152249117048
33030,0.0211142998392244,0.0235867562936631
33106,0.0211142998392244,0.0235664518052008
33182,0.0211142998392244,0.0235660553841061
33259,0.0211142998392244,0.0235329029005858
33335,0.0210965687954515,0.023491996434278
33412,0.0210611560325274,0.0234613517755655
33489,0.0210611560325274,0.0234613517755655
33566,0.0210611560325274,0.0234613517755655
33644,0.0210611560325274,0.0234613517755655
33721,0.0210259072518407,0.0233888286074689
33799,0.0210259072518407,0.0233794258367386
33877,0.0210259072518407,0.0233794258367386
33955,0.0210083263882516,0.0233586697861585
34033,0.0210083263882516,0.0233586697861585
34112,0.0209557108662055,0.0232953550857507
34191,0.0209206596965839,0.0232567154736297
34269,0.0208506320892269,0.0231752974950192
34348,0.0208156627628039,0.0231321378827695
34428,0.0207807697152828,0.0230757167738534
34507,0.0207807697152828,0.0230573563106301
34587,0.0207633586384261,0.0230358742409835
34666,0.0207459612636862,0.0230021270849421
34746,0.0207285845853348,0.0229946538543907
34826,0.0207112145511735,0.0229676827928562
34907,0.0206938732342596,0.0229478985610775
34987,0.0206419181556831,0.0229055263574024
35068,0.0206419181556831,0.0229055263574024
35149,0.0206419181556831,0.0229055263574024
35230,0.0206246398012722,0.022874409017106
35311,0.0205901600182841,0.0228138920746401
35392,0.0205729293430893,0.0227872613297128
35474,0.020538512733448,0.0227403688068984
35556,0.0204869038479122,0.0226886332014645
35638,0.0204010384642437,0.0226091529660198
35720,0.0203838787932189,0.0225854635303641
35802,0.0203838787932189,0.0225831467770825
35885,0.020349647011208,0.0225521543349125
35968,0.020349647011208,0.0225431115545232
36051,0.020332567439786,0.0225222852441033
36134,0.020332567439786,0.0225178635407309
36217,0.0203155319525287,0.0224885258968194
36300,0.0202814728965922,0.0224578312828685
36384,0.0202474481683733,0.0224242578014383
36468,0.020213464370233,0.0223863756860759
36552,0.0201455608834201,0.0223121139021499
36636,0.0201455608834201,0.0223115130900803
36721,0.0201455608834201,0.0223088410061835
36806,0.0201286530181998,0.0223005927209466
36890,0.0201286530181998,0.0222897241363849
36975,0.0201286530181998,0.0222805416240519
37061,0.020111779915876,0.0222636021428578
37146,0.02002756248118,0.0221831942648658
37232,0.0199770571640734,0.0221243394939333
37318,0.0199602463569285,0.0220817746827934
37404,0.0199098756951675,0.0220525942945259
37490,0.019893116023068,0.0220385947326978
37576,0.019893116023068,0.0220303674162663
37663,0.019893116023068,0.0220234244048478
37750,0.0198262341304563,0.0219633375966357
37837,0.0197928290634687,0.0219219703243841
37924,0.0197928290634687,0.0219219703243841
38012,0.0197595256707603,0.0218813011056819
38099,0.0197428811023577,0.0218610140105649
38187,0.0197428811023577,0.0218610140105649
38275,0.0197262603352539,0.0218418500796029
38363,0.0197262603352539,0.0218294678922369
38452,0.0197096688263196,0.0218162400643761
38540,0.0197096688263196,0.0218162400643761
38629,0.0197096688263196,0.0218136254516836
38718,0.0197096688263196,0.0217832351561506
38808,0.0197096688263196,0.0217704201045805
38897,0.0197096688263196,0.021749754425682
38987,0.0196932121870469,0.0217154571317643
39077,0.0196767511801923,0.0216747267258838
39167,0.0196603168358844,0.0216250281086488
39257,0.0196603168358844,0.0215880151397502
39348,0.0196275353216391,0.0214970110439521
39438,0.0196111428626853,0.0214761296917521
39529,0.0196111428626853,0.0214761296917521
39620,0.019562138067793,0.0214099470178158
39712,0.0195294891867668,0.0213562097579875
39803,0.0195131954612677,0.0213360332844474
39895,0.0194969030219676,0.0213172947054646
39987,0.0194969030219676,0.0213172947054646
40079,0.01948065793218,0.0212638134574607
40172,0.0194644326544968,0.0212429096641043
40264,0.0193671377711534,0.0211522736745487
40357,0.0193509333193127,0.0211233352200666
40450,0.0193023528777957,0.0210696914968641
40544,0.0192538422546781,0.0210176400184395
40637,0.0192054009358224,0.0209831030081016
40731,0.0191892766567571,0.020957600047687
40825,0.0191570491886742,0.020929953661408
40919,0.0191409500230056,0.020914385892117
41013,0.0191409500230056,0.020914385892117
41108,0.0191409500230056,0.0209087565983161
41202,0.0191409500230056,0.0209084510504117
41297,0.0190768523440293,0.0208583070620917
41393,0.0190768523440293,0.020830517459414
41488,0.0190768523440293,0.0208143385509924
41584,0.0190608828701379,0.0207628793255161
41680,0.0190130278362485,0.0207352610217916
41776,0.018981146847542,0.0207011289166456
41872,0.0189493054193197,0.0206693538627748
41969,0.0189174878430379,0.0206376306810688
42065,0.0189015983917937,0.0205915463151879
42162,0.018885728276684,0.0205650988224017
42260,0.018854008056526,0.0205094559726885
42357,0.0188381722110877,0.0204634021186004
42455,0.0188065382925039,0.0204209012976776
42553,0.0187907375607653,0.0203530000954651
42651,0.0187907375607653,0.0203495372727041
42749,0.0187434408668428,0.0202708991030952
42848,0.0187434408668428,0.0202389715564682
42946,0.0186490463638555,0.0201427060171724
43045,0.0186018866067987,0.0200882995714931
43145,0.018586187911463,0.0200646606743391
43244,0.0185705166536023,0.0200564718101928
43344,0.0185548566551186,0.02001844602631
43444,0.0185548566551186,0.02001844602631
43544,0.0185548566551186,0.0200130147274952
43644,0.0185548566551186,0.0200091475274819
43745,0.0185548566551186,0.0199904040254585
43846,0.0185548566551186,0.0199604532641189
43947,0.0185237240967441,0.0199081907578402
44048,0.018477105159942,0.0198613348349251
44150,0.0183839541767362,0.0197319453373958
44252,0.0183219097041402,0.0196622290996058
44354,0.0182444419530577,0.019587345589278
44456,0.0181979975211192,0.0195063209041652
44558,0.01815162062008,0.0194706241922237
44661,0.0181361885546445,0.0194435338870119
44764,0.0181361885546445,0.0193970377637217
44867,0.0180745512404709,0.0193181854269139
44971,0.0180437629962248,0.0192759998924741
45074,0.0180283912128917,0.0192638320109376
45178,0.0180283912128917,0.0192638320109376
45283,0.0179823571384842,0.0191994020398632
45387,0.0179823571384842,0.0191994020398632
45492,0.0179823571384842,0.0191994020398632
45597,0.0179823571384842,0.0191994020398632
45702,0.0179823571384842,0.0191938071029877
45807,0.0179823571384842,0.0191938071029877
45913,0.0179518633655982,0.0191737857198158
46019,0.0179061827339226,0.0191250285448602
46125,0.0179061827339226,0.0191228283111284
46231,0.0179061827339226,0.0191228283111284
46338,0.0179061827339226,0.0191228283111284
46444,0.0179061827339226,0.0191138850270761
46551,0.0178910327826913,0.0190943794846896
46659,0.0178910327826913,0.0190943794846896
46766,0.0178456980697766,0.0190503993900442
46874,0.0178003987864179,0.0190095677817533
46982,0.0177853103495258,0.0189960752713432
47091,0.0177702545615656,0.018976874539564
47199,0.0177702545615656,0.018976874539564
47308,0.0177702545615656,0.018976874539564
47417,0.0177552493042302,0.0189717925011016
47526,0.0177252618777942,0.0189308857776419
47636,0.0177252618777942,0.0189258408939508
47746,0.0176803560750967,0.0188945643298009
47856,0.017650471363668,0.0188517477473728
47966,0.0175758160503871,0.0187850794804546
48077,0.0175012335863582,0.0187028827483602
48188,0.0174863257872975,0.0186952601359351
48299,0.0174863257872975,0.0186861673643967
48410,0.0174714527197853,0.0186545524378537
48522,0.0174417379497732,0.0186328452498577
48634,0.017426897871134,0.0186047127993967
48746,0.017397261907057,0.0185865291270654
48858,0.017397261907057,0.0185865291270654
48971,0.0173824685228069,0.0185541220883693
49084,0.0173676948714386,0.0185354139855259
49197,0.017352925209106,0.0185111616872617
49310,0.017352925209106,0.0185111616872617
49424,0.017352925209106,0.0185111616872617
49538,0.017352925209106,0.0184938396136053
49652,0.017352925209106,0.0184782653472923
49767,0.017352925209106,0.0184526329708965
49882,0.017352925209106,0.0184455242899017
49997,0.017352925209106,0.0184448959130076
50112,0.0173090195542067,0.018394902071633
50227,0.0172505655315016,0.0183284914122118
50343,0.0172213703333121,0.0182848305626515
50459,0.0171630433686893,0.0182313508856148
50576,0.0171193539627872,0.0181828812565483
50692,0.0170902492354819,0.0181595575757187
50809,0.0170757209561987,0.0181450689498413
50926,0.0170757209561987,0.0181450689498413
51044,0.0170757209561987,0.0181450689498413
51161,0.0170467575626164,0.0181155983572975
51279,0.0170322807328975,0.0181022786932128
51398,0.0170322807328975,0.0181022786932128
51516,0.0170322807328975,0.0181022786932128
51635,0.0170034332528908,0.0180767403691831
51754,0.0169602168070218,0.01802641933686
51873,0.0169602168070218,0.0180263544148889
51993,0.0169602168070218,0.0180263544148889
52113,0.0169458473334531,0.0180143000581377
52233,0.0169315029058113,0.0179988852661599
52353,0.0169315029058113,0.0179988852661599
52474,0.0169315029058113,0.0179988852661599
52595,0.0169315029058113,0.0179988852661599
52716,0.0169315029058113,0.0179867316205574
52838,0.0169315029058113,0.0179775775147069
52960,0.0169030014200025,0.0179590524124289
53082,0.0169030014200025,0.0179526273904989
53204,0.0168887772350141,0.017934856999608
53327,0.0168745718421706,0.0179074659982187
53450,0.0168603797057804,0.0178842295871751
53573,0.0168461931162912,0.0178702112132965
53697,0.0168178688099035,0.0178349207732292
53820,0.0167895713645052,0.0178137572421057
53944,0.0167895713645052,0.0178094734582988
54069,0.0167472380386123,0.0177606675403635
54193,0.0167472380386123,0.0177567569588661
54318,0.0167190762310144,0.017713233405446
54444,0.0167050015719248,0.0176940837854699
54569,0.0166347438529428,0.0176453812927734
54695,0.0166207128884296,0.0176270966627283
54821,0.0166207128884296,0.0176158094325326
54948,0.0166066947723748,0.0176042724033639
55074,0.0166066947723748,0.0176042724033639
55201,0.0165927215435077,0.0175687911164153
55328,0.0165229075104332,0.0174867862146314
55456,0.0165089540601431,0.0174759222632555
55584,0.0164950252206751,0.0174641201858568
55712,0.0164811114181008,0.0174579341446074
55841,0.0164672162628545,0.0174465663712529
55969,0.0164672162628545,0.0174433642583607
56098,0.0164394641056332,0.0174165227846297
56228,0.0164117578111703,0.0173923492521274
56357,0.0164117578111703,0.0173923492521274
56487,0.0164117578111703,0.0173923492521274
56617,0.0164117578111703,0.0173923492521274
56748,0.0164117578111703,0.0173851126047033
56879,0.0163704059575109,0.0173507214180647
57010,0.0163566443283461,0.0173312867579356
57141,0.0163153958057747,0.0172603620593005
57273,0.0163016699569407,0.0172582477644671
57405,0.0162879460120586,0.0172376935681026
57538,0.0162742440113794,0.017226630006373
57670,0.0162742440113794,0.0172118119582613
57803,0.0162742440113794,0.0171956809590118
57937,0.0162332317000549,0.0171553136006823
58070,0.0162195920594471,0.0171365372093069
58204,0.0162059618397523,0.0171234591473174
58338,0.0162059618397523,0.0171103377985474
58473,0.0161651550971425,0.0170761723597746
58608,0.0161515743402881,0.0170633851792759
58743,0.0160701405624206,0.0169893500835711
58878,0.0160294461976071,0.0169438505791488
59014,0.0159752615414246,0.0168878035335173
59150,0.0159346743336956,0.0168475514027312
59286,0.0159346743336956,0.0168423658112876
59423,0.0159211722947476,0.0168246697960192
59560,0.0159076811260228,0.0168026109039485
59697,0.0158942151469615,0.0167712723829955
59835,0.0158942151469615,0.0167678844069819
59973,0.015867336817023,0.0167464896577777
60111,0.0158404838940161,0.0167165134616204
60250,0.0158136689635482,0.0166825846967061
60389,0.0157868757533628,0.0166561308697041
60528,0.0157868757533628,0.0166558967503738
60668,0.0157868757533628,0.0166558967503738
60807,0.0157735126459455,0.0166357840644777
60948,0.015733477964292,0.01659183210925
61088,0.0157068289674149,0.0165656116078574
61229,0.0157068289674149,0.0165656116078574
61370,0.0156802299747254,0.016537663580461
61512,0.0156536611938408,0.016511398412796
61654,0.0156138560919855,0.0164745880717415
61796,0.0155873523597857,0.0164542865876749
61938,0.0155608663903152,0.0164303011989931
62081,0.0155476357131856,0.0164105336153665
62224,0.0155476357131856,0.0164074514327459
62368,0.0155344393673077,0.016383779077349
62511,0.0155212477487095,0.0163787062495555
62656,0.0155212477487095,0.0163787062495555
62800,0.0155212477487095,0.0163787062495555
62945,0.0155081103875329,0.0163579598034849
63090,0.015494987364346,0.0163428651218975
63235,0.0154556627657869,0.0162735608855012
63381,0.0154294600293146,0.0162453269236928
63527,0.0154163773412621,0.016230309511752
63674,0.0154033036805214,0.0162268858643141
63821,0.0153902537983399,0.0162089025927335
63968,0.0153641832155222,0.0161896784418514
64115,0.0153381314505906,0.0161552583111163
64263,0.0153381314505906,0.016153418811853
64411,0.0152991378693413,0.0161202692914539
64560,0.0152861613922165,0.0161123112372795
64709,0.0152731915403003,0.0160890227916554
64858,0.0152472852569756,0.0160710709023453
65007,0.0152472852569756,0.016059789466303
65157,0.0152472852569756,0.016059789466303
65307,0.0152085344059044,0.0160143045140117
65458,0.015195638748945,0.0159938579201973
65609,0.015182753056623,0.0159862795142742
65760,0.0151570201919933,0.0159550797748919
65912,0.0151441690262788,0.0159451843421908
66064,0.0151184737777009,0.0159244817864314
66216,0.0151184737777009,0.0159244817864314
66369,0.0151184737777009,0.0159244817864314
66522,0.0151184737777009,0.0159220370365533
66675,0.0151184737777009,0.0159189661034062
66829,0.015067377902987,0.0158729686854356
66983,0.015067377902987,0.0158685010940283
67138,0.015067377902987,0.0158633757118691
67292,0.015067377902987,0.0158633757118691
67447,0.015067377902987,0.0158538834859556
67603,0.015067377902987,0.0158538834859556
67759,0.015067377902987,0.0158498965245061
67915,0.015067377902987,0.0158403413169051
68072,0.0150167341746091,0.015803019103365
68229,0.0150167341746091,0.0157932578314035
68386,0.0150041016689827,0.0157740614135441
68544,0.0149662436968675,0.0157372435997315
68702,0.0149536418182704,0.0157247688309792
68860,0.0149410475638581,0.0157147913466901
69019,0.0149410475638581,0.0157111267868474
69178,0.0149033403048853,0.0156699899704787
69338,0.0148907813387286,0.0156577698967355
69497,0.0148907813387286,0.0156567567057048
69658,0.0148782585792811,0.0156546595083598
69818,0.0148657536262891,0.0156330803793721
69979,0.0148657536262891,0.0156208540085036
70141,0.0148657536262891,0.0156188006362001
70302,0.0148657536262891,0.0156159236228166
70464,0.0148159298744584,0.0155793825190486
70627,0.0147786068466012,0.0155403348927631
70790,0.0147288933081334,0.0154991445240193
70953,0.0146916509485149,0.0154495290569596
71117,0.0146916509485149,0.0154482290964782
71280,0.0146916509485149,0.0154482290964782
71445,0.0146916509485149,0.0154123898332412
71610,0.0146792863287021,0.0154073043988776
71775,0.0146792863287021,0.0154073043988776
71940,0.0146546140453702,0.0153697612646816
72106,0.014642281838811,0.0153577236278953
72272,0.0146176570124285,0.0153336346606515
72439,0.014605353706485,0.0153180111543641
72606,0.0145930737077945,0.0153147209561617
72773,0.0145930737077945,0.0153135344964712
72941,0.0145930737077945,0.0153077797943385
73109,0.0145685935117266,0.0152798119295117
73278,0.0145685935117266,0.0152765059631474
73447,0.0145685935117266,0.0152724760922686
73616,0.0145319860886897,0.0152385001751284
73786,0.0145198005963023,0.0152099473490754
73956,0.0144954490348209,0.0151873085659385
74127,0.0144832851453025,0.0151709352970633
74297,0.0144225445240587,0.0151204512731648
74469,0.01441041113464,0.0150954862662775
74641,0.0143982901342251,0.0150819756617144
74813,0.0143982901342251,0.0150819756617144
74985,0.0143982901342251,0.0150816903384396
75158,0.0143499541179473,0.0150361556963494
75331,0.0143499541179473,0.0150235476938806
75505,0.0143258416964127,0.014985569309654
75679,0.0143137938358019,0.0149810961333899
75854,0.0143137938358019,0.0149764231722801
76028,0.0142777343753029,0.0149476284279443
76204,0.0142657262244351,0.0149294462378808
76379,0.0142537324131351,0.0149265085148967
76556,0.0142537324131351,0.0149265085148967
76732,0.0142537324131351,0.0149245897593347
76909,0.0142537324131351,0.0149245897593347
77086,0.014241796579243,0.0148934689511317
77264,0.0141583088404843,0.0148185835880349
77442,0.0141344685149748,0.0147834955439986
77621,0.0141344685149748,0.0147833661272121
77800,0.0141344685149748,0.014780325623878
77979,0.0141225998366905,0.0147707851189856
78159,0.0140988839372722,0.0147554314589086
78339,0.0140870311027731,0.014741818491685
78520,0.0140870311027731,0.014741818491685
78701,0.0140751971347385,0.0147270017589928
78882,0.0140751971347385,0.0147270017589928
79064,0.0140751971347385,0.0147270017589928
79246,0.014063413543071,0.0147199771120512
79429,0.014063413543071,0.0147199771120512
79612,0.014063413543071,0.0147199771120512
79796,0.014063413543071,0.0147199771120512
79980,0.0140516698834671,0.0147133829322979
80164,0.0140516698834671,0.0147133829322979
80349,0.0140516698834671,0.0147133829322979
80534,0.0140516698834671,0.014709780653299
80720,0.0140516698834671,0.0146986136620682
80906,0.0140516698834671,0.0146693788581565
81093,0.0140516698834671,0.0146643819567481
81280,0.0140283678081521,0.0146364600591534
81467,0.0140051086462119,0.0146223233089662
81655,0.0140051086462119,0.0146186001469098
81843,0.0140051086462119,0.0146186001469098
82032,0.0140051086462119,0.0146093015977849
82221,0.0140051086462119,0.0146004853968951
82411,0.0140051086462119,0.0146004853968951
82601,0.0140051086462119,0.0146004853968951
82791,0.0139935619375671,0.0145798149040449
82982,0.0139820237724564,0.0145711107035887
83173,0.0139820237724564,0.0145653146034669
83365,0.0139820237724564,0.0145507932897331
83557,0.0139820237724564,0.0145293382274521
83750,0.0139820237724564,0.0145250147850847
83943,0.0139820237724564,0.0145189623186925
84137,0.0139820237724564,0.0145156549638904
84331,0.0139820237724564,0.0145106767477564
84525,0.0139248614238205,0.0144632972712596
84720,0.0139020324607245,0.0144402588755319
84915,0.0138906298687538,0.01442694835728
85111,0.0138906298687538,0.0144143950890091
85307,0.0138906298687538,0.0144140248025076
85504,0.0138792596808603,0.0144019974183641
85701,0.013867896286111,0.0143912684644028
85899,0.0138565540153185,0.0143778709879263
86097,0.0138565540153185,0.0143764555802956
86295,0.0138565540153185,0.0143620178949081
86494,0.0138339348051023,0.0143470600840916
86694,0.0138226412845823,0.0143374318659462
86894,0.0138226412845823,0.0143345010565477
87094,0.013800099281052,0.0143019792167975
87295,0.013800099281052,0.014294414478044
87496,0.0137775983020715,0.0142724060042448
87698,0.0137775983020715,0.014267806449017
87900,0.0137214920355875,0.0142089804392425
88103,0.0136654215066544,0.0141572997442468
88306,0.013609413790868,0.014098310088939
88509,0.0135982333148848,0.014089357726571
88713,0.0135758948583658,0.014067463193124
88918,0.0135758948583658,0.0140611396549641
89123,0.0135424472694225,0.0140144736716821
89329,0.0134978905464283,0.0139805805588755
89534,0.0134978905464283,0.0139805805588755
89741,0.0134645502133622,0.0139495926412752
89948,0.0134423525977045,0.0139341452845153
90155,0.0134423525977045,0.0139337390625897
90363,0.0134091314482792,0.013896608217594
90571,0.0133870006237333,0.0138759507725929
90780,0.0133759516195364,0.013858203256686
90990,0.0133538629258079,0.0138383412403816
91199,0.0133428297376804,0.0138164722854027
91410,0.0133207952799372,0.0137956905842753
91620,0.0133097871511647,0.0137785325716637
91832,0.0132877973848277,0.0137561568233984
92043,0.0132658358231609,0.013719255437581
92256,0.0132329228056278,0.0136924510735713
92468,0.0132219611732638,0.0136764939785597
92682,0.0132000627088238,0.0136459003543171
92895,0.0131672641112789,0.0136113209644044
93109,0.0131672641112789,0.0135979002099616
93324,0.0131127123485771,0.0135510094672411
93539,0.0130909066392163,0.0135206697631745
93755,0.0130909066392163,0.0135206697631745
93971,0.0130909066392163,0.0135206697631745
94188,0.0130909066392163,0.0135206697631745
94405,0.0130909066392163,0.0135182733429338
94623,0.013069225269002,0.0134962314827765
94841,0.0130475670156608,0.0134709101174214
95060,0.0130151247525253,0.0134449740431131
95279,0.0130151247525253,0.0134447711567897
95498,0.0130151247525253,0.0134447711567897
95719,0.0130151247525253,0.0134447711567897
95939,0.0130151247525253,0.0134447711567897
96160,0.0130151247525253,0.0134447711567897
96382,0.0130151247525253,0.0134447711567897
96604,0.0130151247525253,0.0134447711567897
96827,0.0130151247525253,0.0134447711567897
97050,0.013004411761391,0.0134325999617123
97274,0.013004411761391,0.0134225463802774
97498,0.0129723456257882,0.0133927330958446
97723,0.0129616641603698,0.013382415780743
97949,0.0129510015934015,0.0133527529049252
98174,0.0129403511880379,0.0133354962891184
98401,0.0129190734210233,0.0133203187723643
98628,0.0128765686027325,0.0132825923741574
98855,0.0128553372514413,0.01326255068593
99083,0.0128553372514413,0.0132575828257274
99311,0.0128553372514413,0.0132564724556308
99540,0.0128553372514413,0.01325617318776
99770,0.0128341897620805,0.0132312651917687
100000,0.0128341897620805,0.0132285958326069


==> code_for_figs/Beta_1,_1.csv <==
t,pu,pl,cu,cl
1,0.981439694412044,0.0063470574457218,1,0
2,0.915733224649477,0.0444919354059062,1,0
3,0.881668972748643,0.102017610889758,1,0
4,0.836941726626667,0.126143439077204,1,0
5,0.803450014438887,0.149916548029519,1,0
6,0.778398041766263,0.174236753274661,1,0
7,0.768075877114788,0.203058684903931,1,0
8,0.739036623527293,0.205780860342291,1,0
9,0.719809439050334,0.211844900739669,1,0
10,0.715690116238347,0.21717394080337,1,0
11,0.696425284403987,0.221777192677686,1,0
12,0.68469443180056,0.224381086459325,1,0
13,0.682898089403967,0.228375860608561,1,0
14,0.67946982646859,0.241964746455546,1,0
15,0.67946982646859,0.257875028137291,1,0
16,0.676812395743542,0.271933544990059,1,0
17,0.676812395743542,0.28492647133111,1,0
18,0.674602346231726,0.294171216538459,1,0
19,0.66971073534676,0.296996298369324,1,0
20,0.665264687701686,0.300784510504071,1,0
21,0.663864237840839,0.302375273846579,1,0
22,0.663864237840839,0.305664532946498,1,0
23,0.663864237840839,0.310287097920167,1,0
24,0.660958252003799,0.31460066889443,1,0
25,0.660958252003799,0.323491746964794,1,0
26,0.658793820285733,0.327186068003829,1,0
27,0.658793820285733,0.329234601258213,1,0
28,0.658793820285733,0.333445974405419,1,0
29,0.658726424946901,0.335240896205705,1,0
30,0.658726424946901,0.339482612912856,1,0
31,0.657728113643009,0.343596800393037,1,0
32,0.655315664071339,0.345358575561687,1,0
33,0.654769041044291,0.347541124928289,1,0
34,0.652764912584135,0.347707682085632,1,0
35,0.651380427084827,0.347707682085632,1,0
36,0.651380427084827,0.349185521608827,1,0
37,0.651380427084827,0.350841287497544,1,0
38,0.648246358848558,0.352805367610763,1,0
39,0.645996327243475,0.355563792571043,1,0
40,0.645197594041785,0.358352902022157,1,0
41,0.642843053199087,0.359703121919609,1,0
42,0.641230452785173,0.359923750375695,0.999316186590173,0
43,0.637953405147719,0.361501525383317,0.996704875215853,0.000367183700498352
44,0.635161211816039,0.362909238519942,0.993177303446264,0.00406841907600903
45,0.633362313224697,0.364879978024615,0.987212688755228,0.00965142276324853
46,0.629656641950197,0.36539409036447,0.983775724522742,0.0172441345101079
47,0.625663473036475,0.36641724630911,0.979619512287954,0.0172441345101079
48,0.624420267490279,0.367542115988261,0.973666830104711,0.019272320907965
49,0.623507940569653,0.368749292058239,0.970088138143781,0.0259516376306526
50,0.621692257565886,0.370495713327488,0.963620762149707,0.0335914623760651
51,0.619366650903629,0.371056240985996,0.958349459218671,0.0408262803535086
52,0.61664984593244,0.371228878059874,0.948161808880173,0.0456087682200442
53,0.614980964446816,0.371945394772342,0.938867848977164,0.0478644609190259
54,0.614059835384648,0.371945394772342,0.932314496849619,0.0521949276281835
55,0.612028264527731,0.37245426921536,0.925708066680552,0.0574439681929488
56,0.610616116038041,0.375095329283163,0.91943448788819,0.0628838826573315
57,0.60914537465937,0.37588050249091,0.914153759547141,0.0682273004890308
58,0.607610546594302,0.376886699553215,0.907439912548222,0.073999844558602
59,0.607350487365957,0.378215694586458,0.903285219625811,0.0796644475591604
60,0.606157954544094,0.380503246700821,0.899998872671466,0.0862839985371984
61,0.605309438684279,0.380503246700821,0.894219349364891,0.09016407040586
62,0.603352255627217,0.380601773648925,0.889813536400249,0.095319592691584
63,0.601317208708944,0.381418488545064,0.883102165881045,0.0986721847604577
64,0.599000482455357,0.381526857638687,0.878308218265583,0.103906567157684
65,0.598912252732044,0.383305277711272,0.873013784870296,0.108592657038813
66,0.598912252732044,0.383305277711272,0.872118198842499,0.114160745774002
67,0.598912252732044,0.383620685291778,0.868805568028357,0.118153057524419
68,0.598912252732044,0.383620685291778,0.866868971884511,0.124724092803521
69,0.598912252732044,0.383620685291778,0.860382441938942,0.126432571519171
70,0.598912252732044,0.38365354482583,0.853774808741975,0.128247943348473
71,0.598432216266043,0.38534533487419,0.849733660176841,0.131962666720834
72,0.596994231983849,0.385953769232621,0.846948533520951,0.137538980988696
73,0.596994231983849,0.386449721437834,0.842782978276976,0.139341601539676
74,0.596994231983849,0.387166672538932,0.840553755548817,0.143611300060311
75,0.596389421126379,0.388192011914296,0.83670907474669,0.146234866276637
76,0.596344568281338,0.389872222236533,0.832326330415804,0.149926724706247
77,0.596344568281338,0.391418249185977,0.831687523618531,0.154994811396746
78,0.596344568281338,0.391620394819359,0.830557541620596,0.160603963226774
79,0.596344568281338,0.392243134073682,0.828424852055774,0.163572588819549
80,0.596344568281338,0.392726042216645,0.826736852222136,0.167903379532243
81,0.595792489045749,0.392757017882305,0.823428184700165,0.171110821487341
82,0.594901965201413,0.392800694559291,0.819108875038158,0.174142277876138
83,0.593792355384567,0.393740869335398,0.814605361793102,0.175954519136869
84,0.593505654426912,0.394637023621701,0.810009171726683,0.177722096696061
85,0.592468756569731,0.395298320350162,0.807197421738296,0.180951762485615
86,0.592468756569731,0.39573287341754,0.805787353309042,0.183944406192446
87,0.591997372661495,0.396846817696444,0.804368995917928,0.187406950421004
88,0.591997372661495,0.398386819999799,0.800291510739671,0.189758535324284
89,0.591532740744176,0.398618436142727,0.800249155189237,0.194706260066144
90,0.591188221897454,0.399492496937981,0.79810480062661,0.197125306520895
91,0.591188221897454,0.401365449258789,0.794993966804504,0.199265926397687
92,0.590922630894663,0.402110877299664,0.793440275346205,0.203172500916969
93,0.590922630894663,0.402313304499227,0.791780733832321,0.206276729344782
94,0.590922630894663,0.403248301000511,0.790044284404273,0.209548468812159
95,0.590922630894663,0.40328440428371,0.788491856907279,0.212636856530664
96,0.590175740432147,0.404169321801,0.786748034918936,0.215525466931317
97,0.589571096491793,0.405051778124441,0.784723989039467,0.219008044684065
98,0.589197374525995,0.405814670815351,0.78194218662489,0.22146776305434
99,0.588450365988153,0.406451232586482,0.780594192265847,0.224120586351433
100,0.587982902274953,0.406451232586482,0.777592818974017,0.226192832023267
101,0.587982902274953,0.407030339645414,0.774857018424549,0.227084140714926
102,0.587708421829861,0.408384947878409,0.772966399653619,0.229677181499229
103,0.587008434093313,0.409138879778535,0.770703751045693,0.232011040795471
104,0.587008434093313,0.409773588300057,0.769126316391594,0.234660732821681
105,0.587008434093313,0.409807382040106,0.768051543790438,0.237675097717532
106,0.586408316028782,0.410548777658427,0.765582207434951,0.238941559378632
107,0.586408316028782,0.410548777658427,0.762247855273668,0.239890027419935
108,0.586408316028782,0.410548777658427,0.761965869026114,0.241799010954491
109,0.586408316028782,0.410944209751137,0.759587882327534,0.243224834795601
110,0.585925268865558,0.411441191412234,0.757696752811429,0.245925241748892
111,0.585429866103505,0.411870600663016,0.755045070121301,0.246823860765554
112,0.584949509663583,0.412688491093573,0.752619467355949,0.247997553010182
113,0.584225886534085,0.412688491093573,0.751695975475226,0.25015955447249
114,0.58398332125192,0.412869274023273,0.75004501794178,0.250575819427237
115,0.583337027965759,0.413479331684515,0.748293570465343,0.25219782811088
116,0.582840550533503,0.413768174728082,0.746263703433574,0.254075503307948
117,0.582195838316152,0.41454456633312,0.743953282954027,0.2555745985415
118,0.581532233989598,0.415186738154442,0.742599063176261,0.257393358188456
119,0.581497875941261,0.41566478107957,0.740628557279107,0.258746466272045
120,0.581023484068723,0.416755820523966,0.738696259858154,0.259831422801704
121,0.5804589422975,0.416982603034458,0.737222086141959,0.262183360712752
122,0.579677442281181,0.417589050137133,0.735318764385669,0.263154105868267
123,0.578723991969624,0.417589050137133,0.733457852159317,0.265086097192006
124,0.577543909896529,0.417807785761466,0.731926606085211,0.266371418012487
125,0.576383315150887,0.418397096954069,0.728905681304071,0.267201637275761
126,0.575739013753825,0.419500101005502,0.726878940326543,0.268709902847649
127,0.575184695239647,0.420426107321648,0.725714175120306,0.270827638358922
128,0.574658193930156,0.42103661786613,0.724460337858687,0.272247893387122
129,0.574556179932846,0.42103661786613,0.722929812003792,0.273062260530207
130,0.574300232190614,0.42103661786613,0.721765314109723,0.273352949151151
131,0.573398857535874,0.42103661786613,0.719519925331895,0.273367038812482
132,0.572724704801252,0.42103661786613,0.717363981962898,0.274113115435871
133,0.572494665105902,0.42103661786613,0.714965839000986,0.274421190621514
134,0.572494665105902,0.421351761500932,0.71343079987791,0.275144093248401
135,0.572184467267619,0.421351761500932,0.712294005150254,0.276195293396746
136,0.571323947080204,0.421504770839535,0.710698717656765,0.277118151278902
137,0.570326550559647,0.421504770839535,0.70835896966991,0.277822874971711
138,0.569971930434082,0.421811568784274,0.706091276427801,0.278472967360438
139,0.569971930434082,0.421811568784274,0.704745218595911,0.279109572504845
140,0.569657967071128,0.421811568784274,0.704073319332347,0.280248223804376
141,0.569069563817827,0.421992286265716,0.702502077006768,0.280708087145277
142,0.569069563817827,0.422298837074881,0.701037312842847,0.282199216211641
143,0.568968785662112,0.422298837074881,0.699675567674794,0.282705381337235
144,0.568968785662112,0.422298837074881,0.698344274168223,0.283014649378055
145,0.568797916061698,0.422298837074881,0.697654397905488,0.283807270645446
146,0.568550101429963,0.422298837074881,0.696534011295214,0.285255217703087
147,0.567707364483839,0.422715482067509,0.695198690568508,0.286157038870625
148,0.567113676084116,0.423334516090516,0.693866181078739,0.28710815841197
149,0.566877043235893,0.4236860828077,0.69270917717799,0.288112930689855
150,0.566768850982581,0.423732851514967,0.691392911320961,0.288788281619623
151,0.566768850982581,0.424263315186645,0.690995507520514,0.289013165603085
152,0.566478544885717,0.42454711605573,0.690373193445095,0.290135326912729
153,0.565958856644129,0.42454711605573,0.689359883800341,0.29113004361537
154,0.565475405216308,0.42454711605573,0.688360958784752,0.291552546297796
155,0.564941697299058,0.42454711605573,0.686962581661892,0.291954319561084
156,0.564469226365823,0.42454711605573,0.68571872882935,0.292869847695012
157,0.564331125599386,0.42454711605573,0.684784055131955,0.29362763945095
158,0.56431565762932,0.42454711605573,0.68446269244382,0.294132129212528
159,0.56431565762932,0.42454711605573,0.683276922405053,0.295060017528774
160,0.56431565762932,0.42454711605573,0.683216300753595,0.296757029715196
161,0.56431565762932,0.42454711605573,0.683107772309944,0.298671369916772
162,0.563951636375322,0.42454711605573,0.682117004106924,0.299650799872524
163,0.563951636375322,0.42454711605573,0.680631891237569,0.300186660535886
164,0.563951636375322,0.42454711605573,0.680197221650445,0.300910669660845
165,0.563718698473269,0.42454711605573,0.679061333029766,0.301296815412576
166,0.563673443315067,0.42454711605573,0.677565535980185,0.301544299067014
167,0.563673443315067,0.42454711605573,0.676856446905599,0.302629600783586
168,0.563343163853055,0.42454711605573,0.676122546149035,0.303458894145452
169,0.563343163853055,0.42454711605573,0.675027016921261,0.305144902742274
170,0.563343163853055,0.42454711605573,0.674954633829387,0.306309018335378
171,0.563343163853055,0.42454711605573,0.674675916515342,0.307330488261293
172,0.563343163853055,0.425106903475033,0.674672826451512,0.308499411321212
173,0.563061545593003,0.425525959547451,0.674290733976519,0.309456337834006
174,0.563061545593003,0.425868701952684,0.673350010694967,0.310733407600298
175,0.562897603025971,0.426163537520722,0.673024726340332,0.311799339700301
176,0.562465964616104,0.426163537520722,0.672413783076662,0.312362845457385
177,0.561974569789423,0.426545784125179,0.671498138717544,0.312793530217172
178,0.561974569789423,0.426837308751041,0.67074396082755,0.314511682435953
179,0.561974569789423,0.427245763683657,0.67074396082755,0.315903171223248
180,0.561974569789423,0.427245763683657,0.67074396082755,0.317048374138036
181,0.561947581670094,0.427245763683657,0.66974124942606,0.317687328731331
182,0.561947581670094,0.427561997198239,0.668736330435413,0.317687328731331
183,0.561730041061177,0.427801103898329,0.66825945672177,0.318211454547822
184,0.561258923750061,0.42803912283105,0.667214131804368,0.318987691827063
185,0.560887068157888,0.428492740341431,0.666167135708359,0.319337765674861
186,0.560614487174012,0.428655232973174,0.665484013066265,0.320287586567873
187,0.559889474396599,0.428655232973174,0.664957667743353,0.320645963990043
188,0.559861365416775,0.428655232973174,0.663958108683657,0.320870721964844
189,0.559336731674674,0.428655232973174,0.663784013743922,0.321437060373079
190,0.559251023471324,0.428655232973174,0.662238070855423,0.321539614642738
191,0.55900627407473,0.428655232973174,0.660943436701002,0.321638283951687
192,0.558673932059796,0.428655232973174,0.660028979178156,0.321875865720256
193,0.558673932059796,0.428655232973174,0.659223777515957,0.32199888206262
194,0.558416059252833,0.428655232973174,0.658934965490543,0.322925946194866
195,0.55833150363081,0.428655232973174,0.658066587654592,0.323664398650441
196,0.558261450656097,0.428655232973174,0.657700938909033,0.32435449198318
197,0.557874805047919,0.428655232973174,0.657528845434406,0.325877301557205
198,0.557833053797613,0.428855020013439,0.656842323687952,0.326773273641246
199,0.557833053797613,0.428855020013439,0.656274661226999,0.327530776482861
200,0.55770724271676,0.428855020013439,0.655753046533697,0.327886971482947
201,0.557352058798909,0.428895693886028,0.655037292911537,0.327931917525693
202,0.557180772110214,0.428895693886028,0.654187247331957,0.328776995695162
203,0.556819375308263,0.429004239345598,0.653697950611725,0.329065602269853
204,0.556524547147083,0.429435471980182,0.65306540032384,0.32950406074066
205,0.556524547147083,0.429853247607243,0.652418936325422,0.330183737116821
206,0.556380962902162,0.429853247607243,0.65232653273933,0.331421565305625
207,0.556380962902162,0.430128153948696,0.651979671854829,0.332179692991656
208,0.556380962902162,0.430402637058368,0.651955696361093,0.332994256993126
209,0.556171563775258,0.430402637058368,0.651442758106125,0.333605097571011
210,0.555905877003309,0.430524174448001,0.651027963800265,0.334121955809371
211,0.555576372134716,0.430866783389174,0.650566948918686,0.335117977005491
212,0.555548948897481,0.431181037143182,0.650095564859886,0.336137649439892
213,0.555109987412088,0.431181037143182,0.649858112385462,0.336902774238378
214,0.554686239366037,0.431451744974268,0.649061223407747,0.337019943775298
215,0.554275236479209,0.431451744974268,0.648495048099907,0.337796119103029
216,0.554275236479209,0.431642328923989,0.64739609683,0.338298619079863
217,0.554275236479209,0.431910822158793,0.646942580970223,0.338720804821896
218,0.554275236479209,0.432084396364648,0.646541182897318,0.339594436927484
219,0.554194768071775,0.432338691369121,0.646301460571675,0.339933478383936
220,0.554114632091566,0.432391807479102,0.645748457453537,0.340574805396383
221,0.554021436920585,0.432391807479102,0.645584610215409,0.341140606062943
222,0.554021436920585,0.432391807479102,0.645080898830668,0.341140606062943
223,0.554021436920585,0.432391807479102,0.644593399871425,0.341321559756439
224,0.553682821004851,0.432603620832713,0.644360031924472,0.341765483269116
225,0.553682821004851,0.432882666589553,0.643744257596076,0.342597979313288
226,0.553682821004851,0.432882666589553,0.643296826024926,0.343252643613636
227,0.553521495922934,0.432882666589553,0.642963689342124,0.343252643613636
228,0.553319892797572,0.432946975888831,0.642583733452633,0.343613193005233
229,0.553218309529201,0.432985360534921,0.642273203179323,0.343898502597314
230,0.553218309529201,0.43329861823414,0.641560476431436,0.344025684052796
231,0.553116835400858,0.433652663135061,0.641560476431436,0.344572304076794
232,0.553116835400858,0.433744104163657,0.641090192231042,0.345419343831154
233,0.553079178542471,0.433911240488893,0.640602949497207,0.345873155778738
234,0.553079178542471,0.433936581983366,0.640027266606654,0.346169229594729
235,0.553079178542471,0.434260552252193,0.6396988117315,0.346716978684024
236,0.553079178542471,0.434362189600266,0.639389431420851,0.347580311777855
237,0.553079178542471,0.434738643764896,0.638595979023547,0.347977013483768
238,0.553079178542471,0.434738643764896,0.637992485878775,0.348972016848162
239,0.553079178542471,0.434738643764896,0.637684988972221,0.349294647999624
240,0.553079178542471,0.434917583318849,0.637332314347519,0.34960582634122
241,0.553079178542471,0.435187336767448,0.636831796371432,0.350036219223558
242,0.552883453103172,0.435187336767448,0.636625131702826,0.350702815275889
243,0.552883453103172,0.435187336767448,0.635879993236786,0.350702815275889
244,0.552883453103172,0.435187336767448,0.63573833685272,0.350875593966929
245,0.552883453103172,0.435187336767448,0.635525532565706,0.351264182059723
246,0.552883453103172,0.435328505025922,0.634944430626105,0.351608863414387
247,0.552883453103172,0.435632770583271,0.634944430626105,0.352402291245777
248,0.552846873336932,0.435847464734529,0.634730350157713,0.352922658327875
249,0.552846873336932,0.436100493153493,0.634462049886602,0.353543395857237
250,0.552846873336932,0.436100493153493,0.634167720005178,0.354306480074689
251,0.552846873336932,0.436100493153493,0.633833224461101,0.354544773126173
252,0.55283479963733,0.436125611461555,0.63381412359872,0.355068481246994
253,0.55283479963733,0.436300094129532,0.633291375362466,0.35564600720956
254,0.552662692918267,0.436460608937868,0.63288891596779,0.356258253626866
255,0.552541336220422,0.436559265071766,0.632164269252241,0.356519716014917
256,0.552465472551878,0.436595694019948,0.631919622378315,0.356803676621137
257,0.552465472551878,0.436633024794521,0.631544845363012,0.356906779662081
258,0.552465472551878,0.436757888577893,0.631367243747328,0.357581771982948
259,0.552465472551878,0.43707953909062,0.631322021138388,0.357931695744705
260,0.552465472551878,0.437476306724326,0.631114088479151,0.358941363825895
261,0.552305666335305,0.437761351647684,0.630799403513622,0.359482201091722
262,0.552208044993778,0.438020934891068,0.630480635402935,0.359857192549719
263,0.552049175319559,0.438045506216517,0.630066828795473,0.360422858298655
264,0.551890623828389,0.438144029671622,0.629855783759271,0.360782708971137
265,0.55158167981258,0.438229872321023,0.629303973595727,0.360940694219362
266,0.551259733754583,0.438478045573166,0.628601980269324,0.361087682401563
267,0.551066700804616,0.438700769373934,0.627926723442473,0.361554413401292
268,0.550753420947387,0.438700769373934,0.627350869979773,0.361840919131681
269,0.550367947761663,0.438785904639698,0.626812018244565,0.361940090970202
270,0.550176764923179,0.438785904639698,0.62600533446953,0.362110926117447
271,0.550105979088718,0.438785904639698,0.625707991725808,0.362185617841638
272,0.549879200277349,0.438894533470229,0.625217063194595,0.362185617841638
273,0.549761304151624,0.438894533470229,0.624559925496011,0.36258231444006
274,0.549714583327377,0.439162932604345,0.624131045605927,0.36258231444006
275,0.549714583327377,0.439444013241714,0.623567626151993,0.362942667366691
276,0.549633060581496,0.439444013241714,0.623484623026867,0.363278801598253
277,0.549324415831911,0.439444013241714,0.623314875659763,0.363894401841574
278,0.549324415831911,0.439528022549773,0.622793949242538,0.364371252025014
279,0.549324415831911,0.439528022549773,0.622622598076996,0.364860829214877
280,0.549160962091046,0.439528022549773,0.622398004059545,0.365386480199146
281,0.548962037963968,0.439528022549773,0.622010706868998,0.365630140406952
282,0.548962037963968,0.439634641714045,0.621670412546294,0.365742634885585
283,0.548950602319956,0.439634641714045,0.6213518643998,0.366068113981399
284,0.54866947569874,0.439861445919693,0.621089412488193,0.3662536782759
285,0.54866947569874,0.440151084577288,0.620761231072718,0.366924081975283
286,0.54864650892874,0.440151084577288,0.620759357187421,0.367254150779839
287,0.548297593152613,0.440245597298649,0.62043699856986,0.367254150779839
288,0.548041754505122,0.440245597298649,0.619981364184175,0.367583615345805
289,0.547821510758704,0.440245597298649,0.619679818987291,0.367583615345805
290,0.547764528369719,0.440268895822749,0.619173535098489,0.367605296904988
291,0.547615657968632,0.440385912633367,0.618687436883315,0.367794640136441
292,0.54759307114119,0.440409060596613,0.618423981890504,0.368273238001469
293,0.547292002653696,0.440409060596613,0.618059115182417,0.368496065986932
294,0.547292002653696,0.440712576686971,0.617453616433752,0.369097101563926
295,0.547292002653696,0.441007139338892,0.617177961850783,0.369596212489022
296,0.547292002653696,0.441007139338892,0.616901784054595,0.369931302290053
297,0.547292002653696,0.441303208957176,0.616711525290947,0.37000370663858
298,0.547190245087384,0.441303208957176,0.616487269698986,0.370497018799161
299,0.547122792648306,0.441326258739419,0.616187805980271,0.370831503406024
300,0.547122792648306,0.441326258739419,0.615915521922629,0.37102404730355
301,0.547122792648306,0.441326258739419,0.615915521922629,0.37102404730355
302,0.54678085762203,0.441326258739419,0.61557823450158,0.371244731811476
303,0.546736163502781,0.441326258739419,0.614836376164994,0.371421851009118
304,0.546736163502781,0.441337638585192,0.614559130650727,0.371560398932534
305,0.546646068666353,0.441617107733757,0.614541407083681,0.371842798316304
306,0.546521692884288,0.441617107733757,0.614067727640938,0.372153485902171
307,0.546386177195351,0.441719941640162,0.613529936068053,0.372153485902171
308,0.54612357046079,0.441719941640162,0.613349217860669,0.372437359208699
309,0.545729733355501,0.441833858123958,0.612868238557685,0.372489166388123
310,0.545729733355501,0.442111398913482,0.612392057905313,0.372958086226714
311,0.545729733355501,0.442363903799757,0.612392057905313,0.373414743465978
312,0.545707599587332,0.442477422471062,0.612339510339631,0.373705247450272
313,0.545707599587332,0.442648267649519,0.61222010416036,0.374139433451361
314,0.545707599587332,0.442727209821841,0.612061541429617,0.374677435070365
315,0.545707599587332,0.442727209821841,0.612061541429617,0.375206716812993
316,0.545707599587332,0.442727209821841,0.612061541429617,0.375569989762544
317,0.545707599587332,0.442727209821841,0.611833476603736,0.37598947324025
318,0.545707599587332,0.442727209821841,0.611530302905074,0.376132371225095
319,0.545707599587332,0.442816594797465,0.611530302905074,0.376393204345407
320,0.545707599587332,0.442816594797465,0.61133062971791,0.376912277047913
321,0.545707599587332,0.442816594797465,0.610865635404415,0.376970111625356
322,0.545707599587332,0.442816594797465,0.610578741780611,0.376970111625356
323,0.545707599587332,0.442872017463639,0.610202330665143,0.376970111625356
324,0.545472886908926,0.442872017463639,0.610140456435841,0.377164655074111
325,0.545472886908926,0.443017177703466,0.609790012698255,0.377221567280183
326,0.545472886908926,0.443083540869189,0.609706990425629,0.37760493751739
327,0.545472886908926,0.443273447060916,0.609683429505082,0.377713581952555
328,0.545396035433964,0.443339504076682,0.609375517278419,0.378100093009176
329,0.545207815889488,0.443339504076682,0.609144713194825,0.378406507226411
330,0.545098138135551,0.443461092559726,0.608906559202122,0.378529184429349
331,0.545021754925304,0.443615128943006,0.608691988199251,0.379046814409492
332,0.544934603381898,0.443615128943006,0.608268678325026,0.379495132074332
333,0.544934603381898,0.443669763721064,0.608057916558088,0.379495132074332
334,0.544934603381898,0.4438807095128,0.607925778863969,0.379798745475745
335,0.544934603381898,0.4438807095128,0.607925778863969,0.380245841147989
336,0.544934603381898,0.443935158630159,0.607585661878591,0.380532974834275
337,0.544934603381898,0.444213169342804,0.607416813717171,0.380960808248819
338,0.544934603381898,0.444468885657939,0.607143996251284,0.381450006713665
339,0.544934603381898,0.444556280559765,0.606832361196127,0.382098904747409
340,0.544934603381898,0.444834379698283,0.606569532704952,0.382431337805262
341,0.544934603381898,0.444899388817362,0.606475677063948,0.382731514732047
342,0.544934603381898,0.444899388817362,0.606290778828153,0.38297199156656
343,0.544923982791936,0.445204882779599,0.60606556588941,0.383032149300164
344,0.544923982791936,0.445204882779599,0.605885813981725,0.383477122747974
345,0.544923982791936,0.445204882779599,0.605733292348632,0.383615416670215
346,0.544913442444303,0.445204882779599,0.605475028640687,0.383615416670215
347,0.544913442444303,0.445226484195375,0.605006125913443,0.383615416670215
348,0.544913442444303,0.445226484195375,0.604585933354112,0.383753352549965
349,0.544892472165482,0.445290487790497,0.604457183986769,0.383753352549965
350,0.544594006793646,0.445290487790497,0.604111883637835,0.383992516428029
351,0.544413311104431,0.445290487790497,0.603676829928732,0.383992516428029
352,0.544413311104431,0.445290487790497,0.603282895347524,0.383992516428029
353,0.544232763227871,0.445440786065029,0.603122345131058,0.383992516428029
354,0.544232763227871,0.44546195469667,0.602683058888063,0.384403431169254
355,0.544232763227871,0.44546195469667,0.602643271051332,0.384545283064821
356,0.544232763227871,0.44546195469667,0.60242482134892,0.384545283064821
357,0.544232763227871,0.445483026204384,0.602179583523545,0.384721837556809
358,0.544232763227871,0.445483026204384,0.601886536524003,0.385132090618177
359,0.544232763227871,0.445631652476048,0.601872086319253,0.385558763465287
360,0.544190973462916,0.445631652476048,0.601575412268021,0.385912936534338
361,0.544190973462916,0.445663074121021,0.601321784507348,0.385912936534338
362,0.544117927341346,0.445663074121021,0.601321784507348,0.386062285605861
363,0.544117927341346,0.445663074121021,0.600987410235881,0.386229393460134
364,0.544117927341346,0.445789442983873,0.600987410235881,0.386444254502687
365,0.543960867830687,0.445789442983873,0.600936279305982,0.386806470791519
366,0.543846352736623,0.445904830138912,0.600614153764863,0.387090335559001
367,0.543846352736623,0.446149484241006,0.600351434769621,0.387253351490287
368,0.543846352736623,0.446474857607763,0.600343006717456,0.387729873931516
369,0.543815453717354,0.44652689071897,0.600343006717456,0.388233677187969
370,0.543815453717354,0.446630581562579,0.600158835682971,0.388323434470643
371,0.543815453717354,0.446630581562579,0.599919112075845,0.388487714090885
372,0.543815453717354,0.446630581562579,0.599756632263742,0.388632656296459
373,0.543815453717354,0.446630581562579,0.599552698869913,0.388666856891948
374,0.543722536728973,0.446661355515921,0.599476439039967,0.388852910383983
375,0.543387203149196,0.446661355515921,0.599021397913601,0.388988055003416
376,0.543335158734529,0.44675423096147,0.59855483649369,0.389026541218895
377,0.543335158734529,0.44675423096147,0.598469713479507,0.389338368889149
378,0.543335158734529,0.44675423096147,0.598364510103515,0.389371076450531
379,0.543198984895367,0.446826193754498,0.598364510103515,0.389654715294139
380,0.543198984895367,0.446826193754498,0.597957642803266,0.390024498855079
381,0.543198984895367,0.446826193754498,0.597734731655647,0.390024498855079
382,0.543198984895367,0.447043661593806,0.597576699073927,0.390406564303799
383,0.543014682027447,0.447272386140664,0.597538153369809,0.39098635620849
384,0.542851355891487,0.44740748072739,0.597319383894515,0.391294092530887
385,0.542698679592685,0.44740748072739,0.597117279048756,0.391472874950134
386,0.542493988574272,0.447595146275769,0.596943623879114,0.391648094837854
387,0.542493988574272,0.447729838334253,0.596632123899647,0.391949071236862
388,0.542493988574272,0.44778111222198,0.596457374365677,0.39211381427207
389,0.542493988574272,0.447977621100089,0.596457374365677,0.392315954786275
390,0.542493988574272,0.448132714451759,0.596450846270338,0.392694456370956
391,0.542390740282281,0.448132714451759,0.596273706784378,0.392935850700737
392,0.542390740282281,0.448132714451759,0.596099700827116,0.393112023282959
393,0.542390740282281,0.448132714451759,0.59603779666596,0.393139495044978
394,0.542288003299682,0.44830625965417,0.596005381053799,0.393315197367849
395,0.542288003299682,0.448490082741611,0.595696609159761,0.393521349081419
396,0.542091766110945,0.448490082741611,0.595670652215836,0.393769125345004
397,0.542091766110945,0.448490082741611,0.595323753668722,0.393769125345004
398,0.542071847904637,0.448490082741611,0.595093643273146,0.393769125345004
399,0.541910489212901,0.448490082741611,0.595007276645989,0.393879499653909
400,0.54180032047196,0.448490082741611,0.59463447811809,0.394133435646211
401,0.54180032047196,0.448490082741611,0.594379104523732,0.394502111915568
402,0.54180032047196,0.448490082741611,0.594379104523732,0.394709584709955
403,0.54180032047196,0.448490082741611,0.594379104523732,0.394894693582702
404,0.5417606291477,0.448549854851564,0.594336325273006,0.395296161653402
405,0.541517820158271,0.448821728338562,0.594095426307269,0.395466620799461
406,0.541357232776334,0.448821728338562,0.593850428556557,0.395864036648233
407,0.541217249082025,0.448901396154151,0.593660106900497,0.396171999428562
408,0.541217249082025,0.448940979286542,0.593500470647075,0.396734325714068
409,0.541177752685174,0.449263498552494,0.593500470647075,0.396896773062438
410,0.541177752685174,0.449454316903214,0.593397407848853,0.39744763804723
411,0.541177752685174,0.449494084735717,0.593397407848853,0.397695255215435
412,0.541177752685174,0.449494084735717,0.593397407848853,0.39786558777467
413,0.541177752685174,0.449704434986254,0.593397407848853,0.397911644381156
414,0.541177752685174,0.449823181736267,0.593373313783606,0.398390357518928
415,0.541177752685174,0.450163206004296,0.593373313783606,0.398737253380396
416,0.541177752685174,0.450342257748835,0.593373313783606,0.399153020860465
417,0.541177752685174,0.450342257748835,0.593316925314229,0.399349694479762
418,0.541177752685174,0.450460507495402,0.593296652337392,0.399357542331826
419,0.541177752685174,0.450460507495402,0.593171023359802,0.399514941141573
420,0.541177752685174,0.450519211666179,0.593102920868048,0.399546584071783
421,0.541177752685174,0.450519211666179,0.593013565645337,0.399830684349696
422,0.541177752685174,0.450714811181543,0.592905445336972,0.400032361382996
423,0.541177752685174,0.450892784364861,0.592516323472883,0.400297689603069
424,0.541177752685174,0.451111516082489,0.59228089410242,0.400682364897018
425,0.541177752685174,0.451229563852111,0.59228089410242,0.40092022810458
426,0.541177752685174,0.451428018111487,0.59228089410242,0.401134266737496
427,0.541177752685174,0.451685950053558,0.59228089410242,0.401616253438867
428,0.541177752685174,0.451803836310296,0.592234533790957,0.40198394525148
429,0.541177752685174,0.451803836310296,0.591887463891703,0.402173950549207
430,0.541177752685174,0.451882491709051,0.591728010663424,0.402173950549207
431,0.541177752685174,0.452101762094935,0.591728010663424,0.402482796891491
432,0.541177752685174,0.45214089983265,0.591728010663424,0.402708654251134
433,0.541177752685174,0.452160360477483,0.591728010663424,0.402806187301625
434,0.541177752685174,0.452179812210752,0.591488132680674,0.402907444129596
435,0.541177752685174,0.452179812210752,0.591488132680674,0.402966628769983
436,0.541177752685174,0.452179812210752,0.591412886312299,0.403014154137278
437,0.541177752685174,0.452257444902571,0.591318563726656,0.403138550002031
438,0.541138470498794,0.452257444902571,0.590924549118129,0.403525750527304
439,0.541138470498794,0.452257444902571,0.590841290274065,0.403565899286771
440,0.541138470498794,0.452257444902571,0.590779041689582,0.403565899286771
441,0.541138470498794,0.452257444902571,0.59060217810853,0.403565899286771
442,0.541000131949438,0.452257444902571,0.59049974540327,0.403565899286771
443,0.540980654486533,0.452257444902571,0.590308896453172,0.403565899286771
444,0.540980654486533,0.452257444902571,0.590266655216485,0.403721143012735
445,0.540980654486533,0.452257444902571,0.590016113316803,0.403837554340129
446,0.540980654486533,0.452257444902571,0.589934157396486,0.403837554340129
447,0.540980654486533,0.452257444902571,0.589758128035769,0.403904923275356
448,0.54086322297404,0.452257444902571,0.589756752859629,0.404100796561495
449,0.54086322297404,0.452257444902571,0.589534812097445,0.404442318783237
450,0.54086322297404,0.452392625404315,0.589534812097445,0.404657541309743
451,0.54086322297404,0.452508123800565,0.589534812097445,0.405109858410527
452,0.54086322297404,0.452546277243146,0.589534812097445,0.405269627304292
453,0.54086322297404,0.452546277243146,0.589411256982847,0.40567814169962
454,0.54086322297404,0.452641787275738,0.589411256982847,0.405723781687688
456,0.540650453373853,0.452641787275738,0.589070293245938,0.406124266920384
457,0.540553390692989,0.452641787275738,0.588798120638463,0.406304868322201
458,0.540241583753965,0.452641787275738,0.588672267393155,0.406304868322201
459,0.540145234643202,0.452641787275738,0.588295298999206,0.406320138958094
460,0.540106995861393,0.452698546477571,0.588182427197352,0.406320138958094
461,0.540030327142118,0.452870820793201,0.588126723125494,0.406600754626106
462,0.539856161029547,0.453043175821818,0.588026873796331,0.406928162798254
463,0.539681890256779,0.453157210485348,0.587838718319901,0.407295513293994
464,0.539527271028975,0.453157210485348,0.587644264152312,0.407536542509353
465,0.539527271028975,0.453157210485348,0.587467787844483,0.407862593355439
466,0.539527271028975,0.453157210485348,0.587467787844483,0.408015446433354
467,0.539527271028975,0.453157210485348,0.587467787844483,0.408016390072436
468,0.539527271028975,0.453157210485348,0.587467787844483,0.408084280871335
469,0.539527271028975,0.453157210485348,0.587467787844483,0.408224390238783
470,0.539527271028975,0.453157210485348,0.587365436047636,0.408224390238783
472,0.539316008044547,0.453157210485348,0.586993510886361,0.408289346107866
473,0.539162342098947,0.453157210485348,0.586800107117235,0.408289346107866
474,0.539067065404993,0.453157210485348,0.586497462059737,0.408289346107866
475,0.538874451274435,0.453157210485348,0.586245808814458,0.408289346107866
476,0.538874451274435,0.453157210485348,0.585942176818808,0.408289346107866
477,0.538874451274435,0.453157210485348,0.585765341955258,0.408289346107866
478,0.538721383239545,0.453157210485348,0.585497175144002,0.408351140759357
479,0.538492155960772,0.453157210485348,0.585249648314121,0.408351140759357
480,0.538361483161928,0.453157210485348,0.584847000089029,0.408352034552035
481,0.538249683680009,0.453157210485348,0.584547493519129,0.408474726615247
483,0.538249683680009,0.453364018503947,0.584078267394806,0.408824753522217
484,0.538249683680009,0.453364018503947,0.584055371499648,0.408960671636674
485,0.538249683680009,0.453364018503947,0.58389549154559,0.408960671636674
486,0.538249683680009,0.453364018503947,0.583694864681536,0.408960671636674
487,0.538249683680009,0.453364018503947,0.583505685647572,0.408960671636674
488,0.538249683680009,0.453364018503947,0.583505685647572,0.409067555871106
489,0.538249683680009,0.453364018503947,0.583505685647572,0.409067555871106
490,0.538249683680009,0.453364018503947,0.583472402200109,0.409090186387414
492,0.538231341174225,0.453419484438472,0.583383884037354,0.409157554463564
493,0.538231341174225,0.453419484438472,0.583292814017758,0.409295054574093
494,0.538231341174225,0.453474797738957,0.583292814017758,0.409373430864968
495,0.538231341174225,0.453585976509946,0.583287853214093,0.409469308092184
496,0.538231341174225,0.453641088147329,0.58323896022806,0.409599224261161
497,0.538231341174225,0.453641088147329,0.58323896022806,0.409767648964371
498,0.538231341174225,0.453659331720352,0.58323896022806,0.409772952524762
500,0.538083299899561,0.453732568492529,0.583165898707715,0.410052043491041
501,0.538083299899561,0.453732568492529,0.582968066237006,0.410160926077074
502,0.538083299899561,0.453732568492529,0.58286537200817,0.410160926077074
503,0.538083299899561,0.453732568492529,0.582851958768942,0.410179815461838
504,0.538083299899561,0.453732568492529,0.582750671827715,0.41026658050214
505,0.538083299899561,0.453732568492529,0.582653799482838,0.410410130595415
506,0.538083299899561,0.453732568492529,0.582477319345683,0.410609319269943
508,0.538083299899561,0.453732568492529,0.582253354161571,0.411072042201368
509,0.538083299899561,0.453767954669679,0.582253354161571,0.411377582278745
510,0.538083299899561,0.453803333204758,0.582253354161571,0.411658534809658
511,0.538083299899561,0.453803333204758,0.582253354161571,0.411743509967247
512,0.538083299899561,0.453803333204758,0.582194736601781,0.412014804282966
514,0.538083299899561,0.453965656376844,0.582141587756748,0.412264174585376
515,0.538083299899561,0.454110150533186,0.582114262761704,0.412338989301048
516,0.538083299899561,0.454110150533186,0.582030954381641,0.412705937143069
517,0.538083299899561,0.454110150533186,0.581985503232125,0.41273078105858
518,0.538083299899561,0.454110150533186,0.581805605520312,0.412770737096955
519,0.538083299899561,0.454110150533186,0.581767329605966,0.412885645503671
521,0.538011586830202,0.454110150533186,0.581610770093233,0.413030998382467
522,0.537903773191081,0.454110150533186,0.581307075075332,0.413030998382467
523,0.537777749069387,0.454110150533186,0.581175386599997,0.413056001537166
524,0.5376147112034,0.454110150533186,0.580948892575038,0.413060703454391
525,0.5376147112034,0.454110150533186,0.580746076999081,0.413273822399303
527,0.5376147112034,0.454127840863925,0.580305866376522,0.413582404563115
528,0.5376147112034,0.454127840863925,0.580266807253939,0.413582404563115
529,0.537507212719796,0.454307450669561,0.580243501433328,0.41362035147389
530,0.537471701382708,0.454487234579316,0.579958366770388,0.413805238740511
532,0.537292818130304,0.454487234579316,0.579850790297286,0.414008792555476
533,0.537239625985736,0.454487234579316,0.579548531345863,0.414008792555476
534,0.537221988447321,0.454487234579316,0.579479463571803,0.41415991934609
535,0.537221988447321,0.454558039122962,0.579305901686099,0.414217835247092
536,0.537221988447321,0.454558039122962,0.579305901686099,0.414362013118895
538,0.537014443768261,0.454593209995636,0.579077839097629,0.414423025586583
539,0.536945721824927,0.454593209995636,0.578748177967518,0.414423025586583
540,0.536945721824927,0.454593209995636,0.578580265328581,0.414456798996791
541,0.536910667255963,0.454593209995636,0.578550172870094,0.414466364503719
543,0.536786682552792,0.454593209995636,0.578256311168285,0.414674010857373
544,0.536751632555598,0.454680793905725,0.578256311168285,0.414898533729596
545,0.536681479518717,0.454680793905725,0.578189536749776,0.415304720731751
546,0.536681479518717,0.454680793905725,0.578119039214496,0.41545991849003
548,0.536681479518717,0.454732979910143,0.57786981360516,0.415602247489801
549,0.536681479518717,0.454732979910143,0.577821450459919,0.415662761370156
550,0.536681479518717,0.454732979910143,0.577670630614345,0.415662761370156
552,0.536681479518717,0.454819991716411,0.577548097883365,0.415850978526093
553,0.536681479518717,0.454819991716411,0.577548097883365,0.415979574969443
554,0.536681479518717,0.454837210271966,0.577547032524489,0.416108942480528
555,0.536681479518717,0.455012365068815,0.57752777330377,0.416265912290239
557,0.536681479518717,0.455134392874266,0.57752777330377,0.416786153246163
558,0.536681479518717,0.455134392874266,0.577399265920511,0.416824961279081
559,0.536681479518717,0.455236576248752,0.57728758174558,0.416865819552704
560,0.536681479518717,0.455236576248752,0.577262798333908,0.416976699022975
562,0.536681479518717,0.455406793202596,0.577067244089576,0.417085753829115
563,0.536681479518717,0.455561132165314,0.576949209358313,0.417379660883766
564,0.536681479518717,0.455561132165314,0.576885471027369,0.417744764371262
566,0.536681479518717,0.455561132165314,0.576597420291921,0.417806341862431
567,0.536681479518717,0.455561132165314,0.576597420291921,0.417983602097371
568,0.536681479518717,0.455561132165314,0.576461624418987,0.417983602097371
570,0.536681479518717,0.455628457417921,0.576282670278053,0.418116552304454
571,0.536681479518717,0.455628457417921,0.576241812383384,0.418168621723121
572,0.536681479518717,0.455628457417921,0.576010603593879,0.418168621723121
574,0.536629798936859,0.45582067464234,0.57597764359511,0.418354787696215
575,0.536595541561407,0.45582067464234,0.575788139436647,0.418514835877021
576,0.536526572909588,0.45582067464234,0.575559794804573,0.418514835877021
578,0.536440241774087,0.45582067464234,0.5751230716367,0.418514835877021
579,0.536440241774087,0.45582067464234,0.574783999479908,0.418514835877021
580,0.536440241774087,0.45582067464234,0.574743428333116,0.418514835877021
582,0.536440241774087,0.45582067464234,0.574153676706426,0.418514835877021
583,0.536389090205788,0.45582067464234,0.574152591888813,0.418514835877021
584,0.536389090205788,0.45582067464234,0.574042417831431,0.41852706791661
586,0.536389090205788,0.45582067464234,0.574042417831431,0.418644002761355
587,0.536389090205788,0.45582067464234,0.574008396985997,0.418644002761355
588,0.536355072174113,0.45582067464234,0.573942071083121,0.418716275335125
590,0.536338179100262,0.45582067464234,0.57382220533446,0.418743230337504
591,0.536338179100262,0.455872116482124,0.57382220533446,0.418982971571074
592,0.536287520899278,0.456010637026134,0.57382220533446,0.419069878061065
594,0.536287520899278,0.456027709845019,0.57374048464125,0.419662349763299
595,0.536287520899278,0.456027709845019,0.57374048464125,0.419860446577955
596,0.536287520899278,0.456079063577765,0.57374048464125,0.419974085365981
598,0.536287520899278,0.45621490505147,0.57374048464125,0.420578710692831
599,0.536287520899278,0.45621490505147,0.573679002089816,0.420715503706064
601,0.536287520899278,0.456332121923075,0.573674977982857,0.420994485498069
602,0.536254030231742,0.456483624655157,0.573674977982857,0.421274360973731
603,0.536254030231742,0.456500225461708,0.573545728385627,0.421444785079342
605,0.536254030231742,0.4567716911303,0.573545728385627,0.421864282641212
606,0.536254030231742,0.456923244191291,0.573545728385627,0.422104104126842
608,0.536254030231742,0.457308676789149,0.573545728385627,0.422600137247707
609,0.536254030231742,0.457478904588008,0.573545728385627,0.422965478094634
610,0.536254030231742,0.457529903955936,0.573545728385627,0.423268298627902
612,0.536254030231742,0.457734948859844,0.573545728385627,0.423445016360897
613,0.536254030231742,0.457802858158915,0.573545728385627,0.423662356617618
615,0.536254030231742,0.457922463589106,0.573465464599868,0.423864811123278
616,0.536170686996221,0.457938750381266,0.573282457556413,0.42386668787404
617,0.536170686996221,0.457938750381266,0.573188148590641,0.423938467982697
619,0.536070889022724,0.458170382112235,0.573086000758101,0.424345244303811
620,0.536070889022724,0.458268635455564,0.573053753837806,0.424427965153787
622,0.536070889022724,0.458382786040575,0.573053753837806,0.42457510443146
623,0.536070889022724,0.458480800163628,0.573006922168613,0.424713470520967
625,0.536070889022724,0.458694088028549,0.57284934956361,0.424865196115755
626,0.536070889022724,0.458924117965892,0.572694993980116,0.425085806779995
627,0.536070889022724,0.459071565657065,0.572538865851013,0.425352162850359
629,0.536070889022724,0.45918645753131,0.572538865851013,0.425680577497293
630,0.536070889022724,0.459399743769325,0.572538865851013,0.425834627242082
632,0.536070889022724,0.459728122196125,0.572538865851013,0.426394624272915
633,0.536070889022724,0.459890853093524,0.572538865851013,0.42658826169264
635,0.536070889022724,0.460265743686071,0.572538865851013,0.42702715222041
636,0.536070889022724,0.460314512229851,0.572538865851013,0.427269236072925
638,0.536070889022724,0.460477729384931,0.572518798984103,0.42742326282908
639,0.536070889022724,0.460542761051061,0.57249375841435,0.427544406996491
641,0.536070889022724,0.460640511999577,0.57249375841435,0.427658824919988
642,0.536070889022724,0.460754890824582,0.57249375841435,0.427755026662113
644,0.536070889022724,0.461032347762816,0.57249375841435,0.427974664335003
645,0.536070889022724,0.461211406721457,0.57249375841435,0.428380016632387
646,0.536070889022724,0.461276155857496,0.57249375841435,0.428611089302168
648,0.536070889022724,0.461473495451489,0.57249375841435,0.428770816549979
649,0.536070889022724,0.461703644649999,0.57249375841435,0.429029392744411
651,0.536070889022724,0.461703644649999,0.57249375841435,0.429276717004932
652,0.536070889022724,0.461736566386358,0.57249375841435,0.429276717004932
654,0.536070889022724,0.461752948267409,0.572343533477191,0.429358324351684
655,0.536070889022724,0.461802234655012,0.572212248824714,0.429361647954677
657,0.536070889022724,0.46191731298073,0.572103718710255,0.429562489899201
659,0.536070889022724,0.462099053729819,0.572005363868066,0.429843740373916
660,0.536070889022724,0.462164529855138,0.571992981543467,0.429994033796253
662,0.536070889022724,0.462196606985215,0.571753508473545,0.430187271892734
663,0.536070889022724,0.462196606985215,0.57164932029606,0.430242527871414
665,0.536070889022724,0.462196606985215,0.571594156549742,0.430288997980058
666,0.536070889022724,0.462261838399985,0.571594156549742,0.430288997980058
668,0.536070889022724,0.462261838399985,0.571594156549742,0.430400639617029
669,0.536070889022724,0.462261838399985,0.571530164987581,0.430458393266662
671,0.536070889022724,0.462277982866455,0.57145752646772,0.430550593915702
672,0.536070889022724,0.462277982866455,0.57145752646772,0.430573192935362
674,0.536070889022724,0.462277982866455,0.57145752646772,0.430573192935362
675,0.536070889022724,0.462277982866455,0.571370708093266,0.430573192935362
677,0.536070889022724,0.462359087147548,0.57117059783403,0.430779927085858
679,0.536070889022724,0.462359087147548,0.571123060665686,0.430839491280334
680,0.536055143592195,0.46239090331069,0.571029575551724,0.430839491280334
682,0.536055143592195,0.462503155188977,0.570922578815191,0.431166148569036
683,0.536055143592195,0.462615213449765,0.570922578815191,0.431185812413125
685,0.535816226676204,0.462631030838191,0.570767729840953,0.431296486294846
686,0.535720919629167,0.462742986131372,0.570649782836266,0.431343823800835
688,0.5355940886646,0.462886438271917,0.570520310802928,0.431532374707587
690,0.535419948229139,0.462997767043032,0.570288453611002,0.431837693626941
691,0.53534100516832,0.463028901128258,0.57010202125688,0.431889442067256
693,0.535118953472343,0.463344850069766,0.569861988981417,0.432166790491913
694,0.535118953472343,0.463344850069766,0.569762436953564,0.432299636959256
696,0.535118953472343,0.4633606902039,0.569762436953564,0.432430716859023
698,0.535118953472343,0.463423702847102,0.569762436953564,0.432676224390395
699,0.535118953472343,0.463470806788756,0.569736324463382,0.432756779895728
701,0.535118953472343,0.463597756705451,0.569640818710747,0.43294769884934
702,0.535118953472343,0.463597756705451,0.569471265290174,0.43294769884934
704,0.535118953472343,0.4637086232204,0.569339890647271,0.432961686700091
706,0.535072128706008,0.463723962173787,0.569110598440579,0.433102126307512
707,0.535072128706008,0.463895793373745,0.568988682553546,0.433232704810979
709,0.534962390936304,0.464050045609842,0.568947303598542,0.43357755693899
711,0.534962390936304,0.464065680965356,0.568715640508327,0.433741449165015
712,0.53493128973847,0.464065680965356,0.568715640508327,0.433741449165015
714,0.534821353024599,0.464128439637565,0.568550604070889,0.433859372352732
715,0.534821353024599,0.464144017176976,0.568550604070889,0.433859372352732
717,0.534821353024599,0.464190914608552,0.568550604070889,0.433966854583013
719,0.534821353024599,0.464269188685618,0.568550604070889,0.434045551353682
720,0.534821353024599,0.464269188685618,0.568550604070889,0.434059313030792
722,0.534790563668584,0.464331693864798,0.568513868548528,0.434297804797353
724,0.534713595584525,0.464408103710735,0.568417041055098,0.434515989563408
725,0.534636270320555,0.464408103710735,0.568351522110365,0.43469891989839
727,0.534511862682405,0.464545307535506,0.568103491371563,0.434854212759018
729,0.534450374137523,0.464545307535506,0.568059834052131,0.434933449777509
730,0.534419798853554,0.464545307535506,0.56798470065518,0.434933449777509
732,0.534203308934348,0.464638907019609,0.567840063462706,0.434977036000348
734,0.534049508696726,0.46466937932973,0.567617713205338,0.435113020982472
735,0.53395714641043,0.464887087057643,0.56754370114555,0.435272309048692
737,0.53395714641043,0.4651670311838,0.567444716673774,0.435670422542804
739,0.53395714641043,0.465258031181827,0.567444716673774,0.435912702323999
741,0.533941975799064,0.465258031181827,0.56739698345644,0.435940277418269
742,0.533941975799064,0.465258031181827,0.56739698345644,0.436000829816454
744,0.533941975799064,0.465303771151693,0.56739698345644,0.43601014146822
746,0.533941975799064,0.465303771151693,0.567297283050597,0.436098453746951
747,0.533941975799064,0.465303771151693,0.567260232175951,0.436098453746951
749,0.533941975799064,0.465303771151693,0.567214478037479,0.436098453746951
751,0.533821323924593,0.465303771151693,0.566935182564327,0.436108368803079
753,0.533806266604909,0.465303771151693,0.566830408430345,0.436196426331201
754,0.533806266604909,0.465334029917863,0.566810741825767,0.436217440807099
756,0.533806266604909,0.465334029917863,0.566810741825767,0.436321824525689
758,0.533806266604909,0.465334029917863,0.566756517476517,0.436353064280383
760,0.533806266604909,0.465440592182887,0.566688553618031,0.436491599889044
761,0.533806266604909,0.465440592182887,0.566688553618031,0.436496001749836
763,0.533806266604909,0.465610094293519,0.566535807403603,0.436723545070182
765,0.533806266604909,0.465671476281542,0.566535807403603,0.437028558522284
767,0.533806266604909,0.465853530731205,0.566535807403603,0.437215078396608
768,0.533806266604909,0.46596064940549,0.566535807403603,0.437319683376119
770,0.533806266604909,0.465991060032545,0.566491459978491,0.437458615305329
772,0.533791473640142,0.465991060032545,0.566388509429518,0.437491541103012
774,0.533791473640142,0.465991060032545,0.565867269660792,0.437500972214347
775,0.533791473640142,0.465991060032545,0.565778213370583,0.437521149803943
777,0.533791473640142,0.465991060032545,0.56552735381226,0.437521149803943
779,0.533791473640142,0.466006183550523,0.565424328327575,0.437560541263942
781,0.533791473640142,0.466021316454594,0.565424328327575,0.437595819433176
783,0.533791473640142,0.466021316454594,0.565424328327575,0.437595819433176
784,0.533791473640142,0.466021316454594,0.565396353600285,0.437630679138525
786,0.533791473640142,0.466021316454594,0.565357212712911,0.437723394256507
788,0.533791473640142,0.466021316454594,0.565243869324985,0.43789774115322
790,0.533791473640142,0.466021316454594,0.565053680842424,0.438242506831153
792,0.533791473640142,0.466065267429169,0.564880993546472,0.438442606504968
794,0.533791473640142,0.46609443501598,0.564700960936687,0.438633630364143
795,0.533791473640142,0.46609443501598,0.564613372403009,0.438633630364143
797,0.533791473640142,0.46609443501598,0.564471178644018,0.438710148517613
799,0.533791473640142,0.466123306553761,0.564313739113105,0.438842846275143
801,0.533791473640142,0.466166685989232,0.564291851966421,0.439010712672081
803,0.533791473640142,0.466196317661561,0.56417475287926,0.43925464259037
805,0.533791473640142,0.466507447836282,0.564107276022518,0.43953425411218
806,0.533791473640142,0.466566893107779,0.564046126879518,0.439794009423578
808,0.533791473640142,0.466609981515813,0.563967252343397,0.440093970683075
810,0.533791473640142,0.466609981515813,0.563962463907777,0.440206987672469
812,0.533791473640142,0.466609981515813,0.563951828468433,0.440206987672469
814,0.533791473640142,0.466624222978104,0.563951828468433,0.440293048277313
816,0.533791473640142,0.466840800214178,0.563951828468433,0.440509833942356
818,0.533791473640142,0.467044312294277,0.563951828468433,0.440907119350673
820,0.533791473640142,0.46711715866388,0.563951828468433,0.440980208864543
821,0.533791473640142,0.46711715866388,0.563951828468433,0.440980208864543
823,0.533791473640142,0.467231243422016,0.563859922391446,0.441047385928983
825,0.533791473640142,0.467231243422016,0.563845396661999,0.441120064200024
827,0.533791473640142,0.467231243422016,0.56370017729459,0.441120064200024
829,0.533791473640142,0.467231243422016,0.563560631867239,0.441120064200024
831,0.533791473640142,0.467231243422016,0.563560631867239,0.44121453401766
833,0.533791473640142,0.46725937978265,0.563497871461184,0.441333713451358
835,0.533791473640142,0.467359847389073,0.563298252823384,0.441478172976119
837,0.533791473640142,0.467359847389073,0.563100014985278,0.441478172976119
839,0.533791473640142,0.467359847389073,0.562907264451803,0.441478172976119
841,0.533791473640142,0.467359847389073,0.562863497212683,0.441478172976119
843,0.533791473640142,0.467359847389073,0.562810983191706,0.441485802854472
844,0.533791473640142,0.467359847389073,0.562810983191706,0.441528695306374
846,0.533791473640142,0.467359847389073,0.562687054098227,0.441528695306374
848,0.533791473640142,0.467359847389073,0.562687054098227,0.441538077990082
850,0.533791473640142,0.467430161363465,0.56259629257104,0.441748223870185
852,0.533791473640142,0.467513740012684,0.562571090817952,0.441807228603662
854,0.533791473640142,0.46757014331724,0.562571090817952,0.441882159769235
856,0.533791473640142,0.46758395054686,0.562571090817952,0.441974704734147
858,0.533791473640142,0.46758395054686,0.562571090817952,0.442061687101791
860,0.533791473640142,0.46758395054686,0.562431569083452,0.442110618074971
862,0.533791473640142,0.467626767777025,0.562373925969525,0.44221789227284
864,0.533791473640142,0.46764050821941,0.562373925969525,0.442362309125385
866,0.533791473640142,0.46764050821941,0.562182854068103,0.442567928066594
868,0.533763702859231,0.46789312090488,0.56204732667815,0.442679308415822
870,0.533721997138145,0.468259964136633,0.561854325665552,0.443071875947152
872,0.533721997138145,0.468302373496078,0.561727120317788,0.443327320268869
874,0.533694331188239,0.468458587636405,0.561515983092396,0.443395047403369
876,0.533666727321758,0.468710551945407,0.56147751053997,0.44377683346124
878,0.533625240494678,0.468765701167995,0.561421340450101,0.443901242003172
880,0.533625240494678,0.468765701167995,0.561421340450101,0.444020201925951
882,0.533625240494678,0.469028350855454,0.561421340450101,0.444206960691819
884,0.533625240494678,0.469153272731148,0.561421340450101,0.444484471561751
886,0.533625240494678,0.469153272731148,0.561421340450101,0.444484471561751
888,0.533625240494678,0.46935036541568,0.561421340450101,0.444606979057459
890,0.533625240494678,0.469558909453104,0.561290363949361,0.444925527436717
892,0.533625240494678,0.469558909453104,0.561290363949361,0.44502048741684
895,0.533625240494678,0.46958644540965,0.561290363949361,0.445058228128352
897,0.533625240494678,0.469627185469092,0.561290363949361,0.445058228128352
899,0.533625240494678,0.469640708365821,0.561290363949361,0.445136526520065
901,0.533625240494678,0.469640708365821,0.561290363949361,0.445226355946682
903,0.533625240494678,0.469640708365821,0.561290363949361,0.445265847764969
905,0.533625240494678,0.469654169751268,0.561254268934162,0.445295202525272
907,0.533625240494678,0.469654169751268,0.561254268934162,0.445302691938586
909,0.533625240494678,0.469762675587022,0.561188122168769,0.44536282699915
911,0.533625240494678,0.469858186814783,0.561133530827426,0.445541815720109
913,0.533625240494678,0.469885164047816,0.561092655769736,0.445543202012084
915,0.533625240494678,0.469981590973953,0.560926957601302,0.445895869121107
917,0.533625240494678,0.470283923357829,0.560823510441592,0.446075096972596
920,0.533625240494678,0.470406976791962,0.560716450979252,0.446431069099209
922,0.533625240494678,0.470475774409582,0.560704340254973,0.446524376117715
924,0.533625240494678,0.470475774409582,0.560704340254973,0.446524376117715
926,0.533625240494678,0.470475774409582,0.560675518832781,0.446608831251086
928,0.533625240494678,0.470475774409582,0.560624789378838,0.446625875441525
930,0.533625240494678,0.470503140663905,0.560496020565062,0.446721925060152
932,0.533611783386094,0.470544207720968,0.560289309176438,0.446764798637162
935,0.53358491287642,0.470544207720968,0.560256325027784,0.446981716650167
937,0.53358491287642,0.47058524321989,0.560212981954117,0.446981716650167
939,0.53358491287642,0.470722723128397,0.560212981954117,0.447090999639242
941,0.53358491287642,0.470819184446791,0.560212981954117,0.447198127114314
943,0.53358491287642,0.47101218372674,0.560205793678413,0.447523357396404
945,0.533544567020154,0.471078728459163,0.560130040686255,0.447815370290271
948,0.533531180999378,0.471147141980581,0.560101896463386,0.448012093206673
950,0.533531180999378,0.471147141980581,0.560101896463386,0.448125137810353
952,0.533491062783912,0.471228766001203,0.559970417154738,0.448273885919829
954,0.533491062783912,0.471228766001203,0.559903980017551,0.448324685624332
956,0.533491062783912,0.471255836776104,0.559872477196873,0.448399248655809
959,0.533491062783912,0.471364567456411,0.559805635934642,0.448671587246797
961,0.533477809096576,0.471405101282219,0.559769917589793,0.44873714940516
963,0.533477809096576,0.471472678655648,0.55967224505467,0.448859926237937
965,0.533437943849289,0.471472678655648,0.559540755255829,0.448882700579293
967,0.533437943849289,0.471565600380971,0.559540755255829,0.44891949218025
970,0.533437943849289,0.471618730546824,0.559479059207586,0.449091555226699
972,0.533437943849289,0.471644904679883,0.559422095985216,0.449157217987387
974,0.533437943849289,0.471723908108207,0.559380933352422,0.449368721279281
976,0.533437943849289,0.47179040642628,0.559346579179631,0.449385548084192
979,0.533437943849289,0.471816801686045,0.55930042673884,0.449484971121325
981,0.533437943849289,0.471829982178575,0.55930042673884,0.449518616137082
983,0.533437943849289,0.471829982178575,0.559248655033089,0.449518616137082
985,0.533437943849289,0.471829982178575,0.559186285969008,0.449518616137082
988,0.533437943849289,0.471909240027341,0.558976717059084,0.449622396039136
990,0.533437943849289,0.471909240027341,0.558939703048424,0.449664169557898
992,0.533437943849289,0.471909240027341,0.558932877783382,0.449664169557898
994,0.533437943849289,0.471909240027341,0.558932877783382,0.449734619579917
997,0.533437943849289,0.472026039275333,0.558866951024634,0.449898839343405
999,0.533437943849289,0.472051842800053,0.558790567849762,0.449987725205664
1001,0.533437943849289,0.472051842800053,0.558716453322959,0.450040184184543
1004,0.533437943849289,0.472051842800053,0.558484377146588,0.450126043622619
1006,0.533437943849289,0.472051842800053,0.558475713035034,0.45024006011038
1008,0.533437943849289,0.472051842800053,0.558472916649112,0.450382191016311
1011,0.533437943849289,0.472184929118349,0.558472916649112,0.450606388596026
1013,0.533437943849289,0.472184929118349,0.558323280975656,0.450646561527396
1015,0.533437943849289,0.472184929118349,0.558323280975656,0.450646561527396
1018,0.533437943849289,0.472289376495332,0.558266284702106,0.450707073929145
1020,0.533437943849289,0.472315870792552,0.55814914199281,0.450857336295069
1022,0.533437943849289,0.472501558735453,0.55808803205149,0.451120791359399
1025,0.533373097198187,0.472660197221815,0.557955493857836,0.451333352417472
1027,0.533295110843922,0.472752891142825,0.5578046760231,0.451412594292686
1029,0.533295110843922,0.472858210220227,0.557787555139703,0.451540009671617
1032,0.533295110843922,0.47293684478464,0.557728183081631,0.451690674465353
1034,0.533295110843922,0.47293684478464,0.557728183081631,0.45169467149441
1037,0.533295110843922,0.473002143135862,0.557677466505271,0.451761356975057
1039,0.533269522843403,0.473002143135862,0.557587147678875,0.451826914489657
1041,0.533256770029539,0.473014711882166,0.557410553451922,0.451953514664341
1044,0.533256770029539,0.473141166828774,0.557410553451922,0.45208838781633
1046,0.533256770029539,0.473242929782787,0.557410553451922,0.452244035042639
1049,0.533256770029539,0.473320879425906,0.557330228978422,0.452382658100245
1051,0.533256770029539,0.473523947948212,0.557330228978422,0.452621979666798
1053,0.533256770029539,0.473678709905368,0.557330228978422,0.452793799185184
1056,0.533256770029539,0.473871219198868,0.557330228978422,0.453145922459767
1058,0.533256770029539,0.47389624987072,0.557330228978422,0.45325797943678
1061,0.533256770029539,0.473922180209126,0.557330228978422,0.453465434451332
1063,0.533256770029539,0.473922180209126,0.557306910033238,0.453494609329896
1066,0.533256770029539,0.473947530638749,0.557306910033238,0.4535298577478
1068,0.533256770029539,0.47406074459659,0.557306910033238,0.453662065982331
1071,0.533256770029539,0.474198339987871,0.557232578731927,0.453861769555795
1073,0.533256770029539,0.474337019810644,0.557112630055101,0.453904391746589
1075,0.533256770029539,0.474374382922231,0.556866417291403,0.454102947515758
1078,0.533256770029539,0.474449179239841,0.556655590627515,0.454186592036012
1080,0.533256770029539,0.474449179239841,0.556485155960726,0.454186592036012
1083,0.533256770029539,0.474449179239841,0.556386848567698,0.454287708490633
1085,0.533256770029539,0.47448719251522,0.556349149312016,0.454376955984448
1088,0.533256770029539,0.474549961876336,0.556268351402132,0.45445079449556
1090,0.533256770029539,0.474549961876336,0.556173492449961,0.45445079449556
1093,0.533256770029539,0.474549961876336,0.556022891853978,0.45445079449556
1095,0.533256770029539,0.474549961876336,0.555938869674245,0.45445079449556
1098,0.533244360424218,0.474549961876336,0.555791557007385,0.45445079449556
1101,0.533194430618981,0.474549961876336,0.555597348393398,0.45445079449556
1103,0.533169619683632,0.474549961876336,0.555537959720793,0.45445079449556
1106,0.533120044260314,0.474549961876336,0.555439644642563,0.45445079449556
1108,0.533070383475767,0.474549961876336,0.55540805805436,0.45445079449556
1111,0.533070383475767,0.474549961876336,0.555360231279684,0.454486878060661
1113,0.533070383475767,0.474549961876336,0.555316755642937,0.454486878060661
1116,0.533045771184756,0.474549961876336,0.555184342435238,0.454486878060661
1118,0.532995025590925,0.474549961876336,0.555083296366318,0.454492353914836
1121,0.532895681804577,0.474549961876336,0.554838413843556,0.454531881411263
1124,0.532895681804577,0.474549961876336,0.554832696570418,0.454531881411263
1126,0.53288345127517,0.474549961876336,0.554832696570418,0.454545708365947
1129,0.53288345127517,0.474549961876336,0.554780724009681,0.454655861923562
1131,0.53288345127517,0.474549961876336,0.55465874433432,0.454675903124184
1134,0.53288345127517,0.474549961876336,0.554596893870034,0.45486410517939
1137,0.53288345127517,0.474562500270484,0.554549561390021,0.454896053193944
1139,0.53288345127517,0.4746509968207,0.554549561390021,0.454970292215727
1142,0.53288345127517,0.474726848505858,0.554529831890306,0.455200672644432
1144,0.53288345127517,0.47473934856384,0.554333504107812,0.455253866920142
1147,0.53288345127517,0.474840097840824,0.554235819543602,0.455380279249517
1150,0.53288345127517,0.475023643297974,0.554235819543602,0.455621724532398
1152,0.53288345127517,0.475059634049325,0.554235819543602,0.455674317986299
1155,0.53288345127517,0.475264912767957,0.554206382233149,0.45595282328923
1158,0.53288345127517,0.475288851626903,0.554068513061895,0.456034997884958
1160,0.532761914660805,0.475348949949728,0.55395502449226,0.456131300990825
1163,0.532749884567288,0.475469280861333,0.553890720183656,0.456266648378671
1166,0.532604426307573,0.475469280861333,0.553717856438243,0.456274546092115
1168,0.532580343160867,0.475469280861333,0.55363503049393,0.456274546092115
1171,0.532483374906702,0.475469280861333,0.553493434164236,0.456276187915182
1174,0.532435113386092,0.475469280861333,0.553369254937315,0.456296169188413
1177,0.532435113386092,0.475504989442802,0.553320946440027,0.456383302387103
1179,0.532423158693508,0.475504989442802,0.553264986892892,0.456463203219067
1182,0.532423158693508,0.475552722067719,0.553199404039689,0.456531695127691
1185,0.532339039894634,0.475552722067719,0.552950874013256,0.456531695127691
1187,0.532217953932372,0.475552722067719,0.552914281050506,0.456531695127691
1190,0.532024420714937,0.475552722067719,0.552581948068859,0.456531695127691
1193,0.532000144723024,0.475552722067719,0.552485759106937,0.456531695127691
1196,0.531963704204394,0.475552722067719,0.552406972999346,0.456531695127691
1198,0.531939857901093,0.475552722067719,0.55226993938099,0.456531695127691
1201,0.531892193927019,0.475552722067719,0.552153931505912,0.456531695127691
1204,0.531808618708863,0.475552722067719,0.552051481624027,0.456531695127691
1207,0.531808618708863,0.475552722067719,0.551976708963659,0.456575493097561
1210,0.531749248780928,0.475552722067719,0.551792260722223,0.456635379931738
1212,0.531749248780928,0.475552722067719,0.551677704986816,0.456635379931738
1215,0.531749248780928,0.475552722067719,0.551619876977945,0.456659814034465
1218,0.531749248780928,0.475552722067719,0.551619876977945,0.456659814034465
1221,0.531712783820476,0.475552722067719,0.551386133774381,0.456666235225045
1224,0.53159056791748,0.475552722067719,0.551154120821029,0.456763972967896
1226,0.531542524553273,0.475552722067719,0.550980150068468,0.456763972967896
1229,0.531470896960986,0.475599444968636,0.5509382105763,0.456798818462004
1232,0.531410929241562,0.475716388922015,0.550829998611527,0.45696460390082
1235,0.531205283810542,0.475716388922015,0.550699190720033,0.45696460390082
1238,0.531133953244748,0.475739599549476,0.550443312072174,0.457005412507219
1241,0.531109859330596,0.475739599549476,0.55034654152323,0.457005412507219
1243,0.531109859330596,0.475739599549476,0.550318396320978,0.457005412507219
1246,0.53107452010524,0.475797794499251,0.550265749941881,0.457080722785547
1249,0.53107452010524,0.475890528852069,0.550228656061725,0.45716287764739
1252,0.53107452010524,0.475913595317415,0.550227488370687,0.457197324402588
1255,0.53107452010524,0.475983391073499,0.55020629899241,0.45729769093664
1258,0.53107452010524,0.475983391073499,0.550162545148489,0.45729769093664
1261,0.531014326790244,0.476052725573173,0.550119570868721,0.457405176821743
1264,0.531002385292738,0.476087209913928,0.550028476770891,0.457481575575668
1267,0.531002385292738,0.476087209913928,0.550028476770891,0.457510691457408
1269,0.531002385292738,0.476156660757822,0.550028476770891,0.457779667457596
1272,0.531002385292738,0.476329929997253,0.550028476770891,0.458157439031221
1275,0.53099050356352,0.476329929997253,0.550028476770891,0.458258344345904
1278,0.530858527919559,0.476329929997253,0.549842038457357,0.458341423590348
1281,0.530846651137439,0.476329929997253,0.549842038457357,0.458463481324785
1284,0.530846651137439,0.476388675804275,0.549826998976816,0.458715828026622
1287,0.530846651137439,0.476388675804275,0.549826998976816,0.458777786568442
1290,0.530846651137439,0.476482687828617,0.549826998976816,0.458887605684149
1293,0.530846651137439,0.476588372809074,0.549775462296213,0.459043811782479
1296,0.53081113693101,0.476715313162684,0.549724418670299,0.459197866995119
1299,0.530751604916614,0.4767386163027,0.549637097932573,0.459276063120467
1302,0.530728030746339,0.4767386163027,0.549618593790275,0.459276063120467
1305,0.530692559030613,0.4767386163027,0.549518475719913,0.459276063120467
1308,0.53064667830884,0.4767386163027,0.549430654491103,0.459276063120467
1311,0.53064667830884,0.476820288942487,0.549396914813151,0.459384237087431
1314,0.530634930089447,0.476820288942487,0.549354218573887,0.459384237087431
1317,0.530540666287433,0.476820288942487,0.549185406654418,0.459384237087431
1320,0.530540666287433,0.476820288942487,0.549153430318739,0.459449208565426
1323,0.530540666287433,0.476820288942487,0.549153430318739,0.459586295929468
1326,0.530540666287433,0.476820288942487,0.549153430318739,0.459623523914086
1329,0.530540666287433,0.476820288942487,0.549153430318739,0.459738663444203
1332,0.530540666287433,0.476820288942487,0.549153430318739,0.459753924783442
1335,0.530540666287433,0.476842749128405,0.549153430318739,0.459844634379981
1339,0.530540666287433,0.476842749128405,0.549068088667906,0.459860060801335
1342,0.530540666287433,0.476842749128405,0.549068088667906,0.459860060801335
1345,0.530540666287433,0.476842749128405,0.549053382374848,0.459871446299599
1348,0.530540666287433,0.476842749128405,0.549039310487162,0.459963882858914
1351,0.530540666287433,0.476854056824661,0.549039310487162,0.460072559630964
1354,0.530540666287433,0.476899560747929,0.549039310487162,0.460152997587254
1357,0.530540666287433,0.476910839105629,0.549013290415377,0.460156913840724
1360,0.530540666287433,0.476910839105629,0.548997894485423,0.460168480906522
1363,0.530540666287433,0.476910839105629,0.548997894485423,0.460168480906522
1367,0.530540666287433,0.476910839105629,0.548924433641762,0.460168480906522
1370,0.530540666287433,0.476910839105629,0.548753449091212,0.460168480906522
1373,0.530540666287433,0.476910839105629,0.548595104895538,0.460330393441774
1376,0.530540666287433,0.476910839105629,0.548445208656325,0.460373507804753
1379,0.530472856031069,0.476910839105629,0.548268879559875,0.460441062857064
1382,0.530472856031069,0.476921983366709,0.548094728078135,0.460586231742412
1386,0.530461653823232,0.476921983366709,0.548072285331427,0.460586231742412
1389,0.530461653823232,0.476921983366709,0.548057548383472,0.460601331593931
1392,0.530405442828833,0.476933078311008,0.547963880918196,0.460621313925009
1395,0.530371813326635,0.476933078311008,0.547919197279954,0.460774557942378
1398,0.530247893715975,0.476977668244155,0.547849112301751,0.460944336127875
1402,0.530158050390054,0.476977668244155,0.54770463822174,0.46098387327549
1405,0.530158050390054,0.477033862431044,0.547658919912007,0.461084843538168
1408,0.530158050390054,0.477044905490728,0.547658919912007,0.461188712887899
1411,0.530158050390054,0.477044905490728,0.547658919912007,0.461307327458434
1415,0.530158050390054,0.477089121581496,0.547658919912007,0.461389597054688
1418,0.530158050390054,0.477166519781635,0.547658919912007,0.461463392658178
1421,0.530158050390054,0.477166519781635,0.547658919912007,0.46150887454697
1424,0.530158050390054,0.477166519781635,0.547658919912007,0.46151174433249
1428,0.530158050390054,0.477232749828537,0.547624708055301,0.46159701980775
1431,0.530158050390054,0.477232749828537,0.547527452741923,0.461681528350236
1434,0.530158050390054,0.47730984584796,0.547527452741923,0.461760042233695
1438,0.530158050390054,0.477331769935974,0.54745878865513,0.461886818494155
1441,0.530158050390054,0.477353804226082,0.547322162761887,0.461936346167127
1444,0.530158050390054,0.477386770970697,0.547165162667586,0.462051860123099
1448,0.530158050390054,0.477452962896259,0.54706828850049,0.462122816666297
1451,0.53008983740244,0.477452962896259,0.546947169395145,0.462122816666297
1454,0.530067205627705,0.477452962896259,0.546866921800703,0.462122816666297
1458,0.529987844777402,0.477518542354272,0.546808425781676,0.462304246031797
1461,0.529897152575229,0.477518542354272,0.546718869723778,0.462304246031797
1464,0.529874622995099,0.477518542354272,0.54662863633106,0.462304246031797
1468,0.529874622995099,0.477561904570481,0.546559109090683,0.462357218696128
1471,0.529874622995099,0.477572716061402,0.546479194802075,0.46236891153701
1474,0.529819812839986,0.477605351522635,0.546239695723637,0.462440066800147
1478,0.529808877532149,0.477626978098946,0.546029798012548,0.462487090185972
1481,0.529775220287111,0.477692297674478,0.546020686266692,0.462525256768082
1485,0.529775220287111,0.477823755193561,0.545987749449725,0.462714626910851
1488,0.529775220287111,0.477845241183398,0.545987749449725,0.462736384444046
1492,0.529753193665089,0.477845241183398,0.545919277681344,0.462739303060727
1495,0.529720491431408,0.477845241183398,0.545804273509598,0.462739303060727
1498,0.529720491431408,0.477845241183398,0.545744722971514,0.462739303060727
1502,0.529720491431408,0.477845241183398,0.54559647149993,0.462739303060727
1505,0.529720491431408,0.477845241183398,0.545502123538297,0.462739303060727
1509,0.529720491431408,0.477845241183398,0.54534728175099,0.462739303060727
1512,0.52963527143373,0.477845241183398,0.54523376012796,0.462767903555567
1516,0.529592741677484,0.477845241183398,0.544969821738272,0.462846683056321
1519,0.529592741677484,0.477845241183398,0.544937555173746,0.462852265008962
1523,0.529538650746762,0.477845241183398,0.544846401668518,0.462960103864626
1526,0.52946271599509,0.477878358656446,0.544735265971926,0.462960103864626
1530,0.529451938885496,0.477878358656446,0.544715070274858,0.463013566694674
1533,0.529451938885496,0.477900336351185,0.544715070274858,0.463044493169822
1537,0.529451938885496,0.477900336351185,0.544715070274858,0.463044493169822
1540,0.529451938885496,0.477900336351185,0.544715070274858,0.463044493169822
1544,0.529451938885496,0.477900336351185,0.544648426825977,0.463092600382253
1548,0.529419658445479,0.477900336351185,0.544548557251932,0.463172981345217
1551,0.52929150063682,0.477900336351185,0.544439444038187,0.46317475805985
1555,0.529173196099126,0.477900336351185,0.544213891891318,0.463225213377074
1558,0.529173196099126,0.477998881913349,0.544213891891318,0.463324277155372
1562,0.529173196099126,0.478141011733242,0.544210698640397,0.463471295671836
1565,0.529173196099126,0.478141011733242,0.544210698640397,0.463525355741859
1569,0.529173196099126,0.478141011733242,0.544210698640397,0.463525355741859
1573,0.529173196099126,0.478141011733242,0.544210698640397,0.463525355741859
1576,0.529130611115231,0.478162257003169,0.544160140922833,0.463584000664418
1580,0.529098624009114,0.478225815504316,0.544060266485563,0.463653472642639
1584,0.529066698097908,0.478225815504316,0.543957550573086,0.463653472642639
1587,0.529056089421808,0.478225815504316,0.543874682873201,0.463653472642639
1591,0.528960178992293,0.478225815504316,0.543690707829028,0.463653472642639
1595,0.52891850880108,0.478331949478581,0.543513013118573,0.463728334864354
1598,0.528876634120748,0.478331949478581,0.543462511787726,0.4637812205918
1602,0.528792429856915,0.478331949478581,0.543350355206739,0.4637812205918
1606,0.528707948960953,0.478331949478581,0.543265842356864,0.463819369775903
1609,0.528686851658216,0.478331949478581,0.54324378945862,0.463835614888565
1613,0.528581270748189,0.478331949478581,0.543156900744054,0.463836123659016
1617,0.528560235515669,0.478331949478581,0.543083314483493,0.463838760186367
1620,0.528528668967503,0.478407162929596,0.54303469348218,0.463919191058191
1624,0.528528668967503,0.478525254176814,0.542992294861416,0.464051335427069
1628,0.528528668967503,0.47853592443037,0.542936782247811,0.464118578693365
1632,0.528528668967503,0.47853592443037,0.542875900545666,0.464118578693365
1635,0.528507702155509,0.47853592443037,0.54279097208676,0.464118578693365
1639,0.528497255956179,0.47853592443037,0.542616683533295,0.464139892442848
1643,0.528486810143083,0.47853592443037,0.542503261978033,0.464144716425551
1647,0.528465900654052,0.47853592443037,0.542368575719106,0.464203560764986
1651,0.528445034155511,0.47853592443037,0.542299669439179,0.464252813218212
1654,0.52836149864836,0.478567639248788,0.542250212984089,0.464302258336542
1658,0.52836149864836,0.478610043842154,0.542161204782393,0.464445505847499
1662,0.52835129691724,0.478610043842154,0.541965927621428,0.464445505847499
1666,0.528237744479931,0.478610043842154,0.541841329773422,0.464446002503578
1670,0.528051514586139,0.478610043842154,0.541503032296598,0.464447073779526
1674,0.528020672644508,0.478651479416583,0.541417376652589,0.464517081255484
1677,0.527969479596891,0.478692823201121,0.541395228697805,0.464573493210588
1681,0.527877784921153,0.478734153853577,0.541282138315354,0.46461707111543
1685,0.527877784921153,0.478734153853577,0.541237092246933,0.46461707111543
1689,0.527877784921153,0.478734153853577,0.541237092246933,0.46461707111543
1693,0.527877784921153,0.478734153853577,0.541237092246933,0.46461707111543
1697,0.527877784921153,0.478734153853577,0.54122409460673,0.464628978155197
1701,0.527837195257102,0.478734153853577,0.541176823141934,0.464717705286807
1705,0.527765341872578,0.478734153853577,0.541026057233226,0.464791518916615
1709,0.527641983557096,0.478734153853577,0.540869936824875,0.464837587612956
1713,0.527621467773046,0.478734153853577,0.540789421845655,0.464849752490808
1717,0.527570836542821,0.478734153853577,0.540709305708748,0.464849784719402
1720,0.527529876763158,0.478796568224968,0.540696994217215,0.464938319133678
1724,0.527488915587502,0.478827712688241,0.540618180628629,0.464990539436934
1728,0.527488915587502,0.478827712688241,0.540618180628629,0.464990539436934
1732,0.527488915587502,0.478827712688241,0.540614338533259,0.464990539436934
1736,0.527448258032771,0.478827712688241,0.54053217128462,0.464990539436934
1740,0.527448258032771,0.478827712688241,0.540482583352951,0.464990539436934
1744,0.52738702986678,0.478848315080752,0.540386491993625,0.464999868263431
1748,0.52732604706113,0.478858588675312,0.540313088531358,0.465073769610984
1752,0.527275380967264,0.478858588675312,0.540230448168134,0.46513473667271
1757,0.52722527794028,0.478960248951596,0.540159562470597,0.465267738104523
1761,0.527145154502219,0.479032419383923,0.540122698971454,0.465312934733346
1765,0.52710518949492,0.479176876203656,0.540025645211331,0.465467150336391
1769,0.527034923021046,0.479228169592307,0.539953514292147,0.465593794174065
1773,0.527034923021046,0.479319472126196,0.539931986841758,0.465712135650736
1777,0.526975227126671,0.479360469381246,0.539859358573668,0.465822027578286
1781,0.526874492166378,0.47949318371231,0.539679330129738,0.465926718771123
1785,0.526804308855286,0.47949318371231,0.539580712022405,0.46596598082806
1789,0.526804308855286,0.479534068872038,0.539580712022405,0.466007766283407
1793,0.526804308855286,0.479605532633011,0.539580712022405,0.466079994002378
1797,0.52674498585132,0.479605532633011,0.539493931196298,0.466118057255528
1802,0.526685777437104,0.479685450744799,0.539425567515346,0.466202207615021
1806,0.526616290769497,0.479745255929525,0.539368039369733,0.46634748765847
1810,0.526526288300388,0.479844820688254,0.539199089170743,0.466397085885554
1814,0.526388201426067,0.479844820688254,0.539034433948325,0.466465100065563
1818,0.526368355630708,0.479844820688254,0.538944596302037,0.466465100065563
1822,0.526368355630708,0.479844820688254,0.538944596302037,0.466465100065563
1827,0.52628961534824,0.479844820688254,0.538836892255182,0.466465100065563
1831,0.526229964537986,0.479864541579347,0.538772187288585,0.46646702874498
1835,0.526119999106662,0.479864541579347,0.538621448137672,0.466500202131459
1839,0.526020245783733,0.479864541579347,0.538528205643169,0.466500202131459
1844,0.526020245783733,0.479864541579347,0.538528205643169,0.466500202131459
1848,0.526000575423845,0.479864541579347,0.538498818799079,0.466500202131459
1852,0.52594135728082,0.479864541579347,0.538423663901072,0.466500202131459
1856,0.52592171518718,0.479864541579347,0.538337653987011,0.466500202131459
1861,0.52592171518718,0.479864541579347,0.538301998702582,0.466500202131459
1865,0.52592171518718,0.479884079461842,0.53829875281522,0.466539116892553
1869,0.52592171518718,0.479962702443377,0.538123292315204,0.466679082348969
1874,0.52592171518718,0.479982214621517,0.538059444594423,0.466694984494983
1878,0.525902201075146,0.480021239723381,0.537957350688149,0.466720900955604
1882,0.525882512689047,0.480021239723381,0.537953838718709,0.466748744310387
1886,0.525862850985092,0.480021239723381,0.537900195848214,0.466777890376757
1891,0.525824069245532,0.480021239723381,0.537851079902574,0.466931362841839
1895,0.525706557003996,0.480021239723381,0.537701848705087,0.466946605539855
1900,0.525589992276587,0.480021239723381,0.537635751055594,0.466946605539855
1904,0.525570435021315,0.480021239723381,0.537572580002074,0.466946605539855
1908,0.525570435021315,0.480021239723381,0.537561641317879,0.466946605539855
1913,0.525570435021315,0.480021239723381,0.537554502163912,0.466946605539855
1917,0.525570435021315,0.480021239723381,0.537554502163912,0.466946605539855
1922,0.525570435021315,0.480021239723381,0.537554502163912,0.466946605539855
1926,0.52551265008198,0.480021239723381,0.537441324182918,0.466946605539855
1930,0.525493426268365,0.480021239723381,0.537377672430263,0.466946605539855
1935,0.525493426268365,0.480021239723381,0.537377672430263,0.467000937894977
1939,0.525474173013323,0.480021239723381,0.537353400235942,0.467008768672798
1944,0.525474173013323,0.480021239723381,0.537324047914589,0.467008768672798
1948,0.525454992008798,0.480021239723381,0.53730487755079,0.467008768672798
1953,0.525301114939357,0.480021239723381,0.537177584997841,0.467008768672798
1957,0.525147248138572,0.480021239723381,0.53696288003749,0.467065660250666
1962,0.525147248138572,0.480021239723381,0.536905955512937,0.467087105342492
1966,0.525089966443766,0.480021239723381,0.536827144657465,0.467087105342492
1971,0.525013673882728,0.480021239723381,0.536739712169138,0.46715453644957
1975,0.524956604919086,0.480021239723381,0.536714927698903,0.467194713102644
1980,0.524956604919086,0.480021239723381,0.536670027696399,0.467271659629474
1985,0.524956604919086,0.480021239723381,0.536670027696399,0.467271659629474
1989,0.524956604919086,0.480021239723381,0.536654484386778,0.467295163695015
1994,0.524842632941595,0.480021239723381,0.536565019171095,0.467352551683886
1998,0.524842632941595,0.480021239723381,0.536544601137022,0.467367673300812
2003,0.524842632941595,0.480021239723381,0.536528831183737,0.467367673300812
2008,0.524766919919504,0.480021239723381,0.536386574523307,0.467367673300812
2012,0.52472906247606,0.480021239723381,0.536341395858861,0.467367673300812
2017,0.524710196210849,0.480021239723381,0.536304670585835,0.46740440779051
2021,0.524710196210849,0.480040391338434,0.536303468022145,0.467445243006216
2026,0.524691426001641,0.480040391338434,0.536274622188152,0.467493962837124
2031,0.52467263246065,0.480097845403711,0.536246945340724,0.467511763201256
2035,0.52467263246065,0.48013604612513,0.53621530811722,0.467576993556024
2040,0.52467263246065,0.480251097982887,0.536141524429203,0.46771231124685
2045,0.52467263246065,0.480270184122756,0.535918266951108,0.467758063980615
2050,0.524559147322688,0.480326988903907,0.535711329809693,0.467893439882489
2054,0.524521310508106,0.480326988903907,0.535708866294396,0.467896592997027
2059,0.524502512240529,0.480364376681094,0.535652298390478,0.46794249197127
2064,0.524502512240529,0.480364376681094,0.535652298390478,0.46794249197127
2069,0.524502512240529,0.480364376681094,0.535652298390478,0.46794249197127
2073,0.524502512240529,0.480364376681094,0.535633841097626,0.46796117131121
2078,0.524502512240529,0.480364376681094,0.535587256053264,0.46796117131121
2083,0.524465399594787,0.48040163990838,0.535533540143039,0.468016579568205
2088,0.524465399594787,0.48040163990838,0.535520060537548,0.46801923774104
2092,0.524465399594787,0.48040163990838,0.535520060537548,0.46801923774104
2097,0.524465399594787,0.48040163990838,0.535378226723423,0.46801923774104
2102,0.524465399594787,0.480438833694626,0.535273928881961,0.468069826060433
2107,0.52442815376675,0.480457309291352,0.535178873477121,0.468092212738946
2112,0.524316639590916,0.480457309291352,0.535091482184476,0.468108749833236
2117,0.524316639590916,0.480512753695552,0.535054613375414,0.468200511924269
2122,0.524279639928842,0.480512753695552,0.535012617508834,0.468200511924269
2127,0.52420538571384,0.480512753695552,0.534906725320205,0.468200511924269
2131,0.524186957767358,0.480512753695552,0.534871412293782,0.468200511924269
2136,0.524002409045712,0.480512753695552,0.534668533021615,0.468200511924269
2141,0.523965937010131,0.480512753695552,0.534625836154842,0.468207335362652
2146,0.523910231922478,0.480531382205438,0.534548283138453,0.468294792350801
2151,0.523873454934661,0.480549705861369,0.534480341521263,0.468318590759989
2156,0.523855100820289,0.480604704232068,0.53445070237128,0.468378778090307
2161,0.523799615180914,0.480604704232068,0.534388663301024,0.468403179224019
2166,0.523799615180914,0.480604704232068,0.534388663301024,0.468429379001961
2171,0.52376284637876,0.480604704232068,0.534385372216568,0.468429379001961
2176,0.523707673553529,0.480604704232068,0.534274328024626,0.468589235535969
2181,0.523689330467674,0.480622890019402,0.534236953200212,0.468687034430619
2186,0.523597672544172,0.480622890019402,0.53411595883344,0.468776485140985
2191,0.523486858483167,0.480695622427442,0.533967252386667,0.468847886742523
2196,0.523414221058211,0.480750220578452,0.533837917236135,0.468917405306811
2201,0.523305085243795,0.480750220578452,0.533712154553662,0.468968024103317
2206,0.523250669905908,0.480750220578452,0.533614215272993,0.468968024103317
2211,0.523213889094692,0.480822769142949,0.533574888137564,0.469012405662278
2217,0.523121772489013,0.480859052374868,0.533464910398756,0.469134604700207
2222,0.523121772489013,0.480859052374868,0.533464877900883,0.469134604700207
2227,0.52304853841637,0.480859052374868,0.533414489150805,0.469134604700207
2232,0.523011792970141,0.480859052374868,0.533370798281179,0.469134604700207
2237,0.522993528319707,0.480859052374868,0.533309261443417,0.469134604700207
2242,0.5229216665341,0.480859052374868,0.533222669690166,0.469134604700207
2247,0.522903778257695,0.480859052374868,0.533195089992433,0.469134604700207
2253,0.522814020094845,0.480894869886747,0.533035877851506,0.469204424630895
2258,0.522796256555315,0.480894869886747,0.533001875202927,0.469213081467079
2263,0.522796256555315,0.480894869886747,0.532974400245047,0.469213612128695
2268,0.522778436285218,0.480948518837733,0.532933009386834,0.469263054818348
2273,0.522778436285218,0.48105609252901,0.532933009386834,0.469378102775247
2279,0.522760362958415,0.48112765278328,0.532928337117715,0.469427891575169
2284,0.522760362958415,0.481234901685818,0.532893720574612,0.469550563168491
2289,0.522705782617532,0.481288652544767,0.532847564890458,0.469618302713834
2294,0.522705782617532,0.481288652544767,0.532847564890458,0.469618302713834
2300,0.522705782617532,0.481288652544767,0.532843681201227,0.469692577567105
2305,0.522705782617532,0.481288652544767,0.532843681201227,0.469732556728289
2310,0.522652106321446,0.481288652544767,0.53274836915423,0.469732556728289
2316,0.522598371283407,0.481288652544767,0.532641687397104,0.469788219549595
2321,0.522472783262808,0.481288652544767,0.532558139670752,0.469793037895592
2326,0.522383797442033,0.481288652544767,0.532366872873975,0.469793037895592
2332,0.522330880123948,0.481288652544767,0.532314527765935,0.469793037895592
2337,0.522295346977925,0.481288652544767,0.5322724005488,0.469793037895592
2342,0.522295346977925,0.481288652544767,0.5322724005488,0.469793037895592
2348,0.522295346977925,0.481288652544767,0.5322724005488,0.469793037895592
2353,0.522277622756846,0.481288652544767,0.532239945829703,0.469793037895592
2359,0.522277622756846,0.481288652544767,0.532218628248655,0.469897295423668
2364,0.522277622756846,0.481288652544767,0.532206303878853,0.4699605836013
2370,0.522277622756846,0.48130643488391,0.532186618634575,0.47004149314294
2375,0.522225460074488,0.48130643488391,0.532094750682451,0.470079585410874
2381,0.52208549696653,0.48130643488391,0.531951586129545,0.470097741892108
2386,0.521946423021542,0.48130643488391,0.531811237543629,0.470097741892108
2392,0.521823741801133,0.48130643488391,0.531678846906969,0.470167358397956
2397,0.521788448919531,0.48130643488391,0.531602449662239,0.470180982887167
2403,0.521683875758472,0.48130643488391,0.531495131956824,0.470275297431203
2408,0.521683875758472,0.48130643488391,0.531484018800823,0.470275297431203
2414,0.521597375776927,0.48130643488391,0.531422604535646,0.47032494959123
2419,0.521597375776927,0.48130643488391,0.531388745924787,0.470364319730736
2425,0.521597375776927,0.48130643488391,0.531384334239273,0.470420457971217
2430,0.521492996268329,0.481376069750661,0.531255066102223,0.470553012697072
2436,0.521458136754504,0.481410711718265,0.53122326494967,0.470558681779614
2442,0.521458136754504,0.481462879434903,0.53122326494967,0.470640226281081
2447,0.521458136754504,0.4815155617153,0.53122326494967,0.470746170669825
2453,0.521458136754504,0.481672435381654,0.53122326494967,0.470895688976818
2459,0.521458136754504,0.481689947763582,0.53122326494967,0.470946360070176
2464,0.521458136754504,0.481707371206625,0.53122326494967,0.470956580731031
2470,0.521458136754504,0.481724809527509,0.53122326494967,0.470984985187167
2476,0.521458136754504,0.48174218189893,0.531213521257643,0.470984985187167
2481,0.521458136754504,0.481829299026634,0.531186726465736,0.471064051839585
2487,0.521458136754504,0.481863994612464,0.531186726465736,0.471131664269715
2493,0.521458136754504,0.481863994612464,0.531126451135785,0.471131664269715
2499,0.521458136754504,0.481863994612464,0.531093126711426,0.471168594999751
2504,0.521458136754504,0.481881064398734,0.531070533785757,0.471184555518491
2510,0.521458136754504,0.481881064398734,0.531035990278897,0.471215583209201
2516,0.521458136754504,0.48191520323875,0.531035990278897,0.471343952921986
2522,0.521458136754504,0.481966412449007,0.531035990278897,0.471459734959066
2527,0.521458136754504,0.481966412449007,0.531035990278897,0.471476524739417
2533,0.521458136754504,0.482034592656883,0.531035990278897,0.471545429101583
2539,0.521458136754504,0.482034592656883,0.531035990278897,0.471661803445708
2545,0.521424604411742,0.482034592656883,0.530975008476658,0.471688925910093
2551,0.521424604411742,0.482034592656883,0.530927950306467,0.471697534367066
2557,0.521424604411742,0.482034592656883,0.53088428792555,0.471703411780931
2563,0.521407482913725,0.482034592656883,0.53076770349368,0.47179706271027
2569,0.52137320947202,0.482034592656883,0.530683119467572,0.471830147533291
2574,0.52137320947202,0.482034592656883,0.530646268790261,0.471830147533291
2580,0.521338959379597,0.482034592656883,0.53059349484138,0.471830147533291
2586,0.521338959379597,0.482034592656883,0.530586441726959,0.471908408129941
2592,0.521338959379597,0.482034592656883,0.530586441726959,0.471965709007027
2598,0.521321953744162,0.482034592656883,0.530547746133709,0.471965709007027
2604,0.52130498734218,0.482034592656883,0.530485441305181,0.472048168327394
2610,0.52130498734218,0.482034592656883,0.530472054688622,0.472177435263591
2616,0.521271007519504,0.482034592656883,0.530402276262108,0.472202060580871
2622,0.521271007519504,0.482034592656883,0.530397604863622,0.472202060580871
2628,0.521271007519504,0.482034592656883,0.530363739078558,0.47220377478298
2634,0.521271007519504,0.482034592656883,0.530358453074496,0.472212779401808
2640,0.521271007519504,0.482034592656883,0.53034090878468,0.472329747049712
2647,0.521271007519504,0.482034592656883,0.53034090878468,0.472362819872255
2653,0.521271007519504,0.482034592656883,0.53034090878468,0.472541620808992
2659,0.521271007519504,0.482034592656883,0.53033457564469,0.472613796731517
2665,0.521220541991384,0.482034592656883,0.530287937812485,0.472650360408082
2671,0.521220541991384,0.482034592656883,0.530263944896889,0.472664181732451
2677,0.521220541991384,0.482034592656883,0.530263944896889,0.472724595886029
2683,0.521220541991384,0.482034592656883,0.530263944896889,0.472743973990986
2690,0.521220541991384,0.482034592656883,0.53023321764159,0.472765598413406
2696,0.521220541991384,0.482067709882298,0.530219269960896,0.472794074297734
2702,0.521220541991384,0.482067709882298,0.530211910175195,0.472801223263256
2708,0.521220541991384,0.482067709882298,0.530150810660657,0.472801223263256
2714,0.521171019160155,0.482084187594372,0.530118465190605,0.472846445037061
2721,0.521071883610957,0.482150345242741,0.530039360913085,0.472911649579028
2727,0.52103878981807,0.482150345242741,0.529969904690147,0.472911649579028
2733,0.520989295478538,0.482150345242741,0.529909085828988,0.472911649579028
2740,0.520824182779884,0.482183217318726,0.529756706200218,0.472930561368149
2746,0.520725119101668,0.482183217318726,0.52962173828176,0.47295308707768
2752,0.520708617894374,0.482183217318726,0.529550724250019,0.47295308707768
2759,0.52064251744423,0.482215954697656,0.529430472251735,0.473002267344876
2765,0.520545320943475,0.482215954697656,0.52930554039223,0.473007933617009
2771,0.520496422390731,0.482215954697656,0.529274339952749,0.473007933617009
2778,0.520413966381191,0.482232266033419,0.52914250235893,0.473028589698816
2784,0.520413966381191,0.482232266033419,0.529139920166945,0.473033795246548
2791,0.520413966381191,0.482248541416658,0.529109960065113,0.473050941239312
2797,0.520348323373881,0.482248541416658,0.529027516051022,0.473074633670318
2803,0.520249574069403,0.482248541416658,0.5288494128665,0.473074633670318
2810,0.520249574069403,0.482248541416658,0.528817225896445,0.473077032761896
2816,0.520249574069403,0.482248541416658,0.528810053875388,0.473077032761896
2823,0.520200779185983,0.482248541416658,0.528751200576437,0.473077032761896
2829,0.520152111028988,0.482248541416658,0.528666481146382,0.473077032761896
2836,0.520135940362633,0.482248541416658,0.528564983905619,0.473077032761896
2842,0.520135940362633,0.482248541416658,0.528548763359809,0.473077032761896
2849,0.520135940362633,0.482248541416658,0.528503492125616,0.473077032761896
2856,0.520087942308931,0.482248541416658,0.528381198418671,0.473077032761896
2862,0.520039462751851,0.482248541416658,0.528289236004334,0.473077032761896
2869,0.520023544657621,0.482248541416658,0.528268526214099,0.473077032761896
2875,0.519927979831494,0.482248541416658,0.528186754828004,0.473077032761896
2882,0.519896199794301,0.482248541416658,0.528135473497459,0.473077032761896
2889,0.519832606814907,0.482248541416658,0.528057733617969,0.473077032761896
2895,0.519816704725256,0.482248541416658,0.527948708798914,0.473077032761896
2902,0.519816704725256,0.482248541416658,0.527905026838204,0.473077032761896
2909,0.519735852869161,0.482248541416658,0.527806357753804,0.473077032761896
2915,0.519687355444442,0.482248541416658,0.527721072366558,0.473100057850525
2922,0.519574960724058,0.482248541416658,0.527627849227772,0.473156906965307
2929,0.519574960724058,0.482248541416658,0.527583260014488,0.473220253266147
2936,0.519574960724058,0.482248541416658,0.527573340407077,0.473220253266147
2942,0.519558925272514,0.482248541416658,0.527550632151263,0.473220253266147
2949,0.519558925272514,0.482248541416658,0.527550632151263,0.473234478917988
2956,0.519511214206226,0.482248541416658,0.527477344484197,0.473234478917988
2963,0.519495359896991,0.482248541416658,0.527442686659357,0.473317124892556
2970,0.519495359896991,0.482248541416658,0.527442686659357,0.473330438374339
2976,0.519495359896991,0.482248541416658,0.527427762099789,0.473359351929672
2983,0.519431967272207,0.482248541416658,0.527385311550673,0.4733754516756
2990,0.519368675815239,0.482248541416658,0.527297186259211,0.473427188197712
2997,0.519352914675189,0.482248541416658,0.527281248996311,0.47348959661642
3004,0.519352914675189,0.482248541416658,0.527273506770546,0.473512253090469
3011,0.519352914675189,0.482248541416658,0.527272009386432,0.473524989200365
3018,0.519352914675189,0.482248541416658,0.527259325452201,0.473559471074426
3025,0.51933722381607,0.482248541416658,0.527256246875339,0.473559649905123
3032,0.519305865799729,0.482248541416658,0.527208387843488,0.473561709600267
3039,0.519305865799729,0.482248541416658,0.527134934429138,0.473561709600267
3046,0.519242473261626,0.482248541416658,0.52706029219709,0.473561709600267
3053,0.519242473261626,0.482248541416658,0.526967614543978,0.473561709600267
3060,0.519242473261626,0.482248541416658,0.526913901451281,0.473561709600267
3067,0.519242473261626,0.482248541416658,0.526868563259846,0.473561709600267
3074,0.519242473261626,0.482248541416658,0.526868563259846,0.473561709600267
3081,0.519226888261762,0.482248541416658,0.526808362065196,0.473561709600267
3088,0.519226888261762,0.482248541416658,0.526796168734951,0.473561709600267
3095,0.519211406049929,0.482248541416658,0.526758336368473,0.473561709600267
3102,0.519133499817573,0.482248541416658,0.526607620319703,0.473561709600267
3110,0.519086844540697,0.482248541416658,0.526501226958421,0.473561709600267
3117,0.519086844540697,0.482248541416658,0.526501226958421,0.473561709600267
3124,0.519086844540697,0.482248541416658,0.526501226958421,0.473561709600267
3131,0.518993398198081,0.482248541416658,0.526424915223086,0.473561709600267
3138,0.518853710249362,0.482248541416658,0.526233019813675,0.473561709600267
3146,0.518791998635444,0.482248541416658,0.526118254663782,0.473561709600267
3153,0.518791998635444,0.482248541416658,0.526093375401977,0.473561709600267
3160,0.518791998635444,0.482248541416658,0.526064049863121,0.473561709600267
3167,0.518791998635444,0.482248541416658,0.526064049863121,0.473561709600267
3175,0.518776736442827,0.482248541416658,0.526034013847251,0.473561709600267
3182,0.518700428754022,0.482248541416658,0.525956082717478,0.473601292994888
3189,0.518685242833854,0.482248541416658,0.525950920748751,0.47362545278915
3197,0.518685242833854,0.482248541416658,0.525950920748751,0.473644893971963
3204,0.518639491140784,0.482248541416658,0.525921308991816,0.473719354764351
3211,0.518624277989707,0.482248541416658,0.525874817040165,0.473732893040492
3219,0.518593781902656,0.482248541416658,0.525839567025224,0.473813738246116
3226,0.518563402591928,0.482248541416658,0.525796644466935,0.473861817871569
3234,0.518533183145668,0.482248541416658,0.525749093694191,0.473955877095749
3241,0.518518085399681,0.482248541416658,0.525724850337102,0.473982278323617
3249,0.518518085399681,0.482248541416658,0.52572346330082,0.474029374479985
3256,0.518427430847779,0.482248541416658,0.52562179176694,0.474048069145608
3264,0.518351954549819,0.482248541416658,0.525546663873204,0.474084714470495
3271,0.518306664800755,0.482263687289595,0.525476763195803,0.474118618859932
3279,0.518246258800255,0.482293976243076,0.525409469948031,0.474141937391149
3286,0.518231209832169,0.482293976243076,0.525356546491266,0.474160790170846
3294,0.518170846265268,0.482339360904861,0.525258205044032,0.474218961352388
3301,0.518080587310901,0.482339360904861,0.525168143802913,0.47426104686018
3309,0.517975405540383,0.482414867731229,0.525071397155463,0.47431953517008
3317,0.517855372945275,0.482414867731229,0.524922441176074,0.474348368980096
3324,0.517855372945275,0.482429903305358,0.524922441176074,0.474348368980096
3332,0.517735071098356,0.482429903305358,0.524789258856733,0.474374286888877
3340,0.517690321650591,0.482444906599931,0.524724577670164,0.474390862056774
3347,0.517690321650591,0.482444906599931,0.524723753239409,0.474390862056774
3355,0.517660173019454,0.482444906599931,0.524691080932445,0.474390862056774
3363,0.517660173019454,0.482444906599931,0.524691080932445,0.474390862056774
3371,0.517645141181692,0.482444906599931,0.524657406007414,0.474401522767559
3378,0.517645141181692,0.482444906599931,0.524645318780057,0.474401522767559
3386,0.517554918163065,0.482444906599931,0.524526191469572,0.474401522767559
3394,0.51752494697159,0.482444906599931,0.524490296693366,0.474408271824617
3402,0.517480507928341,0.482444906599931,0.524422997014337,0.47442266501405
3410,0.517465763718474,0.482444906599931,0.524398492124603,0.47442266501405
3417,0.517421491101741,0.482444906599931,0.524346263564885,0.474474366612937
3425,0.517406794117683,0.482444906599931,0.5243196238361,0.474484804292161
3433,0.517303657514685,0.482444906599931,0.524202962639712,0.474508346979453
3441,0.517244737770575,0.482459699096925,0.524153438992604,0.47451681795525
3449,0.517244737770575,0.482474455385716,0.524139731960877,0.47451681795525
3457,0.517244737770575,0.482489228717752,0.524139731960877,0.474553273703602
3465,0.517230083740536,0.482504009099805,0.524130095367238,0.47457700488776
3473,0.517200863295932,0.482533487223285,0.524047018747242,0.474597055620434
3481,0.517200863295932,0.482548216552434,0.523988672285908,0.474628947815369
3489,0.517200863295932,0.482548216552434,0.523988672285908,0.474656277533167
3497,0.517200863295932,0.482548216552434,0.523988672285908,0.4746686014776
3505,0.517186303331802,0.482548216552434,0.523982903521523,0.4746686014776
3513,0.517068949918988,0.482548216552434,0.523828015193127,0.474668805204819
3521,0.516995573487918,0.482562833870427,0.523718581875983,0.474686670732326
3529,0.516922266709621,0.482562833870427,0.523666043762048,0.474686670732326
3538,0.516893053154008,0.482562833870427,0.523608621825968,0.474686670732326
3546,0.516893053154008,0.482562833870427,0.52360443155067,0.474687044035902
3554,0.516863752906688,0.482562833870427,0.52356661627503,0.474701551058996
3562,0.516863752906688,0.482562833870427,0.52356661627503,0.474755498167543
3570,0.516834500336237,0.482562833870427,0.523520505385052,0.474817450007783
3579,0.516819885852081,0.482562833870427,0.523490813184761,0.474869725745252
3587,0.516805297503528,0.482562833870427,0.523480559639376,0.474891649146168
3595,0.516761734284915,0.482562833870427,0.523428509922159,0.474939380973526
3603,0.516645869505017,0.482562833870427,0.523275967596505,0.474939380973526
3612,0.516559064169134,0.482562833870427,0.523156825234697,0.474939380973526
3620,0.51651550102263,0.482562833870427,0.523072146730155,0.474939380973526
3628,0.51651550102263,0.482562833870427,0.523051219767598,0.474939380973526
3637,0.51651550102263,0.482562833870427,0.523045480838624,0.474939380973526
3645,0.516486723769763,0.482562833870427,0.523007568196045,0.474963038841854
3654,0.516472338706082,0.482562833870427,0.522941039918239,0.475057518852287
3662,0.516386411089411,0.482577109941561,0.522838167576085,0.475080937853888
3670,0.516386411089411,0.482577109941561,0.522835094532698,0.475104840233166
3679,0.516386411089411,0.482591359649407,0.522835094532698,0.475183217020556
3687,0.516386411089411,0.482619816946201,0.522758552801995,0.475239254797437
3696,0.516314990692449,0.482648267037613,0.522675635767137,0.47530027198925
3704,0.516300768891498,0.482676776848161,0.522650479603932,0.475353817162764
3713,0.516300768891498,0.482676776848161,0.522623499761674,0.475383396444398
3721,0.516286589296689,0.482719447092108,0.522596198576565,0.475415103107938
3730,0.516187249173012,0.482733590705989,0.52250850995481,0.475447594425944
3739,0.516116466388772,0.482761897686477,0.522449748780952,0.475488354090549
3747,0.51604575776972,0.482761897686477,0.522350177593553,0.475488354090549
3756,0.516017374977107,0.482761897686477,0.522319734562114,0.475488354090549
3765,0.516017374977107,0.482761897686477,0.522319734562114,0.475488354090549
3773,0.516017374977107,0.482761897686477,0.522319734562114,0.475488354090549
3782,0.515989249831841,0.482761897686477,0.52227242764797,0.475488354090549
3791,0.515989249831841,0.482761897686477,0.522236686356126,0.475488354090549
3799,0.515989249831841,0.482761897686477,0.522236686356126,0.475488354090549
3808,0.515989249831841,0.482761897686477,0.522236686356126,0.475502561873665
3817,0.515989249831841,0.482761897686477,0.522236686356126,0.475544886659042
3826,0.515947170555898,0.482761897686477,0.522186153108426,0.475635088751644
3835,0.515947170555898,0.482789856211791,0.522176641730431,0.475668699972487
3843,0.515947170555898,0.482789856211791,0.522176641730431,0.475668699972487
3852,0.515947170555898,0.482845658551258,0.522171509277803,0.475716342425185
3861,0.515947170555898,0.482845658551258,0.522171509277803,0.475727530232177
3870,0.515947170555898,0.482845658551258,0.522171509277803,0.475809782875605
3879,0.515947170555898,0.482845658551258,0.522137587712396,0.475813481219823
3888,0.515835639561751,0.482845658551258,0.522015322018886,0.475832138592562
3897,0.515835639561751,0.482845658551258,0.522015322018886,0.475832138592562
3906,0.515835639561751,0.482845658551258,0.522014320159401,0.475832158107935
3915,0.515835639561751,0.482845658551258,0.522014320159401,0.475832158107935
3924,0.515835639561751,0.482845658551258,0.522005213046209,0.47587821520767
3933,0.515780129758426,0.482845658551258,0.521955372562627,0.475927376249692
3942,0.515766291791849,0.482928540628045,0.521907841653626,0.476019687851091
3951,0.515682998839669,0.482928540628045,0.521799119833116,0.476021077990249
3960,0.515641397532032,0.482928540628045,0.521743124223201,0.476021680028871
3969,0.515613697832676,0.482942264559925,0.521681984515737,0.476040658081545
3979,0.515613697832676,0.482942264559925,0.521662620902875,0.476040908699345
3988,0.515613697832676,0.482969657853751,0.521662620902875,0.476120605682556
3997,0.515613697832676,0.483038109932413,0.521650185690884,0.476185831895135
4006,0.515613697832676,0.483092755426728,0.521628183792689,0.476278420691111
4015,0.515586091011669,0.4831063918537,0.52160182227091,0.476288541034364
4025,0.515586091011669,0.4831063918537,0.52160182227091,0.476291949940341
4034,0.51555864834265,0.4831063918537,0.521575048626868,0.476294952796815
4043,0.51555864834265,0.483133602272474,0.521568635148512,0.476324807782312
4052,0.51555864834265,0.483147198941899,0.521568635148512,0.476373931023613
4062,0.51555864834265,0.483147198941899,0.521568635148512,0.476412432755301
4071,0.51555864834265,0.483160789119808,0.521568635148512,0.476456064089038
4081,0.51555864834265,0.483242291896244,0.521568635148512,0.476554718590154
4090,0.51555864834265,0.483269453214384,0.521568635148512,0.476554718590154
4099,0.515531483330212,0.483337454525843,0.52150474709925,0.47668522449732
4109,0.515504354985163,0.483405394507669,0.521463063441416,0.476753667587379
4118,0.515504354985163,0.48350055876328,0.521463063441416,0.476842996412233
4128,0.515504354985163,0.483527578999087,0.521452083343527,0.476891279442065
4137,0.515504354985163,0.483527578999087,0.521440462349036,0.476891279442065
4147,0.515504354985163,0.483527578999087,0.521440462349036,0.476891279442065
4156,0.515463559493771,0.483527578999087,0.521364414563332,0.476891279442065
4166,0.515463559493771,0.483541010116927,0.521364414563332,0.476904550040869
4176,0.515463559493771,0.483541010116927,0.521364414563332,0.476908289219816
4185,0.515463559493771,0.483541010116927,0.521364414563332,0.476908289219816
4195,0.515409533517555,0.483541010116927,0.521291663977569,0.47694586484601
4205,0.515382693575035,0.483541010116927,0.52127633122063,0.476982287410402
4214,0.515369275248699,0.483541010116927,0.521245731641337,0.476997673869968
4224,0.515355834121548,0.483541010116927,0.521225547206977,0.477032165913383
4234,0.515355834121548,0.483541010116927,0.521225547206977,0.477101696831144
4244,0.515355834121548,0.483541010116927,0.521225547206977,0.477101696831144
4253,0.515355834121548,0.483541010116927,0.521189936055447,0.477109607676295
4263,0.515248412950746,0.483541010116927,0.521077818902006,0.477156712570113
4273,0.515208242302183,0.483541010116927,0.520979478348183,0.477187368540425
4283,0.515154671239583,0.483541010116927,0.520920936014612,0.477187368540425
4293,0.515114628283065,0.483567473141339,0.520875063051349,0.477277390109825
4303,0.515114628283065,0.483567473141339,0.520832395819644,0.477289553549798
4312,0.515088007711699,0.483580671599857,0.520818736622211,0.477289553549798
4322,0.515074691143293,0.483660016462741,0.520796728508773,0.477400139243421
4332,0.515074691143293,0.48367317330844,0.520796728508773,0.477460727985581
4342,0.515074691143293,0.483726346843835,0.520796728508773,0.47752291775746
4352,0.515074691143293,0.483726346843835,0.520787067372182,0.47759856518426
4362,0.515074691143293,0.483726346843835,0.520725766457596,0.477651589878989
4372,0.515061522051612,0.483726346843835,0.520689381320709,0.477651589878989
4383,0.515021959480718,0.483726346843835,0.520658478993992,0.477651589878989
4393,0.514995668520884,0.483726346843835,0.52062881650338,0.477651589878989
4403,0.514956234338189,0.483739428421587,0.520578723317004,0.477669009515647
4413,0.514929764110169,0.483739428421587,0.520533741092836,0.477671356277015
4423,0.514916618140518,0.483739428421587,0.520533741092836,0.477761798393093
4433,0.514890325693704,0.483739428421587,0.520488226788448,0.477761798393093
4444,0.51483767554035,0.483739428421587,0.520437172105089,0.477784904118931
4454,0.51483767554035,0.483739428421587,0.520420518082564,0.477810441443892
4464,0.514824605674466,0.483752449145522,0.520384863155457,0.477832383018197
4474,0.514824605674466,0.483765413481918,0.520384696500056,0.477839742042992
4485,0.514824605674466,0.483765413481918,0.520373950844744,0.477854195973683
4495,0.514824605674466,0.483830469420881,0.520373950844744,0.477940499199782
4505,0.514824605674466,0.483830469420881,0.520373950844744,0.477963071717754
4516,0.514824605674466,0.483856681628424,0.520373950844744,0.478141337523683
4526,0.514824605674466,0.483856681628424,0.520373950844744,0.478144876031439
4537,0.514824605674466,0.483856681628424,0.520373950844744,0.478153201932702
4547,0.514811643746358,0.483856681628424,0.520330570488477,0.478180664832661
4558,0.514772751259367,0.483934633526052,0.520290831543293,0.47826791316313
4568,0.514759820563687,0.483934633526052,0.520270277632517,0.47826791316313
4579,0.514759820563687,0.483934633526052,0.52026221965286,0.47826791316313
4589,0.514734060959247,0.483934633526052,0.520217816053758,0.47826791316313
4600,0.514721181536346,0.483934633526052,0.5202007028985,0.478273774114354
4610,0.514721181536346,0.483934633526052,0.5202007028985,0.478304708341669
4621,0.514721181536346,0.483934633526052,0.5202007028985,0.478304708341669
4632,0.514721181536346,0.483934633526052,0.520191193079367,0.478332387512456
4642,0.514721181536346,0.483934633526052,0.520180143646132,0.47835535672288
4653,0.514721181536346,0.484024010141487,0.520180143646132,0.478535087362454
4664,0.514721181536346,0.484036815433085,0.520180143646132,0.478581835647448
4674,0.514721181536346,0.484087796635366,0.520180143646132,0.478651607865416
4685,0.51470837884407,0.48413871341565,0.520160263566955,0.478731615120511
4696,0.51470837884407,0.484151406927896,0.520160263566955,0.478739225744358
4707,0.51470837884407,0.48418964220644,0.520154337343631,0.478790932455677
4718,0.514670053151823,0.484240650391604,0.520121037442476,0.478858413158602
4729,0.514670053151823,0.484291360691862,0.520119747375115,0.478974041988088
4740,0.514670053151823,0.484316626377597,0.520119747375115,0.479023482297172
4750,0.514670053151823,0.484341890875917,0.520119747375115,0.479087510205275
4761,0.514670053151823,0.484367369635201,0.520119747375115,0.479128142587911
4772,0.514670053151823,0.484443454965705,0.520119747375115,0.47919126886152
4783,0.514670053151823,0.484456046392623,0.520119747375115,0.479240145375836
4794,0.514670053151823,0.484468607415309,0.520119747375115,0.479294454141623
4805,0.514670053151823,0.484468607415309,0.520119747375115,0.479311387935441
4817,0.514670053151823,0.484468607415309,0.520109513617072,0.479311387935441
4828,0.514670053151823,0.484468607415309,0.520092252583912,0.479315935749686
4839,0.514670053151823,0.484468607415309,0.520092252583912,0.479363061680068
4850,0.514670053151823,0.484493873462791,0.520092252583912,0.479404035736156
4861,0.514657558255771,0.484581927198242,0.520052915008906,0.479507099063172
4872,0.514607474415613,0.484656900699606,0.520003749294098,0.479605910381412
4884,0.514594974609391,0.484681930510267,0.519989313851211,0.479645350033369
4895,0.514569915788106,0.484694484415242,0.519925954622093,0.479673659649948
4906,0.514569915788106,0.484756955095778,0.519912988324378,0.479730824560578
4917,0.514507262191365,0.484756955095778,0.519828593608495,0.479732141123323
4929,0.514507262191365,0.484806551699942,0.519759196247302,0.479791236424131
4940,0.51449478723444,0.484831316455337,0.519754210402937,0.479828692846329
4952,0.51449478723444,0.484831316455337,0.519754210402937,0.479855159562138
4963,0.51449478723444,0.484856120257391,0.519754210402937,0.479871187504882
4974,0.51449478723444,0.484868575881567,0.519754210402937,0.479910226514474
4986,0.51449478723444,0.484880895571682,0.519740827291285,0.479923540468793
4997,0.514457572690121,0.484893347939084,0.519654702750135,0.479988164197816
5009,0.514395553129434,0.484893347939084,0.519583444929265,0.480017027722172
5020,0.514321121681953,0.484893347939084,0.519505296389221,0.480017027722172
5032,0.514284017218892,0.484893347939084,0.519467591977242,0.480017027722172
5044,0.514284017218892,0.484893347939084,0.519459834256667,0.480017027722172
5055,0.514271754076782,0.484893347939084,0.51942535285757,0.480017027722172
5067,0.514209896509555,0.484893347939084,0.519340202880549,0.480017027722172
5079,0.514172927553306,0.484893347939084,0.519275019382323,0.480032549560253
5090,0.514172927553306,0.484893347939084,0.519275019382323,0.480055615657661
5102,0.514172927553306,0.484893347939084,0.519275019382323,0.480082306052928
5114,0.514172927553306,0.484893347939084,0.51925507120498,0.480082306052928
5126,0.514172927553306,0.484893347939084,0.519240472301461,0.480082306052928
5137,0.514172927553306,0.484893347939084,0.519228833838237,0.480082306052928
5149,0.514172927553306,0.484893347939084,0.519179851634985,0.480082306052928
5161,0.514136107033522,0.484893347939084,0.519132222829317,0.480167166219719
5173,0.514062497247333,0.484930020518301,0.519075392846969,0.480299036886028
5185,0.514037997770528,0.484930020518301,0.519033733002055,0.480303961129355
5197,0.513976826405831,0.484942211669122,0.518974572435908,0.480310008783673
5209,0.513976826405831,0.484942211669122,0.518974572435908,0.480310008783673
5221,0.513976826405831,0.484942211669122,0.518974572435908,0.480310400687073
5233,0.513976826405831,0.484966525010517,0.518962280762272,0.480340222683117
5245,0.513976826405831,0.484990915109494,0.518962280762272,0.480367334090574
5257,0.513928124117648,0.484990915109494,0.518902017139513,0.480367334090574
5269,0.513928124117648,0.485003031351652,0.518876336800837,0.480384179052291
5281,0.513928124117648,0.485003031351652,0.518855917071769,0.480384179052291
5294,0.513928124117648,0.485003031351652,0.518848396240776,0.480384179052291
5306,0.513915991737184,0.485003031351652,0.518817816034213,0.480384179052291
5318,0.513855777354463,0.485003031351652,0.518751216290538,0.480384179052291
5330,0.513783661317961,0.485003031351652,0.518649851641086,0.480384179052291
5343,0.51363968459516,0.485003031351652,0.518486253336098,0.480396015969319
5355,0.513591901399213,0.485039100586063,0.518454286971907,0.480442377868238
5367,0.513556151771294,0.485075118509421,0.518394442530929,0.480475001842309
5380,0.513556151771294,0.485123069724844,0.518387411309738,0.480547842700464
5392,0.513544168937684,0.485147026900603,0.51837705237912,0.480597377782637
5404,0.513544168937684,0.48521888381757,0.518370610799455,0.480688928629477
5417,0.513520182415731,0.48521888381757,0.518322182362002,0.480688928629477
5429,0.513520182415731,0.48521888381757,0.518239425013137,0.480704255381086
5442,0.513520182415731,0.485242751453257,0.518239425013137,0.480747847232649
5454,0.513520182415731,0.485290376740625,0.518239425013137,0.480786992793091
5467,0.513520182415731,0.485290376740625,0.518191495009427,0.48079940675949
5480,0.513520182415731,0.485290376740625,0.518191495009427,0.48079940675949
5492,0.513520182415731,0.485314117937891,0.518190283989427,0.480810516087192
5505,0.513520182415731,0.485314117937891,0.518190283989427,0.480827720042216
5518,0.513520182415731,0.485361484597338,0.518190283989427,0.48088081304649
5530,0.513520182415731,0.485385153394383,0.518190283989427,0.480913663486388
5543,0.513520182415731,0.485385153394383,0.518190283989427,0.480915678590206
5556,0.513520182415731,0.485385153394383,0.518190283989427,0.480915678590206
5569,0.513520182415731,0.485385153394383,0.518171435256224,0.480915678590206
5581,0.513484766456646,0.485385153394383,0.518129453164146,0.480917897413452
5594,0.513472965863249,0.485385153394383,0.518116575586001,0.480928564830131
5607,0.513472965863249,0.485443958733893,0.518116575586001,0.480978049634172
5620,0.513472965863249,0.485443958733893,0.518108032531438,0.480993124815781
5633,0.513472965863249,0.485502601495526,0.518108032531438,0.481048397529333
5646,0.513472965863249,0.485502601495526,0.518108032531438,0.481055253014894
5659,0.513472965863249,0.485502601495526,0.518108032531438,0.481105480781453
5672,0.513472965863249,0.485502601495526,0.518108032531438,0.481106680856913
5685,0.513414474347302,0.485514296943841,0.518048641800543,0.481136262709879
5698,0.513367693563616,0.485537656477713,0.517987959644838,0.481175009658927
5712,0.513367693563616,0.485549326006091,0.517987959644838,0.481187971635038
5725,0.513367693563616,0.485549326006091,0.517987959644838,0.481220224897635
5738,0.513367693563616,0.485584260001282,0.517987959644838,0.481319112824946
5751,0.513356074960153,0.48560743294955,0.517977647982334,0.481343845660962
5764,0.513344441563865,0.485630667008569,0.517955014310509,0.481369675499869
5778,0.513344441563865,0.485677105836021,0.517955014310509,0.481415201799906
5791,0.513344441563865,0.485677105836021,0.517955014310509,0.481426600579484
5804,0.513344441563865,0.485677105836021,0.517955014310509,0.481426600579484
5818,0.513344441563865,0.485677105836021,0.517955014310509,0.481460172812831
5831,0.513344441563865,0.485711646540626,0.517955014310509,0.481507612550341
5845,0.513344441563865,0.485711646540626,0.517955014310509,0.481530158107403
5858,0.513344441563865,0.485745986306984,0.517955014310509,0.481565189908249
5872,0.513344441563865,0.485745986306984,0.517955014310509,0.48157272478833
5885,0.513344441563865,0.485745986306984,0.517955014310509,0.48157272478833
5899,0.513344441563865,0.485745986306984,0.517951896318681,0.481595364749512
5912,0.513344441563865,0.485745986306984,0.517944533024659,0.481618232857851
5926,0.513344441563865,0.485745986306984,0.517890132743459,0.481618232857851
5940,0.513287161779076,0.485825533440986,0.517809516498755,0.481685793073495
5953,0.513264291189985,0.485848224456037,0.517792481838909,0.481721347122804
5967,0.513230035535073,0.48587087459307,0.517753725918786,0.481745387346036
5981,0.513230035535073,0.48587087459307,0.517739345290553,0.481745387346036
5995,0.513195846791497,0.48587087459307,0.517683222087285,0.481745387346036
6008,0.513161553056004,0.485893516296369,0.517582110349461,0.481780619860498
6022,0.513161553056004,0.485893516296369,0.517582110349461,0.481780619860498
6036,0.513161553056004,0.485893516296369,0.517582110349461,0.481785690553156
6050,0.513138863121686,0.485904768665702,0.517560991479223,0.481811047510404
6064,0.513127517157856,0.48596101130148,0.517511984914663,0.48186322617967
6078,0.51311620337301,0.485983512729633,0.517479033042962,0.481896791246988
6092,0.513082300241158,0.485994729819344,0.517449910601936,0.481915407069597
6106,0.513071015277986,0.485994729819344,0.517426873199648,0.481955499380302
6120,0.513037085591284,0.485994729819344,0.517389543238007,0.481960441858632
6134,0.51299202606526,0.486005911382892,0.517340282544871,0.481986345529702
6148,0.51299202606526,0.486073026216277,0.517340282544871,0.482099757106013
6163,0.51299202606526,0.486073026216277,0.517325584412569,0.48211202024502
6177,0.51299202606526,0.486117585563271,0.517303316792465,0.482173588996466
6191,0.51299202606526,0.486150955124045,0.517292602301355,0.482253867677577
6205,0.51299202606526,0.486150955124045,0.517278946900078,0.482253867677577
6220,0.51299202606526,0.486150955124045,0.517275598600729,0.482253867677577
6234,0.51299202606526,0.486162054726051,0.517275598600729,0.482268023849388
6248,0.51299202606526,0.486173135866756,0.517273406562772,0.482280239024164
6263,0.512969753584759,0.486173135866756,0.517244507691113,0.482284629577561
6277,0.512958639313111,0.486206629309455,0.517238943515622,0.48235688095137
6292,0.512947510004429,0.486228913847004,0.517218520509418,0.482389231102763
6306,0.512936413493992,0.486262335828671,0.517205002741523,0.482423123612612
6321,0.512925305757674,0.486262335828671,0.517195305958447,0.48243783897771
6335,0.512892061017856,0.486295371453155,0.51717062523504,0.48249637679951
6350,0.512892061017856,0.486372775759556,0.517161717404007,0.48257973172847
6364,0.512892061017856,0.486383876628417,0.517161717404007,0.482609798968627
6379,0.512892061017856,0.48646083775177,0.517161717404007,0.482714383113462
6394,0.512892061017856,0.486582265966154,0.517161717404007,0.482842447118165
6409,0.512892061017856,0.486681521216177,0.517161717404007,0.482947360990957
6423,0.512892061017856,0.486725492172554,0.517161717404007,0.48300678614029
6438,0.512892061017856,0.486758306729621,0.517148947621264,0.483045711194142
6453,0.512881070637093,0.486823941569787,0.517105822608362,0.483103552086246
6468,0.512837116982316,0.486845755105555,0.517044809248656,0.483138021403706
6483,0.51282612112245,0.486845755105555,0.516962627438793,0.483138393854928
6498,0.51282612112245,0.486856640885679,0.516945211849377,0.483155159013262
6513,0.512771341045962,0.486856640885679,0.516884981995679,0.483159639441642
6528,0.512749418299573,0.486889242553853,0.516848519154225,0.48319428868601
6543,0.512705636677015,0.486889242553853,0.516806877300057,0.48319428868601
6558,0.512650995508183,0.486889242553853,0.516749017238391,0.48319428868601
6573,0.512629211418031,0.486889242553853,0.516721854456481,0.483196931345018
6588,0.512629211418031,0.486954936279896,0.516721854456481,0.483277942935592
6603,0.512629211418031,0.486954936279896,0.51671863804638,0.483277942935592
6619,0.51257480868645,0.486954936279896,0.516664470621528,0.483277942935592
6634,0.51257480868645,0.486954936279896,0.516664470621528,0.483277942935592
6649,0.51257480868645,0.486987588551058,0.516664470621528,0.483303126606972
6664,0.51257480868645,0.486998466802447,0.516662197823379,0.483326611473271
6680,0.51257480868645,0.487063540510142,0.516620911609079,0.483386634660278
6695,0.51257480868645,0.487063540510142,0.516609845578539,0.483386634660278
6711,0.51257480868645,0.487063540510142,0.516609845578539,0.483386634660278
6726,0.51257480868645,0.487063540510142,0.516609845578539,0.483386634660278
6742,0.51257480868645,0.487063540510142,0.516609845578539,0.483386634660278
6757,0.51257480868645,0.487085128672037,0.516592677666343,0.48341757619272
6773,0.51257480868645,0.487085128672037,0.516591939027463,0.483424372288322
6788,0.51257480868645,0.487085128672037,0.516586464863316,0.483424372288322
6804,0.51257480868645,0.487085128672037,0.516583454594158,0.483424372288322
6820,0.51257480868645,0.487085128672037,0.516470168272291,0.483430344720574
6835,0.51257480868645,0.487106615029267,0.516436017050475,0.483451676771208
6851,0.51257480868645,0.487106615029267,0.516346214700988,0.483451676771208
6867,0.512553588955653,0.487192357289435,0.516233106156133,0.483541846682655
6883,0.51252179642514,0.487203068089804,0.516166091872923,0.483555243367229
6899,0.51252179642514,0.487277977838519,0.516123695525148,0.483648161242981
6915,0.51252179642514,0.487277977838519,0.516089581980835,0.483685788130617
6931,0.51251124024185,0.487277977838519,0.516073318604057,0.483744485143297
6947,0.5125006869096,0.487309977346462,0.516060258243105,0.483790125914306
6963,0.512479611224941,0.487309977346462,0.516033509723403,0.483790125914306
6979,0.512458521120341,0.48733126458766,0.516006643639748,0.483842526926028
6995,0.51240592073349,0.48733126458766,0.515953290584896,0.483852422384449
7011,0.51240592073349,0.487373673462501,0.515953290584896,0.483889433396567
7027,0.51240592073349,0.487384250362311,0.515953290584896,0.483922423738215
7043,0.51240592073349,0.487394853083147,0.515953290584896,0.483935178135217
7059,0.51240592073349,0.487405437136809,0.515953290584896,0.483949226347153
7076,0.51240592073349,0.487405437136809,0.515936384362886,0.483949226347153
7092,0.512342752185079,0.487405437136809,0.515875459026501,0.483949226347153
7108,0.512342752185079,0.487405437136809,0.515872325341101,0.483949226347153
7125,0.512342752185079,0.487437087127104,0.515872325341101,0.483986170543739
7141,0.512342752185079,0.487437087127104,0.515872325341101,0.483986170543739
7158,0.512342752185079,0.487437087127104,0.515872325341101,0.483986170543739
7174,0.512342752185079,0.487437087127104,0.515872325341101,0.483986170543739
7191,0.512342752185079,0.487468565360176,0.515872325341101,0.484026368000551
7207,0.512342752185079,0.487489539651834,0.515872325341101,0.484054293147457
7224,0.512342752185079,0.487520909979249,0.515872325341101,0.484088288416582
7241,0.512342752185079,0.487531355482253,0.515870309498876,0.484105293426771
7257,0.512311726831291,0.48758350253611,0.515813864630785,0.484170905228021
7274,0.512249755489252,0.48758350253611,0.515764262038549,0.484170905228021
7291,0.512249755489252,0.48758350253611,0.515752142199259,0.484170905228021
7308,0.512249755489252,0.487625089419558,0.515745612571713,0.484218942183404
7324,0.512239466620745,0.487645838784023,0.515733357688468,0.484243157372145
7341,0.512218899445943,0.487687327227536,0.515710710644171,0.484269706252773
7358,0.512218899445943,0.487749665294939,0.515710710644171,0.484350338321935
7375,0.512218899445943,0.487760006300237,0.515695393735512,0.484371744379927
7392,0.512218899445943,0.487760006300237,0.515695393735512,0.484390764371838
7409,0.512218899445943,0.487801385401118,0.515695393735512,0.484453901304552
7426,0.512218899445943,0.487842722813349,0.515695393735512,0.484498846036644
7443,0.512218899445943,0.487842722813349,0.515695393735512,0.484509826403956
7461,0.512218899445943,0.487863366402307,0.515695393735512,0.4845448552828
7478,0.512218899445943,0.48789420215631,0.515668470422152,0.48458414410173
7495,0.512218899445943,0.487935350950353,0.515665406245554,0.484627067505184
7512,0.512218899445943,0.48798667354766,0.515665406245554,0.484673487193873
7530,0.512167988052887,0.48800717420557,0.515609762426652,0.484717642745159
7547,0.512167988052887,0.488048143437585,0.515609762426652,0.484772906002635
7564,0.512167988052887,0.488130063858672,0.515609762426652,0.484855214231473
7582,0.512167988052887,0.488222089475502,0.515609762426652,0.484942063780678
7599,0.512167988052887,0.488314145513942,0.515609762426652,0.485045867932025
7617,0.512167988052887,0.488375449727505,0.515609762426652,0.485134271525742
7634,0.512167988052887,0.488416348653053,0.515609171998108,0.485207375080928
7652,0.512167988052887,0.488467267182987,0.515603151304669,0.485253210832587
7670,0.512137797515712,0.488487598779877,0.515553861352707,0.485321836448986
7687,0.512117596957214,0.488507935421875,0.515532971285877,0.485351590621248
7705,0.512087382616003,0.488538414043376,0.515495935989743,0.485408782430015
7723,0.512087382616003,0.488578889985155,0.515492777005269,0.485457808447455
7741,0.512087382616003,0.488619154428074,0.515492777005269,0.485505093496978
7759,0.512077354927944,0.488639228495634,0.51548256736743,0.485521804666753
7776,0.512047311871596,0.488639228495634,0.515448513272692,0.485521804666753
7794,0.51200725542183,0.488689844536067,0.515401303096564,0.485572340578663
7812,0.511947195274393,0.488710036364446,0.515353533579358,0.4856041049122
7830,0.511947195274393,0.488730210224262,0.515345771958655,0.485626441145465
7848,0.511947195274393,0.488770474388798,0.515345771958655,0.485659100726517
7866,0.511947195274393,0.488770474388798,0.515345771958655,0.485659100726517
7885,0.511947195274393,0.488780520347707,0.515345771958655,0.485672762342331
7903,0.511927239100092,0.488780520347707,0.51530738207916,0.485672762342331
7921,0.511927239100092,0.488780520347707,0.51530738207916,0.485686488443938
7939,0.511907249536826,0.488790539393093,0.515294336035319,0.485701395872449
7958,0.511907249536826,0.488810551590569,0.515294336035319,0.485734361237956
7976,0.511887325193356,0.488810551590569,0.515263685009142,0.485734361237956
7994,0.511887325193356,0.488810551590569,0.515263685009142,0.485755254353211
8013,0.511887325193356,0.488830434602288,0.515263685009142,0.485777825296965
8031,0.511887325193356,0.488830434602288,0.515262697803558,0.485777825296965
8050,0.511827939848975,0.488850234844364,0.515209932389948,0.48579948034916
8068,0.511808154710088,0.488850234844364,0.515183808930693,0.48579948034916
8087,0.511768597459819,0.488850234844364,0.515154562962638,0.485806764809572
8106,0.511768597459819,0.488929422922944,0.515154562962638,0.485890813951725
8124,0.511768597459819,0.489008676987694,0.515154562962638,0.48595766710488
8143,0.511768597459819,0.489028376081204,0.515154562962638,0.485979427664511
8162,0.511768597459819,0.489028376081204,0.515154562962638,0.485984949652322
8181,0.511768597459819,0.489028376081204,0.515154562962638,0.48598660530598
8199,0.511768597459819,0.489028376081204,0.515154562962638,0.48598660530598
8218,0.511768597459819,0.489087728621153,0.515154562962638,0.48605187144861
8237,0.511768597459819,0.489107493809354,0.515154562962638,0.486079769847741
8256,0.511768597459819,0.489205681043915,0.515124360448175,0.486200099554903
8275,0.511768597459819,0.489225404197849,0.51512366070988,0.486223731223766
8294,0.511768597459819,0.489225404197849,0.51508245210244,0.486236306075229
8314,0.511768597459819,0.489225404197849,0.515075539819776,0.486248648960137
8333,0.511768597459819,0.489264394426921,0.515062958435242,0.486268073030537
8352,0.511768597459819,0.489264394426921,0.515062958435242,0.486291774970932
8371,0.511768597459819,0.489283834417755,0.515062958435242,0.486294642446113
8390,0.511768597459819,0.489283834417755,0.515042601390586,0.486310740277223
8410,0.511768597459819,0.489342164508179,0.515042601390586,0.486362824062733
8429,0.511768597459819,0.489342164508179,0.515042601390586,0.486362824062733
8449,0.511768597459819,0.489342164508179,0.515042601390586,0.486371437788488
8468,0.511768597459819,0.489419555801607,0.515042601390586,0.48644756421323
8488,0.511768597459819,0.489419555801607,0.515042601390586,0.486455209725651
8507,0.511768597459819,0.489438876603377,0.515042601390586,0.486479165489237
8527,0.511768597459819,0.489477406508969,0.515042601390586,0.486511289524852
8546,0.511768597459819,0.489477406508969,0.515042601390586,0.486521524699259
8566,0.511768597459819,0.489477406508969,0.515042601390586,0.486521524699259
8586,0.511749179341285,0.489496787171892,0.515009178866858,0.486564007571402
8606,0.511749179341285,0.489496787171892,0.515009178866858,0.486565256819343
8626,0.511729848447785,0.489535510950614,0.515001320033048,0.486598740810823
8645,0.511729848447785,0.489535510950614,0.514996931362206,0.486603065055284
8665,0.511729848447785,0.489535510950614,0.51498413513298,0.486630824402151
8685,0.511710564771602,0.489554651907084,0.514967483889494,0.486651177131868
8705,0.511691288580946,0.489554651907084,0.514948797203243,0.48669315625989
8725,0.511672051404067,0.489554651907084,0.514931283563406,0.486765066164894
8746,0.511672051404067,0.489573712832094,0.51492640210709,0.486796184237899
8766,0.511672051404067,0.489592697342234,0.514925962521939,0.486800307625844
8786,0.511672051404067,0.489592697342234,0.514925962521939,0.486814604002913
8806,0.511672051404067,0.489611668096885,0.514925962521939,0.486832350514057
8827,0.511672051404067,0.489630609932413,0.514925962521939,0.486847580820058
8847,0.511672051404067,0.489630609932413,0.514925962521939,0.486847580820058
8867,0.511672051404067,0.489630609932413,0.514925962521939,0.486847580820058
8888,0.511672051404067,0.489630609932413,0.514925962521939,0.486847580820058
8908,0.511672051404067,0.489630609932413,0.514925962521939,0.486847580820058
8929,0.511672051404067,0.489630609932413,0.514925962521939,0.486847580820058
8949,0.511672051404067,0.489630609932413,0.514925962521939,0.486847671292978
8970,0.511672051404067,0.489630609932413,0.514921604751805,0.486850011130254
8991,0.511672051404067,0.489630609932413,0.51489661002439,0.486866467762574
9011,0.511672051404067,0.489630609932413,0.514882899377721,0.486866467762574
9032,0.511672051404067,0.489630609932413,0.514828346325325,0.486866467762574
9053,0.511672051404067,0.489630609932413,0.514792263168229,0.486888760783067
9074,0.511672051404067,0.489630609932413,0.51478858788067,0.486908884716313
9095,0.511672051404067,0.489686669385353,0.514753428799693,0.486987377341058
9116,0.511672051404067,0.489705382442339,0.514753428799693,0.487025842769664
9137,0.511672051404067,0.489724069854699,0.514753428799693,0.487046296067429
9158,0.511672051404067,0.489742754357662,0.514753428799693,0.487060095066718
9179,0.511672051404067,0.489742754357662,0.51474101447166,0.487063334835102
9200,0.511672051404067,0.489742754357662,0.514718899371194,0.487063334835102
9221,0.511672051404067,0.489780230160756,0.514718899371194,0.487118012272436
9243,0.511672051404067,0.489798958333299,0.514718899371194,0.487146264114687
9264,0.511672051404067,0.489798958333299,0.514673937650707,0.487147657138126
9285,0.511672051404067,0.489798958333299,0.514662331332256,0.487148636445096
9307,0.511672051404067,0.489798958333299,0.514662331332256,0.487148636445096
9328,0.511672051404067,0.489798958333299,0.514604075443013,0.487153589399423
9350,0.511672051404067,0.489817591723884,0.514542266654697,0.48717379475032
9371,0.511653455081396,0.489817591723884,0.514522733033683,0.48717379475032
9393,0.511653455081396,0.489817591723884,0.514512420800085,0.48717379475032
9414,0.511653455081396,0.489817591723884,0.514475728677216,0.48717379475032
9436,0.511634911678741,0.489817591723884,0.514470563818579,0.48717379475032
9458,0.511634911678741,0.489817591723884,0.514405417703525,0.48717379475032
9480,0.51157935946886,0.489817591723884,0.514321201580265,0.48717379475032
9502,0.511523948140823,0.489817591723884,0.514280187143719,0.48717379475032
9523,0.511523948140823,0.489817591723884,0.514268689570201,0.48717379475032
9545,0.511505487828284,0.489817591723884,0.514249977697298,0.48717379475032
9567,0.511487006373737,0.489817591723884,0.51423426887337,0.487175284200534
9590,0.511487006373737,0.489817591723884,0.514208054790589,0.487191338033767
9612,0.511468591168477,0.489817591723884,0.514183518671429,0.487191338033767
9634,0.511431764034903,0.489817591723884,0.514157309331227,0.487191338033767
9656,0.511431764034903,0.489817591723884,0.514157309331227,0.487191338033767
9678,0.511431764034903,0.489817591723884,0.514157309331227,0.487193873213968
9701,0.511431764034903,0.489817591723884,0.514157309331227,0.487193873213968
9723,0.511431764034903,0.489817591723884,0.514157309331227,0.487193873213968
9745,0.511431764034903,0.489817591723884,0.514157309331227,0.487198834057866
9768,0.511431764034903,0.489817591723884,0.514135749510413,0.487201176264838
9790,0.511431764034903,0.489817591723884,0.51408434989456,0.487201176264838
9813,0.511431764034903,0.489817591723884,0.514046146530587,0.487201176264838
9836,0.51141363007615,0.489817591723884,0.514027657775352,0.487201176264838
9858,0.511395527996032,0.489817591723884,0.514003512117661,0.487201176264838
9881,0.511395527996032,0.489817591723884,0.514003512117661,0.487201176264838
9904,0.511377460868829,0.489817591723884,0.513972907387227,0.487201176264838
9927,0.511377460868829,0.489817591723884,0.51396134797891,0.487201176264838
9949,0.511377460868829,0.489817591723884,0.51396134797891,0.487201176264838
9972,0.511359422501427,0.489817591723884,0.513904149578841,0.487201176264838
9995,0.511323505714388,0.489817591723884,0.513796553562689,0.487201176264838
10018,0.511305564983716,0.489817591723884,0.513775994413834,0.487201176264838
10042,0.511269723284006,0.489817591723884,0.5137311117015,0.487201176264838
10065,0.511233943464633,0.489817591723884,0.51364835576045,0.487210025171858
10088,0.511162149292308,0.489817591723884,0.513564114488629,0.487210025171858
10111,0.511162149292308,0.489817591723884,0.513528036315605,0.487210025171858
10134,0.511108249092176,0.489817591723884,0.513499079303323,0.487210025171858
10158,0.511090272712088,0.489817591723884,0.513461230825961,0.487210025171858
10181,0.511054482274638,0.489817591723884,0.513405975895798,0.487210025171858
10205,0.511000757002819,0.489817591723884,0.513340121700693,0.487225962399738
10228,0.510964896758584,0.489817591723884,0.51329608648899,0.487244660931856
10252,0.510964896758584,0.489817591723884,0.513295668764373,0.487246558716473
10275,0.510893588949784,0.489817591723884,0.513239427024984,0.487246558716473
10299,0.510840292449219,0.489835258608436,0.513179148820372,0.487269574987906
10323,0.510768857435152,0.489835258608436,0.513102618323887,0.487275594429408
10347,0.510768857435152,0.489835258608436,0.513102618323887,0.487275594429408
10371,0.510768857435152,0.489835258608436,0.513074770916947,0.487275594429408
10394,0.51075116734858,0.489835258608436,0.513057217119625,0.487275594429408
10418,0.51075116734858,0.489835258608436,0.51305574676139,0.487275594429408
10442,0.51075116734858,0.489870412816195,0.513051197677899,0.487315844352936
10467,0.510680494887776,0.489887945851701,0.512988341056524,0.487339430779034
10491,0.51066277945492,0.489905468638104,0.51296023648926,0.487361663159108
10515,0.51055717121346,0.489922964506154,0.512858380580771,0.487370371704991
10539,0.510486668239731,0.489922964506154,0.512778668918983,0.487375235173641
10563,0.510451549444214,0.489922964506154,0.512738308221351,0.487375235173641
10588,0.510451549444214,0.489922964506154,0.512738024107823,0.487375235173641
10612,0.510451549444214,0.489922964506154,0.512738024107823,0.487375235173641
10637,0.51043411689436,0.489922964506154,0.512725302794085,0.487375235173641
10661,0.5103816018772,0.489922964506154,0.512661642565863,0.487375235173641
10686,0.510311283617732,0.489922964506154,0.512597274182682,0.487375235173641
10710,0.510311283617732,0.489922964506154,0.512584458367763,0.487375235173641
10735,0.51027621622233,0.489922964506154,0.512555958438191,0.487375235173641
10760,0.510241134954473,0.48994026780277,0.512515598690658,0.487404936001943
10785,0.510241134954473,0.48994026780277,0.512515598690658,0.487404936001943
10810,0.510206384040325,0.48994026780277,0.512479523241948,0.487408783267391
10834,0.510189085575883,0.489992001549618,0.51247076299784,0.487452276563178
10859,0.510189085575883,0.490026459169786,0.512464727737083,0.487493317885259
10884,0.510189085575883,0.490043670664251,0.512464727737083,0.487499290771926
10910,0.510189085575883,0.490043670664251,0.512464727737083,0.487499290771926
10935,0.510189085575883,0.490043670664251,0.512464727737083,0.487499290771926
10960,0.510189085575883,0.490043670664251,0.512464727737083,0.487499290771926
10985,0.510189085575883,0.490043670664251,0.512454736606012,0.487499290771926
11011,0.510189085575883,0.490043670664251,0.512446852533262,0.487499290771926
11036,0.510171728410154,0.490043670664251,0.512406087624597,0.487499290771926
11061,0.510171728410154,0.490043670664251,0.512373136020504,0.487499290771926
11087,0.510171728410154,0.490043670664251,0.512351529490647,0.487499290771926
11112,0.510171728410154,0.490043670664251,0.512326872411296,0.487499290771926
11138,0.510154702727812,0.490043670664251,0.512285592603505,0.487499290771926
11164,0.510103215248513,0.490043670664251,0.512221566946016,0.487499290771926
11189,0.510052026100281,0.490043670664251,0.512180280710833,0.487499290771926
11215,0.510035032194292,0.490043670664251,0.512160111638398,0.487499290771926
11241,0.510035032194292,0.490043670664251,0.512156151101481,0.487499290771926
11267,0.510017923045485,0.490043670664251,0.512131925988037,0.487499290771926
11293,0.510000997448458,0.490043670664251,0.51210716250394,0.487499290771926
11319,0.510000997448458,0.490043670664251,0.51209850873735,0.487499290771926
11345,0.510000997448458,0.490043670664251,0.51209850873735,0.487499290771926
11371,0.510000997448458,0.490043670664251,0.51209850873735,0.487499290771926
11398,0.510000997448458,0.490043670664251,0.51209850873735,0.487499290771926
11424,0.510000997448458,0.490043670664251,0.51209850873735,0.487499290771926
11450,0.510000997448458,0.490043670664251,0.512089628835803,0.487499290771926
11477,0.509984064684041,0.490043670664251,0.512074252953105,0.487516481353775
11503,0.509984064684041,0.490043670664251,0.512074252953105,0.487520701389422
11530,0.509950288563814,0.490043670664251,0.512042779793352,0.487596781483745
11556,0.509950288563814,0.490043670664251,0.512039291403401,0.487613417867017
11583,0.509950288563814,0.490043670664251,0.512036194607409,0.48764211752514
11609,0.509950288563814,0.490043670664251,0.512036194607409,0.48765450207287
11636,0.509950288563814,0.490043670664251,0.512034754599292,0.487674793536716
11663,0.509950288563814,0.490043670664251,0.512027885344498,0.487710236614844
11690,0.509950288563814,0.490043670664251,0.512027885344498,0.487725816883852
11717,0.509950288563814,0.490060334790061,0.512027885344498,0.48773256082904
11744,0.509950288563814,0.490110228254344,0.512027885344498,0.487795070812397
11771,0.509950288563814,0.490126851255556,0.512024034006039,0.487862115430012
11798,0.509950288563814,0.490126851255556,0.512006599567641,0.48789176762488
11825,0.509950288563814,0.490193314281792,0.512006599567641,0.487967569153521
11853,0.509950288563814,0.490209996237423,0.512006599567641,0.487977170451067
11880,0.509950288563814,0.490226664573164,0.512002247771776,0.488015720698114
11907,0.509950288563814,0.490226664573164,0.512002247771776,0.488020277621355
11935,0.509950288563814,0.490243280310956,0.512002247771776,0.488027825645012
11962,0.509950288563814,0.490243280310956,0.511963002616533,0.488041179427711
11990,0.509950288563814,0.490243280310956,0.511963002616533,0.488061065442135
12018,0.509950288563814,0.490243280310956,0.511963002616533,0.488086704008601
12045,0.50993371268777,0.490292869068774,0.51195637519039,0.488143944291963
12073,0.50991715481518,0.490292869068774,0.511937345252657,0.488162034751114
12101,0.50991715481518,0.490292869068774,0.511937345252657,0.488175528560073
12129,0.50991715481518,0.490309346194585,0.51193318503296,0.488200913990714
12157,0.50990063959455,0.490309346194585,0.511911680715081,0.488210855853596
12185,0.50990063959455,0.490325754289035,0.511909889402928,0.488218698369378
12213,0.50990063959455,0.49034209955809,0.511906177654101,0.488234719063162
12241,0.50986774722419,0.490358446526687,0.511883586456693,0.488256866241077
12269,0.50986774722419,0.490358446526687,0.511877979255295,0.488256866241077
12298,0.509851361432182,0.490374729736267,0.511863514694181,0.488268643074812
12326,0.509851361432182,0.490374729736267,0.511853015242877,0.488268643074812
12354,0.509834992279095,0.490374729736267,0.511832361079688,0.488268643074812
12383,0.509785863722231,0.490374729736267,0.511770712642444,0.488273100395321
12411,0.509720450348704,0.490374729736267,0.511693472503796,0.488273100395321
12440,0.509671439575154,0.490374729736267,0.511660016803764,0.488273100395321
12469,0.509671439575154,0.490374729736267,0.511656074663503,0.488279308906924
12497,0.509655123474475,0.490374729736267,0.511636164765989,0.488279308906924
12526,0.509589935242794,0.490374729736267,0.511562839738441,0.488284173559911
12555,0.509573629237171,0.490439295711141,0.511542829379543,0.488351588410215
12584,0.509541049839421,0.490455460145441,0.511521372158261,0.488379294517597
12613,0.509541049839421,0.490455460145441,0.511521372158261,0.488380915667929
12642,0.509541049839421,0.490471563729773,0.511521372158261,0.488386153944882
12671,0.509541049839421,0.490471563729773,0.511521372158261,0.488386153944882
12700,0.509541049839421,0.490471563729773,0.511521372158261,0.488386153944882
12730,0.509541049839421,0.490487606269435,0.511519500379683,0.488404054800849
12759,0.509541049839421,0.490487606269435,0.511496924540267,0.488404054800849
12789,0.509541049839421,0.490487606269435,0.511474377346377,0.488405024903732
12818,0.509508962217443,0.490503625531373,0.511427396558367,0.488423381524127
12848,0.509476791772214,0.490519615106204,0.511384286778142,0.488442997164398
12877,0.509412829078276,0.490519615106204,0.511316060541196,0.488443904173328
12907,0.509348665458255,0.490519615106204,0.511240874842393,0.488443904173328
12937,0.509348665458255,0.490519615106204,0.511236938350182,0.488443904173328
12966,0.509300666103042,0.490535513148269,0.511182591675341,0.488462231857581
12996,0.509284788676498,0.490535513148269,0.511156149919668,0.488467611364182
13026,0.509252821263285,0.490551379727435,0.511138056712972,0.488484454615336
13056,0.509252821263285,0.490567229029586,0.511137707834793,0.48849789623172
13086,0.509220900172789,0.490583094732452,0.511117458624477,0.488512176621348
13117,0.509204959546058,0.490614758891634,0.511082781111972,0.488538914685033
13147,0.509157265452879,0.490614758891634,0.511039296709839,0.488545060826257
13177,0.50914136183917,0.490630559189158,0.511010841080619,0.488555996464998
13208,0.50914136183917,0.490630559189158,0.510996650136772,0.488555996464998
13238,0.509093822120224,0.490630559189158,0.510945116714261,0.488555996464998
13269,0.509046305422596,0.490630559189158,0.510899372601769,0.488555996464998
13299,0.508983041663673,0.490630559189158,0.510841702548655,0.488555996464998
13330,0.508888221413142,0.490630559189158,0.510744734205306,0.488555996464998
13361,0.508872449642368,0.490646229976605,0.510726837434382,0.488582035141475
13391,0.508872449642368,0.490646229976605,0.510724943252094,0.488583928685669
13422,0.508856692444006,0.490646229976605,0.51071073216193,0.488583928685669
13453,0.508825305883855,0.490646229976605,0.510670526826043,0.488583928685669
13484,0.508809580867631,0.490661868214656,0.51064939842092,0.488598148002975
13515,0.508809580867631,0.490661868214656,0.510632561303935,0.488598148002975
13546,0.508809580867631,0.490677443617199,0.510632561303935,0.488608428694493
13578,0.508809580867631,0.490677443617199,0.510632561303935,0.488634548568357
13609,0.508809580867631,0.490724140743473,0.510632561303935,0.488688295186551
13640,0.508809580867631,0.490724140743473,0.510632561303935,0.488702073050703
13672,0.508809580867631,0.490724140743473,0.510632561303935,0.488705592375963
13703,0.508809580867631,0.490739679523571,0.510632561303935,0.488722618301496
13735,0.508809580867631,0.490739679523571,0.510632561303935,0.48872356835468
13767,0.508809580867631,0.490770690774797,0.510632561303935,0.488745320218838
13798,0.508809580867631,0.490786177101294,0.510628114237968,0.488769178797856
13830,0.508794040065727,0.49081712674542,0.510609093975718,0.488800812199176
13862,0.508794040065727,0.490832540589167,0.510609093975718,0.488819193296608
13894,0.508794040065727,0.490894209454048,0.510609093975718,0.48887556627823
13926,0.508763149553904,0.490955813463947,0.510584088168536,0.488947254334611
13958,0.508763149553904,0.491032842442424,0.510573114089168,0.489019289236515
13990,0.508763149553904,0.491032842442424,0.510573114089168,0.489020256535749
14023,0.508763149553904,0.491032842442424,0.510573114089168,0.489020256535749
14055,0.508763149553904,0.491032842442424,0.510573114089168,0.489031140178297
14087,0.508701629049711,0.49104815059065,0.51052126091729,0.489034887569976
14120,0.508686290979068,0.49104815059065,0.510505921060513,0.489037400758081
14152,0.508655619453736,0.49104815059065,0.510472274503635,0.489049095433995
14185,0.508655619453736,0.491063415761921,0.510465601317465,0.489060390384374
14218,0.508655619453736,0.491078666543199,0.510465601317465,0.489075775372895
14251,0.508655619453736,0.491078666543199,0.510463469162496,0.489075775372895
14283,0.508640348781516,0.491093866237441,0.510450408730754,0.489085154326365
14316,0.508640348781516,0.491093866237441,0.510450408730754,0.489085154326365
14349,0.508640348781516,0.491093866237441,0.510450408730754,0.489096643646474
14382,0.508640348781516,0.491093866237441,0.510450408730754,0.489096909336627
14416,0.508640348781516,0.491093866237441,0.510450408730754,0.489096909336627
14449,0.508625132191702,0.491093866237441,0.510432939441051,0.489103169461192
14482,0.508625132191702,0.491093866237441,0.510432939441051,0.489111943289738
14516,0.508625132191702,0.491093866237441,0.510432939441051,0.489111943289738
14549,0.508625132191702,0.491093866237441,0.510432939441051,0.489111943289738
14583,0.508625132191702,0.491093866237441,0.510432939441051,0.489111943289738
14616,0.508625132191702,0.491093866237441,0.510432939441051,0.489134756609977
14650,0.508625132191702,0.491108907650947,0.510432939441051,0.489143307233027
14684,0.508625132191702,0.491108907650947,0.510432939441051,0.489143307233027
14717,0.508625132191702,0.491108907650947,0.510432939441051,0.489157569146226
14751,0.508625132191702,0.491138875668016,0.510432939441051,0.489187218385173
14785,0.508625132191702,0.491138875668016,0.510409372042475,0.489187218385173
14820,0.508610092942897,0.491138875668016,0.510381693325035,0.489187218385173
14854,0.508610092942897,0.491138875668016,0.510381693325035,0.489187218385173
14888,0.508610092942897,0.491138875668016,0.510381693325035,0.489187218385173
14922,0.508610092942897,0.491138875668016,0.510376141744701,0.489193910333061
14957,0.508595094354196,0.491153779799587,0.510353627142818,0.489204260571145
14991,0.508595094354196,0.491168652054023,0.510353627142818,0.489220193994312
15026,0.50858012872087,0.491168652054023,0.510346005071516,0.489220193994312
15060,0.50858012872087,0.491168652054023,0.510344932532889,0.489256351104952
15095,0.508550285011801,0.491168652054023,0.510289796046962,0.489261822565126
15130,0.508535376896461,0.491168652054023,0.510272495375643,0.489283538703938
15165,0.508505621410054,0.491168652054023,0.510232293851734,0.489283538703938
15200,0.508446205208187,0.491168652054023,0.510171351828118,0.489283538703938
15235,0.508416533273092,0.491168652054023,0.510148090806928,0.489283538703938
15270,0.508401697811567,0.491168652054023,0.510125374375236,0.489283538703938
15305,0.508401697811567,0.491168652054023,0.510101584868237,0.489294077854301
15340,0.508401697811567,0.491168652054023,0.510072473215021,0.489294077854301
15376,0.508357527557812,0.491168652054023,0.510029135598728,0.489319713018392
15411,0.508342801472792,0.491168652054023,0.510012556722488,0.489328311110204
15447,0.508342801472792,0.491183379262514,0.510012556722488,0.489348513623767
15482,0.508328131452827,0.491183379262514,0.509998940097856,0.489387688757963
15518,0.508298790270732,0.491183379262514,0.509977059602223,0.489402784785948
15554,0.508298790270732,0.491197969126711,0.509963875476818,0.489427549220353
15590,0.508254870306948,0.491197969126711,0.50991608014297,0.489427549220353
15626,0.508225640673288,0.491197969126711,0.509885092460132,0.489427549220353
15662,0.508225640673288,0.491197969126711,0.509885092460132,0.489427549220353
15698,0.508225640673288,0.49121258516428,0.509885092460132,0.489455409487958
15734,0.508225640673288,0.491227184721759,0.509885092460132,0.489481263634597
15770,0.508225640673288,0.491256360558127,0.509885092460132,0.489512122931152
15807,0.508225640673288,0.491256360558127,0.509885092460132,0.489512122931152
15843,0.508225640673288,0.491256360558127,0.509885092460132,0.489512122931152
15880,0.508211153407742,0.491270879859772,0.509865277960632,0.489528241679581
15916,0.508211153407742,0.491285393049776,0.509865277960632,0.489538979760388
15953,0.508211153407742,0.491285393049776,0.509865277960632,0.489549969264269
15990,0.508196676953591,0.491314338728857,0.509844907769527,0.489567519339345
16027,0.508182255650754,0.491328786006811,0.509831070339057,0.489576646952398
16064,0.508182255650754,0.491328786006811,0.509827691278298,0.489576646952398
16101,0.508182255650754,0.491357682503908,0.509827691278298,0.489610305453738
16138,0.508182255650754,0.491357682503908,0.509827691278298,0.489610305453738
16175,0.508182255650754,0.491357682503908,0.509827691278298,0.489610305453738
16212,0.508182255650754,0.491357682503908,0.509827691278298,0.489610305453738
16250,0.508182255650754,0.491357682503908,0.509827691278298,0.489610305453738
16287,0.508182255650754,0.491386404693501,0.509827691278298,0.48966324360792
16325,0.508182255650754,0.491429418867244,0.509827691278298,0.489701473935638
16362,0.508182255650754,0.49144374715143,0.509827691278298,0.489712349194901
16400,0.508182255650754,0.491472356479355,0.509827691278298,0.489744530146846
16438,0.508182255650754,0.491486674976268,0.509827691278298,0.489770723169283
16476,0.508182255650754,0.49152956765633,0.509827691278298,0.489812417636233
16514,0.508182255650754,0.49152956765633,0.509827691278298,0.489812417636233
16552,0.508182255650754,0.491558099908134,0.509827691278298,0.489841940788519
16590,0.508182255650754,0.491572350256852,0.509827691278298,0.489860580736129
16628,0.508182255650754,0.491572350256852,0.509827691278298,0.489860580736129
16666,0.508182255650754,0.491572350256852,0.509827691278298,0.489860580736129
16705,0.508182255650754,0.491572350256852,0.509817282695186,0.489860580736129
16743,0.50815393552186,0.491572350256852,0.509797801655218,0.489860580736129
16782,0.50815393552186,0.491572350256852,0.509797801655218,0.489860580736129
16821,0.508139811563526,0.491572350256852,0.509782585333284,0.489860580736129
16860,0.508125713837648,0.491600642856576,0.509767831122595,0.489887124041658
16898,0.508125713837648,0.491600642856576,0.509752888035315,0.489891434053684
16937,0.508125713837648,0.491614719936661,0.509717044461574,0.489903358243027
16976,0.508125713837648,0.491614719936661,0.509717044461574,0.489903358243027
17016,0.508125713837648,0.491628778704068,0.509717044461574,0.489916019546881
17055,0.508125713837648,0.491628778704068,0.509717044461574,0.489916019546881
17094,0.508125713837648,0.491628778704068,0.509711651801208,0.489916019546881
17134,0.508125713837648,0.491628778704068,0.509704432562382,0.489916303863753
17173,0.508111724920557,0.491656843590737,0.509697713461674,0.489946231113096
17213,0.508097761564096,0.491656843590737,0.509682813701698,0.489956772818825
17252,0.508097761564096,0.491656843590737,0.509673447967554,0.489956772818825
17292,0.508097761564096,0.491670812249754,0.509673087964632,0.489978445207224
17332,0.508097761564096,0.491698743723239,0.509673087964632,0.490040232880786
17372,0.508097761564096,0.491698743723239,0.509670371590468,0.490058590929789
17412,0.508097761564096,0.491698743723239,0.509670371590468,0.490080707309476
17452,0.508097761564096,0.491698743723239,0.509663236073126,0.490095131430151
17492,0.508097761564096,0.491698743723239,0.509653358799232,0.490095131430151
17533,0.508097761564096,0.491698743723239,0.509642046151323,0.490110310039069
17573,0.508056224090772,0.491698743723239,0.50960385217534,0.490116280430956
17614,0.508056224090772,0.491698743723239,0.509597239370383,0.490146050921586
17654,0.508056224090772,0.491712530032729,0.509593448480659,0.490171597625416
17695,0.508056224090772,0.491726258150015,0.509593448480659,0.490209506936283
17736,0.508042443480495,0.491726258150015,0.509582080031192,0.490234529815996
17777,0.508042443480495,0.491726258150015,0.509582080031192,0.490249710834599
17818,0.508028703586565,0.491739957103019,0.509570383085245,0.490268392067456
17859,0.508028703586565,0.491739957103019,0.509568120587713,0.490307552984593
17900,0.508028703586565,0.491780938176335,0.509549642707905,0.490346526371556
17941,0.508001340207989,0.491794593818371,0.509485820372492,0.490368499341138
17983,0.507960267818391,0.491808230352828,0.509431314012206,0.490372016449454
18024,0.507932926935193,0.491821836879887,0.509397695241507,0.490384168798791
18066,0.507891980884561,0.491821836879887,0.509364276623069,0.490385821585836
18107,0.507878344742877,0.491849159540073,0.509342298582826,0.490408854613601
18149,0.507878344742877,0.491849159540073,0.509338524448578,0.490416310379993
18191,0.507837511820853,0.491849159540073,0.509304591589527,0.490419966550885
18233,0.507837511820853,0.491849159540073,0.509298363608358,0.490419966550885
18275,0.507796786798855,0.491876245627964,0.509263252689323,0.490459643900157
18317,0.507796786798855,0.491916894781055,0.50926197547068,0.490487588933611
18359,0.507796786798855,0.491944002541307,0.50926197547068,0.490525305037488
18401,0.507796786798855,0.49195755891954,0.50926197547068,0.490544281423709
18444,0.507796786798855,0.49195755891954,0.50926197547068,0.490544281423709
18486,0.507796786798855,0.49195755891954,0.50926197547068,0.490544281423709
18529,0.507796786798855,0.49195755891954,0.50926197547068,0.490544281423709
18572,0.507796786798855,0.49195755891954,0.50926197547068,0.490544281423709
18615,0.507796786798855,0.49195755891954,0.50926197547068,0.490579678573361
18658,0.507796786798855,0.49195755891954,0.50926197547068,0.49060123619517
18701,0.507796786798855,0.49195755891954,0.50926197547068,0.49060123619517
18744,0.507796786798855,0.49195755891954,0.50926197547068,0.49060123619517
18787,0.507796786798855,0.49195755891954,0.50926197547068,0.49060123619517
18830,0.507796786798855,0.49195755891954,0.50926197547068,0.490604400092535
18874,0.507796786798855,0.491984357886646,0.50926197547068,0.490638398161992
18917,0.507796786798855,0.49199773282938,0.50926197547068,0.490661795998833
18961,0.507796786798855,0.49199773282938,0.50926197547068,0.490661795998833
19004,0.507796786798855,0.492011087253784,0.50926197547068,0.490679548187932
19048,0.507796786798855,0.492011087253784,0.50926197547068,0.49068532815762
19092,0.507770221907485,0.492011087253784,0.509228940653263,0.490718377329258
19136,0.507770221907485,0.492011087253784,0.509222680255431,0.490718377329258
19180,0.507770221907485,0.492011087253784,0.509216876062243,0.490718377329258
19225,0.507756970911486,0.492011087253784,0.509202246934915,0.490718377329258
19269,0.507730510880201,0.492011087253784,0.509181461396203,0.490718377329258
19313,0.507730510880201,0.492011087253784,0.509181461396203,0.490718377329258
19358,0.507677709983156,0.492011087253784,0.509130025159737,0.490718501930927
19402,0.507664506622293,0.492024314200883,0.509107383224207,0.490726980598426
19447,0.507664506622293,0.49206389721879,0.509107383224207,0.490767792768934
19492,0.507664506622293,0.49206389721879,0.509107383224207,0.490767792768934
19537,0.507651346251157,0.49206389721879,0.509095561524412,0.490767792768934
19582,0.507625098934696,0.49206389721879,0.509064036191834,0.490767792768934
19627,0.507625098934696,0.49206389721879,0.509047701414741,0.490767792768934
19672,0.507625098934696,0.49206389721879,0.509040100252292,0.490767792768934
19718,0.507612011189428,0.49206389721879,0.509025823229617,0.490767792768934
19763,0.507585860378779,0.49206389721879,0.509009631737482,0.490767792768934
19809,0.507585860378779,0.49206389721879,0.509003570926112,0.490767792768934
19855,0.507559757326782,0.49206389721879,0.508982336050512,0.490767792768934
19900,0.507533682317119,0.49206389721879,0.50893623715972,0.490767792768934
19946,0.507520662557208,0.49206389721879,0.508918697092411,0.490768520416248
19992,0.507507644854427,0.49206389721879,0.508900452526048,0.490775199573218
20038,0.507468629045626,0.492076906893538,0.50883914868579,0.490789726234905
20084,0.507455627445365,0.492076906893538,0.508805693442411,0.49079058215167
20131,0.507455627445365,0.492089877915429,0.508805693442411,0.490802816937408
20177,0.507455627445365,0.492102839804187,0.508802394212433,0.49081531280603
20224,0.507442678182382,0.492115787044424,0.508794067697412,0.490835060125561
20270,0.507442678182382,0.492115787044424,0.508794067697412,0.490835060125561
20317,0.50742975465436,0.492128714492628,0.508773605386842,0.490848085940876
20364,0.507403947022679,0.492128714492628,0.508755428507969,0.49084835628529
20411,0.507378170622272,0.492128714492628,0.508717358041136,0.49085147720841
20458,0.507365280211998,0.492128714492628,0.508708545812513,0.49085147720841
20505,0.507365280211998,0.492128714492628,0.508708545812513,0.49085147720841
20552,0.507352438244722,0.492141584768457,0.508693894149208,0.490891503270094
20600,0.507339606277241,0.492154395815285,0.50868563430677,0.490899477485137
20647,0.507339606277241,0.492167193480147,0.50868563430677,0.490927332085084
20695,0.507326792565584,0.492180017747859,0.508670954042477,0.490958328434498
20743,0.507301190342609,0.492218459069834,0.508637771839619,0.491000930363786
20790,0.507275643645093,0.492231256269054,0.508611866118681,0.491017544053602
20838,0.507275643645093,0.492231256269054,0.508608264163243,0.491021268783996
20886,0.507262906973883,0.492231256269054,0.508582904400338,0.491021268783996
20935,0.507237444147875,0.492231256269054,0.508568102970184,0.491021268783996
20983,0.507224706658982,0.492231256269054,0.508551238866209,0.491021268783996
21031,0.507224706658982,0.492243994787803,0.508551238866209,0.491028612171961
21080,0.507212003295619,0.492243994787803,0.508531801686642,0.491048057907618
21128,0.507212003295619,0.492243994787803,0.508531801686642,0.491058191835966
21177,0.507212003295619,0.492243994787803,0.508531801686642,0.491062179772602
21226,0.507212003295619,0.492256696808084,0.508531801686642,0.491088930230727
21275,0.507212003295619,0.492269320350272,0.508531801686642,0.491099123651425
21324,0.507212003295619,0.492269320350272,0.508531801686642,0.491106827718894
21373,0.507212003295619,0.492269320350272,0.508531801686642,0.491106827718894
21422,0.507212003295619,0.492319772721146,0.508531801686642,0.491152981686213
21472,0.507212003295619,0.492344957134834,0.508531801686642,0.491189461108349
21521,0.507212003295619,0.49238263276891,0.508531801686642,0.491224718995427
21571,0.507212003295619,0.492395161903615,0.508495896286924,0.491243624584333
21621,0.507212003295619,0.49243287405078,0.508471654111017,0.491263561855273
21670,0.507186952654743,0.492470403777091,0.508429070818206,0.491314925132377
21720,0.507161859995203,0.492495483185003,0.508368818850271,0.491347691187961
21770,0.507161859995203,0.492508014339434,0.508368818850271,0.491350098232497
21821,0.507136880817857,0.492533060926304,0.508342435415222,0.491380167093371
21871,0.507124412526535,0.492533060926304,0.508334571735753,0.491381138720225
21921,0.50711194320314,0.492545550283418,0.508317471967862,0.491388496372235
21972,0.507074563449428,0.492558027155283,0.508274798898991,0.491407596191286
22023,0.507037261547934,0.492558027155283,0.508229561357146,0.491414036771817
22073,0.507024823526404,0.492558027155283,0.508220961879568,0.491414036771817
22124,0.506999996752541,0.492558027155283,0.508200045701026,0.491414036771817
22175,0.506987599839104,0.492570451407757,0.508181643290775,0.491416372271116
22226,0.506987599839104,0.492570451407757,0.508181643290775,0.491416372271116
22278,0.506987599839104,0.492570451407757,0.508178108815085,0.491416372271116
22329,0.506987599839104,0.492570451407757,0.508178108815085,0.491416372271116
22381,0.506987599839104,0.492570451407757,0.508176636506086,0.491416372271116
22432,0.506987599839104,0.492570451407757,0.508176636506086,0.491416372271116
22484,0.506962971469817,0.492595139148477,0.508152309657492,0.491444968164952
22536,0.506926050321018,0.492607468379786,0.50812192368601,0.491467647023507
22588,0.506926050321018,0.492619797447461,0.50812192368601,0.491473814612335
22640,0.506901483220686,0.492619797447461,0.508088515030984,0.491473814612335
22692,0.506901483220686,0.492619797447461,0.508085149382392,0.491473814612335
22744,0.506901483220686,0.492619797447461,0.508085149382392,0.491473814612335
22797,0.506901483220686,0.492619797447461,0.508085149382392,0.491473814612335
22849,0.506901483220686,0.492619797447461,0.508085149382392,0.491473814612335
22902,0.506901483220686,0.492619797447461,0.508085149382392,0.491473814612335
22955,0.506889249135655,0.492631982979509,0.508055218586657,0.491489351882188
23008,0.506889249135655,0.492631982979509,0.508054537110899,0.491489980901215
23061,0.506889249135655,0.492631982979509,0.508054537110899,0.491489980901215
23114,0.506864822132992,0.492631982979509,0.508031242981674,0.491489980901215
23167,0.506828273216235,0.492631982979509,0.507997758477808,0.491489980901215
23221,0.506828273216235,0.492631982979509,0.507991874736628,0.491512954500836
23274,0.506828273216235,0.492631982979509,0.507985085131842,0.491517797628361
23328,0.506816123605854,0.492631982979509,0.507956768410536,0.491517797628361
23382,0.506804004583882,0.492631982979509,0.507927931133687,0.491517797628361
23435,0.50677976416899,0.492631982979509,0.507904452489388,0.491517797628361
23490,0.50676765270273,0.492631982979509,0.507887965538092,0.491517797628361
23544,0.506755560940826,0.492631982979509,0.507872809040262,0.491535150016027
23598,0.506755560940826,0.492644011498036,0.507851859225496,0.491555848986668
23652,0.506755560940826,0.492644011498036,0.507823235750004,0.491555848986668
23707,0.506755560940826,0.492644011498036,0.507813869853072,0.491560074118926
23762,0.506755560940826,0.492644011498036,0.507813869853072,0.491562145466675
23816,0.506755560940826,0.492655976206526,0.507806605891017,0.491577916441312
23871,0.506683562515174,0.492667936957181,0.507739862989716,0.491582069156079
23926,0.5066715673423,0.492667936957181,0.507710215058632,0.491582069156079
23981,0.506647659031822,0.492667936957181,0.507688082585671,0.491582069156079
24037,0.506635704359705,0.492667936957181,0.507675191818201,0.491582069156079
24092,0.506635704359705,0.492667936957181,0.507675191818201,0.491582069156079
24148,0.506635704359705,0.492667936957181,0.507675191818201,0.491582069156079
24203,0.506635704359705,0.492667936957181,0.507653631009455,0.491582069156079
24259,0.506635704359705,0.492667936957181,0.507649806060711,0.491582069156079
24315,0.506611954130579,0.492667936957181,0.507631920069461,0.491582069156079
24371,0.506611954130579,0.492667936957181,0.507626716157889,0.491582069156079
24427,0.506611954130579,0.492667936957181,0.507626205140835,0.491582069156079
24484,0.506611954130579,0.492667936957181,0.507624477335176,0.491582069156079
24540,0.506611954130579,0.492667936957181,0.507614413858094,0.491582069156079
24597,0.506611954130579,0.492667936957181,0.507614413858094,0.491590511934418
24653,0.506611954130579,0.492679720712809,0.507613518800584,0.491609666222364
24710,0.506611954130579,0.492703262850595,0.507610325335468,0.491630338242368
24767,0.506588417859108,0.492715004495308,0.50758474528466,0.491636919991766
24824,0.506588417859108,0.492726735086805,0.507582029502615,0.491658065307668
24882,0.506588417859108,0.492738458544429,0.507582029502615,0.491670793204351
24939,0.506576687210324,0.492738458544429,0.507569262821504,0.491673961812444
24997,0.506564961749134,0.492738458544429,0.507561318565846,0.491678024898436
25054,0.506564961749134,0.492738458544429,0.507557431290454,0.491678024898436
25112,0.506553274901861,0.492738458544429,0.507550140670013,0.491682987775188
25170,0.5065415949888,0.492750124370765,0.50753517112834,0.49168713457038
25228,0.506529921926569,0.492750124370765,0.507524224209746,0.491688162043513
25286,0.506506597204601,0.49276176942862,0.50749929481508,0.491709659706599
25344,0.506506597204601,0.492785041733181,0.507482442185405,0.491732851222773
25403,0.506506597204601,0.49279664958268,0.507471658234971,0.491738558842469
25461,0.506506597204601,0.49279664958268,0.507454534056746,0.491751046363053
25520,0.506483376545072,0.49279664958268,0.507435972654594,0.491783508397203
25579,0.506471781923909,0.49279664958268,0.507397374315702,0.491783508397203
25638,0.506460197207163,0.49279664958268,0.507380105880071,0.491783508397203
25697,0.506460197207163,0.492819746656989,0.507352266392308,0.491808449301784
25756,0.506448618853549,0.492819746656989,0.507343132774996,0.491808449301784
25816,0.506437069345521,0.492819746656989,0.507333462439555,0.491808449301784
25875,0.506425529065587,0.492831295773271,0.507318607379837,0.491839215319236
25935,0.506413997844786,0.492831295773271,0.5072998141261,0.491843267967773
25995,0.506413997844786,0.492842773709831,0.5072998141261,0.491854867365365
26055,0.506402509518255,0.492842773709831,0.507286238635794,0.491864939638643
26115,0.506402509518255,0.492842773709831,0.507285906435762,0.491864939638643
26175,0.506391027163289,0.492854209430094,0.507281805070346,0.491866508762186
26235,0.506379569321405,0.492865640078001,0.507274767741736,0.491880438241869
26296,0.506379569321405,0.492899960385593,0.507274767741736,0.491915639181254
26356,0.506379569321405,0.492922804091502,0.507274767741736,0.491946533631156
26417,0.506379569321405,0.492957059609883,0.507274767741736,0.491989479051018
26478,0.506379569321405,0.492957059609883,0.507274767741736,0.49199194192714
26539,0.506379569321405,0.492968472057525,0.507274767741736,0.492002866253557
26600,0.506368179882554,0.492991298081784,0.507259329041475,0.492022154016923
26662,0.506368179882554,0.493025504599556,0.50725649961997,0.492057356786141
26723,0.506368179882554,0.493036903463512,0.50725649961997,0.49207376010332
26785,0.506368179882554,0.493059646126189,0.50725649961997,0.492092124884106
26846,0.506368179882554,0.493070972220435,0.50725649961997,0.492122437085755
26908,0.506368179882554,0.493093657776,0.50725649961997,0.492138678153562
26970,0.506368179882554,0.493093657776,0.50725649961997,0.492146207222622
27033,0.506368179882554,0.493104972856084,0.50725649961997,0.49215721950049
27095,0.506368179882554,0.493104972856084,0.50725649961997,0.49215721950049
27157,0.506356902345082,0.493104972856084,0.507244022489622,0.492186582575794
27220,0.506356902345082,0.493104972856084,0.507243497878323,0.492187343747555
27283,0.506356902345082,0.493116258554123,0.507243497878323,0.492202897779837
27346,0.506356902345082,0.493116258554123,0.507243497878323,0.492202897779837
27409,0.506334456595753,0.493116258554123,0.50722397229831,0.492202897779837
27472,0.506323246197512,0.49312747470067,0.507214070900602,0.492212224159967
27535,0.506323246197512,0.493149872292187,0.507214070900602,0.492230110905637
27599,0.506323246197512,0.493149872292187,0.507205639349556,0.492240255088599
27662,0.506289724463697,0.493194597132368,0.507178512060282,0.492278605281907
27726,0.506289724463697,0.493216940631544,0.507170983906711,0.492307560490562
27790,0.506267441046078,0.493239282229435,0.507154130170031,0.492324928131737
27854,0.506245164696545,0.493239282229435,0.507132974534966,0.492328112682302
27918,0.506234039078112,0.493239282229435,0.507113535172262,0.492328112682302
27983,0.506234039078112,0.493239282229435,0.507113535172262,0.492328112682302
28047,0.506222928789781,0.493250371015498,0.507109004531652,0.492340839405161
28112,0.506222928789781,0.493283649651171,0.507102345461669,0.492379964318785
28177,0.506222928789781,0.493294728268488,0.50708608512391,0.49238663480736
28242,0.50620083803585,0.493294728268488,0.507070491652606,0.49238663480736
28307,0.50620083803585,0.49330577737039,0.507064646277794,0.492398199342346
28372,0.50620083803585,0.49330577737039,0.50706203196757,0.492404328804467
28437,0.50620083803585,0.493316819015186,0.50706203196757,0.492408502882707
28503,0.50620083803585,0.493316819015186,0.50706203196757,0.492408502882707
28569,0.50620083803585,0.493316819015186,0.50706203196757,0.492413495282745
28635,0.50620083803585,0.493327839892396,0.50706203196757,0.492425812272088
28701,0.50620083803585,0.49334981594141,0.50706203196757,0.492446981395444
28767,0.50620083803585,0.493382714856387,0.50706203196757,0.492476218483093
28833,0.50620083803585,0.493404629773009,0.50706203196757,0.49250124016732
28900,0.50620083803585,0.493404629773009,0.50706203196757,0.49250124016732
28966,0.50620083803585,0.493404629773009,0.507060377441175,0.49250124016732
29033,0.50620083803585,0.493415540165432,0.507056235572655,0.492517935466618
29100,0.50620083803585,0.493437341717753,0.507056235572655,0.492540879495205
29167,0.50620083803585,0.493437341717753,0.507056235572655,0.492540879495205
29234,0.50620083803585,0.493437341717753,0.507056235572655,0.492543279408174
29302,0.50620083803585,0.493437341717753,0.507056235572655,0.492549398551205
29369,0.50620083803585,0.493437341717753,0.507056235572655,0.492549398551205
29437,0.50620083803585,0.493459023165482,0.507056235572655,0.492569935878408
29505,0.50620083803585,0.493469866072164,0.507056235572655,0.492582993568832
29573,0.50620083803585,0.493469866072164,0.507056235572655,0.492582993568832
29641,0.50620083803585,0.493469866072164,0.507056235572655,0.492600158430768
29709,0.50620083803585,0.493491476110084,0.507056235572655,0.492614520199506
29778,0.50620083803585,0.493513045398408,0.507056235572655,0.492638857370381
29847,0.50620083803585,0.49354537143393,0.507056235572655,0.492670785459037
29915,0.50620083803585,0.493566899973746,0.507056235572655,0.492690758570973
29984,0.50620083803585,0.493577645186655,0.507056235572655,0.492704407651941
30054,0.50620083803585,0.493577645186655,0.507056235572655,0.492704407651941
30123,0.50620083803585,0.493588380371403,0.507056235572655,0.492710861146502
30192,0.50620083803585,0.493588380371403,0.507056235572655,0.492710861146502
30262,0.50620083803585,0.493588380371403,0.507056235572655,0.492710861146502
30332,0.50620083803585,0.493588380371403,0.507054539484207,0.492710861146502
30402,0.50620083803585,0.493588380371403,0.507050413585706,0.492710861146502
30472,0.50620083803585,0.493588380371403,0.507007166361921,0.492710861146502
30542,0.506190157696911,0.493588380371403,0.506974273285379,0.492710861146502
30612,0.506168847288787,0.493588380371403,0.506947762985967,0.492710861146502
30683,0.506158203486287,0.493588380371403,0.506939057569635,0.492710861146502
30754,0.506158203486287,0.493588380371403,0.506938552656721,0.492710861146502
30825,0.506158203486287,0.493588380371403,0.506935693940399,0.492710861146502
30896,0.50611577186878,0.493588380371403,0.506889697395009,0.492710861146502
30967,0.506094573269894,0.493588380371403,0.506869431089019,0.492718972598545
31038,0.506083993646816,0.493598965830503,0.50685300468991,0.49273389688082
31110,0.506083993646816,0.493598965830503,0.50685233226942,0.49273389688082
31182,0.506073434214415,0.493620083249324,0.506846537330346,0.492755409330823
31254,0.506073434214415,0.493630630695411,0.506846537330346,0.492760511886736
31326,0.506073434214415,0.493630630695411,0.506846537330346,0.492760511886736
31398,0.506073434214415,0.493630630695411,0.506846537330346,0.492760511886736
31470,0.506062929104879,0.493630630695411,0.506836266224713,0.492760511886736
31543,0.506062929104879,0.493630630695411,0.506825875134498,0.492760511886736
31615,0.506052437840335,0.493630630695411,0.50682344613073,0.492760511886736
31688,0.506052437840335,0.493630630695411,0.50682344613073,0.492760511886736
31761,0.506052437840335,0.493630630695411,0.50682344613073,0.492760511886736
31835,0.506052437840335,0.493630630695411,0.50682344613073,0.492760511886736
31908,0.506052437840335,0.493630630695411,0.50682344613073,0.492760511886736
31982,0.506052437840335,0.493630630695411,0.506822207185953,0.492777578470379
32055,0.506052437840335,0.493630630695411,0.506815311250029,0.492777578470379
32129,0.506052437840335,0.493630630695411,0.506815311250029,0.492783213411831
32203,0.506052437840335,0.493661805228456,0.506815311250029,0.492828194928633
32278,0.506052437840335,0.493692991788847,0.506815311250029,0.492869220605025
32352,0.506052437840335,0.493744911843229,0.506815311250029,0.49292804758759
32427,0.506052437840335,0.493744911843229,0.506815311250029,0.49292804758759
32501,0.506042074326737,0.493744911843229,0.506808714486262,0.492934481753245
32576,0.506042074326737,0.493786336546631,0.506808714486262,0.492973804115837
32651,0.506042074326737,0.493806996365701,0.506808714486262,0.493015110459613
32727,0.506042074326737,0.493806996365701,0.506808714486262,0.493023953990479
32802,0.506042074326737,0.493806996365701,0.506806203830444,0.493037275122927
32878,0.50603177639296,0.493817299286063,0.506790553487759,0.4930497694599
32954,0.50603177639296,0.493817299286063,0.506790553487759,0.493063406581792
33030,0.50603177639296,0.493817299286063,0.506790553487759,0.493068402836108
33106,0.50603177639296,0.493817299286063,0.506790553487759,0.493074790229236
33182,0.50603177639296,0.493817299286063,0.50678498570173,0.493078055189329
33259,0.50602153033313,0.493817299286063,0.506766884954439,0.493078055189329
33335,0.506011287782019,0.493817299286063,0.50673596654184,0.493078055189329
33412,0.505990850003876,0.493817299286063,0.506722991507472,0.493078055189329
33489,0.505990850003876,0.493817299286063,0.506722991507472,0.493107942547602
33566,0.505970458996902,0.493817299286063,0.506698905805116,0.493107942547602
33644,0.505970458996902,0.493817299286063,0.506698905805116,0.493112090376784
33721,0.505970458996902,0.493817299286063,0.50669573519426,0.493112090376784
33799,0.505970458996902,0.493817299286063,0.506694462019093,0.493112477280893
33877,0.505970458996902,0.493817299286063,0.506694462019093,0.493112477280893
33955,0.505970458996902,0.493817299286063,0.506694462019093,0.493112477280893
34033,0.505970458996902,0.493817299286063,0.506694462019093,0.493112477280893
34112,0.505970458996902,0.493817299286063,0.506694462019093,0.493112477280893
34191,0.505970458996902,0.49382740384184,0.506694462019093,0.493124868292423
34269,0.505970458996902,0.49383750555843,0.506694462019093,0.49313644426777
34348,0.505970458996902,0.49383750555843,0.506694462019093,0.493138510374624
34428,0.505970458996902,0.49383750555843,0.506693838033818,0.493138548931433
34507,0.505960387960641,0.493847564772999,0.506673569192378,0.493152684231627
34587,0.505960387960641,0.493857614923679,0.506672130300105,0.493175467619984
34666,0.505960387960641,0.493877712530708,0.506630945374084,0.493191341089898
34746,0.505950355885155,0.493877712530708,0.506608646635903,0.493193972028654
34826,0.505940324694458,0.493887731339721,0.506597781897246,0.493201354248068
34907,0.505940324694458,0.493887731339721,0.506597781897246,0.493201354248068
34987,0.505940324694458,0.493887731339721,0.506589019930896,0.493206947659778
35068,0.505920295256469,0.493887731339721,0.506569687590607,0.493207335344468
35149,0.505920295256469,0.493887731339721,0.506567477403346,0.493207335344468
35230,0.505910294283454,0.493887731339721,0.506555252504027,0.493207335344468
35311,0.505910294283454,0.493887731339721,0.506555252504027,0.493207335344468
35392,0.505910294283454,0.493887731339721,0.506555252504027,0.493210729906528
35474,0.505910294283454,0.493887731339721,0.506555252504027,0.493213436634356
35556,0.505910294283454,0.493887731339721,0.506545646161734,0.493215997012449
35638,0.505890307203282,0.493927699729921,0.506526888555384,0.493244348330953
35720,0.505870340114945,0.493927699729921,0.506512609505116,0.493254290534571
35802,0.505850392174798,0.493947650706289,0.506485563188038,0.493274096515271
35885,0.505830488499563,0.493947650706289,0.506464062980837,0.493274096515271
35968,0.505810595566835,0.493947650706289,0.506442834064597,0.493274096515271
36051,0.50577083436446,0.493947650706289,0.506422785464351,0.493274096515271
36134,0.50577083436446,0.493947650706289,0.506415842824183,0.493274096515271
36217,0.50577083436446,0.493967462890488,0.506405976727095,0.493282817897107
36300,0.505750988301713,0.493967462890488,0.506401305759989,0.493296376141457
36384,0.505750988301713,0.493967462890488,0.50637895839159,0.493300848739153
36468,0.505691587894815,0.493967462890488,0.506335864595705,0.493310053715137
36552,0.505691587894815,0.493967462890488,0.506335864595705,0.49332159434957
36636,0.505671851894155,0.493967462890488,0.506314092957571,0.49332159434957
36721,0.505652141038822,0.493967462890488,0.506290062910894,0.493323415899552
36806,0.505632441225312,0.493967462890488,0.506280961584241,0.493325613593041
36890,0.505632441225312,0.493967462890488,0.506280961584241,0.493325743053972
36975,0.505632441225312,0.493967462890488,0.506278549212783,0.49334532268587
37061,0.505632441225312,0.493987096721545,0.506263592147946,0.49335532273099
37146,0.50561280192295,0.493987096721545,0.506240378482612,0.493360962190542
37232,0.50561280192295,0.494006659413025,0.506240378482612,0.493363628044793
37318,0.50561280192295,0.494006659413025,0.506240378482612,0.493367543736782
37404,0.50561280192295,0.494006659413025,0.506240378482612,0.49338402611661
37490,0.505593302152622,0.49402618756891,0.506232912145593,0.493398934171498
37576,0.505593302152622,0.49402618756891,0.506225119901105,0.493399945641539
37663,0.505593302152622,0.49402618756891,0.506225119901105,0.493408880793467
37750,0.505593302152622,0.494045638765325,0.506225119901105,0.493414124540411
37837,0.505593302152622,0.494045638765325,0.506225119901105,0.493414124540411
37924,0.505593302152622,0.494045638765325,0.506225119901105,0.493414124540411
38012,0.505593302152622,0.494045638765325,0.506224088875142,0.493421504677138
38099,0.505593302152622,0.494045638765325,0.506217750070767,0.493421504677138
38187,0.505593302152622,0.494045638765325,0.506212955870378,0.493421504677138
38275,0.505593302152622,0.494045638765325,0.506190741675316,0.493421504677138
38363,0.505593302152622,0.494045638765325,0.506190741675316,0.493421504677138
38452,0.505593302152622,0.494045638765325,0.506190741675316,0.493421504677138
38540,0.50557404735339,0.494045638765325,0.506169572822017,0.493421504677138
38629,0.505554818120111,0.494045638765325,0.506155527664191,0.493421504677138
38718,0.505554818120111,0.494045638765325,0.506151803834743,0.493424297660025
38808,0.505554818120111,0.494045638765325,0.506146036857824,0.493424297660025
38897,0.505535639386121,0.494045638765325,0.506132601790569,0.493435516852605
38987,0.505535639386121,0.494064780349797,0.506124311031254,0.493441222602627
39077,0.505535639386121,0.494064780349797,0.506110895964725,0.493445200731898
39167,0.505535639386121,0.494064780349797,0.506110895964725,0.493452530853495
39257,0.505535639386121,0.494064780349797,0.506110895964725,0.493453400573747
39348,0.50551656062115,0.494064780349797,0.506096886349348,0.493458563939478
39438,0.50551656062115,0.494064780349797,0.506094408535847,0.493473736087392
39529,0.50551656062115,0.494083822845431,0.506094408535847,0.493484660411526
39620,0.50551656062115,0.494083822845431,0.506091438908273,0.493484660411526
39712,0.50551656062115,0.494083822845431,0.506086515494376,0.493484660411526
39803,0.50551656062115,0.494083822845431,0.506085352606495,0.493484660411526
39895,0.50549759938633,0.494083822845431,0.506052642816245,0.493484660411526
39987,0.50547863731174,0.494083822845431,0.506029943848603,0.493484660411526
40079,0.50547863731174,0.494083822845431,0.506027880059346,0.493484660411526
40172,0.50547863731174,0.494083822845431,0.506027144262667,0.493484660411526
40264,0.50547863731174,0.494083822845431,0.506005140169074,0.493484660411526
40357,0.505440933135607,0.494083822845431,0.505964277013167,0.493484660411526
40450,0.505422114000273,0.494083822845431,0.505943321345566,0.493484660411526
40544,0.505384508807332,0.494083822845431,0.505910293938262,0.493484660411526
40637,0.505346947934926,0.494083822845431,0.505858641221053,0.493484660411526
40731,0.505346947934926,0.494083822845431,0.505838920665259,0.493484660411526
40825,0.505328202100169,0.494083822845431,0.505827550505898,0.493484660411526
40919,0.505328202100169,0.494083822845431,0.505825249182096,0.493484660411526
41013,0.505328202100169,0.494083822845431,0.505825249182096,0.493484660411526
41108,0.505328202100169,0.494083822845431,0.505825249182096,0.493489239043668
41202,0.505328202100169,0.494083822845431,0.505825249182096,0.493498784535583
41297,0.505328202100169,0.494102458749353,0.505825249182096,0.493517624959818
41393,0.505328202100169,0.494102458749353,0.505825249182096,0.493518812532152
41488,0.505328202100169,0.494121051645873,0.505817799221804,0.493530897538843
41584,0.505328202100169,0.494139619133894,0.505812200265202,0.493543836491596
41680,0.505309620811508,0.494158166444167,0.505807795308564,0.493560603097601
41776,0.505309620811508,0.494158166444167,0.505807795308564,0.493561689249528
41872,0.505309620811508,0.494158166444167,0.505807795308564,0.493565538823597
41969,0.505309620811508,0.494158166444167,0.505807795308564,0.493565538823597
42065,0.505309620811508,0.494158166444167,0.505807795308564,0.493593426307076
42162,0.505309620811508,0.494158166444167,0.505806649637391,0.493604180675281
42260,0.505309620811508,0.494158166444167,0.505806649637391,0.493606599112148
42357,0.505309620811508,0.494158166444167,0.505805384859595,0.49361777167175
42455,0.505291233228412,0.494158166444167,0.505793124216252,0.493624834446242
42553,0.505291233228412,0.49417652759416,0.505789717718338,0.493641007596027
42651,0.505291233228412,0.494213227918356,0.505788473798662,0.49367664846814
42749,0.505272892217868,0.494231545418711,0.505781183260856,0.49370172089223
42848,0.505254576652861,0.494231545418711,0.505770011431279,0.493709169766678
42946,0.505254576652861,0.494249848433436,0.505764962725648,0.4937154360024
43045,0.505254576652861,0.494249848433436,0.505759740243269,0.493716225601661
43145,0.505236312327531,0.494249848433436,0.505736083288091,0.49373223082769
43244,0.505236312327531,0.494286299670967,0.505717802028876,0.493756153441896
43344,0.505236312327531,0.494286299670967,0.505700195897813,0.493763637816657
43444,0.505163479390681,0.494286299670967,0.505655303052902,0.493771093890152
43544,0.505127101657706,0.494304462708588,0.505629929518304,0.493772523365959
43644,0.505108920140278,0.494304462708588,0.505588780947298,0.493775938454194
43745,0.505108920140278,0.494304462708588,0.505588690159263,0.493775938454194
43846,0.505090763310364,0.494304462708588,0.50557295699949,0.493775938454194
43947,0.505072647598647,0.494304462708588,0.505552258108739,0.493775938454194
44048,0.505072647598647,0.494304462708588,0.505543931142985,0.493775938454194
44150,0.505072647598647,0.494304462708588,0.505543931142985,0.493776451591155
44252,0.505072647598647,0.494304462708588,0.505543931142985,0.493781903408579
44354,0.505072647598647,0.494304462708588,0.505543931142985,0.49378190670632
44456,0.505072647598647,0.494304462708588,0.505543931142985,0.493784342402832
44558,0.505072647598647,0.494304462708588,0.505543931142985,0.493786122457392
44661,0.505054640128718,0.494304462708588,0.505536230024294,0.493789581626208
44764,0.505054640128718,0.494304462708588,0.5055274751315,0.493789581626208
44867,0.505054640128718,0.494304462708588,0.505526542190528,0.493789581626208
44971,0.505036728104011,0.494322330949732,0.505512479669557,0.493803387890621
45074,0.505036728104011,0.494358047992941,0.505512479669557,0.493835489796534
45178,0.505036728104011,0.494375879956767,0.505512479669557,0.493859622826643
45283,0.505036728104011,0.494375879956767,0.505512479669557,0.493873348916685
45387,0.505036728104011,0.494375879956767,0.505512479669557,0.493873348916685
45492,0.505036728104011,0.494375879956767,0.505509036695787,0.493874344682547
45597,0.505018925566006,0.494375879956767,0.505491212466725,0.493877190978028
45702,0.505018925566006,0.494393626268223,0.505488676388825,0.493889259477763
45807,0.505018925566006,0.494411345197071,0.505488676388825,0.493907555299694
45913,0.505018925566006,0.494411345197071,0.505483110548775,0.493909547313213
46019,0.505001205920764,0.494411345197071,0.505452589898738,0.493909547313213
46125,0.504983491696191,0.494411345197071,0.50544850825811,0.493909547313213
46231,0.504983491696191,0.494411345197071,0.50544850825811,0.493909547313213
46338,0.504983491696191,0.494411345197071,0.50544850825811,0.493909547313213
46444,0.504983491696191,0.494411345197071,0.50544850825811,0.493909547313213
46551,0.504983491696191,0.494411345197071,0.50544850825811,0.493909547313213
46659,0.504983491696191,0.494411345197071,0.50544850825811,0.493909547313213
46766,0.504983491696191,0.494411345197071,0.50544850825811,0.493909547313213
46874,0.504983491696191,0.494411345197071,0.505445588935694,0.493909547313213
46982,0.504983491696191,0.494411345197071,0.505445588935694,0.493909547313213
47091,0.504983491696191,0.494411345197071,0.505441052322924,0.493909547313213
47199,0.504983491696191,0.494411345197071,0.505432859311499,0.493909547313213
47308,0.504965985946125,0.494428826958922,0.505428895357539,0.493943795527302
47417,0.504965985946125,0.494446290567343,0.505417199030113,0.493967414683605
47526,0.504948522450199,0.494463737858075,0.505404503309403,0.493994232029466
47636,0.504948522450199,0.494481169960308,0.505404503309403,0.49400971330388
47746,0.504948522450199,0.4945159243344,0.505404503309403,0.494043081860631
47856,0.504948522450199,0.494533314786844,0.505397615347622,0.494055952601223
47966,0.504931143452015,0.494550703713475,0.505391910112585,0.494081381148071
48077,0.504931143452015,0.494568089838159,0.505391910112585,0.494110477568547
48188,0.504931143452015,0.494568089838159,0.505391910112585,0.494117346200593
48299,0.504931143452015,0.494568089838159,0.505391910112585,0.494124138193815
48410,0.504931143452015,0.494602679364069,0.505391910112585,0.494149946941246
48522,0.504931143452015,0.494619977846354,0.505391910112585,0.494156533312811
48634,0.504931143452015,0.494619977846354,0.505391910112585,0.494167126692117
48746,0.504931143452015,0.494637199794076,0.505384793614686,0.494179686017505
48858,0.504913915573045,0.494637199794076,0.505371958450834,0.494179686017505
48971,0.504913915573045,0.494654395469527,0.505371958450834,0.49418268662182
49084,0.504913915573045,0.494671564649111,0.505371958450834,0.494218669556933
49197,0.504913915573045,0.494688704003994,0.505367512009972,0.494231012571826
49310,0.504913915573045,0.494705816854846,0.505367512009972,0.494252818783434
49424,0.504913915573045,0.494705816854846,0.505367512009972,0.494253769999372
49538,0.504913915573045,0.494705816854846,0.505367512009972,0.494253769999372
49652,0.504913915573045,0.494705816854846,0.505367512009972,0.494253769999372
49767,0.504913915573045,0.494705816854846,0.505367512009972,0.494253769999372
49882,0.504913915573045,0.494705816854846,0.505360522186229,0.494253769999372
49997,0.504913915573045,0.494705816854846,0.505357428406854,0.494253769999372
50112,0.504913915573045,0.494705816854846,0.505357428406854,0.494253769999372
50227,0.504913915573045,0.494705816854846,0.50535592563299,0.494253769999372
50343,0.504913915573045,0.494705816854846,0.50535592563299,0.494257897543116
50459,0.504896949894212,0.494705816854846,0.505339353558212,0.494257897543116
50576,0.504879997356088,0.494705816854846,0.505324283615672,0.494258497043199
50692,0.504863068969803,0.494705816854846,0.505316164371034,0.494272434372524
50809,0.504863068969803,0.494705816854846,0.505313125477062,0.494274700256999
50926,0.50484617972794,0.494722670157795,0.505287468374035,0.494285966801663
51044,0.50484617972794,0.494722670157795,0.505284421803554,0.494289190472639
51161,0.50484617972794,0.494722670157795,0.505284421803554,0.494289190472639
51279,0.50484617972794,0.494722670157795,0.505275657310817,0.494297319857692
51398,0.50484617972794,0.494722670157795,0.505275657310817,0.494304824704241
51516,0.50484617972794,0.494722670157795,0.50527326829916,0.494316436521736
51635,0.50484617972794,0.494722670157795,0.505266817025892,0.494319995460506
51754,0.504795860587787,0.494722670157795,0.505206055587869,0.494331882636875
51873,0.504779106576042,0.494722670157795,0.505180987450398,0.494331882636875
51993,0.504779106576042,0.494722670157795,0.505177430489378,0.494344249182581
52113,0.504728953639501,0.494722670157795,0.505144509057976,0.494344282326189
52233,0.504728953639501,0.494722670157795,0.505140077822302,0.494344282326189
52353,0.504728953639501,0.494722670157795,0.505140077822302,0.494344282326189
52474,0.504712299935404,0.494722670157795,0.505125746082019,0.494344282326189
52595,0.504712299935404,0.494722670157795,0.505125746082019,0.494344282326189
52716,0.504712299935404,0.494722670157795,0.505125746082019,0.494344282326189
52838,0.504712299935404,0.494722670157795,0.505125746082019,0.494344282326189
52960,0.504712299935404,0.494739251500593,0.505125746082019,0.494361923147387
53082,0.504712299935404,0.494739251500593,0.505125746082019,0.494367732960402
53204,0.504712299935404,0.494739251500593,0.505117442245611,0.494371232478053
53327,0.504712299935404,0.494739251500593,0.505104556026247,0.494382124124761
53450,0.504679251536529,0.494755778756649,0.505078074665616,0.494386679819639
53573,0.504662747503509,0.494755778756649,0.505059606924899,0.494386679819639
53697,0.504662747503509,0.494755778756649,0.505059606924899,0.494386679819639
53820,0.504662747503509,0.494772232619196,0.505059606924899,0.49440206281009
53944,0.504662747503509,0.494772232619196,0.505059606924899,0.49440206281009
54069,0.504662747503509,0.494772232619196,0.505059606924899,0.494402778179831
54193,0.504662747503509,0.494772232619196,0.505048904572164,0.494425629038035
54318,0.504646358676017,0.494821358689707,0.505039583807585,0.494444694807111
54444,0.504646358676017,0.494821358689707,0.505036342197248,0.494465091732509
54569,0.504629998617081,0.494837693166019,0.505018451946261,0.494467385377436
54695,0.504629998617081,0.494837693166019,0.505017002967391,0.494467385377436
54821,0.504613677679738,0.494837693166019,0.50500513873335,0.494467385377436
54948,0.504597385044769,0.494837693166019,0.504986309952173,0.494467385377436
55074,0.504597385044769,0.494837693166019,0.504979527496333,0.494467385377436
55201,0.504581114153857,0.494837693166019,0.504969519083246,0.49447597306181
55328,0.504581114153857,0.494837693166019,0.504955483973103,0.49447597306181
55456,0.504581114153857,0.494837693166019,0.504955483973103,0.49447597306181
55584,0.504581114153857,0.494837693166019,0.504955483973103,0.49447597306181
55712,0.504581114153857,0.494837693166019,0.504955483973103,0.49447597306181
55841,0.504581114153857,0.494853866401991,0.504955483973103,0.494484309022421
55969,0.504581114153857,0.494853866401991,0.504940095119921,0.49449250633228
56098,0.504581114153857,0.494870001801323,0.504940095119921,0.494509964996655
56228,0.504564996876695,0.494870001801323,0.504925423987908,0.494510161030424
56357,0.504548881641229,0.494870001801323,0.504903449289525,0.494510161030424
56487,0.504548881641229,0.494902164028084,0.504896556052446,0.49454378588004
56617,0.504548881641229,0.494918223359271,0.504877982841632,0.494551280877408
56748,0.504532818351836,0.494918223359271,0.504865953983909,0.494556330366227
56879,0.504532818351836,0.494934249407774,0.504865953983909,0.494569629960828
57010,0.504532818351836,0.494934249407774,0.504865953983909,0.494573940261523
57141,0.504532818351836,0.494950248294545,0.504865953983909,0.494586827520291
57273,0.504516835561133,0.495014196680249,0.504852672266414,0.494659233266327
57405,0.504500877536435,0.495030154833116,0.504835676369829,0.494682467458287
57538,0.504500877536435,0.495046096416048,0.504821691167355,0.494690451039306
57670,0.504500877536435,0.495046096416048,0.504821691167355,0.494690451039306
57803,0.504484963741519,0.495046096416048,0.504804224527921,0.494699163925446
57937,0.504484963741519,0.495061978449814,0.504801380965702,0.494712168422383
58070,0.504484963741519,0.495061978449814,0.504795162214542,0.49471671827467
58204,0.504484963741519,0.495061978449814,0.504795162214542,0.494727616358488
58338,0.504484963741519,0.495061978449814,0.504795162214542,0.494727616358488
58473,0.504484963741519,0.495077791530804,0.504795162214542,0.494734175724141
58608,0.504484963741519,0.495109403994867,0.504795162214542,0.494757896979407
58743,0.504484963741519,0.495109403994867,0.504795162214542,0.49476315927419
58878,0.504484963741519,0.495125154816393,0.504795162214542,0.494780402321151
59014,0.504484963741519,0.495156646890893,0.504792041073088,0.494824081969087
59150,0.504484963741519,0.495203850775525,0.504792041073088,0.494856013436839
59286,0.504484963741519,0.495203850775525,0.504792041073088,0.494879878208877
59423,0.504484963741519,0.495235265192833,0.504792041073088,0.494905353888775
59560,0.504484963741519,0.495235265192833,0.504792041073088,0.494914515642659
59697,0.504484963741519,0.495250931819052,0.504792041073088,0.494921375326478
59835,0.504484963741519,0.495266582779428,0.504792041073088,0.494947488129038
59973,0.504484963741519,0.49529783209899,0.504792041073088,0.494959146683308
60111,0.504469341161894,0.495313428120359,0.504788193165757,0.494976219676888
60250,0.504469341161894,0.495313428120359,0.504788193165757,0.494976219676888
60389,0.504469341161894,0.495313428120359,0.504788193165757,0.494977892924018
60528,0.504469341161894,0.495344550077387,0.504788193165757,0.494993418883071
60668,0.504469341161894,0.495344550077387,0.50478796680148,0.495000104213583
60807,0.504469341161894,0.495344550077387,0.504783293862688,0.495005833165444
60948,0.504469341161894,0.495344550077387,0.504783293862688,0.495005833165444
61088,0.504469341161894,0.495360053778936,0.504783293862688,0.495010086064788
61229,0.504469341161894,0.495360053778936,0.504783293862688,0.495022686871532
61370,0.504469341161894,0.495375506739918,0.504783293862688,0.495041578071964
61512,0.504453905751521,0.495390943426147,0.504756606447218,0.495061556213895
61654,0.504423051356509,0.495390943426147,0.504742716220826,0.495064033498302
61796,0.504423051356509,0.495406367766854,0.504718809405368,0.495070951151819
61938,0.50439225920119,0.495406367766854,0.504703307093681,0.495075439106509
62081,0.50439225920119,0.495406367766854,0.504703307093681,0.49507970248601
62224,0.50439225920119,0.495406367766854,0.504703307093681,0.495082183782351
62368,0.50439225920119,0.495406367766854,0.504703307093681,0.495086707481448
62511,0.50439225920119,0.495421705345585,0.504703307093681,0.49510712406988
62656,0.50439225920119,0.495437013721217,0.504703307093681,0.495126310026432
62800,0.50439225920119,0.495452309481412,0.504699512908145,0.495131500269607
62945,0.50439225920119,0.495452309481412,0.504696680883135,0.495131500269607
63090,0.50439225920119,0.495452309481412,0.504690380748711,0.495131500269607
63235,0.50439225920119,0.495452309481412,0.504689830181288,0.495133535544359
63381,0.50439225920119,0.495452309481412,0.504681875667812,0.495135724933128
63527,0.50439225920119,0.495452309481412,0.504681875667812,0.495139597366274
63674,0.50439225920119,0.495452309481412,0.504681875667812,0.495142688291716
63821,0.50439225920119,0.495467482474097,0.504681875667812,0.495151864424343
63968,0.50439225920119,0.495482637280359,0.504681875667812,0.495162495980337
64115,0.50439225920119,0.495497785849162,0.504681875667812,0.495181226077988
64263,0.504362005236159,0.495497785849162,0.504665276734497,0.495192630291639
64411,0.504346881776057,0.495497785849162,0.504656053921975,0.495192920826831
64560,0.504346881776057,0.495497785849162,0.504648333504231,0.495192920826831
64709,0.504331791271901,0.495497785849162,0.504635195164659,0.495192920826831
64858,0.504331791271901,0.495497785849162,0.504629599207724,0.495192920826831
65007,0.504316737965238,0.495497785849162,0.504617024356113,0.495192920826831
65157,0.504301696918856,0.49551281250562,0.504603873066005,0.495199067912085
65307,0.50428667477911,0.49551281250562,0.50459383168206,0.495199067912085
65458,0.50428667477911,0.49551281250562,0.50459383168206,0.495199067912085
65609,0.50428667477911,0.49551281250562,0.504586621155752,0.495199067912085
65760,0.504271707194609,0.49551281250562,0.504569749292927,0.495199067912085
65912,0.504256746702493,0.49551281250562,0.504563219489067,0.495199067912085
66064,0.504256746702493,0.49551281250562,0.504554730069319,0.495199067912085
66216,0.504241804366503,0.49551281250562,0.504542314914814,0.495203441789487
66369,0.504241804366503,0.49551281250562,0.50453199776335,0.495204181248704
66522,0.504212035019075,0.49551281250562,0.504516622455824,0.495206055450541
66675,0.504212035019075,0.495527686624732,0.504514465471104,0.495223695190485
66829,0.504212035019075,0.495527686624732,0.504514465471104,0.495225358144709
66983,0.504212035019075,0.495542526397048,0.504508122717805,0.495231974519241
67138,0.504212035019075,0.49555733808434,0.504503929668426,0.495243339819284
67292,0.504212035019075,0.49555733808434,0.504499989542645,0.495245484882831
67447,0.504182446490466,0.49555733808434,0.504481571472656,0.495252044628061
67603,0.504182446490466,0.495572119215334,0.504477370159367,0.495273976841139
67759,0.504182446490466,0.495601620596085,0.504477370159367,0.495294226617328
67915,0.504182446490466,0.495616363023969,0.504473780249482,0.495298111302579
68072,0.504182446490466,0.495616363023969,0.504473780249482,0.495299905993947
68229,0.504182446490466,0.495616363023969,0.504473780249482,0.49530886275025
68386,0.504182446490466,0.495616363023969,0.504473780249482,0.49530886275025
68544,0.504182446490466,0.495616363023969,0.504470203373926,0.495309936633752
68702,0.504182446490466,0.495616363023969,0.504470203373926,0.495310146062244
68860,0.504182446490466,0.495616363023969,0.504470203373926,0.495316508370329
69019,0.504182446490466,0.495616363023969,0.504470203373926,0.495316508370329
69178,0.504182446490466,0.495616363023969,0.504463932659095,0.495316508370329
69338,0.504167855009409,0.495616363023969,0.50444724110123,0.495317667048211
69497,0.504167855009409,0.495616363023969,0.50443240150434,0.495317667048211
69658,0.504167855009409,0.495616363023969,0.504431215718105,0.495317667048211
69818,0.504167855009409,0.495616363023969,0.504428545493089,0.495317667048211
69979,0.504167855009409,0.495616363023969,0.504425139943282,0.495317667048211
70141,0.504167855009409,0.495616363023969,0.504424473503104,0.495317725882523
70302,0.504167855009409,0.495616363023969,0.504422878752954,0.495326651854715
70464,0.50415335983085,0.495616363023969,0.504413402551053,0.495335570607109
70627,0.50415335983085,0.495616363023969,0.504405514347032,0.495335570607109
70790,0.50415335983085,0.495616363023969,0.504400873640351,0.495336031822532
70953,0.504138913316148,0.495630798258605,0.504390270158888,0.495349307489918
71117,0.504138913316148,0.495630798258605,0.504390270158888,0.495349307489918
71280,0.504138913316148,0.495630798258605,0.504389710175745,0.495349307489918
71445,0.504138913316148,0.495630798258605,0.504386605442898,0.495349307489918
71610,0.504138913316148,0.495630798258605,0.504386605442898,0.495355262105675
71775,0.504138913316148,0.495645178065562,0.504384007053798,0.495358919442495
71940,0.504138913316148,0.495645178065562,0.504384007053798,0.495360557445458
72106,0.504124585862448,0.495645178065562,0.50437430199231,0.495363801166531
72272,0.504110286320467,0.495645178065562,0.504350596147229,0.495377219813649
72439,0.504110286320467,0.495659483112124,0.504347356587146,0.495387569266569
72606,0.504110286320467,0.495688032102432,0.504343576330229,0.495412881167009
72773,0.504096028212811,0.495716573340806,0.504337155296466,0.495441558910285
72941,0.504096028212811,0.495716573340806,0.504334921249795,0.495441558910285
73109,0.504096028212811,0.495716573340806,0.50432714678384,0.495441558910285
73278,0.50408181500552,0.495716573340806,0.504316923201893,0.495441558910285
73447,0.504067616729792,0.495716573340806,0.504304558536501,0.49544823903925
73616,0.504067616729792,0.495716573340806,0.504304558536501,0.49544823903925
73786,0.504067616729792,0.495716573340806,0.504302704175823,0.49544823903925
73956,0.504067616729792,0.495716573340806,0.504297939311287,0.49544823903925
74127,0.504067616729792,0.495716573340806,0.504297939311287,0.49544823903925
74297,0.504053499349694,0.495716573340806,0.504286174679464,0.49544823903925
74469,0.504053499349694,0.495716573340806,0.504284076171123,0.49544823903925
74641,0.504039404193458,0.495716573340806,0.504274669951231,0.49544823903925
74813,0.504025335944058,0.495716573340806,0.504258917653423,0.49544823903925
74985,0.504011269477923,0.495716573340806,0.50425056071196,0.495451305995755
75158,0.504011269477923,0.495716573340806,0.504246056961577,0.495451305995755
75331,0.504011269477923,0.495730596077716,0.504246056961577,0.49546344983933
75505,0.504011269477923,0.495730596077716,0.504246056961577,0.495470861260746
75679,0.504011269477923,0.495730596077716,0.504246056961577,0.495470861260746
75854,0.504011269477923,0.495730596077716,0.504246056961577,0.495470861260746
76028,0.504011269477923,0.495730596077716,0.504246056961577,0.495470861260746
76204,0.504011269477923,0.495730596077716,0.504236316770862,0.495470861260746
76379,0.503997318674326,0.495730596077716,0.504228304733519,0.495470861260746
76556,0.503997318674326,0.495744508825164,0.50421498397388,0.4954747709303
76732,0.503997318674326,0.495744508825164,0.50421498397388,0.495481824214231
76909,0.503997318674326,0.495744508825164,0.50421498397388,0.495484707848542
77086,0.503997318674326,0.495744508825164,0.504209835225249,0.495484707848542
77264,0.503983438293255,0.495744508825164,0.504205543658488,0.495484707848542
77442,0.503983438293255,0.495744508825164,0.504198179311899,0.495484707848542
77621,0.503983438293255,0.495744508825164,0.504193028147936,0.495484707848542
77800,0.503983438293255,0.495744508825164,0.504193028147936,0.495484707848542
77979,0.503983438293255,0.495744508825164,0.504190157970149,0.495484707848542
78159,0.503983438293255,0.495744508825164,0.504190157970149,0.495484707848542
78339,0.503983438293255,0.495744508825164,0.504190157970149,0.495484707848542
78520,0.503983438293255,0.495744508825164,0.504190157970149,0.495484707848542
78701,0.503983438293255,0.495744508825164,0.504190157970149,0.495484707848542
78882,0.503983438293255,0.495744508825164,0.504190157970149,0.495493627618443
79064,0.503983438293255,0.495744508825164,0.504186527148334,0.495497689759724
79246,0.503983438293255,0.495758219418172,0.504185327180949,0.495507718353906
79429,0.503983438293255,0.49577191298397,0.504180853557234,0.495521836471533
79612,0.503983438293255,0.49577191298397,0.50417686303482,0.495523848496079
79796,0.503969763568644,0.49577191298397,0.504161964818185,0.495523848496079
79980,0.503956112408275,0.495785537463222,0.504153297837826,0.495532849805911
80164,0.503956112408275,0.495785537463222,0.504153297837826,0.495533722385289
80349,0.503942505099223,0.495785537463222,0.504141880679175,0.495533722385289
80534,0.503942505099223,0.495785537463222,0.504139729170326,0.495533722385289
80720,0.503942505099223,0.495785537463222,0.50413773333807,0.495533722385289
80906,0.503928922116924,0.495785537463222,0.504124570417631,0.495533722385289
81093,0.503928922116924,0.495785537463222,0.504118709558216,0.495533722385289
81280,0.503915367718368,0.495785537463222,0.504114045997809,0.495533722385289
81467,0.503901834991882,0.495799053420171,0.504103496661292,0.495545481131416
81655,0.503901834991882,0.495812574239653,0.504100470882767,0.495563299887873
81843,0.503888331249639,0.495839554581653,0.50407840321524,0.495587225617786
82032,0.503888331249639,0.495853047104613,0.50407840321524,0.49560679393201
82221,0.503874874613756,0.495866517313897,0.504058176645497,0.495621755477955
82411,0.503847961745126,0.495866517313897,0.504040488501394,0.49562301398499
82601,0.503847961745126,0.495866517313897,0.504040488501394,0.495629191116831
82791,0.503847961745126,0.495866517313897,0.50403129060043,0.495630781868919
82982,0.503807708817473,0.495866517313897,0.504001882066153,0.495630781868919
83173,0.503794313434416,0.495866517313897,0.503986098104148,0.495630781868919
83365,0.503794313434416,0.495866517313897,0.503985075941538,0.495630781868919
83557,0.503794313434416,0.495866517313897,0.503969818575579,0.495630781868919
83750,0.503780956591692,0.495866517313897,0.503954744225027,0.495632673753356
83943,0.503754252952867,0.495879875094834,0.50394045972194,0.495644322009506
84137,0.503754252952867,0.495893215155078,0.503936768313007,0.495648101790295
84331,0.503754252952867,0.495906548101825,0.503932527543441,0.495666146105122
84525,0.503754252952867,0.495906548101825,0.503926265171229,0.495674095285928
84720,0.503754252952867,0.495906548101825,0.503925275981415,0.495675463622349
84915,0.503754252952867,0.495919838742915,0.503925275981415,0.495682543811888
85111,0.503740984792826,0.495919838742915,0.503921444778611,0.495682543811888
85307,0.503727770305862,0.495919838742915,0.503919077500279,0.495683873027113
85504,0.503727770305862,0.495919838742915,0.503904903421129,0.495683873027113
85701,0.503701354451492,0.495933059644698,0.503887551551515,0.495691896128239
85899,0.503688147177554,0.495933059644698,0.503872876218488,0.495691896128239
86097,0.503688147177554,0.495946245185361,0.503872876218488,0.495708444587589
86295,0.503688147177554,0.495959395564237,0.503872876218488,0.495718036941486
86494,0.503688147177554,0.495959395564237,0.503872876218488,0.495724975609719
86694,0.50367500861469,0.495972539454372,0.5038606481302,0.495737942631796
86894,0.503661917150965,0.495972539454372,0.50384753818215,0.495737942631796
87094,0.503661917150965,0.495972539454372,0.503844793156337,0.495738485786436
87295,0.503661917150965,0.495972539454372,0.503838064590327,0.495739814463657
87496,0.503661917150965,0.495972539454372,0.50383338903185,0.495743523949232
87698,0.503648870447576,0.495972539454372,0.503830857171983,0.495743523949232
87900,0.503648870447576,0.495972539454372,0.503829706374231,0.495743523949232
88103,0.503648870447576,0.495972539454372,0.503824030777616,0.495744122885691
88306,0.503648870447576,0.495972539454372,0.503824030777616,0.495744122885691
88509,0.503635872406446,0.495985547142298,0.503811513274226,0.495747010071402
88713,0.503635872406446,0.495985547142298,0.503811513274226,0.495747968588163
88918,0.503635872406446,0.495998519427483,0.503811513274226,0.495752929012301
89123,0.503635872406446,0.495998519427483,0.503811513274226,0.495752929012301
89329,0.503635872406446,0.496011453623406,0.503811513274226,0.495763927458301
89534,0.503635872406446,0.496037298593872,0.503811513274226,0.495794145499209
89741,0.503635872406446,0.496037298593872,0.503809537028428,0.495804827089707
89948,0.503635872406446,0.496037298593872,0.503807681581853,0.495809098495769
90155,0.503635872406446,0.496037298593872,0.503807681581853,0.495809734413169
90363,0.503635872406446,0.496063065860916,0.503799311256671,0.49582324841908
90571,0.503622996252147,0.496063065860916,0.503791771398731,0.495830968928366
90780,0.503622996252147,0.496063065860916,0.50378987179066,0.495832484608469
90990,0.503622996252147,0.496063065860916,0.50378987179066,0.495832484608469
91199,0.503622996252147,0.496075871021763,0.503783268315906,0.495837881353556
91410,0.503622996252147,0.496075871021763,0.503782776742164,0.495837881353556
91620,0.503622996252147,0.496088684910034,0.503782776742164,0.495854793054174
91832,0.503610224884538,0.496101483333038,0.503781882128318,0.495862698963323
92043,0.503610224884538,0.496101483333038,0.503781882128318,0.495863849218133
92256,0.503610224884538,0.496101483333038,0.503779873555198,0.495863849218133
92468,0.503597501379036,0.49611423451222,0.503769225265661,0.495874592292576
92682,0.503584780525302,0.49611423451222,0.503754546885733,0.495874592292576
92895,0.503584780525302,0.49611423451222,0.503753750953436,0.495874592292576
93109,0.503584780525302,0.49611423451222,0.503753750953436,0.495882867293358
93324,0.503584780525302,0.496126908109927,0.503753750953436,0.495890057403248
93539,0.503584780525302,0.496126908109927,0.503753750953436,0.495890057403248
93755,0.503584780525302,0.496126908109927,0.503753750953436,0.495890057403248
93971,0.503572122922341,0.496139534717933,0.503747357469035,0.495898108498999
94188,0.503572122922341,0.496139534717933,0.503739269421953,0.495898108498999
94405,0.503572122922341,0.496139534717933,0.5037391679535,0.495898108498999
94623,0.503572122922341,0.496139534717933,0.5037391679535,0.495898108498999
94841,0.503559528587079,0.496139534717933,0.50373285027374,0.495906079532778
95060,0.503559528587079,0.496152082216413,0.50373101284497,0.495910341966928
95279,0.503559528587079,0.496152082216413,0.503728855844026,0.495911414754931
95498,0.503559528587079,0.496152082216413,0.503728855844026,0.495911414754931
95719,0.503559528587079,0.496152082216413,0.503728855844026,0.495911414754931
95939,0.503559528587079,0.496152082216413,0.503714255787172,0.495911414754931
96160,0.503547004544996,0.496152082216413,0.503703620211298,0.495911414754931
96382,0.503534505970582,0.496152082216413,0.503692607822504,0.495911414754931
96604,0.503522034870121,0.496152082216413,0.503668319004575,0.495922016283437
96827,0.503509568145016,0.496164531150688,0.503662925707348,0.49593529790635
97050,0.503509568145016,0.496164531150688,0.503658032586228,0.495943186188338
97274,0.50349711329411,0.496164531150688,0.503646006067524,0.49595824280081
97498,0.503484675696125,0.496164531150688,0.503632220360801,0.495979203104966
97723,0.50347226375126,0.496164531150688,0.503622069141137,0.495985069633404
97949,0.503459875579053,0.496164531150688,0.503615127458166,0.49598842610467
98174,0.503459875579053,0.496164531150688,0.503615127458166,0.495996597838884
98401,0.503459875579053,0.49617689935316,0.503615127458166,0.496002079495249
98628,0.503459875579053,0.49617689935316,0.503615127458166,0.496002079495249
98855,0.503447509259721,0.49617689935316,0.503596540794313,0.496002079495249
99083,0.503447509259721,0.49617689935316,0.503593322949659,0.496010307355297
99311,0.503447509259721,0.496201532951073,0.503593322949659,0.496029206081487
99540,0.503447509259721,0.49621382599415,0.503593322949659,0.496040764532186
99770,0.503435213673092,0.496226095767475,0.503588981243252,0.496063075975679
100000,0.503435213673092,0.496250640742285,0.503588981243252,0.496085061982331


==> code_for_figs/Beta_1,_1_width.csv <==
t,pw,cw
1,0.975092636966322,1
2,0.871241289243571,1
3,0.779651361858885,1
4,0.710798287549463,1
5,0.653533466409368,1
6,0.604161288491602,1
7,0.565017192210857,1
8,0.533255763185002,1
9,0.507964538310665,1
10,0.498516175434978,1
11,0.474648091726301,1
12,0.460313345341234,1
13,0.454522228795406,1
14,0.437505080013044,1
15,0.421594798331299,1
16,0.404878850753484,1
17,0.391885924412433,1
18,0.380431129693268,1
19,0.372714436977436,1
20,0.364480177197614,1
21,0.36148896399426,1
22,0.358199704894341,1
23,0.353577139920672,1
24,0.346357583109369,1
25,0.337466505039005,1
26,0.331607752281904,1
27,0.32955921902752,1
28,0.325347845880314,1
29,0.323485528741196,1
30,0.319243812034045,1
31,0.314131313249972,1
32,0.309957088509652,1
33,0.307227916116001,1
34,0.305057230498503,1
35,0.303672744999194,1
36,0.302194905476,1
37,0.300539139587283,1
38,0.295440991237794,1
39,0.290432534672432,1
40,0.286844692019628,1
41,0.283139931279477,1
42,0.281306702409478,0.999316186590173
43,0.276451879764402,0.996337691515355
44,0.272251973296097,0.989108884370255
45,0.268482335200082,0.97756126599198
46,0.264262551585727,0.966531590012634
47,0.259246226727365,0.962375377777846
48,0.256878151502018,0.954394509196746
49,0.254758648511413,0.944136500513129
50,0.251196544238398,0.930029299773642
51,0.248310409917633,0.917523178865163
52,0.245420967872566,0.902553040660129
53,0.243035569674474,0.891003388058138
54,0.242114440612306,0.880119569221435
55,0.239573995312371,0.868264098487604
56,0.235520786754878,0.856550605230858
57,0.233264872168459,0.84592645905811
58,0.230723847041086,0.83344006798962
59,0.229134792779499,0.823620772066651
60,0.225654707843273,0.813714874134268
61,0.224806191983458,0.804055278959031
62,0.222750481978292,0.794493943708665
63,0.219898720163881,0.784429981120587
64,0.21747362481667,0.774401651107899
65,0.215606975020772,0.764421127831483
66,0.215606975020772,0.757957453068497
67,0.215291567440265,0.750652510503938
68,0.215291567440265,0.74214487908099
69,0.215291567440265,0.733949870419771
70,0.215258707906214,0.725526865393501
71,0.213086881391853,0.717770993456007
72,0.211040462751228,0.709409552532255
73,0.210544510546015,0.7034413767373
74,0.209827559444916,0.696942455488506
75,0.208197409212083,0.690474208470054
76,0.206472346044806,0.682399605709557
77,0.204926319095361,0.676692712221785
78,0.204724173461979,0.669953578393822
79,0.204101434207656,0.664852263236226
80,0.203618526064694,0.658833472689893
81,0.203035471163444,0.652317363212824
82,0.202101270642123,0.64496659716202
83,0.200051486049169,0.638650842656233
84,0.198868630805211,0.632287075030622
85,0.197170436219569,0.626245659252681
86,0.196735883152191,0.621842947116596
87,0.195150554965051,0.616962045496924
88,0.193610552661695,0.610532975415387
89,0.192914304601449,0.605542895123093
90,0.191695724959473,0.600979494105715
91,0.189822772638665,0.595728040406816
92,0.188811753594999,0.590267774429237
93,0.188609326395436,0.585504004487539
94,0.187674329894152,0.580495815592114
95,0.187638226610953,0.575855000376615
96,0.186006418631147,0.571222567987619
97,0.184519318367353,0.565715944355402
98,0.183382703710644,0.560474423570551
99,0.181999133401671,0.556473605914414
100,0.181531669688471,0.55139998695075
101,0.18095256262954,0.547772877709624
102,0.179323473951452,0.543289218154389
103,0.177869554314778,0.538692710250222
104,0.177234845793256,0.534465583569913
105,0.177201052053207,0.530376446072906
106,0.175859538370355,0.526640648056319
107,0.175859538370355,0.522357827853733
108,0.175859538370355,0.520166858071622
109,0.175464106277645,0.516363047531932
110,0.174484077453324,0.511771511062537
111,0.173559265440489,0.508221209355747
112,0.17226101857001,0.504621914345767
113,0.171537395440512,0.501536421002736
114,0.171114047228646,0.499469198514543
115,0.169857696281243,0.496095742354463
116,0.169072375805421,0.492188200125626
117,0.167651271983032,0.488378684412527
118,0.166345495835156,0.485205704987805
119,0.165833094861691,0.481882091007062
120,0.164267663544756,0.478864837056451
121,0.163476339263042,0.475038725429207
122,0.162088392144048,0.472164658517402
123,0.16113494183249,0.468371754967311
124,0.159736124135063,0.465555188072724
125,0.157986218196818,0.46170404402831
126,0.156238912748323,0.458169037478894
127,0.154758587917999,0.454886536761385
128,0.153621576064026,0.452212444471565
129,0.153519562066717,0.449867551473585
130,0.153263614324484,0.448412364958572
131,0.152362239669745,0.446152886519414
132,0.151688086935123,0.443250866527027
133,0.151458047239772,0.440544648379471
134,0.15114290360497,0.438286706629509
135,0.150832705766687,0.436098711753508
136,0.149819176240669,0.433580566377863
137,0.148821779720112,0.430536094698199
138,0.148160361649808,0.427618309067363
139,0.148160361649808,0.425635646091066
140,0.147846398286853,0.423825095527972
141,0.147077277552111,0.421793989861492
142,0.146770726742946,0.418838096631206
143,0.146669948587231,0.416970186337559
144,0.146669948587231,0.415329624790168
145,0.146499078986817,0.413847127260042
146,0.146251264355082,0.411278793592127
147,0.14499188241633,0.409041651697883
148,0.1437791599936,0.406758022666769
149,0.143190960428193,0.404596246488135
150,0.143035999467614,0.402604629701338
151,0.142505535795935,0.401982341917428
152,0.141931428829986,0.400237866532367
153,0.141411740588399,0.398229840184971
154,0.140928289160578,0.396808412486956
155,0.140394581243328,0.395008262100808
156,0.139922110310093,0.392848881134338
157,0.139784009543656,0.391156415681005
158,0.13976854157359,0.390330563231292
159,0.13976854157359,0.388216904876279
160,0.13976854157359,0.386459271038398
161,0.13976854157359,0.384436402393171
162,0.139404520319591,0.3824662042344
163,0.139404520319591,0.380445230701684
164,0.139404520319591,0.3792865519896
165,0.139171582417539,0.37776451761719
166,0.139126327259337,0.376021236913171
167,0.139126327259337,0.374226846122013
168,0.138796047797325,0.372663652003582
169,0.138796047797325,0.369882114178987
170,0.138796047797325,0.368645615494009
171,0.138796047797325,0.36734542825405
172,0.138236260378023,0.366173415130301
173,0.137535586045552,0.364834396142513
174,0.137192843640319,0.362616603094669
175,0.136734065505248,0.361225386640031
176,0.136302427095382,0.360050937619277
177,0.135428785664244,0.358704608500372
178,0.135137261038382,0.356232278391597
179,0.134728806105766,0.354840789604301
180,0.134728806105766,0.353695586689514
181,0.134701817986436,0.35205392069473
182,0.134385584471855,0.351049001704083
183,0.133928937162847,0.350048002173948
184,0.133219800919012,0.348226439977305
185,0.132394327816457,0.346829370033498
186,0.131959254200837,0.345196426498392
187,0.131234241423425,0.34431170375331
188,0.1312061324436,0.343087386718813
189,0.1306814987015,0.342346953370843
190,0.13059579049815,0.340698456212685
191,0.130351041101555,0.339305152749314
192,0.130018699086621,0.3381531134579
193,0.130018699086621,0.337224895453337
194,0.129760826279658,0.336009019295676
195,0.129676270657636,0.334402189004151
196,0.129606217682923,0.333346446925853
197,0.129219572074744,0.331651543877201
198,0.128978033784173,0.330069050046706
199,0.128978033784173,0.328743884744138
200,0.12885222270332,0.32786607505075
201,0.128456364912881,0.327105375385843
202,0.128285078224186,0.325410251636795
203,0.127815135962665,0.324632348341872
204,0.127089075166901,0.32356133958318
205,0.12667129953984,0.322235199208601
206,0.126527715294919,0.320904967433704
207,0.126252808953466,0.319799978863173
208,0.125978325843794,0.318961439367967
209,0.12576892671689,0.317837660535114
210,0.125381702555308,0.316906007990894
211,0.124709588745542,0.315448971913195
212,0.124367911754299,0.313957915419994
213,0.123928950268906,0.312955338147084
214,0.12323449439177,0.312041279632449
215,0.122823491504942,0.310698928996879
216,0.12263290755522,0.309097477750136
217,0.122364414320416,0.308221776148326
218,0.122190840114561,0.306946745969834
219,0.121856076702655,0.306367982187739
220,0.121722824612463,0.305173652057154
221,0.121629629441483,0.304444004152466
222,0.121629629441483,0.303940292767725
223,0.121629629441483,0.303271840114986
224,0.121079200172138,0.302594548655356
225,0.120800154415298,0.301146278282789
226,0.120800154415298,0.30004418241129
227,0.120638829333381,0.299711045728488
228,0.120372916908742,0.2989705404474
229,0.12023294899428,0.298374700582009
230,0.119919691295061,0.29753479237864
231,0.119464172265797,0.296988172354642
232,0.119372731237201,0.295670848399888
233,0.119167938053578,0.29472979371847
234,0.119142596559104,0.293858037011925
235,0.118818626290278,0.292981833047475
236,0.118716988942205,0.291809119642996
237,0.118340534777575,0.29061896553978
238,0.118340534777575,0.289020469030614
239,0.118340534777575,0.288390340972598
240,0.118161595223621,0.287726488006299
241,0.117891841775023,0.286795577147874
242,0.117696116335725,0.285922316426937
243,0.117696116335725,0.285177177960896
244,0.117696116335725,0.28486274288579
245,0.117696116335725,0.284261350505983
246,0.11755494807725,0.283335567211718
247,0.117250682519902,0.282542139380328
248,0.116999408602404,0.281807691829838
249,0.116746380183439,0.280918654029365
250,0.116746380183439,0.279861239930488
251,0.116746380183439,0.279288451334928
252,0.116709188175776,0.278745642351726
253,0.116534705507799,0.277645368152906
254,0.116202083980399,0.276630662340925
255,0.115982071148656,0.275644553237325
256,0.115869778531931,0.275115945757178
257,0.115832447757357,0.27463806570093
258,0.115707583973985,0.27378547176438
259,0.115385933461258,0.273390325393682
260,0.114989165827553,0.272172724653256
261,0.114544314687621,0.2713172024219
262,0.11418711010271,0.270623442853216
263,0.114003669103042,0.269643970496818
264,0.113746594156767,0.269073074788134
265,0.113351807491558,0.268363279376365
266,0.112781688181416,0.267514297867761
267,0.112365931430682,0.266372310041181
268,0.112052651573453,0.265509950848092
269,0.111582043121965,0.264871927274363
270,0.111390860283481,0.263894408352083
271,0.111320074449021,0.26352237388417
272,0.11098466680712,0.263031445352958
273,0.110866770681394,0.261977611055952
274,0.110551650723032,0.261548731165868
275,0.110270570085663,0.260624958785302
276,0.110189047339783,0.260205821428614
277,0.109880402590197,0.25942047381819
278,0.109796393282137,0.258422697217524
279,0.109796393282137,0.257761768862119
280,0.109632939541272,0.257011523860399
281,0.109434015414194,0.256380566462046
282,0.109327396249923,0.255927777660709
283,0.109315960605911,0.2552837504184
284,0.108808029779048,0.254835734212293
285,0.108518391121452,0.253837149097435
286,0.108495424351453,0.253505206407583
287,0.108051995853964,0.253182847790022
288,0.107796157206473,0.25239774883837
289,0.107575913460055,0.252096203641486
290,0.10749563254697,0.251568238193502
291,0.107229745335265,0.250892796746874
292,0.107184010544577,0.250150743889036
293,0.106882942057084,0.249563049195485
294,0.106579425966725,0.248356514869826
295,0.106284863314804,0.247581749361761
296,0.106284863314804,0.246970481764542
297,0.105988793696521,0.246707818652367
298,0.105887036130208,0.245990250899825
299,0.105796533908887,0.245356302574247
300,0.105796533908887,0.244891474619079
301,0.105796533908887,0.244891474619079
302,0.105454598882611,0.244333502690104
303,0.105409904763362,0.243414525155876
304,0.105398524917588,0.242998731718192
305,0.105028960932597,0.242698608767376
306,0.104904585150532,0.241914241738767
307,0.104666235555189,0.241376450165882
308,0.104403628820628,0.24091185865197
309,0.103895875231543,0.240379072169562
310,0.103618334442019,0.239433971678599
311,0.103365829555743,0.238977314439335
312,0.103230177116271,0.23863426288936
313,0.103059331937813,0.238080670708999
314,0.102980389765491,0.237384106359252
315,0.102980389765491,0.236854824616624
316,0.102980389765491,0.236491551667074
317,0.102980389765491,0.235844003363485
318,0.102980389765491,0.23539793167998
319,0.102891004789867,0.235137098559667
320,0.102891004789867,0.234418352669997
321,0.102891004789867,0.233895523779059
322,0.102891004789867,0.233608630155256
323,0.102835582123694,0.233232219039788
324,0.102600869445287,0.23297580136173
325,0.10245570920546,0.232568445418072
326,0.102389346039737,0.232102052908239
327,0.102199439848011,0.231969847552527
328,0.102056531357281,0.231275424269242
329,0.101868311812806,0.230738205968414
330,0.101637045575824,0.230377374772774
331,0.101406625982298,0.229645173789759
332,0.101319474438892,0.228773546250694
333,0.101264839660835,0.228562784483756
334,0.101053893869099,0.228127033388224
335,0.101053893869099,0.227679937715979
336,0.100999444751739,0.227052687044315
337,0.100721434039095,0.226456005468351
338,0.100465717723959,0.225693989537619
339,0.100378322822134,0.224733456448717
340,0.100100223683616,0.22413819489969
341,0.100035214564536,0.223744162331901
342,0.100035214564536,0.223318787261593
343,0.0997191000123374,0.223033416589246
344,0.0997191000123374,0.222408691233752
345,0.0997191000123374,0.222117875678417
346,0.0997085596647045,0.221859611970471
347,0.099686958248928,0.221390709243227
348,0.099686958248928,0.220832580804147
349,0.099601984374985,0.220703831436804
350,0.0993035190031498,0.220119367209806
351,0.0991228233139348,0.219684313500703
352,0.0991228233139348,0.219290378919495
353,0.0987919771628423,0.219129828703029
354,0.0987708085312014,0.218279627718809
355,0.0987708085312014,0.218097987986511
356,0.0987708085312014,0.2178795382841
357,0.0987497370234873,0.217457745966736
358,0.0987497370234873,0.216754445905825
359,0.0986011107518235,0.216313322853967
360,0.0985593209868684,0.215662475733683
361,0.0985278993418953,0.21540884797301
362,0.0984548532203252,0.215259498901486
363,0.0984548532203252,0.214758016775748
364,0.0983284843574737,0.214543155733195
365,0.0981714248468144,0.214129808514463
366,0.097941522597711,0.213523818205861
367,0.0976968684956168,0.213098083279334
368,0.09737149512886,0.21261313278594
369,0.0972885629983835,0.212109329529487
370,0.0971848721547745,0.211835401212328
371,0.0971848721547745,0.21143139798496
372,0.0971848721547745,0.211123975967283
373,0.0971848721547745,0.210885841977965
374,0.0970611812130516,0.210623528655985
375,0.0967258476332751,0.210033342910185
376,0.0965809277730593,0.209528295274795
377,0.0965809277730593,0.209131344590358
378,0.0965809277730593,0.208993433652984
379,0.0963727911408696,0.208709794809376
380,0.0963727911408696,0.207933143948186
381,0.0963727911408696,0.207710232800568
382,0.0961553233015617,0.207170134770128
383,0.095742295886783,0.206551797161319
384,0.0954438751640978,0.206025291363628
385,0.0952911988652951,0.205644404098621
386,0.094898842298503,0.205295529041261
387,0.0947641502400185,0.204683052662785
388,0.0947128763522919,0.204343560093607
389,0.0945163674741823,0.204141419579402
390,0.0943612741225131,0.203756389899382
391,0.0942580258305225,0.203337856083641
392,0.0942580258305225,0.202987677544157
393,0.0942580258305225,0.202898301620982
394,0.0939817436455115,0.20269018368595
395,0.0937979205580707,0.202175260078343
396,0.0936016833693335,0.201901526870832
397,0.0936016833693335,0.201554628323718
398,0.0935817651630259,0.201324517928142
399,0.0934204064712894,0.20112777699208
400,0.0933102377303487,0.200501042471879
401,0.0933102377303487,0.199876992608165
402,0.0933102377303487,0.199669519813778
403,0.0933102377303487,0.199484410941031
404,0.0932107742961359,0.199040163619604
405,0.0926960918197089,0.198628805507808
406,0.0925355044377715,0.197986391908324
407,0.0923158529278743,0.197488107471935
408,0.0922762697954832,0.196766144933007
409,0.0919142541326807,0.196603697584637
410,0.0917234357819598,0.195949769801624
411,0.0916836679494575,0.195702152633418
412,0.0916836679494575,0.195531820074183
413,0.0914733176989207,0.195485763467698
414,0.0913545709489073,0.194982956264679
415,0.0910145466808783,0.19463606040321
416,0.0908354949363394,0.194220292923142
417,0.0908354949363394,0.193967230834468
418,0.0907172451897724,0.193939110005566
419,0.0907172451897724,0.193656082218229
420,0.0906585410189953,0.193556336796265
421,0.0906585410189953,0.193182881295641
422,0.0904629415036309,0.192873083953975
423,0.0902849683203131,0.192218633869813
424,0.0900662366026853,0.191598529205402
425,0.0899481888330627,0.19136066599784
426,0.0897497345736875,0.191146627364924
427,0.0894918026316164,0.190664640663553
428,0.0893739163748779,0.190250588539477
429,0.0893739163748779,0.189713513342497
430,0.0892952609761227,0.189554060114217
431,0.0890759905902396,0.189245213771933
432,0.0890368528525242,0.18901935641229
433,0.0890173922076916,0.188921823361799
434,0.0889979404744221,0.188580688551078
435,0.0889979404744221,0.188521503910691
436,0.0889979404744221,0.188398732175021
437,0.0889203077826035,0.188180013724625
438,0.088881025596223,0.187398798590824
439,0.088881025596223,0.187275390987294
440,0.088881025596223,0.187213142402811
441,0.088881025596223,0.187036278821759
442,0.0887426870468676,0.186933846116499
443,0.0887232095839625,0.186742997166401
444,0.0887232095839625,0.186545512203749
445,0.0887232095839625,0.186178558976674
446,0.0887232095839625,0.186096603056357
447,0.0887232095839625,0.185853204760413
448,0.0886057780714697,0.185655956298135
449,0.0886057780714697,0.185092493314208
450,0.0884705975697249,0.184877270787702
451,0.0883550991734757,0.184424953686918
452,0.0883169457308949,0.184265184793153
453,0.0883169457308949,0.183733115283227
454,0.0882214356983028,0.183687475295159
456,0.0880086660981157,0.182946026325553
457,0.0879116034172517,0.182493252316262
458,0.0875997964782274,0.182367399070954
459,0.087503447367464,0.181975160041111
460,0.0874084493838227,0.181862288239258
461,0.0871595063489176,0.181525968499388
462,0.0868129852077291,0.181098710998076
463,0.0865246797714304,0.180543205025906
464,0.0863700605436269,0.180107721642959
465,0.0863700605436269,0.179605194489044
466,0.0863700605436269,0.179452341411129
467,0.0863700605436269,0.179451397772047
468,0.0863700605436269,0.179383506973148
469,0.0863700605436269,0.1792433976057
470,0.0863700605436269,0.179141045808854
472,0.0861587975591986,0.178704164778495
473,0.0860051316135982,0.178510761009368
474,0.0859098549196447,0.178208115951871
475,0.0857172407890863,0.177956462706592
476,0.0857172407890863,0.177652830710942
477,0.0857172407890863,0.177475995847392
478,0.0855641727541971,0.177146034384645
479,0.0853349454754237,0.176898507554764
480,0.0852042726765794,0.176494965536994
481,0.0850924731946608,0.176072766903882
483,0.084885665176062,0.17525351387259
484,0.084885665176062,0.175094699862974
485,0.084885665176062,0.174934819908916
486,0.084885665176062,0.174734193044862
487,0.084885665176062,0.174545014010898
488,0.084885665176062,0.174438129776466
489,0.084885665176062,0.174438129776466
490,0.084885665176062,0.174382215812695
492,0.0848118567357526,0.17422632957379
493,0.0848118567357526,0.173997759443665
494,0.0847565434352672,0.173919383152789
495,0.0846453646642789,0.17381854512191
496,0.0845902530268961,0.173639735966899
497,0.0845902530268961,0.173471311263689
498,0.0845720094538729,0.173466007703298
500,0.084350731407032,0.173113855216674
501,0.084350731407032,0.172807140159932
502,0.084350731407032,0.172704445931096
503,0.084350731407032,0.172672143307104
504,0.084350731407032,0.172484091325575
505,0.084350731407032,0.172243668887422
506,0.084350731407032,0.17186800007574
508,0.084350731407032,0.171181311960203
509,0.0843153452298818,0.170875771882826
510,0.0842799666948023,0.170594819351913
511,0.0842799666948023,0.170509844194324
512,0.0842799666948023,0.170179932318815
514,0.0841176435227161,0.169877413171372
515,0.0839731493663745,0.169775273460655
516,0.0839731493663745,0.169325017238571
517,0.0839731493663745,0.169254722173545
518,0.0839731493663745,0.169034868423357
519,0.0839731493663745,0.168881684102295
521,0.0839014362970158,0.168579771710765
522,0.0837936226578953,0.168276076692865
523,0.0836675985362014,0.168119385062831
524,0.0835045606702137,0.167888189120647
525,0.0835045606702137,0.167472254599778
527,0.0834868703394747,0.166723461813407
528,0.0834868703394747,0.166684402690823
529,0.083199762050235,0.166623149959438
530,0.0829844668033915,0.166153128029878
532,0.0828055835509874,0.16584199774181
533,0.0827523914064198,0.165539738790387
534,0.0827347538680046,0.165319544225713
535,0.0826639493243583,0.165088066439007
536,0.0826639493243583,0.164943888567204
538,0.0824212337726246,0.164654813511046
539,0.0823525118292902,0.164325152380935
540,0.0823525118292902,0.164123466331791
541,0.0823174572603267,0.164083808366375
543,0.0821934725571551,0.163582300310912
544,0.0820708386498728,0.163357777438689
545,0.0820006856129918,0.162884816018026
546,0.0820006856129918,0.162659120724466
548,0.0819484996085739,0.162267566115359
549,0.0819484996085739,0.162158689089763
550,0.0819484996085739,0.16200786924419
552,0.0818614878023055,0.161697119357272
553,0.0818614878023055,0.161568522913921
554,0.0818442692467514,0.161438090043961
555,0.0816691144499019,0.16126186101353
557,0.0815470866444505,0.160741620057606
558,0.0815470866444505,0.16057430464143
559,0.0814449032699646,0.160421762192876
560,0.0814449032699646,0.160286099310934
562,0.0812746863161212,0.159981490260461
563,0.0811203473534027,0.159569548474547
564,0.0811203473534027,0.159140706656107
566,0.0811203473534027,0.15879107842949
567,0.0811203473534027,0.15861381819455
568,0.0811203473534027,0.158478022321615
570,0.0810530221007958,0.158166117973599
571,0.0810530221007958,0.158073190660262
572,0.0810530221007958,0.157841981870758
574,0.0808091242945195,0.157622855898895
575,0.0807748669190673,0.157273303559626
576,0.0807058982672482,0.157044958927552
578,0.0806195671317469,0.156608235759679
579,0.0806195671317469,0.156269163602887
580,0.0806195671317469,0.156228592456095
582,0.0806195671317469,0.155638840829404
583,0.0805684155634481,0.155637756011792
584,0.0805684155634481,0.155515349914821
586,0.0805684155634481,0.155398415070076
587,0.0805684155634481,0.155364394224642
588,0.0805343975317737,0.155225795747996
590,0.0805175044579225,0.155078974996957
591,0.0804660626181382,0.154839233763386
592,0.0802768838731437,0.154752327273395
594,0.080259811054259,0.154078134877951
595,0.080259811054259,0.153880038063294
596,0.080208457321513,0.153766399275269
598,0.080072615847808,0.153161773948419
599,0.080072615847808,0.152963498383752
601,0.0799553989762024,0.152680492484787
602,0.0797704055765846,0.152400617009126
603,0.0797538047700334,0.152100943306285
605,0.0794823391014415,0.151681445744414
606,0.0793307860404507,0.151441624258785
608,0.0789453534425926,0.15094559113792
609,0.0787751256437335,0.150580250290993
610,0.0787241262758062,0.150277429757724
612,0.0785190813718979,0.150100712024729
613,0.0784511720728266,0.149883371768008
615,0.0783315666426361,0.14960065347659
616,0.0782319366149548,0.149415769682373
617,0.0782319366149548,0.149249680607944
619,0.0779005069104884,0.14874075645429
620,0.0778022535671598,0.14862578868402
622,0.0776881029821491,0.148478649406346
623,0.0775900888590958,0.148293451647646
625,0.0773768009941748,0.147984153447855
626,0.0771467710568313,0.147609187200121
627,0.0769993233656584,0.147186703000655
629,0.0768844314914141,0.146858288353721
630,0.076671145253399,0.146704238608931
632,0.0763427668265986,0.146144241578098
633,0.0761800359291996,0.145950604158373
635,0.0758051453366526,0.145511713630604
636,0.075756376792873,0.145269629778089
638,0.0755931596377931,0.145095536155022
639,0.0755281279716623,0.144949351417859
641,0.075430377023147,0.144834933494362
642,0.0753159981981412,0.144738731752237
644,0.0750385412599076,0.144519094079346
645,0.0748594823012671,0.144113741781963
646,0.0747947331652276,0.143882669112182
648,0.0745973935712352,0.143722941864371
649,0.074367244372725,0.143464365669938
651,0.074367244372725,0.143217041409418
652,0.0743343226363658,0.143217041409418
654,0.0743179407553146,0.142985209125507
655,0.0742686543677113,0.142850600870037
657,0.0741535760419937,0.142541228811054
659,0.0739718352929048,0.14216162349415
660,0.0739063591675861,0.141998947747215
662,0.0738742820375092,0.141566236580811
663,0.0738742820375092,0.141406792424647
665,0.0738742820375092,0.141305158569684
666,0.0738090506227391,0.141305158569684
668,0.0738090506227391,0.141193516932713
669,0.0738090506227391,0.141071771720919
671,0.0737929061562689,0.140906932552019
672,0.0737929061562689,0.140884333532359
674,0.0737929061562689,0.140884333532359
675,0.0737929061562689,0.140797515157904
677,0.0737118018751754,0.140390670748172
679,0.0737118018751754,0.140283569385352
680,0.0736642402815054,0.14019008427139
682,0.0735519884032177,0.139756430246155
683,0.0734399301424298,0.139736766402066
685,0.0731851958380131,0.139471243546107
686,0.0729779334977949,0.13930595903543
688,0.0727076503926827,0.138987936095341
690,0.0724221811861062,0.138450759984061
691,0.0723121040400617,0.138212579189623
693,0.071774103402577,0.137695198489505
694,0.071774103402577,0.137462799994308
696,0.0717582632684424,0.137331720094541
698,0.0716952506252407,0.137086212563169
699,0.0716481466835872,0.136979544567654
701,0.071521196766892,0.136693119861407
702,0.071521196766892,0.136523566440834
704,0.0714103302519429,0.13637820394718
706,0.0713481665322205,0.136008472133067
707,0.0711763353322627,0.135755977742568
709,0.070912345326462,0.135369746659552
711,0.070896709970948,0.134974191343313
712,0.070865608773114,0.134974191343313
714,0.0706929133870347,0.134691231718157
715,0.0706773358476231,0.134691231718157
717,0.0706304384160476,0.134583749487876
719,0.0705521643389815,0.134505052717207
720,0.0705521643389815,0.134491291040097
722,0.0704588698037861,0.134216063751175
724,0.0703054918737892,0.13390105149169
725,0.0702281666098197,0.133652602211975
727,0.0699665551468987,0.133249278612545
729,0.0699050666020165,0.133126384274622
730,0.069874491318048,0.133051250877672
732,0.0695644019147393,0.132863027462359
734,0.0693801293669962,0.132504692222867
735,0.0690700593527866,0.132271392096857
737,0.0687901152266299,0.13177429413097
739,0.0686991152286029,0.131532014349775
741,0.0686839446172367,0.131456706038171
742,0.0686839446172367,0.131396153639986
744,0.0686382046473711,0.13138684198822
746,0.0686382046473711,0.131198829303646
747,0.0686382046473711,0.131161778429
749,0.0686382046473711,0.131116024290528
751,0.0685175527729003,0.130826813761248
753,0.0685024954532159,0.130633982099145
754,0.0684722366870461,0.130593301018668
756,0.0684722366870461,0.130488917300078
758,0.0684722366870461,0.130403453196135
760,0.0683656744220217,0.130196953728987
761,0.0683656744220217,0.130192551868195
763,0.0681961723113903,0.129812262333421
765,0.0681347903233668,0.129507248881319
767,0.0679527358737043,0.129320729006995
768,0.0678456171994188,0.129216124027484
770,0.0678152065723637,0.129032844673162
772,0.0678004136075973,0.128896968326506
774,0.0678004136075973,0.128366297446446
775,0.0678004136075973,0.128257063566639
777,0.0678004136075973,0.128006204008316
779,0.067785290089619,0.127863787063633
781,0.0677701571855487,0.127828508894399
783,0.0677701571855487,0.127828508894399
784,0.0677701571855487,0.12776567446176
786,0.0677701571855487,0.127633818456404
788,0.0677701571855487,0.127346128171765
790,0.0677701571855487,0.12681117401127
792,0.0677262062109737,0.126438387041504
794,0.0676970386241624,0.126067330572544
795,0.0676970386241624,0.125979742038865
797,0.0676970386241624,0.125761030126405
799,0.0676681670863814,0.125470892837961
801,0.06762478765091,0.125281139294341
803,0.0675951559785815,0.12492011028889
805,0.0672840258038603,0.124573021910337
806,0.0672245805323634,0.12425211745594
808,0.0671814921243289,0.123873281660322
810,0.0671814921243289,0.123755476235308
812,0.0671814921243289,0.123744840795964
814,0.0671672506620388,0.123658780191121
816,0.0669506734259643,0.123441994526078
818,0.0667471613458654,0.12304470911776
820,0.0666743149762624,0.12297161960389
821,0.0666743149762624,0.12297161960389
823,0.0665602302181267,0.122812536462463
825,0.0665602302181267,0.122725332461975
827,0.0665602302181267,0.122580113094567
829,0.0665602302181267,0.122440567667215
831,0.0665602302181267,0.122346097849579
833,0.066532093857492,0.122164158009827
835,0.0664316262510696,0.121820079847266
837,0.0664316262510696,0.121621842009159
839,0.0664316262510696,0.121429091475685
841,0.0664316262510696,0.121385324236565
843,0.0664316262510696,0.121325180337234
844,0.0664316262510696,0.121282287885332
846,0.0664316262510696,0.121158358791853
848,0.0664316262510696,0.121148976108145
850,0.0663613122766778,0.120848068700855
852,0.0662777336274582,0.12076386221429
854,0.066221330322902,0.120688931048718
856,0.0662075230932826,0.120596386083806
858,0.0662075230932826,0.120509403716162
860,0.0662075230932826,0.120320951008481
862,0.0661647058631177,0.120156033696685
864,0.0661509654207327,0.12001161684414
866,0.0661509654207327,0.119614926001509
868,0.0658705819543517,0.119368018262328
870,0.0654620330015116,0.1187824497184
872,0.0654196236420669,0.118399800048919
874,0.0652357435518333,0.118120935689027
876,0.064956175376351,0.117700677078731
878,0.0648595393266832,0.117520098446929
880,0.0648595393266832,0.11740113852415
882,0.0645968896392243,0.117214379758282
884,0.0644719677635306,0.11693686888835
886,0.0644719677635306,0.11693686888835
888,0.0642748750789987,0.116814361392642
890,0.0640663310415743,0.116364836512644
892,0.0640663310415743,0.116269876532521
895,0.0640387950850284,0.116232135821009
897,0.0639980550255858,0.116232135821009
899,0.0639845321288569,0.116153837429296
901,0.0639845321288569,0.116064008002679
903,0.0639845321288569,0.116024516184392
905,0.0639710707434103,0.11595906640889
907,0.0639710707434103,0.115951576995576
909,0.0638625649076562,0.11582529516962
911,0.0637670536798953,0.115591715107317
913,0.063740076446862,0.115549453757652
915,0.0636436495207257,0.115031088480195
917,0.0633413171368494,0.114748413468997
920,0.0632182637027166,0.114285381880043
922,0.0631494660850963,0.114179964137258
924,0.0631494660850963,0.114179964137258
926,0.0631494660850963,0.114066687581696
928,0.0631494660850963,0.113998913937314
930,0.0631220998307737,0.11377409550491
932,0.0630675756651256,0.113524510539277
935,0.0630407051554524,0.113274608377618
937,0.0629996696565301,0.113231265303951
939,0.0628621897480236,0.113121982314875
941,0.0627657284296299,0.113014854839803
943,0.0625727291496804,0.112682436282009
945,0.0624658385609916,0.112314670395984
948,0.0623840390187969,0.112089803256713
950,0.0623840390187969,0.111976758653033
952,0.0622622967827092,0.111696531234909
954,0.0622622967827092,0.111579294393219
956,0.0622352260078078,0.111473228541064
959,0.0621264953275017,0.111134048687846
961,0.062072707814357,0.111032768184633
963,0.0620051304409271,0.110812318816733
965,0.0619652651936402,0.110658054676536
967,0.0618723434683178,0.110621263075579
970,0.0618192133024642,0.110387503980887
972,0.0617930391694054,0.110264877997829
974,0.0617140357410818,0.110012212073142
976,0.0616475374230083,0.109961031095439
979,0.0616211421632441,0.109815455617515
981,0.0616079616707135,0.109781810601758
983,0.0616079616707135,0.109730038896007
985,0.0616079616707135,0.109667669831926
988,0.0615287038219472,0.109354321019947
990,0.0615287038219472,0.109275533490525
992,0.0615287038219472,0.109268708225484
994,0.0615287038219472,0.109198258203465
997,0.0614119045739553,0.108968111681228
999,0.0613861010492358,0.108802842644099
1001,0.0613861010492358,0.108676269138416
1004,0.0613861010492358,0.10835833352397
1006,0.0613861010492358,0.108235652924654
1008,0.0613861010492358,0.108090725632801
1011,0.0612530147309399,0.107866528053087
1013,0.0612530147309399,0.10767671944826
1015,0.0612530147309399,0.10767671944826
1018,0.0611485673539569,0.107559210772961
1020,0.0611220730567366,0.107291805697741
1022,0.0609363851138354,0.106967240692091
1025,0.0607128999763715,0.106622141440364
1027,0.0605422197010961,0.106392081730414
1029,0.0604369006236946,0.106247545468086
1032,0.0603582660592812,0.106037508616277
1034,0.0603582660592812,0.106033511587221
1037,0.0602929677080597,0.105916109530214
1039,0.0602673797075408,0.105760233189218
1041,0.060242058147373,0.105457038787581
1044,0.0601156032007645,0.105322165635592
1046,0.0600138402467522,0.105166518409283
1049,0.0599358906036329,0.104947570878176
1051,0.0597328220813267,0.104708249311623
1053,0.0595780601241711,0.104536429793238
1056,0.0593855508306703,0.104184306518655
1058,0.0593605201588185,0.104072249541642
1061,0.0593345898204132,0.103864794527089
1063,0.0593345898204132,0.103812300703342
1066,0.0593092393907895,0.103777052285438
1068,0.0591960254329493,0.103644844050907
1071,0.0590584300416682,0.103370809176133
1073,0.0589197502188949,0.103208238308512
1075,0.0588823871073084,0.102763469775645
1078,0.0588075907896978,0.102468998591503
1080,0.0588075907896978,0.102298563924714
1083,0.0588075907896978,0.102099140077065
1085,0.0587695775143184,0.101972193327568
1088,0.0587068081532026,0.101817556906573
1090,0.0587068081532026,0.101722697954401
1093,0.0587068081532026,0.101572097358419
1095,0.0587068081532026,0.101488075178686
1098,0.0586943985478818,0.101340762511825
1101,0.0586444687426444,0.101146553897838
1103,0.0586196578072953,0.101087165225233
1106,0.0585700823839781,0.100988850147003
1108,0.0585204215994302,0.1009572635588
1111,0.0585204215994302,0.100873353219023
1113,0.0585204215994302,0.100829877582276
1116,0.05849580930842,0.100697464374577
1118,0.0584450637145885,0.100590942451482
1121,0.0583457199282402,0.100306532432293
1124,0.0583457199282402,0.100300815159155
1126,0.0583334893988334,0.10028698820447
1129,0.0583334893988334,0.100124862086119
1131,0.0583334893988334,0.0999828412101358
1134,0.0583334893988334,0.0997327886906434
1137,0.0583209510046857,0.0996535081960762
1139,0.0582324544544702,0.0995792691742938
1142,0.058156602769312,0.0993291592458743
1144,0.0581441027113299,0.0990796371876705
1147,0.0580433534343453,0.098855540294085
1150,0.0578598079771959,0.0986140950112043
1152,0.057823817225845,0.098561501557303
1155,0.0576185385072127,0.0982535589439182
1158,0.0575945996482671,0.098033515176937
1160,0.0574129647110768,0.0978237235014349
1163,0.057280603705956,0.0976240718049849
1166,0.0571351454462402,0.0974433103461289
1168,0.0571110622995349,0.097360484401815
1171,0.0570140940453698,0.0972172462490548
1174,0.056965832524759,0.0970730857489024
1177,0.0569301239432892,0.0969376440529241
1179,0.0569181692507055,0.0968017836738252
1182,0.056870436625789,0.096667708911998
1185,0.0567863178269148,0.0964191788855649
1187,0.0566652318646534,0.0963825859228145
1190,0.0564716986472183,0.0960502529411682
1193,0.0564474226553052,0.0959540639792455
1196,0.0564109821366752,0.0958752778716547
1198,0.0563871358333739,0.0957382442532985
1201,0.0563394718593,0.0956222363782213
1204,0.0562558966411444,0.0955197864963355
1207,0.0562558966411444,0.0954012158660981
1210,0.0561965267132089,0.0951568807904851
1212,0.0561965267132089,0.0950423250550783
1215,0.0561965267132089,0.0949600629434802
1218,0.0561965267132089,0.0949600629434802
1221,0.0561600617527568,0.0947198985493362
1224,0.0560378458497612,0.0943901478531332
1226,0.055989802485554,0.0942161771005715
1229,0.0558714519923501,0.0941393921142961
1232,0.0556945403195475,0.093865394710707
1235,0.0554888948885277,0.0937345868192128
1238,0.0553943536952715,0.0934378995649554
1241,0.0553702597811192,0.0933411290160114
1243,0.0553702597811192,0.0933129838137595
1246,0.0552767256059895,0.093185027156334
1249,0.0551839912531707,0.0930657784143351
1252,0.055160924787825,0.0930301639680986
1255,0.0550911290317406,0.09290860805577
1258,0.0550911290317406,0.0928648542118489
1261,0.0549616012170712,0.0927143940469781
1264,0.0549151753788099,0.0925469011952237
1267,0.0549151753788099,0.0925177853134837
1269,0.0548457245349159,0.0922488093132952
1272,0.054672455295485,0.0918710377396704
1275,0.0546605735662668,0.0917701324249874
1278,0.0545285979223054,0.091500614867009
1281,0.0545167211401855,0.0913785571325719
1284,0.0544579753331636,0.0911111709501941
1287,0.0544579753331636,0.0910492124083736
1290,0.0543639633088214,0.0909393932926667
1293,0.0542582783283647,0.0907316505137334
1296,0.0540958237683258,0.0905265516751805
1299,0.0540129886139136,0.090361034812106
1302,0.0539894144436394,0.0903425306698079
1305,0.0539539427279131,0.0902424125994456
1308,0.0539080620061398,0.0901545913706353
1311,0.0538263893663528,0.09001267772572
1314,0.0538146411469597,0.0899699814864559
1317,0.0537203773449463,0.0898011695669874
1320,0.0537203773449463,0.0897042217533135
1323,0.0537203773449463,0.0895671343892715
1326,0.0537203773449463,0.0895299064046534
1329,0.0537203773449463,0.0894147668745364
1332,0.0537203773449463,0.0893995055352974
1335,0.0536979171590282,0.0893087959387584
1339,0.0536979171590282,0.089208027866571
1342,0.0536979171590282,0.089208027866571
1345,0.0536979171590282,0.0891819360752494
1348,0.0536979171590282,0.0890754276282481
1351,0.0536866094627725,0.0889667508561975
1354,0.0536411055395043,0.0888863128999078
1357,0.0536298271818045,0.0888563765746526
1360,0.0536298271818045,0.0888294135789009
1363,0.0536298271818045,0.0888294135789009
1367,0.0536298271818045,0.0887559527352399
1370,0.0536298271818045,0.0885849681846898
1373,0.0536298271818045,0.0882647114537645
1376,0.0536298271818045,0.0880717008515722
1379,0.0535620169254401,0.0878278167028115
1382,0.0535508726643596,0.0875084963357235
1386,0.053539670456523,0.0874860535890158
1389,0.053539670456523,0.0874562167895411
1392,0.0534723645178248,0.0873425669931862
1395,0.053438735015627,0.0871446393375764
1398,0.0532702254718202,0.0869047761738757
1402,0.0531803821458984,0.0867207649462494
1405,0.0531241879590099,0.0865740763738396
1408,0.0531131448993253,0.0864702070241088
1411,0.0531131448993253,0.0863515924535735
1415,0.0530689288085578,0.0862693228573198
1418,0.0529915306084186,0.0861955272538293
1421,0.0529915306084186,0.0861500453650371
1424,0.0529915306084186,0.0861471755795176
1428,0.0529253005615168,0.0860276882475513
1431,0.0529253005615168,0.0858459243916874
1434,0.052848204542094,0.0857674105082285
1438,0.0528262804540802,0.0855719701609746
1441,0.0528042461639718,0.0853858165947607
1444,0.052771279419357,0.0851133025444875
1448,0.052705087493795,0.0849454718341939
1451,0.0526368745061817,0.0848243527288486
1454,0.0526142427314465,0.0847441051344063
1458,0.0524693024231303,0.0845041797498788
1461,0.0523786102209573,0.0844146236919806
1464,0.0523560806408268,0.0843243902992627
1468,0.0523127184246174,0.0842018903945546
1471,0.0523019069336964,0.0841102832650649
1474,0.0522144613173512,0.0837996289234902
1478,0.0521818994332032,0.0835427078265762
1481,0.0520829226126333,0.08349542949861
1485,0.0519514650935494,0.0832731225388733
1488,0.0519299791037129,0.0832513650056791
1492,0.0519079524816908,0.0831799746206175
1495,0.0518752502480101,0.0830649704488712
1498,0.0518752502480101,0.0830054199107875
1502,0.0518752502480101,0.0828571684392028
1505,0.0518752502480101,0.0827628204775697
1509,0.0518752502480101,0.0826079786902628
1512,0.051790030250332,0.0824658565723927
1516,0.051747500494086,0.0821231386819507
1519,0.051747500494086,0.0820852901647837
1523,0.0516934095633642,0.0818862978038918
1526,0.0515843573386439,0.0817751621073003
1530,0.0515735802290506,0.0817015035801844
1533,0.0515516025343111,0.0816705771050366
1537,0.0515516025343111,0.0816705771050366
1540,0.0515516025343111,0.0816705771050366
1544,0.0515516025343111,0.0815558264437238
1548,0.0515193220942936,0.0813755759067157
1551,0.0513911642856346,0.0812646859783372
1555,0.051272859747941,0.0809886785142446
1558,0.0511743141857772,0.0808896147359466
1562,0.0510321843658846,0.0807394029685612
1565,0.0510321843658846,0.0806853428985388
1569,0.0510321843658846,0.0806853428985388
1573,0.0510321843658846,0.0806853428985388
1576,0.0509683541120619,0.0805761402584151
1580,0.0508728085047978,0.080406793842924
1584,0.0508408825935924,0.0803040779304466
1587,0.0508302739174916,0.0802212102305613
1591,0.0507343634879766,0.0800372351863886
1595,0.0505865593224992,0.0797846782542193
1598,0.0505446846421673,0.0796812911959256
1602,0.0504604803783341,0.0795691346149383
1606,0.0503759994823721,0.0794464725809607
1609,0.0503549021796357,0.0794081745700553
1613,0.0502493212696079,0.0793207770850376
1617,0.0502282860370886,0.079244554297126
1620,0.050121506037907,0.0791155024239892
1624,0.0500034147906886,0.0789409594343469
1628,0.0499927445371331,0.0788182035544457
1632,0.0499927445371331,0.0787573218523011
1635,0.0499717777251389,0.0786723933933949
1639,0.0499613315258089,0.0784767910904468
1643,0.0499508857127134,0.0783585455524817
1647,0.0499299762236824,0.0781650149541205
1651,0.0499091097251408,0.0780468562209673
1654,0.0497938593995716,0.0779479546475477
1658,0.0497514548062058,0.0777156989348938
1662,0.0497412530750864,0.0775204217739293
1666,0.0496277006377778,0.0773953272698442
1670,0.0494414707439858,0.0770559585170724
1674,0.0493691932279253,0.0769002953971051
1677,0.0492766563957704,0.0768217354872167
1681,0.0491436310675762,0.0766650671999239
1685,0.0491436310675762,0.0766200211315025
1689,0.0491436310675762,0.0766200211315025
1693,0.0491436310675762,0.0766200211315025
1697,0.0491436310675762,0.0765951164515331
1701,0.0491030414035253,0.0764591178551272
1705,0.0490311880190009,0.0762345383166111
1709,0.0489078297035191,0.0760323492119192
1713,0.0488873139194684,0.0759396693548465
1717,0.0488366826892444,0.0758595209893461
1720,0.0487333085381901,0.0757586750835367
1724,0.0486612028992613,0.0756276411916957
1728,0.0486612028992613,0.0756276411916957
1732,0.0486612028992613,0.0756237990963254
1736,0.0486205453445304,0.0755416318476868
1740,0.0486205453445304,0.0754920439160175
1744,0.0485387147860279,0.0753866237301939
1748,0.0484674583858187,0.075239318920374
1752,0.0484167922919526,0.0750957114954231
1757,0.0482650289886843,0.0748918243660735
1761,0.0481127351182954,0.0748097642381086
1765,0.0479283132912643,0.0745584948749399
1769,0.0478067534287395,0.0743597201180822
1773,0.04771545089485,0.0742198511910229
1777,0.0476147577454255,0.0740373309953819
1781,0.0473813084540675,0.0737526113586146
1785,0.0473111251429759,0.0736147311943449
1789,0.0472702399832487,0.0735729457389973
1793,0.0471987762222753,0.0735007180200264
1797,0.0471394532183087,0.07337587394077
1802,0.0470003266923053,0.0732233599003254
1806,0.0468710348399722,0.0730205517112634
1810,0.0466814676121338,0.0728020032851894
1814,0.0465433807378125,0.0725693338827618
1818,0.0465235349424538,0.0724794962364732
1822,0.0465235349424538,0.0724794962364732
1827,0.0464447946599855,0.0723717921896187
1831,0.0463654229586388,0.0723051585436052
1835,0.0462554575273154,0.0721212460062138
1839,0.0461557042043858,0.0720280035117103
1844,0.0461557042043858,0.0720280035117103
1848,0.0461360338444975,0.0719986166676199
1852,0.0460768157014732,0.0719234617696135
1856,0.0460571736078331,0.0718374518555519
1861,0.0460571736078331,0.0718017965711232
1865,0.0460376357253385,0.071759635922667
1869,0.0459590127438031,0.0714442099662343
1874,0.0459395005656634,0.07136446009944
1878,0.0458809613517657,0.0712364497325458
1882,0.0458612729656666,0.0712050944083218
1886,0.0458416112617115,0.0711223054714562
1891,0.0458028295221518,0.0709197170607353
1895,0.0456853172806154,0.0707552431652317
1900,0.0455687525532059,0.0706891455157389
1904,0.0455491952979349,0.0706259744622187
1908,0.0455491952979349,0.0706150357780235
1913,0.0455491952979349,0.0706078966240569
1917,0.0455491952979349,0.0706078966240569
1922,0.0455491952979349,0.0706078966240569
1926,0.0454914103585997,0.0704947186430625
1930,0.0454721865449843,0.070431066890408
1935,0.0454721865449843,0.0703767345352862
1939,0.0454529332899424,0.0703446315631442
1944,0.0454529332899424,0.0703152792417909
1948,0.0454337522854178,0.0702961088779916
1953,0.0452798752159762,0.0701688163250427
1957,0.0451260084151918,0.0698972197868242
1962,0.0451260084151918,0.0698188501704455
1966,0.0450687267203853,0.0697400393149733
1971,0.0449924341593478,0.0695851757195683
1975,0.0449353651957049,0.0695202145962592
1980,0.0449353651957049,0.069398368066925
1985,0.0449353651957049,0.069398368066925
1989,0.0449353651957049,0.069359320691763
1994,0.0448213932182145,0.069212467487209
1998,0.0448213932182145,0.069176927836211
2003,0.0448213932182145,0.0691611578829254
2008,0.0447456801961233,0.0690189012224951
2012,0.0447078227526797,0.0689737225580497
2017,0.0446889564874682,0.0689002627953255
2021,0.0446698048724149,0.0688582250159288
2026,0.0446510346632071,0.0687806593510277
2031,0.0445747870569394,0.0687351821394685
2035,0.0445365863355205,0.0686383145611956
2040,0.0444215344777635,0.0684292131823527
2045,0.0444024483378942,0.0681602029704927
2050,0.0442321584187811,0.0678178899272039
2054,0.0441943216041988,0.0678122732973693
2059,0.0441381355594349,0.0677098064192082
2064,0.0441381355594349,0.0677098064192082
2069,0.0441381355594349,0.0677098064192082
2073,0.0441381355594349,0.0676726697864161
2078,0.0441381355594349,0.0676260847420535
2083,0.044063759686407,0.0675169605748338
2088,0.044063759686407,0.0675008227965074
2092,0.044063759686407,0.0675008227965074
2097,0.044063759686407,0.0673589889823825
2102,0.0440265659001613,0.0672041028215275
2107,0.0439708444753971,0.0670866607381744
2112,0.0438593302995633,0.0669827323512401
2117,0.0438038858953635,0.066854101451145
2122,0.0437668862332902,0.0668121055845646
2127,0.0436926320182881,0.0667062133959359
2131,0.0436742040718056,0.0666709003695126
2136,0.0434896553501595,0.0664680210973455
2141,0.0434531833145785,0.06641850079219
2146,0.04337884971704,0.0662534907876515
2151,0.0433237490732919,0.0661617507612743
2156,0.0432503965882206,0.0660719242809728
2161,0.0431949109488453,0.0659854840770052
2166,0.0431949109488453,0.0659592842990629
2171,0.0431581421466921,0.0659559932146063
2176,0.0431029693214608,0.0656850924886566
2181,0.0430664404482712,0.0655499187695936
2186,0.0429747825247694,0.0653394736924552
2191,0.0427912360557252,0.0651193656441438
2196,0.0426640004797587,0.0649205119293245
2201,0.0425548646653435,0.0647441304503455
2206,0.042500449327456,0.064646191169676
2211,0.0423911199517428,0.0645624824752863
2217,0.0422627201141457,0.0643303056985483
2222,0.0422627201141457,0.0643302732006756
2227,0.0421894860415025,0.0642798844505981
2232,0.0421527405952735,0.0642361935809711
2237,0.0421344759448397,0.0641746567432094
2242,0.0420626141592322,0.0640880649899586
2247,0.0420447258828269,0.0640604852922257
2253,0.0419191502080986,0.0638314532206113
2258,0.0419013866685682,0.0637887937358477
2263,0.0419013866685682,0.063760788116352
2268,0.041829917447485,0.0636699545684861
2273,0.0417223437562083,0.0635549066115872
2279,0.0416327101751346,0.0635004455425459
2284,0.0415254612725963,0.0633431574061215
2289,0.0414171300727648,0.0632292621766237
2294,0.0414171300727648,0.0632292621766237
2300,0.0414171300727648,0.0631511036341221
2305,0.0414171300727648,0.0631111244729381
2310,0.0413634537766794,0.0630158124259405
2316,0.0413097187386403,0.0628534678475088
2321,0.0411841307180411,0.0627651017751602
2326,0.0410951448972656,0.0625738349783831
2332,0.0410422275791811,0.062521489870343
2337,0.0410066944331581,0.0624793626532077
2342,0.0410066944331581,0.0624793626532077
2348,0.0410066944331581,0.0624793626532077
2353,0.0409889702120788,0.0624469079341103
2359,0.0409889702120788,0.0623213328249867
2364,0.0409889702120788,0.0622457202775531
2370,0.0409711878729359,0.0621451254916348
2375,0.0409190251905778,0.0620151652715772
2381,0.0407790620826194,0.0618538442374362
2386,0.0406399881376316,0.0617134956515206
2392,0.0405173069172225,0.0615114885090131
2397,0.0404820140356207,0.0614214667750719
2403,0.0403774408745622,0.0612198345256213
2408,0.0403774408745622,0.0612087213696198
2414,0.040290940893017,0.0610976549444161
2419,0.040290940893017,0.0610244261940512
2425,0.040290940893017,0.0609638762680562
2430,0.0401169265176683,0.0607020534051508
2436,0.0400474250362392,0.0606645831700559
2442,0.0399952573196009,0.0605830386685886
2447,0.039942575039204,0.0604770942798444
2453,0.0397857013728504,0.0603275759728514
2459,0.039768188990922,0.0602769048794943
2464,0.0397507655478792,0.0602666842186387
2470,0.0397333272269949,0.0602382797625032
2476,0.0397159548555747,0.060228536070476
2481,0.0396288377278701,0.0601226746261515
2487,0.03959414214204,0.0600550621960208
2493,0.03959414214204,0.05999478686607
2499,0.03959414214204,0.0599245317116753
2504,0.0395770723557708,0.059885978267266
2510,0.0395770723557708,0.0598204070696955
2516,0.0395429335157548,0.0596920373569105
2522,0.0394917243054974,0.0595762553198306
2527,0.0394917243054974,0.05955946553948
2533,0.039423544097621,0.059490561177314
2539,0.039423544097621,0.0593741868331889
2545,0.0393900117548583,0.0592860825665643
2551,0.0393900117548583,0.0592304159394004
2557,0.0393900117548583,0.0591808761446191
2563,0.0393728902568413,0.0589706407834094
2569,0.0393386168151368,0.0588529719342814
2574,0.0393386168151368,0.0588161212569701
2580,0.0393043667227142,0.0587633473080899
2586,0.0393043667227142,0.0586780335970171
2592,0.0393043667227142,0.0586207327199318
2598,0.0392873610872792,0.058582037126682
2604,0.0392703946852965,0.0584372729777872
2610,0.0392703946852965,0.0582946194250314
2616,0.0392364148626204,0.0582002156812368
2622,0.0392364148626204,0.0581955442827509
2628,0.0392364148626204,0.0581599642955774
2634,0.0392364148626204,0.058145673672688
2640,0.0392364148626204,0.0580111617349681
2647,0.0392364148626204,0.0579780889124246
2653,0.0392364148626204,0.0577992879756877
2659,0.0392364148626204,0.0577207789131737
2665,0.0391859493345002,0.0576375774044035
2671,0.0391859493345002,0.0575997631644384
2677,0.0391859493345002,0.05753934901086
2683,0.0391859493345002,0.057519970905903
2690,0.0391859493345002,0.0574676192281843
2696,0.0391528321090857,0.0574251956631616
2702,0.0391528321090857,0.0574106869119393
2708,0.0391528321090857,0.0573495873974014
2714,0.0390868315657827,0.0572720201535438
2721,0.0389215383682159,0.057127711334057
2727,0.038888444575329,0.0570582551111193
2733,0.038838950235797,0.0569974362499601
2740,0.0386409654611576,0.0568261448320684
2746,0.0385419017829415,0.0566686512040793
2752,0.0385254005756481,0.0565976371723388
2759,0.0384265627465733,0.0564282049068588
2765,0.0383293662458189,0.0562976067752212
2771,0.0382804676930744,0.0562664063357401
2778,0.0381817003477719,0.0561139126601142
2784,0.0381817003477719,0.0561061249203974
2791,0.0381654249645337,0.0560590188258019
2797,0.0380997819572236,0.0559528823807046
2803,0.0380010326527456,0.0557747791961821
2810,0.0380010326527456,0.055740193134549
2816,0.0380010326527456,0.0557330211134923
2823,0.0379522377693255,0.0556741678145411
2829,0.0379035696123305,0.0555894483844858
2836,0.0378873989459749,0.0554879511437231
2842,0.0378873989459749,0.055471730597913
2849,0.0378873989459749,0.0554264593637199
2856,0.0378394008922734,0.0553041656567754
2862,0.037790921335193,0.0552122032424383
2869,0.0377750032409629,0.0551914934522029
2875,0.0376794384148362,0.0551097220661076
2882,0.0376476583776437,0.0550584407355634
2889,0.0375840653982489,0.0549807008560729
2895,0.0375681633085979,0.0548716760370179
2902,0.0375681633085979,0.0548279940763079
2909,0.0374873114525035,0.0547293249919076
2915,0.0374388140277844,0.0546210145160333
2922,0.0373264193074,0.054470942262465
2929,0.0373264193074,0.0543630067483416
2936,0.0373264193074,0.0543530871409301
2942,0.037310383855856,0.0543303788851161
2949,0.037310383855856,0.0543161532332748
2956,0.0372626727895679,0.0542428655662091
2963,0.0372468184803336,0.0541255617668008
2970,0.0372468184803336,0.0541122482850171
2976,0.0372468184803336,0.0540684101701169
2983,0.0371834258555498,0.0540098598750733
2990,0.0371201343985815,0.0538699980614993
2997,0.0371043732585313,0.0537916523798904
3004,0.0371043732585313,0.0537612536800775
3011,0.0371043732585313,0.0537470201860672
3018,0.0371043732585313,0.0536998543777745
3025,0.0370886823994127,0.0536965969702156
3032,0.0370573243830712,0.0536466782432208
3039,0.0370573243830712,0.0535732248288709
3046,0.0369939318449682,0.053498582596823
3053,0.0369939318449682,0.0534059049437106
3060,0.0369939318449682,0.0533521918510134
3067,0.0369939318449682,0.0533068536595786
3074,0.0369939318449682,0.0533068536595786
3081,0.0369783468451041,0.0532466524649288
3088,0.0369783468451041,0.0532344591346837
3095,0.0369628646332718,0.0531966267682052
3102,0.0368849584009149,0.0530459107194355
3110,0.0368383031240395,0.0529395173581536
3117,0.0368383031240395,0.0529395173581536
3124,0.0368383031240395,0.0529395173581536
3131,0.0367448567814236,0.0528632056228184
3138,0.0366051688327042,0.052671310213408
3146,0.0365434572187865,0.0525565450635145
3153,0.0365434572187865,0.0525316658017094
3160,0.0365434572187865,0.0525023402628534
3167,0.0365434572187865,0.0525023402628534
3175,0.0365281950261691,0.0524723042469833
3182,0.0364518873373646,0.05235478972259
3189,0.0364367014171961,0.0523254679596004
3197,0.0364367014171961,0.0523060267767883
3204,0.0363909497241262,0.052201954227465
3211,0.0363757365730492,0.0521419239996734
3219,0.0363452404859982,0.0520258287791074
3226,0.0363148611752702,0.0519348265953662
3234,0.03628464172901,0.0517932165984411
3241,0.036269543983023,0.0517425720134852
3249,0.036269543983023,0.0516940888208349
3256,0.0361788894311213,0.0515737226213322
3264,0.0361034131331614,0.0514619494027091
3271,0.0360429775111596,0.0513581443358719
3279,0.035952282557179,0.0512675325568818
3286,0.0359372335890933,0.0511957563204206
3294,0.0358314853604074,0.0510392436916437
3301,0.0357412264060403,0.0509070969427334
3309,0.0355605378091544,0.050751861985383
3317,0.0354405052140456,0.0505740721959781
3324,0.0354254696399163,0.0505740721959781
3332,0.0353051677929978,0.0504149719678552
3340,0.0352454150506599,0.0503337156133904
3347,0.0352454150506599,0.0503328911826349
3355,0.0352152664195231,0.0503002188756708
3363,0.0352152664195231,0.0503002188756708
3371,0.0352002345817604,0.0502558832398556
3378,0.0352002345817604,0.0502437960124988
3386,0.0351100115631336,0.050124668702013
3394,0.0350800403716585,0.0500820248687485
3402,0.0350356013284099,0.0500003320002868
3410,0.035020857118543,0.0499758271105532
3417,0.0349765845018094,0.0498718969519483
3425,0.0349618875177519,0.0498348195439389
3433,0.034858750914754,0.0496946156602591
3441,0.0347850386736506,0.0496366210373544
3449,0.0347702823848592,0.0496229140056276
3457,0.0347555090528232,0.0495864582572752
3465,0.0347260746407308,0.0495530904794783
3473,0.0346673760726473,0.0494499631268084
3481,0.034652646743498,0.0493597244705393
3489,0.034652646743498,0.0493323947527413
3497,0.034652646743498,0.0493200708083083
3505,0.0346380867793682,0.0493143020439238
3513,0.034520733366554,0.0491592099883076
3521,0.0344327396174907,0.0490319111436577
3529,0.0343594328391937,0.0489793730297226
3538,0.0343302192835813,0.0489219510936418
3546,0.0343302192835813,0.0489173875147687
3554,0.0343009190362606,0.0488650652160337
3562,0.0343009190362606,0.0488111181074873
3570,0.03427166646581,0.0487030553772692
3579,0.0342570519816542,0.0486210874395091
3587,0.0342424636331011,0.0485889104932083
3595,0.034198900414488,0.048489128948633
3603,0.0340830356345897,0.0483365866229792
3612,0.033996230298707,0.0482174442611703
3620,0.0339526671522028,0.0481327657566286
3628,0.0339526671522028,0.0481118387940717
3637,0.0339526671522028,0.0481060998650979
3645,0.0339238898993355,0.0480445293541911
3654,0.0339095048356552,0.0478835210659528
3662,0.0338093011478492,0.0477572297221971
3670,0.0338093011478492,0.047730254299533
3679,0.033795051440003,0.0476518775121425
3687,0.0337665941432092,0.0475192980045578
3696,0.0336667236548361,0.0473753637778877
3704,0.0336239920433373,0.0472966624411685
3713,0.0336239920433373,0.0472401033172766
3721,0.0335671422045812,0.0471810954686272
3730,0.0334536584670235,0.0470609155288667
3739,0.0333545687022944,0.0469613946904031
3747,0.0332838600832432,0.0468618235030039
3756,0.0332554772906297,0.0468313804715645
3765,0.0332554772906297,0.0468313804715645
3773,0.0332554772906297,0.0468313804715645
3782,0.0332273521453638,0.0467840735574209
3791,0.0332273521453638,0.0467483322655771
3799,0.0332273521453638,0.0467483322655771
3808,0.0332273521453638,0.0467341244824613
3817,0.0332273521453638,0.0466917996970843
3826,0.0331852728694203,0.0465510643567819
3835,0.0331573143441065,0.046507941757944
3843,0.0331573143441065,0.046507941757944
3852,0.0331015120046394,0.0464551668526177
3861,0.0331015120046394,0.0464439790456256
3870,0.0331015120046394,0.046361726402198
3879,0.0331015120046394,0.046324106492573
3888,0.0329899810104925,0.0461831834263249
3897,0.0329899810104925,0.0461831834263249
3906,0.0329899810104925,0.0461821620514668
3915,0.0329899810104925,0.0461821620514668
3924,0.0329899810104925,0.0461269978385395
3933,0.0329344712071683,0.0460279963129347
3942,0.032837751163804,0.0458881538025351
3951,0.0327544582116241,0.045778041842867
3960,0.0327128569039871,0.0457214441943301
3969,0.0326714332727508,0.0456413264341918
3979,0.0326714332727508,0.0456217122035293
3988,0.0326440399789249,0.0455420152203191
3997,0.032575587900263,0.0454643537957483
4006,0.0325209424059485,0.0453497631015779
4015,0.0324796991579689,0.0453132812365459
4025,0.0324796991579689,0.0453098723305688
4034,0.0324522564889498,0.0452800958300531
4043,0.0324250460701749,0.0452438273661996
4052,0.0324114494007508,0.0451947041248992
4062,0.0324114494007508,0.0451562023932112
4071,0.0323978592228416,0.045112571059474
4081,0.0323163564464051,0.0450139165583583
4090,0.0322891951282654,0.0450139165583583
4099,0.0321940288043682,0.0448195226019297
4109,0.0320989604774942,0.044709395854038
4118,0.0320037962218836,0.0446200670291834
4128,0.0319767759860763,0.0445608039014617
4137,0.0319767759860763,0.0445491829069707
4147,0.0319767759860763,0.0445491829069707
4156,0.0319359804946843,0.0444731351212664
4166,0.0319225493768444,0.044459864522463
4176,0.0319225493768444,0.0444561253435157
4185,0.0319225493768444,0.0444561253435157
4195,0.0318685234006279,0.0443457991315592
4205,0.0318416834581076,0.0442940438102277
4214,0.0318282651317717,0.044248057771369
4224,0.0318148240046205,0.0441933812935939
4234,0.0318148240046205,0.0441238503758329
4244,0.0318148240046205,0.0441238503758329
4253,0.0318148240046205,0.0440803283791512
4263,0.0317074028338192,0.0439211063318927
4273,0.031667232185256,0.0437921098077577
4283,0.0316136611226558,0.0437335674741863
4293,0.0315471551417255,0.0435976729415237
4303,0.0315471551417255,0.0435428422698456
4312,0.0315073361118418,0.043529183072413
4322,0.0314146746805526,0.0433965892653519
4332,0.0314015178348531,0.0433360005231924
4342,0.0313483442994579,0.0432738107513125
4352,0.0313483442994579,0.0431885021879215
4362,0.0313483442994579,0.043074176578607
4372,0.0313351752077766,0.0430377914417192
4383,0.0312956126368826,0.043006889115003
4393,0.0312693216770489,0.0429772266243902
4403,0.0312168059166019,0.0429097138013568
4413,0.0311903356885824,0.042862384815821
4423,0.0311771897189311,0.0427719426997434
4433,0.031150897272117,0.0427264283953547
4444,0.0310982471187628,0.0426522679861576
4454,0.0310982471187628,0.0426100766386719
4464,0.0310721565289448,0.04255248013726
4474,0.0310591921925485,0.0425449544570632
4485,0.0310591921925485,0.0425197548710618
4495,0.0309941362535849,0.0424334516449629
4505,0.0309941362535849,0.0424108791269901
4516,0.0309679240460419,0.0422326133210616
4526,0.0309679240460419,0.042229074813306
4537,0.0309679240460419,0.0422207489120428
4547,0.0309549621179336,0.0421499056558159
4558,0.0308381177333155,0.0420229183801632
4568,0.0308251870376348,0.0420023644693868
4579,0.0308251870376348,0.0419943064897304
4589,0.0307994274331948,0.0419499028906282
4600,0.0307865480102945,0.0419269287841469
4610,0.0307865480102945,0.0418959945568316
4621,0.0307865480102945,0.0418959945568316
4632,0.0307865480102945,0.0418588055669118
4642,0.0307865480102945,0.041824786923251
4653,0.0306971713948595,0.0416450562836772
4664,0.0306843661032612,0.0415983079986831
4674,0.0306333849009801,0.0415285357807153
4685,0.03056966542842,0.0414286484464432
4696,0.0305569719161742,0.041421037822597
4707,0.0305187366376297,0.0413634048879533
4718,0.0304294027602188,0.0412626242838743
4729,0.0303786924599611,0.041145705387028
4740,0.0303534267742259,0.0410962650779431
4750,0.0303281622759057,0.0410322371698408
4761,0.0303026835166225,0.0409916047872046
4772,0.0302265981861182,0.0409284785135953
4783,0.0302140067592,0.0408796019992794
4794,0.0302014457365138,0.0408252932334926
4805,0.0302014457365138,0.0408083594396749
4817,0.0302014457365138,0.0407981256816317
4828,0.0302014457365138,0.0407763168342256
4839,0.0302014457365138,0.0407291909038442
4850,0.0301761796890316,0.0406882168477563
4861,0.0300756310575295,0.0405458159457342
4872,0.029950573716007,0.0403978389126858
4884,0.0299130440991242,0.0403439638178418
4895,0.0298754313728647,0.0402522949721451
4906,0.0298129606923286,0.0401821637638004
4917,0.0297503070955869,0.0400964524851713
4929,0.0297007104914224,0.0399679598231715
4940,0.0296634707791028,0.0399255175566082
4952,0.0296634707791028,0.0398990508407996
4963,0.0296386669770492,0.039883022898055
4974,0.0296262113528732,0.0398439838884632
4986,0.0296138916627584,0.0398172868224927
4997,0.0295642247510368,0.0396665385523197
5009,0.0295022051903506,0.0395664172070933
5020,0.0294277737428688,0.0394882686670494
5032,0.0293906692798087,0.0394505642550704
5044,0.0293906692798087,0.0394428065344956
5055,0.0293784061376981,0.039408325135398
5067,0.0293165485704716,0.0393231751583775
5079,0.029279579614222,0.0392424698220709
5090,0.029279579614222,0.0392194037246624
5102,0.029279579614222,0.0391927133293958
5114,0.029279579614222,0.0391727651520525
5126,0.029279579614222,0.0391581662485334
5137,0.029279579614222,0.039146527785309
5149,0.029279579614222,0.0390975455820577
5161,0.0292427590944384,0.0389650566095981
5173,0.0291324767290317,0.0387763559609408
5185,0.0291079772522266,0.0387297718727002
5197,0.0290346147367089,0.0386645636522352
5209,0.0290346147367089,0.0386645636522352
5221,0.0290346147367089,0.0386641717488353
5233,0.0290103013953139,0.0386220580791558
5245,0.0289859112963373,0.0385949466716988
5257,0.028937209008154,0.0385346830489399
5269,0.0289250927659956,0.038492157748546
5281,0.0289250927659956,0.0384717380194774
5294,0.0289250927659956,0.0384642171884845
5306,0.0289129603855323,0.038433636981922
5318,0.0288527460028113,0.0383670372382462
5330,0.0287806299663089,0.0382656725887952
5343,0.0286366532435084,0.0380902373667791
5355,0.0285528008131496,0.0380119091036686
5367,0.028481033261873,0.0379194406886203
5380,0.0284330820464503,0.037839568609274
5392,0.0283971420370805,0.0377796745964834
5404,0.0283252851201139,0.0376816821699786
5417,0.0283012985981613,0.0376332537325249
5429,0.0283012985981613,0.0375351696320509
5442,0.0282774309624736,0.0374915777804874
5454,0.028229805675106,0.0374524322200452
5467,0.028229805675106,0.0373920882499364
5480,0.028229805675106,0.0373920882499364
5492,0.02820606447784,0.0373797679022352
5505,0.02820606447784,0.0373625639472108
5518,0.0281586978183932,0.0373094709429369
5530,0.0281350290213479,0.0372766205030387
5543,0.0281350290213479,0.0372746053992211
5556,0.0281350290213479,0.0372746053992211
5569,0.0281350290213479,0.0372557566660182
5581,0.0280996130622623,0.0372115557506941
5594,0.0280878124688661,0.0371880107558708
5607,0.0280290071293565,0.0371385259518295
5620,0.0280290071293565,0.0371149077156575
5633,0.0279703643677232,0.0370596350021051
5646,0.0279703643677232,0.0370527795165445
5659,0.0279703643677232,0.0370025517499856
5672,0.0279703643677232,0.037001351674525
5685,0.0279001774034609,0.036912379090664
5698,0.0278300370859033,0.036812949985912
5712,0.0278183675575244,0.0367999880098003
5725,0.0278183675575244,0.0367677347472032
5738,0.0277834335623338,0.0366688468198921
5751,0.0277486420106032,0.0366338023213723
5764,0.0277137745552959,0.0365853388106395
5778,0.0276673357278438,0.0365398125106031
5791,0.0276673357278438,0.0365284137310251
5804,0.0276673357278438,0.0365284137310251
5818,0.0276673357278438,0.0364948414976782
5831,0.0276327950232386,0.036447401760168
5845,0.0276327950232386,0.0364248562031054
5858,0.0275984552568813,0.0363898244022598
5872,0.0275984552568813,0.0363822895221788
5885,0.0275984552568813,0.0363822895221788
5899,0.0275984552568813,0.0363565315691688
5912,0.0275984552568813,0.0363263001668084
5926,0.0275984552568813,0.0362718998856086
5940,0.02746162833809,0.0361237234252594
5953,0.0274160667339479,0.0360711347161053
5967,0.0273591609420025,0.0360083385727494
5981,0.0273591609420025,0.0359939579445165
5995,0.0273249721984264,0.0359378347412492
6008,0.0272680367596346,0.0358014904889624
6022,0.0272680367596346,0.0358014904889624
6036,0.0272680367596346,0.0357964197963052
6050,0.0272340944559841,0.0357499439688181
6064,0.0271665058563758,0.0356487587349928
6078,0.0271326906433765,0.0355822417959733
6092,0.0270875704218145,0.0355345035323389
6106,0.0270762854586421,0.0354713738193457
6120,0.0270423557719402,0.0354291013793758
6134,0.0269861146823677,0.0353539370151683
6148,0.0269189998489833,0.0352405254388577
6163,0.0269189998489833,0.0352135641675486
6177,0.0268744405019894,0.0351297277959987
6191,0.0268410709412148,0.0350387346237779
6205,0.0268410709412148,0.0350250792225014
6220,0.0268410709412148,0.0350217309231521
6234,0.0268299713392093,0.0350075747513408
6248,0.0268188901985038,0.0349931675386086
6263,0.0267966177180026,0.0349598781135522
6277,0.0267520100036569,0.0348820625642516
6292,0.0267185961574254,0.0348292894066549
6306,0.0266740776653208,0.0347818791289116
6321,0.0266629699290027,0.0347574669807375
6335,0.0265966895647011,0.03467424843553
6350,0.0265192852583009,0.0345819856755366
6364,0.0265081843894391,0.0345519184353799
6379,0.0264312232660864,0.0344473342905453
6394,0.0263097950517026,0.0343192702858421
6409,0.0262105398016798,0.0342143564130496
6423,0.0261665688453021,0.0341549312637166
6438,0.0261337542882359,0.0341032364271221
6453,0.0260571290673058,0.0340022705221164
6468,0.0259913618767604,0.03390678784495
6483,0.0259803660168944,0.0338242335838655
6498,0.0259694802367709,0.0337900528361143
6513,0.0259147001602831,0.033725342554037
6528,0.0258601757457203,0.0336542304682146
6543,0.0258163941231622,0.0336125886140464
6558,0.0257617529543306,0.0335547285523808
6573,0.025739968864178,0.0335249231114633
6588,0.0256742751381346,0.0334439115208893
6603,0.0256742751381346,0.0334406951107885
6619,0.0256198724065541,0.0333865276859362
6634,0.0256198724065541,0.0333865276859362
6649,0.0255872201353925,0.0333613440145562
6664,0.0255763418840029,0.0333355863501087
6680,0.0255112681763079,0.0332342769488013
6695,0.0255112681763079,0.0332232109182609
6711,0.0255112681763079,0.0332232109182609
6726,0.0255112681763079,0.0332232109182609
6742,0.0255112681763079,0.0332232109182609
6757,0.0254896800144129,0.033175101473623
6773,0.0254896800144129,0.033167566739141
6788,0.0254896800144129,0.0331620925749938
6804,0.0254896800144129,0.0331590823058364
6820,0.0254896800144129,0.0330398235517163
6835,0.0254681936571829,0.032984340279267
6851,0.0254681936571829,0.03289453792978
6867,0.0253612316662175,0.032691259473478
6883,0.0253187283353363,0.0326108485056937
6899,0.0252438185866211,0.0324755342821676
6915,0.0252438185866211,0.0324037938502178
6931,0.0252332624033306,0.0323288334607604
6947,0.0251907095631379,0.0322701323287991
6963,0.0251696338784793,0.0322433838090974
6979,0.0251272565326808,0.0321641167137196
6995,0.0250746561458299,0.0321008682004468
7011,0.0250322472709895,0.0320638571883289
7027,0.0250216703711797,0.0320308668466802
7043,0.0250110676503432,0.0320181124496784
7059,0.0250004835966813,0.0320040642377424
7076,0.0250004835966813,0.0319871580157328
7092,0.0249373150482699,0.0319262326793483
7108,0.0249373150482699,0.0319230989939474
7125,0.024905665057975,0.0318861547973614
7141,0.024905665057975,0.0318861547973614
7158,0.024905665057975,0.0318861547973614
7174,0.024905665057975,0.0318861547973614
7191,0.0248741868249034,0.03184595734055
7207,0.0248532125332456,0.0318180321936438
7224,0.0248218422058304,0.0317840369245185
7241,0.0248113967028264,0.0317650160721053
7257,0.0247282242951807,0.0316429594027644
7274,0.0246662529531415,0.0315933568105278
7291,0.0246662529531415,0.0315812369712379
7308,0.0246246660696938,0.0315266703883096
7324,0.0245936278367227,0.031490200316322
7341,0.0245315722184071,0.0314410043913976
7358,0.0244692341510037,0.031360372322236
7375,0.0244588931457063,0.0313236493555851
7392,0.0244588931457063,0.0313046293636741
7409,0.0244175140448256,0.0312414924309605
7426,0.024376176632594,0.0311965476988679
7443,0.024376176632594,0.0311855673315559
7461,0.0243555330436362,0.0311505384527124
7478,0.0243246972896334,0.0310843263204217
7495,0.0242835484955906,0.0310383387403697
7512,0.0242322258982836,0.0309919190516809
7530,0.0241608138473173,0.0308921196814929
7547,0.0241198446153023,0.0308368564240167
7564,0.0240379241942153,0.0307545481951787
7582,0.0239458985773846,0.030667698645974
7599,0.0238538425389453,0.0305638944946271
7617,0.0237925383253825,0.0304754909009103
7634,0.0237516393998345,0.0304017969171803
7652,0.0237007208698999,0.0303499404720818
7670,0.0236501987358358,0.0302320249037219
7687,0.0236096615353386,0.0301813806646293
7705,0.0235489685726267,0.0300871535597279
7723,0.0235084926308478,0.0300349685578134
7741,0.023468228187929,0.0299876835082902
7759,0.0234381264323102,0.0299607627006773
7776,0.0234080833759622,0.0299267086059393
7794,0.0233174108857634,0.0298289625179011
7812,0.0232371589099467,0.0297494286671583
7830,0.023216985050131,0.0297193308131895
7848,0.0231767208855945,0.0296866712321372
7866,0.0231767208855945,0.0296866712321372
7885,0.0231666749266859,0.0296730096163231
7903,0.0231467187523848,0.029634619736829
7921,0.0231467187523848,0.0296208936352225
7939,0.0231167101437328,0.02959294016287
7958,0.0230966979462572,0.029559974797363
7976,0.0230767736027867,0.0295293237711856
7994,0.0230767736027867,0.0295084306559302
8013,0.0230568905910681,0.0294858597121764
8031,0.0230568905910681,0.0294848725065931
8050,0.0229777050046108,0.0294104520407885
8068,0.0229579198657235,0.0293843285815336
8087,0.0229183626154542,0.0293477981530657
8106,0.0228391745368749,0.0292637490109135
8124,0.0227599204721246,0.0291968958577583
8143,0.0227402213786143,0.0291751352981268
8162,0.0227402213786143,0.0291696133103158
8181,0.0227402213786143,0.0291679576566579
8199,0.0227402213786143,0.0291679576566579
8218,0.0226808688386656,0.0291026915140281
8237,0.0226611036504646,0.0290747931148976
8256,0.0225629164159034,0.0289242608932719
8275,0.0225431932619696,0.0288999294861144
8294,0.0225431932619696,0.028846146027211
8314,0.0225431932619696,0.0288268908596392
8333,0.022504203032898,0.0287948854047044
8352,0.022504203032898,0.0287711834643101
8371,0.0224847630420638,0.0287683159891286
8390,0.0224847630420638,0.0287318611133626
8410,0.0224264329516395,0.0286797773278531
8429,0.0224264329516395,0.0286797773278531
8449,0.0224264329516395,0.0286711636020984
8468,0.0223490416582113,0.0285950371773561
8488,0.0223490416582113,0.0285873916649347
8507,0.0223297208564417,0.0285634359013491
8527,0.0222911909508499,0.0285313118657339
8546,0.0222911909508499,0.028521076691327
8566,0.0222911909508499,0.028521076691327
8586,0.0222523921693927,0.0284451712954556
8606,0.0222523921693927,0.0284439220475153
8626,0.0221943374971702,0.0284025792222256
8645,0.0221943374971702,0.0283938663069224
8665,0.0221943374971702,0.0283533107308293
8685,0.0221559128645185,0.0283163067576264
8705,0.0221366366738617,0.0282556409433538
8725,0.0221173994969835,0.0281662173985112
8746,0.0220983385719738,0.0281302178691911
8766,0.0220793540618335,0.0281256548960948
8786,0.0220793540618335,0.0281113585190253
8806,0.022060383307182,0.0280936120078811
8827,0.0220414414716544,0.0280783817018802
8847,0.0220414414716544,0.0280783817018802
8867,0.0220414414716544,0.0280783817018802
8888,0.0220414414716544,0.0280783817018802
8908,0.0220414414716544,0.0280783817018802
8929,0.0220414414716544,0.0280783817018802
8949,0.0220414414716544,0.0280782912289605
8970,0.0220414414716544,0.0280715936215501
8991,0.0220414414716544,0.0280301422618157
9011,0.0220414414716544,0.0280164316151468
9032,0.0220414414716544,0.0279618785627514
9053,0.0220414414716544,0.0279035023851616
9074,0.0220414414716544,0.027879703164357
9095,0.0219853820187147,0.0277660514586345
9116,0.0219666689617282,0.0277275860300284
9137,0.0219479815493684,0.0277071327322634
9158,0.0219292970464055,0.0276933337329751
9179,0.0219292970464055,0.0276776796365579
9200,0.0219292970464055,0.0276555645360917
9221,0.0218918212433112,0.0276008870987573
9243,0.0218730930707682,0.027572635256507
9264,0.0218730930707682,0.0275262805125807
9285,0.0218730930707682,0.02751369488716
9307,0.0218730930707682,0.02751369488716
9328,0.0218730930707682,0.0274504860435904
9350,0.0218544596801832,0.0273684719043767
9371,0.0218358633575116,0.0273489382833632
9393,0.0218358633575116,0.027338626049765
9414,0.0218358633575116,0.0273019339268964
9436,0.0218173199548569,0.0272967690682588
9458,0.0218173199548569,0.0272316229532054
9480,0.0217617677449755,0.0271474068299447
9502,0.0217063564169391,0.0271063923933995
9523,0.0217063564169391,0.0270948948198812
9545,0.0216878961043994,0.0270761829469784
9567,0.0216694146498533,0.0270589846728356
9590,0.0216694146498533,0.0270167167568222
9612,0.0216509994445927,0.0269921806376623
9634,0.0216141723110192,0.02696597129746
9656,0.0216141723110192,0.02696597129746
9678,0.0216141723110192,0.0269634361172589
9701,0.0216141723110192,0.0269634361172589
9723,0.0216141723110192,0.0269634361172589
9745,0.0216141723110192,0.0269584752733612
9768,0.0216141723110192,0.0269345732455751
9790,0.0216141723110192,0.0268831736297224
9813,0.0216141723110192,0.0268449702657489
9836,0.0215960383522654,0.026826481510514
9858,0.021577936272148,0.0268023358528229
9881,0.021577936272148,0.0268023358528229
9904,0.0215598691449449,0.0267717311223891
9927,0.0215598691449449,0.0267601717140718
9949,0.0215598691449449,0.0267601717140718
9972,0.021541830777543,0.0267029733140031
9995,0.0215059139905035,0.0265953772978515
10018,0.0214879732598314,0.0265748181489961
10042,0.0214521315601214,0.0265299354366623
10065,0.0214163517407493,0.0264383305885926
10088,0.0213445575684239,0.0263540893167712
10111,0.0213445575684239,0.0263180111437476
10134,0.0212906573682916,0.026289054131465
10158,0.0212726809882035,0.0262512056541031
10181,0.0212368905507534,0.0261959507239407
10205,0.021183165278935,0.0261141593009544
10228,0.0211473050347,0.0260514255571343
10252,0.0211473050347,0.0260491100478995
10275,0.0210759972259002,0.0259928683085113
10299,0.0210050338407831,0.0259095738324662
10323,0.0209335988267162,0.025827023894479
10347,0.0209335988267162,0.025827023894479
10371,0.0209335988267162,0.025799176487539
10394,0.0209159087401446,0.0257816226902176
10418,0.0209159087401446,0.0257801523319826
10442,0.0208807545323851,0.0257353533249629
10467,0.0207925490360755,0.0256489102774897
10491,0.0207573108168157,0.0255985733301523
10515,0.0206342067073056,0.0254880088757801
10539,0.0205637037335767,0.0254034337453425
10563,0.0205285849380596,0.0253630730477098
10588,0.0205285849380596,0.0253627889341825
10612,0.0205285849380596,0.0253627889341825
10637,0.0205111523882064,0.0253500676204438
10661,0.020458637371046,0.0252864073922217
10686,0.0203883191115776,0.0252220390090408
10710,0.0203883191115776,0.0252092231941227
10735,0.0203532517161758,0.0251807232645498
10760,0.0203008671517024,0.0251106626887144
10785,0.0203008671517024,0.0251106626887144
10810,0.0202661162375551,0.0250707399745574
10834,0.0201970840262654,0.0250184864346624
10859,0.0201626264060978,0.0249714098518245
10884,0.0201454149116326,0.024965436965157
10910,0.0201454149116326,0.024965436965157
10935,0.0201454149116326,0.024965436965157
10960,0.0201454149116326,0.024965436965157
10985,0.0201454149116326,0.0249554458340859
11011,0.0201454149116326,0.0249475617613357
11036,0.0201280577459027,0.0249067968526707
11061,0.0201280577459027,0.024873845248578
11087,0.0201280577459027,0.0248522387187205
11112,0.0201280577459027,0.0248275816393699
11138,0.0201110320635612,0.0247863018315782
11164,0.0200595445842622,0.0247222761740892
11189,0.0200083554360302,0.0246809899389068
11215,0.0199913615300416,0.0246608208664714
11241,0.0199913615300416,0.0246568603295548
11267,0.0199742523812339,0.0246326352161103
11293,0.0199573267842069,0.0246078717320136
11319,0.0199573267842069,0.0245992179654236
11345,0.0199573267842069,0.0245992179654236
11371,0.0199573267842069,0.0245992179654236
11398,0.0199573267842069,0.0245992179654236
11424,0.0199573267842069,0.0245992179654236
11450,0.0199573267842069,0.0245903380638764
11477,0.0199403940197905,0.0245577715993301
11503,0.0199403940197905,0.0245535515636833
11530,0.0199066178995632,0.0244459983096068
11556,0.0199066178995632,0.0244258735363844
11583,0.0199066178995632,0.0243940770822688
11609,0.0199066178995632,0.0243816925345392
11636,0.0199066178995632,0.0243599610625763
11663,0.0199066178995632,0.0243176487296539
11690,0.0199066178995632,0.024302068460646
11717,0.0198899537737528,0.024295324515458
11744,0.01984006030947,0.0242328145321013
11771,0.0198234373082582,0.0241619185760275
11798,0.0198234373082582,0.0241148319427612
11825,0.0197569742820225,0.0240390304141199
11853,0.0197402923263913,0.0240294291165744
11880,0.0197236239906498,0.0239865270736622
11907,0.0197236239906498,0.0239819701504212
11935,0.0197070082528586,0.0239744221267641
11962,0.0197070082528586,0.0239218231888225
11990,0.0197070082528586,0.0239019371743984
12018,0.0197070082528586,0.0238762986079317
12045,0.0196408436189959,0.0238124308984268
12073,0.019624285746406,0.0237753105015436
12101,0.019624285746406,0.0237618166925841
12129,0.0196078086205947,0.0237322710422461
12157,0.0195912933999647,0.0237008248614849
12185,0.0195748853055149,0.0236911910335506
12213,0.0195585400364597,0.0236714585909388
12241,0.0195093006975035,0.023626720215616
12269,0.0195093006975035,0.0236211130142182
12298,0.019476631695915,0.023594871619369
12326,0.019476631695915,0.0235843721680654
12354,0.019460262542828,0.0235637180048765
12383,0.0194111339859639,0.0234976122471228
12411,0.0193457206124365,0.0234203721084749
12440,0.0192967098388869,0.0233869164084434
12469,0.0192967098388869,0.0233767657565785
12497,0.0192803937382077,0.0233568558590649
12526,0.0192152055065273,0.0232786661785304
12555,0.0191343335260297,0.0231912409693276
12584,0.0190855896939801,0.0231420776406639
12613,0.0190855896939801,0.0231404564903322
12642,0.0190694861096477,0.0231352182133787
12671,0.0190694861096477,0.0231352182133787
12700,0.0190694861096477,0.0231352182133787
12730,0.0190534435699856,0.0231154455788342
12759,0.0190534435699856,0.0230928697394188
12789,0.0190534435699856,0.0230693524426446
12818,0.01900533668607,0.0230040150342404
12848,0.0189571766660101,0.0229412896137442
12877,0.0188932139720722,0.0228721563678688
12907,0.0188290503520514,0.022796970669066
12937,0.0188290503520514,0.0227930341768546
12966,0.0187651529547727,0.02272035981776
12996,0.0187492755282293,0.0226885385554865
13026,0.0187014415358495,0.0226536020976364
13056,0.0186855922336989,0.0226398116030723
13086,0.018637805440337,0.0226052820031291
13117,0.0185902006544242,0.022543866426939
13147,0.0185425065612454,0.0224942358835821
13177,0.0185108026500115,0.0224548446156204
13208,0.0185108026500115,0.022440653671774
13238,0.0184632629310657,0.0223891202492631
13269,0.0184157462334379,0.0223433761367712
13299,0.0183524824745149,0.0222857060836564
13330,0.0182576622239843,0.0221887377403081
13361,0.0182262196657633,0.0221448022929075
13391,0.0182262196657633,0.0221410145664241
13422,0.0182104624674014,0.0221268034762602
13453,0.0181790759072508,0.0220865981403731
13484,0.0181477126529757,0.0220512504179447
13515,0.0181477126529757,0.0220344133009592
13546,0.0181321372504324,0.0220241326094414
13578,0.0181321372504324,0.0219980127355779
13609,0.0180854401241579,0.0219442661173838
13640,0.0180854401241579,0.0219304882532318
13672,0.0180854401241579,0.0219269689279719
13703,0.0180699013440601,0.0219099430024381
13735,0.0180699013440601,0.0219089929492549
13767,0.0180388900928339,0.0218872410850964
13798,0.0180234037663376,0.0218589354401117
13830,0.0179769133203064,0.0218082817765421
13862,0.0179614994765598,0.02178990067911
13894,0.0178998306116785,0.0217335276974882
13926,0.017807336089957,0.0216368338339252
13958,0.0177303071114797,0.0215538248526523
13990,0.0177303071114797,0.0215528575534189
14023,0.0177303071114797,0.0215528575534189
14055,0.0177303071114797,0.0215419739108707
14087,0.0176534784590609,0.0214863733473147
14120,0.0176381403884183,0.0214685203024323
14152,0.0176074688630863,0.0214231790696399
14185,0.0175922036918148,0.0214052109330918
14218,0.0175769529105364,0.0213898259445699
14251,0.0175769529105364,0.0213876937896007
14283,0.0175464825440754,0.0213652544043898
14316,0.0175464825440754,0.0213652544043898
14349,0.0175464825440754,0.0213537650842804
14382,0.0175464825440754,0.0213534993941271
14416,0.0175464825440754,0.0213534993941271
14449,0.0175312659542615,0.0213297699798593
14482,0.0175312659542615,0.021320996151313
14516,0.0175312659542615,0.021320996151313
14549,0.0175312659542615,0.021320996151313
14583,0.0175312659542615,0.021320996151313
14616,0.0175312659542615,0.0212981828310741
14650,0.0175162245407552,0.0212896322080245
14684,0.0175162245407552,0.0212896322080245
14717,0.0175162245407552,0.0212753702948252
14751,0.0174862565236865,0.0212457210558788
14785,0.0174862565236865,0.0212221536573022
14820,0.0174712172748808,0.0211944749398624
14854,0.0174712172748808,0.0211944749398624
14888,0.0174712172748808,0.0211944749398624
14922,0.0174712172748808,0.0211822314116395
14957,0.017441314554609,0.0211493665716729
14991,0.0174264423001726,0.0211334331485068
15026,0.0174114766668469,0.0211258110772046
15060,0.0174114766668469,0.0210885814279365
15095,0.0173816329577775,0.0210279734818365
15130,0.0173667248424378,0.0209889566717048
15165,0.0173369693560302,0.0209487551477954
15200,0.0172775531541638,0.0208878131241793
15235,0.0172478812190687,0.0208645521029896
15270,0.0172330457575433,0.0208418356712976
15305,0.0172330457575433,0.0208075070139356
15340,0.0172330457575433,0.0207783953607196
15376,0.0171888755037884,0.020709422580336
15411,0.0171741494187685,0.0206842456122841
15447,0.0171594222102779,0.0206640430987211
15482,0.0171447521903133,0.020611251339893
15518,0.0171154110082183,0.0205742748162755
15554,0.0171008211440212,0.020536326256466
15590,0.0170569011802367,0.0204885309226173
15626,0.017027671546577,0.0204575432397795
15662,0.017027671546577,0.0204575432397795
15698,0.0170130555090084,0.0204296829721735
15734,0.0169984559515293,0.020403828825535
15770,0.0169692801151609,0.0203729695289798
15807,0.0169692801151609,0.0203729695289798
15843,0.0169692801151609,0.0203729695289798
15880,0.0169402735479701,0.0203370362810504
15916,0.0169257603579654,0.0203262982002434
15953,0.0169257603579654,0.0203153086963628
15990,0.0168823382247332,0.0202773884301816
16027,0.0168534696439423,0.0202544233866582
16064,0.0168534696439423,0.020251044325899
16101,0.0168245731468456,0.0202173858245593
16138,0.0168245731468456,0.0202173858245593
16175,0.0168245731468456,0.0202173858245593
16212,0.0168245731468456,0.0202173858245593
16250,0.0168245731468456,0.0202173858245593
16287,0.016795850957253,0.0201644476703777
16325,0.0167528367835097,0.0201262173426597
16362,0.0167385084993233,0.0201153420833963
16400,0.0167098991713985,0.0200831611314519
16438,0.0166955806744853,0.020056968109015
16476,0.0166526879944236,0.0200152736420641
16514,0.0166526879944236,0.0200152736420641
16552,0.0166241557426194,0.0199857504897789
16590,0.0166099053939011,0.0199671105421688
16628,0.0166099053939011,0.0199671105421688
16666,0.0166099053939011,0.0199671105421688
16705,0.0166099053939011,0.0199567019590569
16743,0.0165815852650074,0.0199372209190891
16782,0.0165815852650074,0.0199372209190891
16821,0.0165674613066731,0.0199220045971554
16860,0.0165250709810725,0.0198807070809367
16898,0.0165250709810725,0.0198614539816305
16937,0.016510993900987,0.0198136862185468
16976,0.016510993900987,0.0198136862185468
17016,0.0164969351335807,0.0198010249146919
17055,0.0164969351335807,0.0198010249146919
17094,0.0164969351335807,0.0197956322543268
17134,0.0164969351335807,0.0197881286986286
17173,0.0164548813298203,0.0197514823485775
17213,0.0164409179733594,0.019726040882873
17252,0.0164409179733594,0.0197166751487288
17292,0.0164269493143426,0.0196946427574081
17332,0.0163990178408571,0.0196328550838457
17372,0.0163990178408571,0.0196117806606789
17412,0.0163990178408571,0.0195896642809916
17452,0.0163990178408571,0.0195681046429752
17492,0.0163990178408571,0.0195582273690816
17533,0.0163990178408571,0.0195317361122548
17573,0.0163574803675329,0.019487571744384
17614,0.0163574803675329,0.0194511884487963
17654,0.0163436940580429,0.0194218508552437
17695,0.0163299659407568,0.0193839415443763
17736,0.0163161853304797,0.0193475502151964
17777,0.0163161853304797,0.0193323691965935
17818,0.0162887464835467,0.0193019910177894
17859,0.0162887464835467,0.0192605676031193
17900,0.01624776541023,0.0192031163363488
17941,0.0162067463896181,0.0191173210313532
17983,0.0161520374655629,0.0190592975627524
18024,0.0161110900553066,0.0190135264427156
18066,0.0160701440046743,0.0189784550372335
18107,0.0160291852028039,0.0189334439692245
18149,0.0160291852028039,0.0189222140685846
18191,0.01598835228078,0.0188846250386416
18233,0.01598835228078,0.0188783970574721
18275,0.0159205411708912,0.018803608789166
18317,0.0158798920178007,0.0187743865370697
18359,0.0158527842575484,0.0187366704331925
18401,0.0158392278793149,0.0187176940469716
18444,0.0158392278793149,0.0187176940469716
18486,0.0158392278793149,0.0187176940469716
18529,0.0158392278793149,0.0187176940469716
18572,0.0158392278793149,0.0187176940469716
18615,0.0158392278793149,0.0186822968973196
18658,0.0158392278793149,0.0186607392755105
18701,0.0158392278793149,0.0186607392755105
18744,0.0158392278793149,0.0186607392755105
18787,0.0158392278793149,0.0186607392755105
18830,0.0158392278793149,0.0186575753781449
18874,0.0158124289122092,0.0186235773086887
18917,0.0157990539694756,0.0186001794718474
18961,0.0157990539694756,0.0186001794718474
19004,0.0157856995450717,0.0185824272827483
19048,0.0157856995450717,0.0185766473130605
19092,0.0157591346537013,0.0185105633240057
19136,0.0157591346537013,0.0185043029261731
19180,0.0157591346537013,0.0184984987329852
19225,0.0157458836577024,0.0184838696056568
19269,0.0157194236264177,0.0184630840669448
19313,0.0157194236264177,0.0184630840669448
19358,0.0156666227293721,0.0184115232288098
19402,0.0156401924214097,0.0183804026257809
19447,0.0156006094035031,0.0183395904552732
19492,0.0156006094035031,0.0183395904552732
19537,0.0155874490323667,0.0183277687554777
19582,0.0155612017159063,0.0182962434229005
19627,0.0155612017159063,0.018279908645807
19672,0.0155612017159063,0.0182723074833584
19718,0.0155481139706377,0.018258030460683
19763,0.0155219631599889,0.018241838968548
19809,0.0155219631599889,0.0182357781571779
19855,0.0154958601079917,0.0182145432815781
19900,0.0154697850983287,0.0181684443907857
19946,0.0154567653384185,0.0181501766761626
19992,0.0154437476356377,0.0181252529528298
20038,0.0153917221520884,0.0180494224508846
20084,0.0153787205518269,0.0180151112907401
20131,0.0153657495299352,0.018002876505003
20177,0.0153527876411771,0.0179870814064027
20224,0.015326891137958,0.0179590075718509
20270,0.015326891137958,0.0179590075718509
20317,0.0153010401617325,0.0179255194459658
20364,0.0152752325300518,0.0179070722226789
20411,0.0152494561296444,0.0178658808327261
20458,0.0152365657193702,0.0178570686041032
20505,0.0152365657193702,0.0178570686041032
20552,0.0152108534762648,0.0178023908791142
20600,0.0151852104619557,0.0177861568216327
20647,0.0151724127970931,0.0177583022216861
20695,0.0151467748177249,0.0177126256079783
20743,0.0150827312727756,0.017636841475833
20790,0.015044387376039,0.0175943220650793
20838,0.015044387376039,0.0175869953792468
20886,0.0150316507048292,0.0175616356163422
20935,0.0150061878788214,0.0175468341861876
20983,0.0149934503899279,0.0175299700822127
21031,0.0149807118711789,0.017522626694248
21080,0.0149680085078156,0.0174837437790242
21128,0.0149680085078156,0.0174736098506759
21177,0.0149680085078156,0.0174696219140399
21226,0.0149553064875342,0.0174428714559152
21275,0.014942682945347,0.0174326780352173
21324,0.014942682945347,0.0174249739677477
21373,0.014942682945347,0.0174249739677477
21422,0.0148922305744729,0.0173788200004284
21472,0.0148670461607843,0.0173423405782928
21521,0.0148293705267092,0.0173070826912152
21571,0.0148168413920037,0.0172522717025911
21621,0.0147791292448389,0.0172080922557445
21670,0.0147165488776514,0.0171141456858292
21720,0.0146663768101999,0.0170211276623095
21770,0.0146538456557692,0.0170187206177738
21821,0.0146038198915526,0.016962268321851
21871,0.0145913516002311,0.0169534330155279
21921,0.014566392919722,0.0169289755956272
21972,0.014516536294145,0.0168672027077048
22023,0.0144792343926512,0.0168155245853288
22073,0.0144667963711206,0.0168069251077502
22124,0.014441969597258,0.0167860089292083
22175,0.0144171484313467,0.0167652710196587
22226,0.0144171484313467,0.0167652710196587
22278,0.0144171484313467,0.0167617365439692
22329,0.0144171484313467,0.0167617365439692
22381,0.0144171484313467,0.0167602642349699
22432,0.0144171484313467,0.0167602642349699
22484,0.01436783232134,0.0167073414925405
22536,0.0143185819412314,0.0166542766625032
22588,0.0143062528735566,0.0166481090736755
22640,0.0142816857732245,0.0166147004186492
22692,0.0142816857732245,0.0166113347700573
22744,0.0142816857732245,0.0166113347700573
22797,0.0142816857732245,0.0166113347700573
22849,0.0142816857732245,0.0166113347700573
22902,0.0142816857732245,0.0166113347700573
22955,0.0142572661561458,0.0165658667044693
23008,0.0142572661561458,0.0165645562096836
23061,0.0142572661561458,0.0165645562096836
23114,0.0142328391534821,0.0165412620804585
23167,0.0141962902367252,0.0165077775765931
23221,0.0141962902367252,0.0164789202357921
23274,0.0141962902367252,0.0164672875034806
23328,0.0141841406263451,0.0164389707821751
23382,0.0141720216043723,0.016410133505326
23435,0.0141477811894809,0.0163866548610268
23490,0.0141356697232207,0.0163701679097305
23544,0.0141235779613162,0.0163376590242345
23598,0.0141115494427892,0.0162960102388282
23652,0.0141115494427892,0.0162673867633367
23707,0.0141115494427892,0.0162537957341455
23762,0.0141115494427892,0.0162517243863972
23816,0.0140995847342998,0.0162286894497056
23871,0.0140156255579929,0.0161577938336377
23926,0.0140036303851191,0.0161281459025532
23981,0.0139797220746409,0.0161060134295922
24037,0.0139677674025237,0.0160931226621222
24092,0.0139677674025237,0.0160931226621222
24148,0.0139677674025237,0.0160931226621222
24203,0.0139677674025237,0.0160715618533766
24259,0.0139677674025237,0.0160677369046319
24315,0.0139440171733973,0.0160498509133827
24371,0.0139440171733973,0.0160446470018099
24427,0.0139440171733973,0.0160441359847566
24484,0.0139440171733973,0.0160424081790976
24540,0.0139440171733973,0.016032344702015
24597,0.0139440171733973,0.0160239019236754
24653,0.0139322334177693,0.0160038525782198
24710,0.0139086912799841,0.0159799870931004
24767,0.0138734133637998,0.0159478252928943
24824,0.0138616827723023,0.0159239641949471
24882,0.0138499593146786,0.0159112362982637
24939,0.0138382286658944,0.0158953010090605
24997,0.0138265032047047,0.0158832936674105
25054,0.0138265032047047,0.0158794063920179
25112,0.0138148163574321,0.0158671528948251
25170,0.0137914706180355,0.0158480365579596
25228,0.0137797975558045,0.015836062166233
25286,0.013744827775981,0.0157896351084813
25344,0.0137215554714204,0.0157495909626318
25403,0.0137099476219212,0.0157330993925018
25461,0.0137099476219212,0.0157034876936928
25520,0.0136867269623926,0.0156524642573916
25579,0.0136751323412286,0.0156138659184998
25638,0.0136635476244832,0.0155965974828683
25697,0.0136404505501744,0.0155438170905244
25756,0.0136288721965606,0.0155346834732124
25816,0.013617322688532,0.0155250131377708
25875,0.0135942332923156,0.0154793920606008
25935,0.013582702071515,0.0154565461583262
25995,0.0135712241349556,0.0154449467607349
26055,0.0135597358084245,0.0154212989971507
26115,0.0135597358084245,0.0154209667971188
26175,0.0135368177331945,0.0154152963081604
26235,0.0135139292434043,0.0153943294998673
26296,0.0134796089358122,0.0153591285604827
26356,0.0134567652299034,0.0153282341105807
26417,0.013422509711522,0.0152852886907179
26478,0.013422509711522,0.0152828258145959
26539,0.0134110972638797,0.0152719014881791
26600,0.0133768818007694,0.015237175024552
26662,0.0133426752829974,0.0151991428338287
26723,0.0133312764190415,0.015182739516649
26785,0.0133085337563643,0.0151643747358635
26846,0.0132972076621184,0.0151340625342141
26908,0.0132745221065535,0.015117821466407
26970,0.0132745221065535,0.0151102923973476
27033,0.0132632070264694,0.0150992801194797
27095,0.0132632070264694,0.0150992801194797
27157,0.0132519294889975,0.0150574399138278
27220,0.0132519294889975,0.0150561541307673
27283,0.0132406437909583,0.0150406000984859
27346,0.0132406437909583,0.0150406000984859
27409,0.01321819804163,0.0150210745184738
27472,0.0131957714968422,0.0150018467406352
27535,0.0131733739053253,0.0149839599949649
27599,0.0131733739053253,0.0149653842609566
27662,0.0130951273313295,0.0148999067783756
27726,0.0130727838321529,0.0148634234161493
27790,0.0130281588166427,0.0148292020382942
27854,0.01300588246711,0.0148048618526644
27918,0.0129947568486774,0.0147854224899602
27983,0.0129947568486774,0.0147854224899602
28047,0.0129725577742831,0.0147681651264902
28112,0.0129392791386097,0.0147223811428844
28177,0.0129282005212927,0.01469945031655
28242,0.0129061097673617,0.0146838568452462
28307,0.0128950606654598,0.0146664469354478
28372,0.0128950606654598,0.0146577031631031
28437,0.0128840190206635,0.0146535290848635
28503,0.0128840190206635,0.0146535290848635
28569,0.0128840190206635,0.0146485366848251
28635,0.0128729981434537,0.0146362196954827
28701,0.0128510220944396,0.0146150505721263
28767,0.0128181231794626,0.0145858134844775
28833,0.0127962082628409,0.0145607918002507
28900,0.0127962082628409,0.0145607918002507
28966,0.0127962082628409,0.0145591372738556
29033,0.0127852978704181,0.0145383001060368
29100,0.0127634963180968,0.0145153560774499
29167,0.0127634963180968,0.0145153560774499
29234,0.0127634963180968,0.0145129561644811
29302,0.0127634963180968,0.0145068370214502
29369,0.0127634963180968,0.0145068370214502
29437,0.0127418148703678,0.0144862996942465
29505,0.0127309719636857,0.0144732420038233
29573,0.0127309719636857,0.0144732420038233
29641,0.0127309719636857,0.0144560771418867
29709,0.0127093619257656,0.014441715373149
29778,0.0126877926374423,0.0144173782022739
29847,0.0126554666019201,0.0143854501136174
29915,0.0126339380621037,0.0143654770016821
29984,0.0126231928491944,0.0143518279207134
30054,0.0126231928491944,0.0143518279207134
30123,0.012612457664447,0.0143453744261526
30192,0.012612457664447,0.0143453744261526
30262,0.012612457664447,0.0143453744261526
30332,0.012612457664447,0.0143436783377052
30402,0.012612457664447,0.014339552439204
30472,0.012612457664447,0.014296305215419
30542,0.0126017773255078,0.0142634121388766
30612,0.0125804669173842,0.0142369018394652
30683,0.0125698231148846,0.0142281964231331
30754,0.0125698231148846,0.0142276915102191
30825,0.0125698231148846,0.0142248327938968
30896,0.012527391497377,0.0141788362485064
30967,0.0125061928984917,0.0141504584904747
31038,0.0124850278163129,0.01411910780909
31110,0.0124850278163129,0.0141184353885999
31182,0.0124533509650914,0.0140911279995231
31254,0.012442803519004,0.0140860254436093
31326,0.012442803519004,0.0140860254436093
31398,0.012442803519004,0.0140860254436093
31470,0.0124322984094683,0.0140757543379771
31543,0.0124322984094683,0.0140653632477613
31615,0.0124218071449242,0.0140629342439934
31688,0.0124218071449242,0.0140629342439934
31761,0.0124218071449242,0.0140629342439934
31835,0.0124218071449242,0.0140629342439934
31908,0.0124218071449242,0.0140629342439934
31982,0.0124218071449242,0.0140446287155742
32055,0.0124218071449242,0.0140377327796504
32129,0.0124218071449242,0.014032097838198
32203,0.0123906326118797,0.0139871163213961
32278,0.0123594460514886,0.0139460906450048
32352,0.0123075259971059,0.0138872636624394
32427,0.0123075259971059,0.0138872636624394
32501,0.0122971624835079,0.013874232733018
32576,0.0122557377801063,0.0138349103704252
32651,0.0122350779610359,0.0137936040266497
32727,0.0122350779610359,0.0137847604957836
32802,0.0122350779610359,0.0137689287075167
32878,0.0122144771068971,0.0137407840278588
32954,0.0122144771068971,0.0137271469059674
33030,0.0122144771068971,0.0137221506516516
33106,0.0122144771068971,0.0137157632585232
33182,0.0122144771068971,0.0137069305124008
33259,0.0122042310470673,0.0136888297651098
33335,0.0121939884959559,0.0136579113525106
33412,0.0121735507178136,0.0136449363181431
33489,0.0121735507178136,0.0136150489598699
33566,0.0121531597108393,0.0135909632575134
33644,0.0121531597108393,0.0135868154283318
33721,0.0121531597108393,0.0135836448174759
33799,0.0121531597108393,0.0135819847381997
33877,0.0121531597108393,0.0135819847381997
33955,0.0121531597108393,0.0135819847381997
34033,0.0121531597108393,0.0135819847381997
34112,0.0121531597108393,0.0135819847381997
34191,0.0121430551550624,0.0135695937266699
34269,0.0121329534384716,0.0135580177513231
34348,0.0121329534384716,0.0135559516444688
34428,0.0121329534384716,0.0135552891023855
34507,0.0121128231876417,0.0135208849607503
34587,0.0121027730369617,0.0134966626801204
34666,0.0120826754299329,0.0134396042841864
34746,0.0120726433544475,0.0134146746072492
34826,0.0120525933547373,0.0133964276491778
34907,0.0120525933547373,0.0133964276491778
34987,0.0120525933547373,0.013382072271118
35068,0.012032563916748,0.0133623522461388
35149,0.012032563916748,0.0133601420588776
35230,0.0120225629437334,0.0133479171595585
35311,0.0120225629437334,0.0133479171595585
35392,0.0120225629437334,0.0133445225974982
35474,0.0120225629437334,0.0133418158696703
35556,0.0120225629437334,0.0133296491492854
35638,0.011962607473361,0.0132825402244313
35720,0.0119426403850238,0.0132583189705448
35802,0.0119027414685088,0.0132114666727671
35885,0.011882837793274,0.0131899664655662
35968,0.0118629448605463,0.0131687375493267
36051,0.011823183658171,0.0131486889490799
36134,0.011823183658171,0.0131417463089127
36217,0.0118033714739725,0.0131231588299878
36300,0.0117835254112255,0.0131049296185323
36384,0.0117835254112255,0.0130781096524363
36468,0.0117241250043275,0.0130258108805684
36552,0.0117241250043275,0.0130142702461352
36636,0.0117043890036668,0.0129924986080015
36721,0.0116846781483338,0.012966647011342
36806,0.0116649783348246,0.0129553479912007
36890,0.0116649783348246,0.0129552185302696
36975,0.0116649783348246,0.0129332265269129
37061,0.0116453445037675,0.0129082694169561
37146,0.0116257052014051,0.0128794162920695
37232,0.0116061425099251,0.0128767504378192
37318,0.0116061425099251,0.0128728347458296
37404,0.0116061425099251,0.0128563523660018
37490,0.0115671145837121,0.0128339779740942
37576,0.0115671145837121,0.0128251742595656
37663,0.0115671145837121,0.0128162391076377
37750,0.0115476633872973,0.0128109953606938
37837,0.0115476633872973,0.0128109953606938
37924,0.0115476633872973,0.0128109953606938
38012,0.0115476633872973,0.0128025841980036
38099,0.0115476633872973,0.0127962453936288
38187,0.0115476633872973,0.01279145119324
38275,0.0115476633872973,0.012769236998178
38363,0.0115476633872973,0.012769236998178
38452,0.0115476633872973,0.012769236998178
38540,0.0115284085880649,0.0127480681448783
38629,0.0115091793547855,0.0127340229870526
38718,0.0115091793547855,0.012727506174718
38808,0.0115091793547855,0.0127217391977988
38897,0.0114900006207964,0.0126970849379633
38987,0.0114708590363241,0.0126830884286271
39077,0.0114708590363241,0.0126656952328276
39167,0.0114708590363241,0.01265836511123
39257,0.0114708590363241,0.0126574953909777
39348,0.0114517802713523,0.0126383224098697
39438,0.0114517802713523,0.0126206724484554
39529,0.0114327377757183,0.012609748124321
39620,0.0114327377757183,0.0126067784967468
39712,0.0114327377757183,0.0126018550828496
39803,0.0114327377757183,0.0126006921949684
39895,0.0114137765408982,0.0125679824047189
39987,0.0113948144663085,0.0125452834370765
40079,0.0113948144663085,0.0125432196478194
40172,0.0113948144663085,0.012542483851141
40264,0.0113948144663085,0.0125204797575478
40357,0.011357110290176,0.0124796166016408
40450,0.0113382911548419,0.0124586609340397
40544,0.0113006859619005,0.0124256335267364
40637,0.0112631250894945,0.0123739808095273
40731,0.0112631250894945,0.0123542602537324
40825,0.011244379254738,0.0123428900943716
40919,0.011244379254738,0.0123405887705699
41013,0.011244379254738,0.0123405887705699
41108,0.011244379254738,0.0123360101384281
41202,0.011244379254738,0.0123264646465126
41297,0.0112257433508161,0.0123076242222783
41393,0.0112257433508161,0.0123064366499439
41488,0.0112071504542968,0.0122869016829618
41584,0.0111885829662755,0.012268363773606
41680,0.0111514543673409,0.0122471922109629
41776,0.0111514543673409,0.0122461060590354
41872,0.0111514543673409,0.0122422564849672
41969,0.0111514543673409,0.0122422564849672
42065,0.0111514543673409,0.0122143690014874
42162,0.0111514543673409,0.0122024689621101
42260,0.0111514543673409,0.0122000505252433
42357,0.0111514543673409,0.0121876131878451
42455,0.0111330667842447,0.0121682897700096
42553,0.0111147056342525,0.0121487101223111
42651,0.0110780053100559,0.012111825330522
42749,0.0110413467991565,0.0120794623686265
42848,0.0110230312341497,0.0120608416646011
42946,0.0110047282194246,0.0120495267232478
43045,0.0110047282194246,0.0120435146416084
43145,0.0109864638940949,0.0120038524604006
43244,0.0109500126565644,0.0119616485869805
43344,0.0109500126565644,0.0119365580811558
43444,0.0108771797197142,0.0118842091627497
43544,0.0108226389491182,0.0118574061523448
43644,0.0108044574316906,0.0118128424931039
43745,0.0108044574316906,0.011812751705069
43846,0.0107863006017764,0.0117970185452962
43947,0.0107681848900596,0.0117763196545445
44048,0.0107681848900596,0.0117679926887908
44150,0.0107681848900596,0.0117674795518294
44252,0.0107681848900596,0.0117620277344056
44354,0.0107681848900596,0.011762024436665
44456,0.0107681848900596,0.0117595887401527
44558,0.0107681848900596,0.0117578086855923
44661,0.0107501774201307,0.0117466483980866
44764,0.0107501774201307,0.0117378935052924
44867,0.0107501774201307,0.0117369605643198
44971,0.0107143971542789,0.0117090917789352
45074,0.0106786801110704,0.0116769898730224
45178,0.0106608481472439,0.0116528568429137
45283,0.0106608481472439,0.0116391307528717
45387,0.0106608481472439,0.0116391307528717
45492,0.0106608481472439,0.0116346920132397
45597,0.0106430456092391,0.0116140214886962
45702,0.0106252992977833,0.0115994169110623
45807,0.0106075803689358,0.0115811210891309
45913,0.0106075803689358,0.0115735632355612
46019,0.0105898607236932,0.0115430425855247
46125,0.0105721464991209,0.0115389609448964
46231,0.0105721464991209,0.0115389609448964
46338,0.0105721464991209,0.0115389609448964
46444,0.0105721464991209,0.0115389609448964
46551,0.0105721464991209,0.0115389609448964
46659,0.0105721464991209,0.0115389609448964
46766,0.0105721464991209,0.0115389609448964
46874,0.0105721464991209,0.011536041622481
46982,0.0105721464991209,0.011536041622481
47091,0.0105721464991209,0.0115315050097108
47199,0.0105721464991209,0.011523311998285
47308,0.0105371589872026,0.0114850998302368
47417,0.0105196953787818,0.0114497843465075
47526,0.0104847845921237,0.0114102712799369
47636,0.0104673524898916,0.0113947900055234
47746,0.0104325981157988,0.0113614214487721
47856,0.0104152076633552,0.0113416627463985
47966,0.0103804397385402,0.0113105289645132
48077,0.0103630536138565,0.0112814325440379
48188,0.0103630536138565,0.0112745639119914
48299,0.0103630536138565,0.0112677719187692
48410,0.0103284640879456,0.0112419631713391
48522,0.0103111656056611,0.0112353767997736
48634,0.0103111656056611,0.0112247834204681
48746,0.0102939436579386,0.0112051075971812
48858,0.010276715778969,0.0111922724333291
48971,0.0102595201035185,0.0111892718290139
49084,0.0102423509239343,0.011153288893901
49197,0.0102252115690516,0.0111364994381459
49310,0.0102080987181998,0.011114693226538
49424,0.0102080987181998,0.0111137420106
49538,0.0102080987181998,0.0111137420106
49652,0.0102080987181998,0.0111137420106
49767,0.0102080987181998,0.0111137420106
49882,0.0102080987181998,0.0111067521868575
49997,0.0102080987181998,0.0111036584074823
50112,0.0102080987181998,0.0111036584074823
50227,0.0102080987181998,0.0111021556336183
50343,0.0102080987181998,0.0110980280898737
50459,0.0101911330393666,0.0110814560150958
50576,0.0101741805012424,0.011065786572474
50692,0.0101572521149573,0.01104372999851
50809,0.0101572521149573,0.011038425220063
50926,0.0101235095701448,0.0110015015723717
51044,0.0101235095701448,0.0109952313309151
51161,0.0101235095701448,0.0109952313309151
51279,0.0101235095701448,0.0109783374531249
51398,0.0101235095701448,0.0109708326065758
51516,0.0101235095701448,0.0109568317774238
51635,0.0101235095701448,0.0109468215653856
51754,0.0100731904299923,0.0108741729509934
51873,0.0100564364182466,0.0108491048135231
51993,0.0100564364182466,0.0108331813067963
52113,0.0100062834817054,0.0108002267317864
52233,0.0100062834817054,0.0107957954961128
52353,0.0100062834817054,0.0107957954961128
52474,0.00998962977760872,0.01078146375583
52595,0.00998962977760872,0.01078146375583
52716,0.00998962977760872,0.01078146375583
52838,0.00998962977760872,0.01078146375583
52960,0.00997304843481062,0.0107638229346325
53082,0.00997304843481062,0.0107580131216177
53204,0.00997304843481062,0.0107462097675582
53327,0.00997304843481062,0.0107224319014855
53450,0.00992347277987979,0.0106913948459772
53573,0.00990696874685955,0.0106729271052604
53697,0.00990696874685955,0.0106729271052604
53820,0.00989051488431306,0.0106575441148096
53944,0.00989051488431306,0.0106575441148096
54069,0.00989051488431306,0.0106568287450684
54193,0.00989051488431306,0.0106232755341289
54318,0.0098249999863101,0.0105948890004745
54444,0.0098249999863101,0.0105712504647386
54569,0.0097923054510623,0.0105510665688258
54695,0.0097923054510623,0.0105496175899555
54821,0.00977598451371881,0.0105377533559141
54948,0.00975969187875051,0.0105189245747372
55074,0.00975969187875051,0.0105121421188975
55201,0.00974342098783824,0.0104935460214361
55328,0.00974342098783824,0.0104795109112929
55456,0.00974342098783824,0.0104795109112929
55584,0.00974342098783824,0.0104795109112929
55712,0.00974342098783824,0.0104795109112929
55841,0.00972724775186586,0.0104711749506815
55969,0.00972724775186586,0.0104475887876407
56098,0.00971111235253409,0.0104301301232664
56228,0.0096949950753714,0.0104152629574833
56357,0.00967887983990582,0.010393288259101
56487,0.00964671761314464,0.0103527701724066
56617,0.00963065828195783,0.0103267019642241
56748,0.00961459499256553,0.0103096236176816
56879,0.00959856894406246,0.0102963240230803
57010,0.00959856894406246,0.010292013722386
57141,0.00958257005729162,0.0102791264636171
57273,0.00950263888088359,0.0101934390000871
57405,0.00947072270331912,0.010153208911542
57538,0.00945478112038656,0.0101312401280496
57670,0.00945478112038656,0.0101312401280496
57803,0.00943886732547046,0.010105060602475
57937,0.00942298529170483,0.0100892125433187
58070,0.00942298529170483,0.0100784439398726
58204,0.00942298529170483,0.0100675458560544
58338,0.00942298529170483,0.0100675458560544
58473,0.00940717221071512,0.010060986490401
58608,0.00937555974665153,0.0100372652351351
58743,0.00937555974665153,0.0100320029403529
58878,0.00935980892512578,0.0100147598933913
59014,0.00932831685062597,0.00996795910400155
59150,0.00928111296599415,0.00993602763624929
59286,0.00928111296599415,0.00991216286421162
59423,0.00924969854868608,0.00988668718431368
59560,0.00924969854868608,0.00987752543042883
59697,0.00923403192246658,0.00987066574661009
59835,0.00921838096209127,0.00984455294404999
59973,0.00918713164252922,0.00983289438977986
60111,0.00915591304153555,0.00981197348886852
60250,0.00915591304153555,0.00981197348886852
60389,0.00915591304153555,0.00981030024173818
60528,0.00912479108450762,0.00979477428268539
60668,0.00912479108450762,0.00978786258789704
60807,0.00912479108450762,0.00977746069724407
60948,0.00912479108450762,0.00977746069724407
61088,0.00910928738295854,0.00977320779790009
61229,0.00910928738295854,0.00976060699115676
61370,0.00909383442197661,0.00974171579072415
61512,0.00906296232537421,0.00969505023332232
61654,0.0090321079303625,0.00967868272252386
61796,0.00901668358965569,0.00964785825354876
61938,0.0089858914343364,0.00962786798717179
62081,0.0089858914343364,0.00962360460767044
62224,0.0089858914343364,0.00962112331132938
62368,0.0089858914343364,0.00961659961223298
62511,0.00897055385560536,0.00959618302380091
62656,0.00895524547997329,0.00957699706724899
62800,0.00893994971977805,0.00956801263853824
62945,0.00893994971977805,0.0095651806135278
63090,0.00893994971977805,0.00955888047910418
63235,0.00893994971977805,0.00955629463692866
63381,0.00893994971977805,0.00954615073468373
63527,0.00893994971977805,0.00954227830153812
63674,0.00893994971977805,0.00953918737609552
63821,0.00892477672709284,0.00953001124346842
63968,0.00890962192083101,0.00951937968747438
64115,0.00889447335202819,0.00950064958982352
64263,0.00886421938699719,0.00947264644285842
64411,0.00884909592689517,0.00946313309514388
64560,0.00884909592689517,0.00945541267739955
64709,0.00883400542273939,0.00944227433782809
64858,0.00883400542273939,0.00943667838089262
65007,0.00881895211607607,0.00942410352928209
65157,0.00878888441323523,0.00940480515391994
65307,0.00877386227349005,0.00939476376997549
65458,0.00877386227349005,0.00939476376997549
65609,0.00877386227349005,0.00938755324366721
65760,0.00875889468898877,0.00937068138084164
65912,0.0087439341968723,0.00936415157698204
66064,0.0087439341968723,0.00935566215723435
66216,0.00872899186088257,0.00933887312532714
66369,0.00872899186088257,0.00932781651464635
66522,0.00869922251345415,0.00931056700528311
66675,0.0086843483943421,0.00929077028061918
66829,0.0086843483943421,0.00928910732639488
66983,0.00866950862202668,0.00927614819856365
67138,0.00865469693473475,0.00926058984914255
67292,0.00865469693473475,0.00925450465981484
67447,0.00862510840612591,0.00922952684459567
67603,0.00861032727513219,0.00920339331822755
67759,0.00858082589438054,0.00918314354203892
67915,0.00856608346649705,0.009175668946903
68072,0.00856608346649705,0.00917387425553415
68229,0.00856608346649705,0.00916491749923178
68386,0.00856608346649705,0.00916491749923178
68544,0.00856608346649705,0.00916026674017467
68702,0.00856608346649705,0.0091600573116821
68860,0.00856608346649705,0.00915369500359761
69019,0.00856608346649705,0.00915369500359761
69178,0.00856608346649705,0.00914742428876659
69338,0.0085514919854403,0.00912957405301886
69497,0.0085514919854403,0.00911473445612838
69658,0.0085514919854403,0.00911354866989362
69818,0.0085514919854403,0.00911087844487792
69979,0.0085514919854403,0.00910747289507039
70141,0.0085514919854403,0.00910674762058117
70302,0.0085514919854403,0.00909622689823872
70464,0.0085369968068814,0.00907783194394414
70627,0.0085369968068814,0.00906994373992282
70790,0.0085369968068814,0.0090648418178188
70953,0.00850811505754285,0.00904096266896974
71117,0.00850811505754285,0.00904096266896974
71280,0.00850811505754285,0.00904040268582684
71445,0.00850811505754285,0.00903729795298032
71610,0.00850811505754285,0.00903134333722307
71775,0.00849373525058653,0.00902508761130335
71940,0.00849373525058653,0.00902344960833986
72106,0.00847940779688655,0.00901050082577899
72272,0.00846510825490548,0.00897337633358031
72439,0.00845080320834333,0.00895978732057748
72606,0.00842225421803505,0.00893069516321985
72773,0.00837945487200585,0.00889559638618115
72941,0.00837945487200585,0.00889336233950949
73109,0.00837945487200585,0.00888558787355515
73278,0.00836524166471476,0.00887536429160817
73447,0.00835104338898643,0.00885631949725051
73616,0.00835104338898643,0.00885631949725051
73786,0.00835104338898643,0.00885446513657248
73956,0.00835104338898643,0.00884970027203636
74127,0.00835104338898643,0.00884970027203636
74297,0.00833692600888803,0.00883793564021346
74469,0.00833692600888803,0.0088358371318722
74641,0.00832283085265247,0.00882643091198009
74813,0.00830876260325234,0.00881067861417296
74985,0.00829469613711772,0.00879925471620484
75158,0.00829469613711772,0.00879475096582201
75331,0.00828067340020684,0.00878260712224713
75505,0.00828067340020684,0.00877519570083112
75679,0.00828067340020684,0.00877519570083112
75854,0.00828067340020684,0.00877519570083112
76028,0.00828067340020684,0.00877519570083112
76204,0.00828067340020684,0.00876545551011576
76379,0.00826672259660968,0.00875744347277287
76556,0.008252809849162,0.00874021304357986
76732,0.008252809849162,0.00873315975964947
76909,0.008252809849162,0.00873027612533834
77086,0.008252809849162,0.00872512737670756
77264,0.00823892946809074,0.00872083580994654
77442,0.00823892946809074,0.0087134714633573
77621,0.00823892946809074,0.0087083202993945
77800,0.00823892946809074,0.0087083202993945
77979,0.00823892946809074,0.00870545012160715
78159,0.00823892946809074,0.00870545012160715
78339,0.00823892946809074,0.00870545012160715
78520,0.00823892946809074,0.00870545012160715
78701,0.00823892946809074,0.00870545012160715
78882,0.00823892946809074,0.00869653035170642
79064,0.00823892946809074,0.00868883738860972
79246,0.00822521887508295,0.00867760882704259
79429,0.00821152530928523,0.00865901708570138
79612,0.00821152530928523,0.00865301453874117
79796,0.00819785058467443,0.00863811632210685
79980,0.00817057494505321,0.00862044803191543
80164,0.00817057494505321,0.00861957545253681
80349,0.00815696763600072,0.00860815829388596
80534,0.00815696763600072,0.00860600678503703
80720,0.00815696763600072,0.00860401095278046
80906,0.00814338465370258,0.0085908480323415
81093,0.00814338465370258,0.00858498717292667
81280,0.00812983025514599,0.00858032361251923
81467,0.00810278157171088,0.00855801552987518
81655,0.00808926075222897,0.00853717099489438
81843,0.00804877666798549,0.00849117759745429
82032,0.00803528414502566,0.00847160928323014
82221,0.00800835729985893,0.00843642116754233
82411,0.00798144443122878,0.00841747451640378
82601,0.00798144443122878,0.00841129738456212
82791,0.00798144443122878,0.008400508731511
82982,0.00794119150357636,0.00837110019723452
83173,0.00792779612051916,0.0083553162352287
83365,0.00792779612051916,0.00835429407261928
83557,0.00792779612051916,0.00833903670666048
83750,0.00791443927779493,0.00832207047167081
83943,0.00787437785803266,0.0082961377124334
84137,0.00786103779778894,0.008288666522712
84331,0.00784770485104153,0.00826638143831884
84525,0.00784770485104153,0.00825216988530115
84720,0.00784770485104153,0.00824981235906643
84915,0.00783441420995151,0.00824273216952704
85111,0.00782114604991103,0.00823890096672228
85307,0.00780793156294642,0.00823520447316638
85504,0.00780793156294642,0.00822103039401575
85701,0.00776829480679371,0.00819565542327609
85899,0.00775508753285641,0.00818098009024852
86097,0.00774190199219332,0.00816443163089894
86295,0.00772875161331784,0.00815483927700115
86494,0.00772875161331784,0.00814790060876805
86694,0.00770246916031861,0.00812270549840417
86894,0.00768937769659367,0.00810959555035402
87094,0.00768937769659367,0.00810630736990127
87295,0.00768937769659367,0.00809825012666989
87496,0.00768937769659367,0.00808986508261746
87698,0.00767633099320461,0.00808733322275066
87900,0.00767633099320461,0.00808618242499852
88103,0.00767633099320461,0.00807990789192549
88306,0.00767633099320461,0.00807990789192549
88509,0.00765032526414778,0.00806450320282415
88713,0.00765032526414778,0.00806354468606336
88918,0.00763735297896334,0.00805858426192466
89123,0.00763735297896334,0.00805858426192466
89329,0.00762441878304035,0.00804758581592531
89534,0.00759857381257338,0.00801736777501685
89741,0.00759857381257338,0.00800470993872077
89948,0.00759857381257338,0.00799858308608474
90155,0.00759857381257338,0.00799794716868458
90363,0.00757280654553,0.00797606283759119
90571,0.00755993039123123,0.00796080247036424
90780,0.00755993039123123,0.00795738718219089
90990,0.00755993039123123,0.00795738718219089
91199,0.00754712523038391,0.0079453869623502
91410,0.00754712523038391,0.0079448953886086
91620,0.00753431134211278,0.00792798368798986
91832,0.00750874155149989,0.00791918316499452
92043,0.00750874155149989,0.00791803291018526
92256,0.00750874155149989,0.00791602433706534
92468,0.00748326686681651,0.00789463297308514
92682,0.00747054601308219,0.0078799545931577
92895,0.00747054601308219,0.00787915866086041
93109,0.00747054601308219,0.00787088366007793
93324,0.00745787241537521,0.00786369355018803
93539,0.00745787241537521,0.00786369355018803
93755,0.00745787241537521,0.00786369355018803
93971,0.00743258820440743,0.0078492489700357
94188,0.00743258820440743,0.00784116092295427
94405,0.00743258820440743,0.00784105945450119
94623,0.00743258820440743,0.00784105945450119
94841,0.00741999386914555,0.00782677074096132
95060,0.00740744637066539,0.00782067087804183
95279,0.00740744637066539,0.00781744108909442
95498,0.00740744637066539,0.00781744108909442
95719,0.00740744637066539,0.00781744108909442
95939,0.00740744637066539,0.00780284103224035
96160,0.00739492232858294,0.00779220545636666
96382,0.00738242375416875,0.00778119306757276
96604,0.00736995265370761,0.00774630272113777
96827,0.00734503699432796,0.00772762780099739
97050,0.00734503699432796,0.00771484639789025
97274,0.00733258214342112,0.0076877632667137
97498,0.00732014454543635,0.0076530172558353
97723,0.00730773260057203,0.00763699950773287
97949,0.0072953444283651,0.00762670135349546
98174,0.0072953444283651,0.00761852961928149
98401,0.00728297622589318,0.00761304796291704
98628,0.00728297622589318,0.00761304796291704
98855,0.00727060990656077,0.00759446129906418
99083,0.00727060990656077,0.00758301559436135
99311,0.00724597630864803,0.00756411686817132
99540,0.00723368326557101,0.00755255841747284
99770,0.00720911790561729,0.00752590526757214
100000,0.00718457293080692,0.00750391926092039


==> code_for_figs/Beta_10,_30.csv <==
t,pu,pl,cu,cl
1,0.981526503376125,0.00642884712612552,1,0
2,0.897228345360816,0.0333354630102806,1,0
3,0.809677501475286,0.0581796163946789,1,0
4,0.743826344486481,0.0833353012959572,1,0
5,0.69373827164656,0.104566126479646,1,0
6,0.650926314915708,0.119534671094117,1,0
7,0.6146531852141,0.130858324406237,1,0
8,0.58754906406514,0.14218521765333,1,0
9,0.560295969417489,0.147715612654911,1,0
10,0.537544347092088,0.15339312391309,1,0
11,0.520068825212941,0.160288269820502,1,0
12,0.502801456945558,0.16482088126198,1,0
13,0.485785809930542,0.166979679066547,1,0
14,0.47104982832756,0.168940966301371,1,0
15,0.46106521750923,0.172412116825721,1,0
16,0.449144155963153,0.17362060829745,1,0
17,0.442359312047997,0.178203386967293,1,0
18,0.436749498095505,0.182279247866292,1,0
19,0.428122004855865,0.183942750493958,1,0
20,0.422548026451773,0.18747964446378,1,0
21,0.416268270911669,0.189832129321736,0.994126380763025,0
22,0.408819603597524,0.190452628547099,0.961830399271294,0
23,0.403059639845037,0.192102959693236,0.927663000191744,0
24,0.398673181855104,0.194674073633781,0.897902504968558,0
25,0.392677982947393,0.195706548278797,0.87178678042638,0
26,0.387367152373902,0.19615186556247,0.845350767996981,0
27,0.383292024578143,0.196948573407942,0.821386850339856,0
28,0.379964403314357,0.198673644830991,0.800269077754456,0
29,0.376336264530823,0.200208227271261,0.781333134328115,0
30,0.373735108314494,0.202250143851124,0.762925970621618,0
31,0.370177700812033,0.202659398754985,0.747095030871706,0
32,0.367059945053886,0.203800975214601,0.730344356943574,0
33,0.364332238181924,0.205108596839065,0.715272804160247,0
34,0.362581358885551,0.206624673779765,0.701407273730257,0
35,0.360405955635943,0.20836262130956,0.689328952978234,0
36,0.35678062614456,0.20836262130956,0.677706874575158,0
37,0.354701766863878,0.20912284867631,0.664089047013716,0
38,0.351760423869229,0.209321416786033,0.653318242979649,0
39,0.350320592365166,0.210751258077691,0.64193030712585,0
40,0.349223704508239,0.211820287037744,0.633201799384745,0
41,0.347040718169293,0.212240842336569,0.62447640323833,0
42,0.345997228045593,0.213255882230664,0.614646802496701,0
43,0.343598274263346,0.213693318183906,0.606976803277675,0
44,0.341932224807876,0.214410346817022,0.598012045588516,0
45,0.340380524445294,0.215117243164906,0.590453633227452,0
46,0.339230404885983,0.216135605894868,0.582888601603715,0
47,0.337216800126809,0.216555585431672,0.576133259848943,0
48,0.336384835088473,0.217313657490203,0.568727193113304,0
49,0.334762422362567,0.217820294786402,0.562845834718545,0
50,0.333455987392347,0.218527696744871,0.556557978821992,0
51,0.331983786042642,0.21892337630976,0.55082009175239,0
52,0.330475543974069,0.21892337630976,0.544502237123041,0
53,0.329434240968793,0.219317231939571,0.538352406761576,0
54,0.328666526315912,0.220154787386732,0.533845890184654,0
55,0.32770643325712,0.220964738173083,0.529394246263259,0
56,0.326555578407644,0.221536664532919,0.524627002170383,0
57,0.325240678488832,0.221790139434455,0.519748621722924,0.000120566270848543
58,0.324958154832984,0.222502584723724,0.514415572562267,0.000938770862775096
59,0.323949374322771,0.222559222190859,0.511018383159637,0.00201803954327809
60,0.323070615841318,0.222699458391593,0.50577163314163,0.00338129621745986
61,0.321564359284635,0.222699458391593,0.501491075621989,0.00616323579135958
62,0.320766514530667,0.222782512283475,0.496689350962626,0.00850306079343018
63,0.320497126615162,0.223432549407178,0.49318462830421,0.0124136559605469
64,0.319876524134471,0.223805552953713,0.490025783713692,0.0168860966453257
65,0.319053595812863,0.223956741070129,0.486575065216779,0.0208281857588555
66,0.317393237307406,0.223956741070129,0.482874547346792,0.0242930044959133
67,0.316541571079638,0.223956741070129,0.478521055446364,0.0268877177901955
68,0.315256967979417,0.223956741070129,0.47512842702318,0.030235885451432
69,0.313907838945303,0.224094573927132,0.471345846933176,0.0329958427374836
70,0.313552162845895,0.224512823328383,0.467530417641492,0.0355333120573307
71,0.312409344166041,0.224512823328383,0.464910836283712,0.0390851179221825
72,0.311387889391399,0.224568476316768,0.461717698803476,0.0418895257709815
73,0.310373943309251,0.224568476316768,0.45828499454886,0.0442877683640397
74,0.309436155865186,0.224655967474414,0.454970195096932,0.0466441637913558
75,0.308741935878268,0.224742451019041,0.451943881497892,0.0491357695342829
76,0.308051137124086,0.225180864296375,0.449250508945553,0.0518131718081246
77,0.307472453176843,0.22551952131066,0.446917666075652,0.0547097675847696
78,0.307116631858685,0.225707749906167,0.444414600668062,0.057300311248489
79,0.306320034538738,0.225813956787413,0.441942069153652,0.0597907834445868
80,0.306265503954797,0.226234277983876,0.439263083288795,0.0619491556266797
81,0.305861514596929,0.22663565879221,0.437823257392308,0.0652257538259698
82,0.305765800265232,0.226902116249261,0.435827189582764,0.0678296551962566
83,0.305500866894895,0.227095390652402,0.434000099306,0.0704903397290841
84,0.305028043103376,0.227477991506347,0.431762453652349,0.0726323297329863
85,0.304384735736608,0.22749579871864,0.429826370460978,0.0749716051597029
86,0.303810925985561,0.227830700972315,0.427383927531988,0.0767039241754339
87,0.302903890071229,0.228004871207372,0.425691489109814,0.0791136804943157
88,0.302170985304686,0.228025815863501,0.42320075357631,0.0805823594923208
89,0.301718068092534,0.228142665896641,0.420864204280056,0.0821392010379297
90,0.300965208718387,0.228247166325909,0.418915540066908,0.0839964357376143
91,0.300113020373293,0.228247166325909,0.416657440167818,0.0854596592199615
92,0.299209094121598,0.228304723159121,0.414293932292084,0.0867392685472906
93,0.298892943868608,0.228304723159121,0.412041533273141,0.08804370408502
94,0.298779258449098,0.228304723159121,0.410723067664086,0.090209086101644
95,0.298589618991685,0.228359204918743,0.409299549790049,0.0921952914357183
96,0.298418259533396,0.228806982800338,0.407859625146957,0.0940933063542511
97,0.298157429120193,0.229070887586614,0.406824418719003,0.0963305697188329
98,0.298066512392727,0.229155317077562,0.405287086289549,0.0979901761317444
99,0.297736980346937,0.229344943163859,0.403877345519682,0.0997161181185894
100,0.29760982813073,0.229394609007997,0.402511328066335,0.101422436295556
101,0.297211910235432,0.229486821521055,0.401060675154857,0.102982672301787
102,0.297015472501639,0.229647922339758,0.399684687024323,0.104557951526233
103,0.296300259677488,0.229647922339758,0.398214960902635,0.105981624772173
104,0.295948923287899,0.229647922339758,0.396259555811145,0.106863436536319
105,0.295193711282596,0.229647922339758,0.394867865429712,0.108254401147914
106,0.294843012721944,0.229717376289885,0.393220872880085,0.109337060639065
107,0.294670585183417,0.230012502239433,0.39188720876834,0.110681545699405
108,0.29443180339419,0.230314697522921,0.391110329457859,0.11253275669798
109,0.294004225214959,0.230314697522921,0.389783336623878,0.113785185833998
110,0.293567166442228,0.230314697522921,0.388033962972406,0.114573797960458
111,0.293099017745691,0.230350027559704,0.386625645086269,0.115645642492568
112,0.292631372436016,0.230479096935272,0.385221055847554,0.116682314538481
113,0.292468143073927,0.230479096935272,0.384113887428765,0.117972813452809
114,0.29241966245318,0.230479096935272,0.3828626360488,0.119076792815994
115,0.292162421670876,0.230699854744991,0.382116364159627,0.120644431832372
116,0.291777111594572,0.230717583587235,0.380981458060961,0.121797899939224
117,0.291407623588673,0.230941799088085,0.379654925000567,0.122691129437575
118,0.291262705005529,0.230941799088085,0.378576843617924,0.123852101881974
119,0.291215322567609,0.231004026451565,0.377988374375966,0.125446391078712
120,0.291028343672577,0.231163157403533,0.377292242550465,0.126851837932537
121,0.290606568276804,0.231273201070685,0.376129536456225,0.127731200745333
122,0.290387060986623,0.231382683430572,0.375016952229682,0.128671495326318
123,0.290080242423206,0.231382683430572,0.374237361899623,0.129911130052844
124,0.289665226503915,0.231382683430572,0.372855828570266,0.130515988852322
125,0.28954263379863,0.231416361658544,0.371708658463357,0.131357146102922
126,0.289241504096304,0.23157192577311,0.370746935611671,0.132284533329214
127,0.288836064813432,0.231605359563192,0.36967186698286,0.133102023448677
128,0.288374819428143,0.231815035276365,0.368471727650399,0.133764638789713
129,0.287717676629972,0.231815035276365,0.367486738429947,0.134656924328483
130,0.28751243633314,0.231865133432066,0.366060829480174,0.13503250839907
131,0.287483765828511,0.231966012028744,0.365468725957346,0.136213343255697
132,0.28719362421473,0.232101301703434,0.364863453140636,0.137328655852426
133,0.286934167338433,0.23221842590607,0.36382729021036,0.138010621382275
134,0.286661422902361,0.23221842590607,0.36288265365201,0.138763854514362
135,0.286433276771863,0.23221842590607,0.361745939519664,0.139307205182665
136,0.286306575857702,0.232299819341423,0.361119392873537,0.140320872241632
137,0.286122519466336,0.232299819341423,0.360429815064658,0.141254812966812
138,0.28596674071406,0.232299819341423,0.359793544743284,0.142292760444056
139,0.28596674071406,0.232299819341423,0.359239206456785,0.143251750338501
140,0.28589801375247,0.232382691283844,0.358608004183413,0.144163397814297
141,0.285691216157119,0.232563964171604,0.357844159886401,0.144931300705636
142,0.285469153836608,0.232713473680227,0.357132064185305,0.145746009071794
143,0.285291606857192,0.232729234940305,0.356513234185606,0.14664323402647
144,0.285264916171997,0.232823039712964,0.355669581687697,0.147223425846389
145,0.285103662815671,0.233114717262895,0.355134283755104,0.148135670662693
146,0.285063852233559,0.233252937506616,0.354587637331111,0.149183174946648
147,0.284837092904778,0.233357245361095,0.354050517032838,0.14988750138005
148,0.284560844768415,0.23350909777806,0.353219344518314,0.150445192917585
149,0.284109926959819,0.233537154448765,0.352370010024803,0.150965954042999
150,0.283927568875992,0.233593305787715,0.351474758846665,0.15145982347351
151,0.28357296396964,0.233593305787715,0.350892601958859,0.152173933390145
152,0.283431793651828,0.233608279433527,0.349778831510939,0.1525005137017
153,0.283406589085717,0.233668767070601,0.349181184382099,0.153077235136657
154,0.283201927017599,0.233668767070601,0.348636728436926,0.153814504349952
155,0.282867526431875,0.233668767070601,0.347890696573225,0.154333551863439
156,0.282653046029178,0.233668767070601,0.346945162999497,0.154727970130576
157,0.282514849040972,0.233668767070601,0.34631391270493,0.155238269850397
158,0.282514849040972,0.233668767070601,0.345935037005731,0.156090805652513
159,0.282391376963474,0.233668767070601,0.345555499786216,0.156898535955159
160,0.282192938355655,0.233743927654634,0.344921699587449,0.157451257541492
161,0.282022310087684,0.233743927654634,0.344349620363101,0.158052742520368
162,0.281839002921527,0.233788083092215,0.343679257016713,0.158537640337787
163,0.28174158584129,0.233802655815443,0.343028911191951,0.159030143998697
164,0.281571887045565,0.233802655815443,0.342510666677362,0.159640726276704
165,0.281354543210392,0.233872777474607,0.341987071375418,0.16023219158696
166,0.28115142034864,0.233946330135809,0.341485060706302,0.160869084900295
167,0.281007806527783,0.234004382004681,0.340825438393235,0.161268103273133
168,0.280972681116817,0.234258869772912,0.34030733842843,0.161831875091147
169,0.280889397840234,0.234258869772912,0.34000190546164,0.1626127631599
170,0.280583649214312,0.234258869772912,0.339357018716381,0.162989263338132
171,0.280560633852631,0.234258869772912,0.338644104841899,0.163323178502339
172,0.280257798699645,0.234316469796811,0.338323401630422,0.16401527693844
173,0.280037718542285,0.234373375509185,0.337562530921536,0.164293215328782
174,0.279933092327983,0.234430504010851,0.337063509383317,0.164838759802003
175,0.27966971979085,0.234473023274126,0.336600166272797,0.165310243864735
176,0.279499737581216,0.234473023274126,0.335984206773255,0.165653919428643
177,0.279306318339596,0.234544253095977,0.33547790861412,0.166125753230463
178,0.279058205385699,0.234586303318352,0.334940371005752,0.166544134796392
179,0.279002552855511,0.234600197098379,0.33438565877925,0.166974190194802
180,0.278902052562733,0.234600197098379,0.33391211263652,0.167388088696256
181,0.278666140349643,0.234600197098379,0.333487411662392,0.167986958356882
182,0.278454482771302,0.234600197098379,0.332825271134054,0.168188323331412
183,0.278321991443862,0.234600197098379,0.332303889637979,0.168614682750486
184,0.278102164382814,0.234627528831799,0.331940855068054,0.169062947331235
185,0.278037003805756,0.234725048483513,0.331281551403998,0.169307313147618
186,0.277784947718439,0.234725048483513,0.330966339754877,0.169850830821219
187,0.277687682513768,0.234793724471639,0.330373145896453,0.170116317207681
188,0.277580313485112,0.234793724471639,0.330128896493085,0.170756471553758
189,0.277332441612882,0.234793724471639,0.329583188642989,0.171031059465824
190,0.277172447026895,0.234793724471639,0.328988377900866,0.171278043214007
191,0.276848977001583,0.234874820516904,0.328554620571195,0.171683272787277
192,0.276730688312829,0.235010743093934,0.32798694496097,0.172020143065877
193,0.276562254371734,0.235064669539524,0.327717188635771,0.172554229409011
194,0.276414835245263,0.235077936631399,0.327081452182367,0.172705945105565
195,0.276299558169756,0.235131481350416,0.326681111818798,0.173037310170962
196,0.27619557471749,0.235211507198031,0.326373628776914,0.173556517642561
197,0.27615451364031,0.235291366201469,0.325998531671705,0.173935948643398
198,0.276082696133323,0.23535799110052,0.325738086467791,0.174429455577908
199,0.276082696133323,0.235477620451242,0.325380366517667,0.174835920632278
200,0.276021718198982,0.23553036216615,0.325274720725171,0.175519045656183
201,0.275938964244719,0.23553036216615,0.324821087542955,0.175783698428456
202,0.275918628926947,0.23553036216615,0.324443845378974,0.176146331521725
203,0.275827155081507,0.235543379381007,0.324146963339554,0.176583595590509
204,0.275715745731014,0.235543379381007,0.323718813296373,0.176960928545129
205,0.275544237492908,0.235543379381007,0.323311632227674,0.177228602441314
206,0.275464217677619,0.235568399228111,0.322892408556177,0.177488504725411
207,0.275384937008621,0.235710415137066,0.322631074919336,0.178031121448528
208,0.275175178997449,0.235786727619341,0.32236674369895,0.178521579396638
209,0.275075425033272,0.235837021983155,0.322015914307432,0.178778724790838
210,0.275035955391438,0.235837021983155,0.321828632086353,0.179186039139527
211,0.275035955391438,0.23592807950629,0.32165899806248,0.179388205978866
212,0.275035955391438,0.235979449345921,0.321527271852804,0.179872679537097
213,0.275016646542816,0.235979449345921,0.321331686385174,0.180259919228346
214,0.274937713159878,0.235979449345921,0.321067257399947,0.180471529295064
215,0.274780237943888,0.235979449345921,0.320776020185536,0.180713547232249
216,0.274703056569557,0.236069259514097,0.320491363042904,0.180910589174441
217,0.274626277643006,0.236069259514097,0.320313791895037,0.181202278893055
218,0.274510701858311,0.236125566052075,0.319958237601742,0.181291452852371
219,0.274415313063595,0.236158984655419,0.319679104374172,0.181573661432234
220,0.274319528530273,0.236181066149224,0.319399819263302,0.181740560164575
221,0.274107388103051,0.236181066149224,0.319144579836378,0.181994444857689
222,0.273916771109668,0.236181066149224,0.318686246889707,0.182074344795348
223,0.273916771109668,0.236181066149224,0.31837017058053,0.182221485866849
224,0.273860026293947,0.236181066149224,0.318203003248276,0.182326897519274
225,0.273690625853474,0.236193313326891,0.317949489138209,0.182362417123585
226,0.273672018038115,0.236230210516403,0.31774115306953,0.18253520921234
227,0.273598422968162,0.236254662526418,0.317624288484787,0.182830189694355
228,0.273580268415047,0.236279026174992,0.317433686508476,0.183058271910725
229,0.273470143191021,0.236279026174992,0.317261193550626,0.183345506664411
230,0.273360002881675,0.236279026174992,0.316952530226386,0.183552867891199
231,0.273341730658638,0.236340396808375,0.31667748760148,0.18376581747193
232,0.273268703329423,0.236340396808375,0.316620500238648,0.184158729557452
233,0.273268703329423,0.236377173361451,0.316440369098278,0.184306535963021
234,0.273138652089969,0.236377173361451,0.316312580758745,0.184542220972505
235,0.273047555236149,0.236413750691848,0.316042425087377,0.184684505010121
236,0.272884974064583,0.236459106904762,0.31580325899993,0.18492557066069
237,0.272848805896033,0.236493682798882,0.315531110932546,0.185094773568064
238,0.272651456104667,0.236493682798882,0.315357196302943,0.185281807317301
239,0.272544343469047,0.236607382524464,0.315044030519328,0.185408583002834
240,0.272348191872688,0.236607382524464,0.314840978110359,0.185620164917851
241,0.272171209144837,0.236607382524464,0.314558709053617,0.185657877082086
242,0.272082309920505,0.236607382524464,0.314204632507639,0.185727359007611
243,0.271977747823879,0.236607382524464,0.313943860055163,0.185808354884631
244,0.271784210032005,0.236607382524464,0.313682228611888,0.185917629586193
245,0.271714376674715,0.236667193749556,0.313336203677853,0.186046194550679
246,0.271644789123756,0.236667193749556,0.31320692103003,0.186285813478277
247,0.271436081784377,0.236667193749556,0.312967947068674,0.186413904979892
248,0.271193010416924,0.236667193749556,0.312607254032681,0.186542175785544
249,0.271035428032447,0.236667193749556,0.312223510721354,0.186547860206861
250,0.270983448522333,0.236667193749556,0.312051937155818,0.18672947962452
251,0.27084680630571,0.236667193749556,0.311912668815832,0.186973968676114
252,0.270641081667516,0.236667193749556,0.311603747784323,0.187083041269081
253,0.270521573786074,0.236667193749556,0.311286421589352,0.187189469484833
254,0.270487568209141,0.236667193749556,0.311098861459308,0.187339169871229
255,0.27045363602048,0.236667193749556,0.310974108721346,0.187497867130646
256,0.27045363602048,0.236667193749556,0.310803460735024,0.187725082338613
257,0.270301144930219,0.236667193749556,0.310658061540602,0.187891982764155
258,0.270063812605942,0.236667193749556,0.310377046147529,0.187944318775861
259,0.269894459201366,0.236667193749556,0.310100081201358,0.188057229240808
260,0.269894459201366,0.236667193749556,0.309849498986241,0.188080152312791
261,0.269878105720411,0.236667193749556,0.309740083340478,0.188098350738614
262,0.269878105720411,0.236667193749556,0.309698468103552,0.188394122196653
263,0.269728215485582,0.236667193749556,0.30963527737342,0.188585207529619
264,0.269662633718634,0.236667193749556,0.309477551132756,0.188652806535817
265,0.269564084169185,0.236667193749556,0.309405719897165,0.188747806344547
266,0.269398174462784,0.236667193749556,0.309226397712015,0.188842712522481
267,0.26924955080309,0.236667193749556,0.308998065607669,0.188907832176881
268,0.269150698814819,0.236667193749556,0.308835136318601,0.189052982355349
269,0.269101947167454,0.236719006890047,0.308728261503305,0.189200243484041
270,0.269053425565562,0.236770589550935,0.308568775764145,0.189338962712244
271,0.269021337220235,0.236770589550935,0.308458605851569,0.189573816776638
272,0.269021337220235,0.236845404071449,0.308361408743688,0.189770578551897
273,0.269021337220235,0.236875935814072,0.308316541981535,0.190008253916726
274,0.268873772195068,0.236875935814072,0.308145593682721,0.190101852066133
275,0.268792582649962,0.236875935814072,0.307976192408471,0.190181893448293
276,0.268728020173787,0.236875935814072,0.307859497431132,0.190233211375624
277,0.268712097515249,0.236875935814072,0.307750155425605,0.190300541076063
278,0.268631422889464,0.23689782679601,0.307690382905134,0.190462389079966
279,0.268631422889464,0.236919702164489,0.307544079547572,0.190583216886731
280,0.268615682316466,0.236963759369933,0.307477990406263,0.19068769692668
281,0.268568072989218,0.237015630640796,0.307408915706641,0.190815126332571
282,0.268520489199311,0.237130526670995,0.307352054291247,0.191021232387012
283,0.268489042557814,0.237185464232802,0.307278999993806,0.191152145742358
284,0.268489042557814,0.237215725306709,0.307226049959731,0.191361046009962
285,0.268457863565339,0.237215725306709,0.307149929779503,0.191573324048076
286,0.268457863565339,0.237245959738948,0.307075898745887,0.191596308530355
287,0.268379241804567,0.23731771912944,0.306914378541411,0.19169426189535
288,0.268348249431985,0.237368517976432,0.306744142851372,0.191870412034124
289,0.268286795711989,0.23745146196134,0.30660137802619,0.192062529206226
290,0.268225505398516,0.23748372850578,0.30650604515607,0.192308355549312
291,0.268148642916772,0.2374943445441,0.306392684996538,0.192477306276396
292,0.268148642916772,0.23758194602764,0.306284884018128,0.192649879215513
293,0.268072601753041,0.237603297423454,0.306236999894406,0.192836866851882
294,0.268072601753041,0.237603297423454,0.30611302298868,0.192913752389334
295,0.268027409551761,0.237603297423454,0.306106026659545,0.19298246236433
296,0.267951435608697,0.237603297423454,0.305970240374438,0.193043731273948
297,0.267936419573231,0.237674952233396,0.305873730427564,0.193109636860968
298,0.267845621471742,0.237674952233396,0.305712035518295,0.193176862957709
299,0.267662366848195,0.237674952233396,0.305528993306914,0.193218348123278
300,0.267647556162065,0.237674952233396,0.305303609097219,0.193339193407004
301,0.267647556162065,0.237674952233396,0.30519526257517,0.193380360956633
302,0.267647556162065,0.237685554945602,0.305182268036655,0.193491028081252
303,0.267647556162065,0.237705364277939,0.305154198900418,0.193689296332968
304,0.267602919175041,0.237765470231,0.305072626942463,0.193781083966126
305,0.267573352714097,0.23778524540647,0.304979003878675,0.193926821778958
306,0.267573352714097,0.237804949412033,0.304924928087134,0.1941210283802
307,0.267558704253415,0.237824560763126,0.304922153848561,0.194272237092177
308,0.267558704253415,0.237824560763126,0.304863810085542,0.194415230219217
309,0.267558704253415,0.237824560763126,0.304824632453843,0.194462096501405
310,0.267529516978567,0.237824560763126,0.30473679825315,0.194577705916694
311,0.267529516978567,0.23784531158228,0.304643626335708,0.194622469893064
312,0.267500476328321,0.237884541148934,0.304559537884447,0.194741990240861
313,0.267456865222468,0.237943823092245,0.304415524220584,0.194866462354351
314,0.267384240634984,0.237943823092245,0.304297157260815,0.195043150063914
315,0.267369863912882,0.237943823092245,0.304186467958358,0.195186336290419
316,0.26729774522934,0.237943823092245,0.304068135298718,0.195269254356869
317,0.267240149155071,0.237943823092245,0.303875081504025,0.195332487692986
318,0.267182403728685,0.237943823092245,0.303657043162707,0.195364727510629
319,0.267168179018712,0.237954217586589,0.303554593407987,0.195482257620273
320,0.267096642778615,0.237964595147446,0.303436827355521,0.195678326584331
321,0.267096642778615,0.238017184780895,0.303294237716263,0.195780915634551
322,0.267096642778615,0.238037954388559,0.303228713424708,0.195963312145823
323,0.267082692431891,0.238048254505869,0.303122161521711,0.196013651316743
324,0.266997852264618,0.23806891142575,0.303044513599421,0.196120973243851
325,0.266870087582997,0.23806891142575,0.302834522483,0.196169837953037
326,0.266856220713251,0.238089459774962,0.30266812814022,0.196246513575032
327,0.266856220713251,0.238089459774962,0.302619845577334,0.196398111905653
328,0.266813806413626,0.238089459774962,0.302550615706957,0.196437975504929
329,0.266813806413626,0.238089459774962,0.302376532309924,0.196570176821834
330,0.266813806413626,0.238089459774962,0.302362718383298,0.196755872931825
331,0.266813806413626,0.238121857247027,0.302337521936906,0.196848363475514
332,0.266813806413626,0.238121857247027,0.302248248405726,0.197031056264824
333,0.266813806413626,0.238121857247027,0.302211048561102,0.197181074602792
334,0.266813806413626,0.238121857247027,0.302107428386416,0.197337227930276
335,0.266800270224675,0.238121857247027,0.302018150510031,0.197506829061173
336,0.26673153224184,0.238121857247027,0.301810743882787,0.19760329065676
337,0.266690739726078,0.238121857247027,0.301570370103862,0.19760329065676
338,0.266649232155839,0.238121857247027,0.301450710164086,0.197699006882166
339,0.266607649414525,0.23814206944741,0.3013051216119,0.197726973005416
340,0.266607649414525,0.238203830195598,0.30113308147552,0.197787930002859
341,0.266593837273946,0.238213896331624,0.301064898178626,0.197958256695262
342,0.266525423908411,0.238213896331624,0.301003974642594,0.198134704720312
343,0.266484976160705,0.238213896331624,0.300838266291013,0.198163018974587
344,0.26645834296591,0.238213896331624,0.300668120361427,0.198242074158261
345,0.266418636941816,0.238213896331624,0.300569218674151,0.198385717328428
346,0.266379016895529,0.238213896331624,0.300447007743016,0.198477230104895
347,0.266285042112293,0.23828570159608,0.300341167564124,0.198610734394272
348,0.266245337536762,0.238315941216497,0.30016868951285,0.198725715377492
349,0.266205465589107,0.238406801598882,0.300053958186002,0.198799007589603
350,0.26617894017344,0.238426741880015,0.299970770826743,0.198951787969498
351,0.266165974637037,0.238426741880015,0.299890142802638,0.199060927038457
352,0.266140017280911,0.238426741880015,0.299827447218006,0.199145375753715
353,0.266074364669059,0.238466545557755,0.299730784118488,0.199242113564564
354,0.265967256875523,0.238466545557755,0.299613902951918,0.199352873108837
355,0.265861105235505,0.238466545557755,0.299462207081826,0.199473400513978
356,0.265861105235505,0.238466545557755,0.299218814148848,0.199473400513978
357,0.265821480922409,0.238466545557755,0.299149158339812,0.199546156414788
358,0.265634939363667,0.238466545557755,0.299027434927242,0.199546459688213
359,0.265529253136597,0.238466545557755,0.298815399032071,0.199561016088078
360,0.265489610700532,0.238466545557755,0.298673079371612,0.19966591317286
361,0.265369519273629,0.238486275109398,0.298601870358741,0.199713944849022
362,0.265356338250022,0.238486275109398,0.298428221753513,0.199794737134573
363,0.265303007819318,0.238506011694762,0.298382064323788,0.199904252600693
364,0.265303007819318,0.238506011694762,0.298270044416082,0.200001119039557
365,0.265199282119521,0.238545545416839,0.298220079276548,0.200077311633924
366,0.265199282119521,0.238565066882894,0.298110196251633,0.200197951685769
367,0.265186742409053,0.238565066882894,0.298068553116983,0.200293379589381
368,0.26516055458557,0.238604327019009,0.297951514514171,0.20032616724001
369,0.265082618215065,0.238604327019009,0.297890534727778,0.200399751431446
370,0.265082618215065,0.238604327019009,0.297746549392123,0.2004668453757
371,0.26504376197161,0.238623656343038,0.297663454208995,0.200519367748093
372,0.26504376197161,0.238642946829012,0.29760609270298,0.200663008432551
373,0.26504376197161,0.238662148394863,0.297585586127695,0.200812211829809
374,0.265031426638496,0.238662148394863,0.297513115623416,0.200933811706271
375,0.264956592413581,0.238681486037992,0.297388363032864,0.200933811706271
376,0.26491952708662,0.238681486037992,0.297278635081157,0.200991433157018
377,0.26491952708662,0.238681486037992,0.297201319699504,0.201034363107849
378,0.26491952708662,0.238681486037992,0.297130964611654,0.201067130923321
379,0.264880940758406,0.238681486037992,0.297059182790225,0.201167342571801
380,0.264830947377308,0.238681486037992,0.29697690824354,0.201328146455432
381,0.264806560186644,0.238739765597875,0.296842373026497,0.201401336041851
382,0.264782211209482,0.238739765597875,0.296733510913216,0.201577388313306
383,0.264769533090388,0.238817999237957,0.296677442190272,0.201620414389879
384,0.264744086110852,0.238817999237957,0.296570147866076,0.201731585659388
385,0.26473147432757,0.238817999237957,0.296520523204522,0.201836247111783
386,0.264693343316303,0.238837083047636,0.296483738778792,0.201970487723174
387,0.264668087795847,0.238875497684224,0.296388487051037,0.202121918833569
388,0.264655555578754,0.238894537924551,0.296259242272407,0.202205152128306
389,0.264655555578754,0.238894537924551,0.296233538762303,0.202374911135389
390,0.264593562532102,0.238894537924551,0.296177313417231,0.202459943907765
391,0.264557023763262,0.238894537924551,0.296056122757436,0.202521066058497
392,0.264557023763262,0.238894537924551,0.295986476891187,0.202644930981455
393,0.264557023763262,0.238894537924551,0.2959793857957,0.202791058159601
394,0.26454466830603,0.238894537924551,0.295922410922386,0.202876919494037
395,0.264371530978672,0.238894537924551,0.295805259997861,0.202975856786479
396,0.264296543228208,0.238894537924551,0.295543480242003,0.202996816297832
397,0.264247345935559,0.238911656907571,0.295407317224578,0.203044037998502
398,0.264210379420362,0.238928838046937,0.295254641106631,0.20306759413382
399,0.264150018469394,0.238928838046937,0.29514340855125,0.203114557806032
400,0.26405075335575,0.238981231231371,0.294963660958647,0.203120582156903
401,0.264038553797617,0.239015779611076,0.294843128188662,0.203227168284767
402,0.263989904531525,0.239015779611076,0.294781066403893,0.203305624191105
403,0.263966027778847,0.239015779611076,0.29469006067041,0.203382896187032
404,0.263953880810568,0.239015779611076,0.29461818763842,0.203439050065029
405,0.263881941996267,0.239015779611076,0.294546451588987,0.203512351720452
406,0.263834249900846,0.239015779611076,0.294425387134415,0.203565780589448
407,0.263799124175133,0.239015779611076,0.294290886048324,0.203674572973016
408,0.263774934746148,0.239015779611076,0.294208284881927,0.203741930252484
409,0.263738621825804,0.239015779611076,0.294108189412559,0.203805152380547
410,0.263677627942877,0.239015779611076,0.29404509333349,0.20386467189172
411,0.263619258298685,0.239054466005262,0.293950812704702,0.203976164485179
412,0.263572646002551,0.239147248709972,0.293839501587353,0.204078770880217
413,0.263537842445659,0.239166426003788,0.293785977941972,0.204233641692341
414,0.263525850331743,0.239166426003788,0.293732178478873,0.204286396317829
415,0.263525850331743,0.239222201332361,0.293707435302705,0.20433437542858
416,0.263525850331743,0.239239212385879,0.293707259511366,0.204480508387014
417,0.263514225186013,0.239273370972617,0.293694092202337,0.204517217205117
418,0.26347924618738,0.239273370972617,0.293639546201316,0.204614695408985
419,0.26347924618738,0.239273370972617,0.293595519773545,0.20466400928253
420,0.26347924618738,0.239273370972617,0.293558648293661,0.204700842824819
421,0.26347924618738,0.239273370972617,0.293541921612236,0.204786168533462
422,0.26347924618738,0.239273370972617,0.293482887389907,0.204905630043714
423,0.263467946371328,0.239273370972617,0.293418468381255,0.204947031670079
424,0.263433835053297,0.239273370972617,0.293329799456793,0.20502976165994
425,0.26341091588097,0.239273370972617,0.293176986370199,0.205060644992665
426,0.263364729187191,0.239273370972617,0.293077085462592,0.205097275905686
427,0.263284299564258,0.239273370972617,0.292949305918937,0.205166411750783
428,0.263216821452237,0.239273370972617,0.292776231527086,0.205205743292276
429,0.263194263423839,0.239273370972617,0.292648371883584,0.205260568848967
430,0.263159976311342,0.239273370972617,0.29254494041578,0.205327665765846
431,0.263148912293171,0.239273370972617,0.292487280855285,0.20543320294898
432,0.263148912293171,0.239273370972617,0.292457577501211,0.205506375406737
433,0.263137824228648,0.239273370972617,0.292417372648807,0.205600654165467
434,0.263092274384237,0.239273370972617,0.292291347521744,0.205676210748972
435,0.263092274384237,0.239273370972617,0.292209909378306,0.20579096411023
436,0.263092274384237,0.239273370972617,0.292187779399903,0.205891521657676
437,0.263059159282081,0.239273370972617,0.292131264693069,0.205963788731676
438,0.262992688621826,0.239273370972617,0.2920284118838,0.20608768369678
439,0.262958867487799,0.239273370972617,0.291908821787963,0.206133379303441
440,0.262937048166989,0.239273370972617,0.29184112462195,0.20620182468993
441,0.262937048166989,0.239273370972617,0.291775300420268,0.206334936521164
442,0.262893120430198,0.239273370972617,0.291717825547154,0.206353902319172
443,0.262893120430198,0.239310196424998,0.291653196368811,0.206439463281352
444,0.262893120430198,0.239310196424998,0.291637526736963,0.206587081939443
445,0.262871258071797,0.239310196424998,0.291599837396538,0.206670662763203
446,0.26281626791493,0.239328467751675,0.291523371265217,0.206736882623183
447,0.26281626791493,0.239328467751675,0.291442283740816,0.206805721853937
448,0.262739591174997,0.239365240776805,0.291335231010362,0.206839642180317
449,0.262728619883155,0.239420751471586,0.291216776776083,0.206920332368768
450,0.262684188283606,0.239457246738766,0.291191156088338,0.207068521693548
451,0.26266253638937,0.239493701356674,0.291119866300636,0.20713116446874
452,0.262629947634928,0.239529895160601,0.291077418093505,0.207221616961136
453,0.262586542046969,0.239529895160601,0.291023113642337,0.207333743602227
454,0.262575821381446,0.239547811346271,0.290954757480403,0.207408064914335
456,0.262543793131794,0.239547811346271,0.290832606903015,0.207545086686813
457,0.262543793131794,0.239547811346271,0.290772422018692,0.207583752009782
458,0.262522337824558,0.23958373244073,0.290741585196907,0.207611368770977
459,0.262500925448874,0.239619739631575,0.290644478807898,0.20767462198376
460,0.262458479862264,0.239637591042718,0.290592593528572,0.207792056856714
461,0.262394673757963,0.239710924141757,0.290531693350588,0.207905163447303
462,0.262384187158096,0.239728366681569,0.290452333773697,0.208060389572872
463,0.262330947794703,0.239763583109836,0.290396408038529,0.20808607262979
464,0.262330947794703,0.239781352024309,0.29034617472598,0.208176531090465
465,0.262330947794703,0.239799160255393,0.29034617472598,0.208218675289046
466,0.262320522607266,0.239799160255393,0.290278011449186,0.208253080368111
467,0.262299463627994,0.239799160255393,0.290219979693239,0.208272750822329
468,0.262278244578712,0.239799160255393,0.290134786280433,0.208275865405006
469,0.262213236079454,0.239799160255393,0.290072477460647,0.208330167806735
470,0.262181620831285,0.239799160255393,0.289981184920894,0.208372473840261
472,0.262171187409311,0.239816826926324,0.289885074877187,0.208510929871897
473,0.262160431498967,0.239852354703673,0.289881490949827,0.208629646191861
474,0.262160431498967,0.239852354703673,0.289827885020131,0.208710838266033
475,0.262160431498967,0.239852354703673,0.289788669525721,0.208795014970501
476,0.262160431498967,0.239852354703673,0.289767538879121,0.208894259163083
477,0.262160431498967,0.239852354703673,0.289676803688127,0.208959039352742
478,0.262129179002853,0.239852354703673,0.289652441365181,0.209049834831207
479,0.262087434215158,0.239852354703673,0.289560341934751,0.209070607896449
480,0.262056245515992,0.239852354703673,0.28946934277632,0.209097147088225
481,0.262004007219809,0.239852354703673,0.289341311806698,0.209159044772222
483,0.2619101545851,0.239852354703673,0.289154281023115,0.209278197397491
484,0.261888806911207,0.239905589877732,0.289095444227307,0.209318472217794
485,0.261857767647299,0.23999300584113,0.289041058425837,0.209419626044144
486,0.261837250445394,0.23999300584113,0.288971811874833,0.209540091367144
487,0.261795755586101,0.23999300584113,0.288922940512823,0.209584032213534
488,0.261785520205557,0.24001047968969,0.288846469028216,0.209667589558548
489,0.261754650794706,0.240079625025138,0.288794078058098,0.209756126780118
490,0.261754650794706,0.240079625025138,0.288724466461675,0.209844547961767
492,0.261754650794706,0.240079625025138,0.288618001531959,0.209871513366061
493,0.261754650794706,0.240113456498503,0.288618001531959,0.209901088118045
494,0.261754650794706,0.240113456498503,0.288557545593193,0.209964121848195
495,0.261754650794706,0.240147292481368,0.288510044607886,0.210022031714969
496,0.261754650794706,0.240147292481368,0.288465989253127,0.210105979316918
497,0.261754650794706,0.240164626962652,0.288427965792008,0.210143583355297
498,0.261754650794706,0.240250909860708,0.288394670556805,0.21020066682925
500,0.261754650794706,0.240313541375284,0.288347544283666,0.210348924452786
501,0.261754650794706,0.240313541375284,0.288252723128769,0.21039448008808
502,0.261754650794706,0.240313541375284,0.288237333557852,0.210431985551741
503,0.261754650794706,0.240380013531156,0.288196115006119,0.210453351143092
504,0.261754650794706,0.240428964060635,0.288160079788202,0.210576982537416
505,0.261754650794706,0.240461044958336,0.288139879888273,0.210667084078706
506,0.261754650794706,0.240477636014476,0.288114801453743,0.210749194789318
508,0.261754650794706,0.240492959815499,0.288062648688208,0.210898376849932
509,0.261754650794706,0.240492959815499,0.288008327199105,0.210981984568147
510,0.261754650794706,0.240492959815499,0.288008327199105,0.211088771033096
511,0.261754650794706,0.240492959815499,0.287968824592375,0.211130017679781
512,0.261754650794706,0.240492959815499,0.287892481552872,0.211153917473263
514,0.261754650794706,0.240492959815499,0.287785786221799,0.211240170744484
515,0.261754650794706,0.240492959815499,0.287713954652881,0.211286937630949
516,0.261754650794706,0.240509923278105,0.287691969418008,0.211377499498554
517,0.261754650794706,0.240526778863641,0.287642782900105,0.211432505394585
518,0.261754650794706,0.240526778863641,0.287636566690095,0.211517705149753
519,0.261734279008703,0.240576239859021,0.287586736644641,0.211572729611028
521,0.261664827200574,0.240576239859021,0.287460055606381,0.211697710056917
522,0.261664827200574,0.240593113546139,0.28740380168001,0.211743495697782
523,0.261664827200574,0.240608230136378,0.287384426933372,0.211795859640374
524,0.261664827200574,0.240608230136378,0.287368297198573,0.211867325287911
525,0.261664827200574,0.240624988265101,0.287337847469974,0.211876589808272
527,0.261664827200574,0.240673728061736,0.287294265545561,0.212021254592662
528,0.261664827200574,0.240758891615219,0.287283746191899,0.212126525457014
529,0.261664827200574,0.240758891615219,0.287246495820468,0.212255261314444
530,0.261664827200574,0.240792319693494,0.287238416007577,0.212319892033176
532,0.261664827200574,0.240877031060917,0.287127178485069,0.212481461989095
533,0.261645486674428,0.240911050900799,0.287060865786857,0.212532212201143
534,0.261626211713678,0.240911050900799,0.287008184254285,0.212605166577417
535,0.261606896539651,0.240927884609711,0.286945596441598,0.212657237181539
536,0.261606896539651,0.240944459437501,0.286878504134607,0.212699743597234
538,0.261587677724563,0.240944459437501,0.286822507722596,0.212839542933636
539,0.261548799058008,0.240944459437501,0.286750105973482,0.212839542933636
540,0.261548799058008,0.240993029369449,0.286642212189277,0.212864215913223
541,0.261548799058008,0.241008006628675,0.286640757322341,0.212941718691903
543,0.261548799058008,0.241008006628675,0.286592751766833,0.213103665310511
544,0.261548799058008,0.241024160752493,0.286558212975568,0.213180032344079
545,0.261511038045652,0.241024160752493,0.286455750462986,0.213253164246504
546,0.261511038045652,0.241057161193934,0.286406790113081,0.213274424255174
548,0.261511038045652,0.241155698445125,0.286323950511481,0.213417271230999
549,0.261511038045652,0.241172039573606,0.286293311770129,0.213501026105079
550,0.261511038045652,0.24123594178252,0.286293311770129,0.213600082120824
552,0.261491489566227,0.241265777078229,0.286262690575968,0.213738010225921
553,0.261491489566227,0.241315345837399,0.286258114907483,0.213814451762685
554,0.261491489566227,0.241345139388308,0.286258114907483,0.213929645973261
555,0.261491489566227,0.241377964545827,0.286258114907483,0.213972234376169
557,0.261491489566227,0.241394222310605,0.286255143538133,0.214125897812431
558,0.261491489566227,0.241394222310605,0.286252360372128,0.214216726725074
559,0.261472035658271,0.241394222310605,0.286196509804073,0.214217792521616
560,0.261472035658271,0.241394222310605,0.286150604637111,0.214297426071376
562,0.261413739984481,0.241471090396189,0.2860731926709,0.214438372027844
563,0.261413739984481,0.241515948956876,0.286023940541659,0.214523701912375
564,0.261394445824128,0.241548503171246,0.286005995597288,0.214603441524572
566,0.261355835256543,0.241581006442152,0.285916785745409,0.21472135998067
567,0.261355835256543,0.24159706669666,0.285854899609237,0.214752106246973
568,0.261355835256543,0.241613225748473,0.285805821304229,0.21476564897022
570,0.261336951709535,0.241629301508691,0.285749394742008,0.214843846677176
571,0.261336951709535,0.241629301508691,0.285738840333628,0.214869999022709
572,0.26131810240732,0.241629301508691,0.285716671638382,0.214919486580298
574,0.26131810240732,0.241629301508691,0.285663416456821,0.215010280404346
575,0.26131810240732,0.241629301508691,0.285611907936253,0.215050183284492
576,0.26131810240732,0.241629301508691,0.285574290474138,0.215100145199944
578,0.261279831579754,0.241643834042872,0.285454101096937,0.21517095376513
579,0.2612609442724,0.241643834042872,0.285387923173304,0.21521191165344
580,0.261242371841293,0.241643834042872,0.285327143315559,0.215221689820542
582,0.261242371841293,0.241675418537404,0.285230583821278,0.215357244356475
583,0.261242371841293,0.241675418537404,0.285190872812895,0.215418531437312
584,0.261242371841293,0.241706915966841,0.285154453009527,0.215504106119846
586,0.261242371841293,0.241767356080898,0.285115612607765,0.215630870221704
587,0.261242371841293,0.241815149144135,0.285105425696737,0.215767072451505
588,0.261242371841293,0.241815149144135,0.285063605466998,0.215835008932022
590,0.261242371841293,0.241829511794075,0.284972469099915,0.215913819262679
591,0.261242371841293,0.241829511794075,0.284966720224249,0.215963281910467
592,0.261242371841293,0.241845146378745,0.284926669870186,0.215972559802196
594,0.261242371841293,0.241922700333518,0.284915189891166,0.21612811112712
595,0.261242371841293,0.241938309886918,0.284898952191564,0.21622537834647
596,0.261242371841293,0.241952650448059,0.284880376204181,0.216314074612522
598,0.261242371841293,0.241968371356877,0.284823689959656,0.216417537909956
599,0.261242371841293,0.241968371356877,0.284763522217752,0.216424789409544
601,0.261205110212289,0.241968371356877,0.284585794596694,0.216459952855485
602,0.261205110212289,0.241968371356877,0.28453504631094,0.216468938303289
603,0.261205110212289,0.241996954350653,0.28449842067636,0.216523316806771
605,0.261205110212289,0.242040186296149,0.284492500447819,0.216655283126329
606,0.261205110212289,0.242040186296149,0.284485307131472,0.216717999018578
608,0.261205110212289,0.242055644879948,0.284392960215977,0.216782998713715
609,0.261205110212289,0.242055644879948,0.28435415775313,0.216801239903654
610,0.261205110212289,0.242086631920686,0.284317237633894,0.216856296157017
612,0.261168452438704,0.242102039857943,0.284225502099227,0.216987022745446
613,0.261150273328788,0.242116123596034,0.284176406664571,0.217041846160237
615,0.261132772691034,0.242130206074377,0.284028564165951,0.217080092657399
616,0.261132772691034,0.242176836711647,0.284005088481724,0.217117026104766
617,0.261132772691034,0.242176836711647,0.284004422905167,0.217192346570249
619,0.261115450952048,0.242176836711647,0.283959301140207,0.217303820617481
620,0.261098109512245,0.242176836711647,0.283914521049008,0.217356573845098
622,0.261098109512245,0.242176836711647,0.283754674302658,0.217362211793954
623,0.261098109512245,0.242176836711647,0.283705346023174,0.217391844997052
625,0.261046125255318,0.242176836711647,0.283558778071748,0.217397293205657
626,0.261028894800914,0.242176836711647,0.283506790629818,0.217469878702752
627,0.261011655793589,0.242176836711647,0.283421163186091,0.217507571919059
629,0.260994412571845,0.242176836711647,0.283296552119851,0.21756491601084
630,0.260994412571845,0.242207405911852,0.283276827334458,0.217636195941509
632,0.260994412571845,0.242254216654122,0.283183180185454,0.217726902332655
633,0.260977597081571,0.242254216654122,0.283156271708459,0.217781987141974
635,0.26094381477322,0.242300486534078,0.283058084379435,0.217841119880736
636,0.260926802634,0.242362659095916,0.283047374578222,0.217939365834793
638,0.260926802634,0.24241009300163,0.282995225737754,0.218053841324681
639,0.260926802634,0.2424256690332,0.282966111624642,0.218144971146475
641,0.260926802634,0.242467761118844,0.282925403310758,0.218256794691358
642,0.260926802634,0.242495631326763,0.282886239018068,0.218270714944313
644,0.260926802634,0.242523483423383,0.282821096044219,0.218365712038764
645,0.260909914530167,0.24253845346868,0.282791440537804,0.218373392390956
646,0.260909914530167,0.242566348837151,0.28273164751414,0.218428012945249
648,0.260876235654866,0.242608676429394,0.282673840122475,0.218508703539547
649,0.260842464528179,0.242608676429394,0.282638630662748,0.218511892898014
651,0.260842464528179,0.242637361921979,0.282557717624239,0.218604318894697
652,0.260842464528179,0.242679740913991,0.282544986786647,0.21863652377163
654,0.260842464528179,0.24276471025224,0.282495775308209,0.218738080463319
655,0.260842464528179,0.24276471025224,0.282495775308209,0.218809408564866
657,0.260842464528179,0.24276471025224,0.282471617037101,0.218863769778926
659,0.260808907269256,0.24276471025224,0.282368577076359,0.218902989600588
660,0.260792305496135,0.24276471025224,0.282327275198516,0.218911503658629
662,0.260759049301761,0.242795453043192,0.282277794871194,0.219041342814912
663,0.260759049301761,0.242810278874785,0.282260478674319,0.219127417512982
665,0.260759049301761,0.242825460750028,0.282251403300478,0.21921087343353
666,0.260759049301761,0.242825460750028,0.2822471977004,0.219255361222724
668,0.260759049301761,0.242898672884871,0.282221312161869,0.219354739317015
669,0.260759049301761,0.242913425195135,0.282221312161869,0.219385183478143
671,0.260759049301761,0.242913425195135,0.282177434999289,0.219434347433793
672,0.260759049301761,0.242913425195135,0.282175007149694,0.219448496913902
674,0.260759049301761,0.242913425195135,0.282146928567791,0.219483168548006
675,0.260759049301761,0.242913425195135,0.282111097193711,0.219499099527358
677,0.260759049301761,0.242913425195135,0.28203233097058,0.219581079454185
679,0.260759049301761,0.242913425195135,0.281948612642718,0.219586620325379
680,0.260759049301761,0.242913425195135,0.281934086538033,0.219625387997799
682,0.260759049301761,0.242913425195135,0.281873292258157,0.219683996640598
683,0.260759049301761,0.242913425195135,0.281871838293717,0.219756716560574
685,0.260759049301761,0.242913425195135,0.281853925723795,0.219920284433023
686,0.260759049301761,0.242913425195135,0.281793125941295,0.219944202483955
688,0.260759049301761,0.242913425195135,0.281749106636375,0.220010238467777
690,0.260759049301761,0.242913425195135,0.281641403637047,0.220066199950714
691,0.260759049301761,0.242913425195135,0.281604361111845,0.220112608746939
693,0.260759049301761,0.242913425195135,0.281560082829236,0.220155049517381
694,0.260759049301761,0.242913425195135,0.281541322551683,0.220168415742356
696,0.260759049301761,0.242913425195135,0.281461645420713,0.220244671911073
698,0.260759049301761,0.242942973586081,0.281398858319332,0.220309325907042
699,0.260759049301761,0.242942973586081,0.281369471670758,0.220355280637285
701,0.260759049301761,0.242942973586081,0.28131010719486,0.220386226689288
702,0.260742482201068,0.242957566190186,0.281279120345587,0.2204124695954
704,0.260675759606312,0.243001425314917,0.281156809459333,0.22046589852927
706,0.260659314660645,0.243030493352481,0.281026507685108,0.220569260258758
707,0.260659314660645,0.243030493352481,0.28100595839065,0.220609637302973
709,0.260642743876797,0.243044970892467,0.280984572830991,0.220687109646161
711,0.260642743876797,0.243073999937239,0.280928963598191,0.22073569140832
712,0.260626162853407,0.243103010176891,0.280889406094833,0.220746647691954
714,0.260592924605003,0.243131992132578,0.280725922870071,0.220792975206282
715,0.260577363553502,0.243131992132578,0.280721331657329,0.22081861148049
717,0.260561086980853,0.243131992132578,0.280674915391417,0.220836252148338
719,0.260529237789961,0.243131992132578,0.28056629084319,0.220836252148338
720,0.260496538446705,0.243146327843977,0.280560874536663,0.220862110509698
722,0.26048031389485,0.243146327843977,0.280487480094401,0.220934034904013
724,0.26048031389485,0.243160605611825,0.280485180717301,0.221021866972813
725,0.26048031389485,0.243189256952824,0.280483590444865,0.221043855836553
727,0.260464071092936,0.243189256952824,0.28043437707629,0.221148632499725
729,0.260447949223682,0.243189256952824,0.280353820043342,0.221208126152705
730,0.260447949223682,0.243189256952824,0.280342895945078,0.221235555405178
732,0.260399557211418,0.243189256952824,0.280199717422178,0.221270173977304
734,0.260368147634477,0.243189256952824,0.280083106852887,0.221306847382276
735,0.260352471362117,0.243189256952824,0.280047323969063,0.221334943195049
737,0.260320673639837,0.243189256952824,0.279976775233496,0.221405995526182
739,0.260288709216862,0.243189256952824,0.279878303608413,0.221435554764199
741,0.260288709216862,0.243189256952824,0.279827626508886,0.221525409070656
742,0.260288709216862,0.243189256952824,0.279827626508886,0.221570962204986
744,0.260256925404348,0.243189256952824,0.279788358416369,0.221632449623584
746,0.260256925404348,0.24321640365266,0.279750713585782,0.221741181224073
747,0.260256925404348,0.243243451199062,0.279750713585782,0.221772992987983
749,0.260256925404348,0.243311872040513,0.279714803563325,0.221886813402283
751,0.260210352892337,0.243338890072682,0.279647005857095,0.221955999432427
753,0.260099772110672,0.243352823502078,0.279496388898435,0.221980654708296
754,0.26005252890726,0.243352823502078,0.279443606209226,0.222014748814042
756,0.25998975174533,0.243380746901674,0.279319353788265,0.222044352057295
758,0.259974395644379,0.243408510619889,0.279283934937473,0.222085870117586
760,0.259959108301237,0.243422302572326,0.279239915144127,0.22211656449857
761,0.259959108301237,0.243422302572326,0.279239915144127,0.222129817670014
763,0.259959108301237,0.243435383423337,0.279210852892843,0.222180714441645
765,0.259943810363768,0.243435383423337,0.279167524026465,0.222217918710851
767,0.259943810363768,0.243449103637346,0.279129167400218,0.222302960930459
768,0.259943810363768,0.243449103637346,0.279127338361465,0.22232577331297
770,0.259943810363768,0.243449103637346,0.279118208928736,0.222398144508972
772,0.259912577559569,0.243449103637346,0.27905689653843,0.222398144508972
774,0.259897061803677,0.243449103637346,0.278924197166693,0.222406528902274
775,0.259881436652097,0.243449103637346,0.278910511904781,0.222406528902274
777,0.259850290004201,0.243449103637346,0.278823373961424,0.222420968562277
779,0.259850290004201,0.243449103637346,0.278733641705743,0.222435785166786
781,0.259850290004201,0.243449103637346,0.278680882331954,0.222517247987114
783,0.259834883905353,0.243449103637346,0.278621047464502,0.222563781605306
784,0.259834883905353,0.243449103637346,0.278558233055369,0.222575323460263
786,0.259834883905353,0.243449103637346,0.278495115737494,0.222602558539913
788,0.259803616476884,0.243449103637346,0.278461759063942,0.222667945890711
790,0.259803616476884,0.243449103637346,0.278373850218251,0.222721416188166
792,0.259803616476884,0.243449103637346,0.278345556865385,0.222841058936285
794,0.259788941148288,0.243449103637346,0.278286910609796,0.222892926358415
795,0.259774371521149,0.243449103637346,0.278270255456716,0.222925218985868
797,0.25973040313616,0.243449103637346,0.278185295362638,0.223011154796547
799,0.259715837400402,0.243449103637346,0.278114202624081,0.223020233102962
801,0.259715837400402,0.243449103637346,0.278048099962448,0.223064503180133
803,0.2596858574005,0.243449103637346,0.277977376042213,0.223064503180133
805,0.25967033763567,0.243449103637346,0.277901501330404,0.22307313678453
806,0.259641255117448,0.243449103637346,0.277884887766669,0.22309521186664
808,0.259625856038886,0.243449103637346,0.277819874778094,0.223161870100912
810,0.259610393883645,0.243449103637346,0.277768754339769,0.223210479075305
812,0.259579439013872,0.243449103637346,0.277697875210383,0.223211636659742
814,0.259579439013872,0.243449103637346,0.277635471665908,0.223245633910611
816,0.259579439013872,0.243449103637346,0.277614314195697,0.223284275953193
818,0.259579439013872,0.243462588752876,0.277593793875531,0.22337417418242
820,0.259534501224331,0.243462588752876,0.2775420968331,0.223433358794825
821,0.259534501224331,0.243462588752876,0.277526285623066,0.223460966483199
823,0.259534501224331,0.243462588752876,0.277510692875766,0.22354334852762
825,0.259534501224331,0.243462588752876,0.277510692875766,0.223658064287538
827,0.259534501224331,0.243462588752876,0.277505620264255,0.223737102713321
829,0.25950453574431,0.243462588752876,0.277484914968999,0.22383363892995
831,0.259489722245898,0.243462588752876,0.277454494598481,0.223872256435119
833,0.259489722245898,0.243462588752876,0.277432147195345,0.223901609810317
835,0.259489722245898,0.243462588752876,0.277367968358391,0.22395541327839
837,0.259489722245898,0.24349032759672,0.277327888992514,0.224020214220737
839,0.259489722245898,0.24349032759672,0.277320823034886,0.224030639933166
841,0.259489722245898,0.24349032759672,0.277270204578252,0.224048616796324
843,0.259489722245898,0.24349032759672,0.277262974200831,0.224099455270447
844,0.259489722245898,0.24349032759672,0.277229086425028,0.224134447352163
846,0.259475022879673,0.24349032759672,0.277154620161701,0.224134447352163
848,0.259475022879673,0.24349032759672,0.277096429069757,0.224134447352163
850,0.259475022879673,0.24349032759672,0.277071058783014,0.224161877150641
852,0.259475022879673,0.24349032759672,0.276983676657977,0.224197276999001
854,0.259475022879673,0.24349032759672,0.276933452056553,0.224203343461094
856,0.259475022879673,0.24349032759672,0.276874859912042,0.22425199685486
858,0.259475022879673,0.24349032759672,0.276798105552507,0.224276397439854
860,0.259475022879673,0.24349032759672,0.276769030239247,0.224300026022281
862,0.259460581621573,0.24349032759672,0.276717958419448,0.224345749135
864,0.259460581621573,0.24349032759672,0.276661059851885,0.224427191742651
866,0.259386887325011,0.243516977156818,0.276581274745724,0.224482607230918
868,0.259372076617364,0.243530205201417,0.276487678959291,0.224518426047606
870,0.259372076617364,0.243543429134928,0.276436971744815,0.2245868476782
872,0.259372076617364,0.243543429134928,0.276392452644276,0.224655885678354
874,0.259357853944785,0.243596532648503,0.276377826574458,0.224741461777874
876,0.259357853944785,0.243636328484872,0.276358541569932,0.224813689226761
878,0.259357853944785,0.243636328484872,0.276310045208077,0.22487042680048
880,0.259357853944785,0.243636328484872,0.276310045208077,0.224925120553598
882,0.259357853944785,0.243636328484872,0.276310045208077,0.224963910200935
884,0.259357853944785,0.243636328484872,0.276310045208077,0.225029758028503
886,0.259357853944785,0.243636328484872,0.276310045208077,0.22507115131798
888,0.259357853944785,0.243636328484872,0.276244266912023,0.225086803721211
890,0.259357853944785,0.243636328484872,0.276244266912023,0.225086803721211
892,0.259357853944785,0.243636328484872,0.276244266912023,0.225206850760126
895,0.259357853944785,0.243636328484872,0.276216061679277,0.225299343451446
897,0.259344224843634,0.243649319180813,0.276167949391576,0.225369394404607
899,0.259344224843634,0.243649319180813,0.276130418245708,0.225396662465859
901,0.259344224843634,0.243649319180813,0.276096610883182,0.225414382826997
903,0.259330160347177,0.243649319180813,0.276059105474114,0.225477592042761
905,0.259316085183627,0.243649319180813,0.276035789190816,0.225557408255528
907,0.259316085183627,0.243649319180813,0.276011048229044,0.225602383945737
909,0.259316085183627,0.243674764612766,0.275990979017221,0.225636036773708
911,0.259316085183627,0.243714864507503,0.275988715865118,0.225690589040335
913,0.259316085183627,0.243714864507503,0.275962906923331,0.225790451481056
915,0.259316085183627,0.243741298836705,0.27595502847826,0.225821076071049
917,0.259275012179733,0.243767883470324,0.27590671610675,0.225886281188265
920,0.259261578224403,0.243767883470324,0.275755919828079,0.225900017062061
922,0.259261578224403,0.243767883470324,0.275702814347617,0.225908859607181
924,0.259261578224403,0.243767883470324,0.275661521756102,0.225926357739207
926,0.259261578224403,0.243767883470324,0.275614836712527,0.225937651273566
928,0.259261578224403,0.243767883470324,0.275596121999263,0.225942742188065
930,0.259261578224403,0.243767883470324,0.275553937784485,0.225946588091605
932,0.259261578224403,0.243767883470324,0.275490021264059,0.225978952728485
935,0.259247433915852,0.243767883470324,0.275430656538928,0.226040467339808
937,0.259247433915852,0.243767883470324,0.275383660647124,0.226088614128256
939,0.259247433915852,0.243767883470324,0.275372232757061,0.226144705314758
941,0.259206762797943,0.243767883470324,0.275319094672335,0.226177271677532
943,0.259180297994312,0.243767883470324,0.275268655208973,0.226244546164505
945,0.259180297994312,0.243767883470324,0.27525934437918,0.226298367837245
948,0.259166265592374,0.243767883470324,0.275155513156354,0.226318684873069
950,0.259110768244261,0.243767883470324,0.275119284354394,0.226336538173785
952,0.259097056981025,0.243780486425786,0.275057482170034,0.226374168868587
954,0.259083052025626,0.243780486425786,0.274999914371736,0.22639662954674
956,0.259055798311503,0.24379310292607,0.274974792426496,0.226443337288637
959,0.259055798311503,0.24379310292607,0.274950314625995,0.226557245006126
961,0.259055798311503,0.24379310292607,0.274915187647125,0.226570851742636
963,0.259055798311503,0.24379310292607,0.274874537183373,0.226626917805872
965,0.259028487829576,0.24381727498082,0.274843546301681,0.226732373135619
967,0.259001382496344,0.24381727498082,0.274764789047695,0.226798209856745
970,0.258987842794109,0.243853161610714,0.274735239383346,0.226860950413038
972,0.258974368296691,0.243865099733853,0.274716583224343,0.226954010637021
974,0.258960939371241,0.243865099733853,0.274715323473071,0.226980079628581
976,0.258960939371241,0.243876990037871,0.274696806892431,0.227010734971223
979,0.258960939371241,0.243876990037871,0.274659407664441,0.227011897695937
981,0.258947483333176,0.243901894192294,0.274654998597912,0.227085816371594
983,0.258920507458702,0.243901894192294,0.274612352216222,0.227107597947899
985,0.258920507458702,0.243926714357515,0.274573877738062,0.227140708277367
988,0.258907150317793,0.243964778921234,0.274508238624058,0.227167397129008
990,0.258907150317793,0.243964778921234,0.274460997803831,0.227204629888907
992,0.258907150317793,0.243964778921234,0.274387247808358,0.227223227511666
994,0.258893522510158,0.243964778921234,0.274364208377577,0.227257235511602
997,0.258893522510158,0.243964778921234,0.274294405098264,0.22730731500428
999,0.258893522510158,0.243964778921234,0.274261013064346,0.227326803665427
1001,0.258893522510158,0.243964778921234,0.274255387668494,0.227367022180716
1004,0.258893522510158,0.243964778921234,0.274235689874739,0.227424440790629
1006,0.258893522510158,0.243964778921234,0.274226989080208,0.227467881159012
1008,0.258893522510158,0.243964778921234,0.274196226816564,0.227497123939193
1011,0.258893522510158,0.243964778921234,0.274177884649661,0.227548050565711
1013,0.258893522510158,0.243964778921234,0.27414704513357,0.227598861183439
1015,0.258866645308172,0.243964778921234,0.274045119465179,0.227624115007547
1018,0.258839713114162,0.243964778921234,0.273956133441603,0.227642061446374
1020,0.258799343190029,0.243964778921234,0.273920213078729,0.227686394289992
1022,0.258799343190029,0.243988138083397,0.273876270373188,0.227744731691599
1025,0.258786031128879,0.243999674035291,0.273836371597307,0.227759955978339
1027,0.25877265928586,0.244011228760564,0.273765170940531,0.22778739335427
1029,0.258759547837244,0.244022742537545,0.273689126424605,0.227802255288563
1032,0.258719839417585,0.244034235373781,0.273600931848599,0.227827201702507
1034,0.258719839417585,0.244034235373781,0.273570216675407,0.22783081814324
1037,0.258693322744413,0.244045688894067,0.273522192660687,0.227847693575915
1039,0.258680092534297,0.244045688894067,0.273472649340219,0.227861035491367
1041,0.258666827918648,0.244045688894067,0.27345864648205,0.227878464651303
1044,0.258653714808808,0.244045688894067,0.273364143144036,0.227933892880999
1046,0.258627614859647,0.244105396114255,0.273349031939546,0.2279840437151
1049,0.258561938263442,0.244140539342704,0.27325665036509,0.228050045183359
1051,0.258535535373106,0.244140539342704,0.273211006962373,0.228050045183359
1053,0.25850936150186,0.244140539342704,0.273177461449142,0.228067720292869
1056,0.258483462848803,0.244152624751673,0.273126387740894,0.228092595970843
1058,0.258470343580977,0.244152624751673,0.273082805327096,0.228123843226617
1061,0.258470343580977,0.244164017737497,0.273042657778511,0.228180784858016
1063,0.258470343580977,0.244164017737497,0.273039994934285,0.228218194852579
1066,0.258457553660486,0.244164017737497,0.272984391413746,0.228222923213818
1068,0.258444731389758,0.244164017737497,0.272915902362756,0.228230383135662
1071,0.258380195343349,0.244164017737497,0.272793973891514,0.228238032045972
1073,0.258354281748359,0.244164017737497,0.272709880367773,0.228238032045972
1075,0.258354281748359,0.244164017737497,0.272683882032941,0.22827224913593
1078,0.258328571561699,0.244164017737497,0.272641465277047,0.228288883336346
1080,0.25828975488413,0.244175280279894,0.272580341400327,0.228312185760738
1083,0.258225002381012,0.244197863626999,0.272457227821415,0.228342627778043
1085,0.258199275977531,0.244197863626999,0.272424393609734,0.228359564555661
1088,0.258160453350006,0.244197863626999,0.272375938744159,0.228360295842183
1090,0.258134939046891,0.244197863626999,0.272319067012548,0.22836725404034
1093,0.258084063237439,0.244197863626999,0.272184987826845,0.22836725404034
1095,0.258071253190762,0.244197863626999,0.272147108678356,0.22836725404034
1098,0.258045523261324,0.244197863626999,0.272089152863725,0.228427808209991
1101,0.258019769406122,0.244197863626999,0.272055081706974,0.228464046310977
1103,0.257994302081196,0.244197863626999,0.27204232994278,0.228497705253087
1106,0.257994302081196,0.244197863626999,0.27202132191884,0.228501256759307
1108,0.257994302081196,0.244197863626999,0.272020440947543,0.228535823514675
1111,0.257994302081196,0.244197863626999,0.272004991768632,0.228593091006975
1113,0.257994302081196,0.244197863626999,0.272004991768632,0.228635437301255
1116,0.257994302081196,0.244197863626999,0.271949886806619,0.228695093347104
1118,0.257994302081196,0.244197863626999,0.27190338893179,0.22873363251711
1121,0.257981644639164,0.244197863626999,0.271870670203364,0.2287676368151
1124,0.257981644639164,0.244197863626999,0.271768991288389,0.228780634225441
1126,0.257956562058788,0.244197863626999,0.271702444609189,0.228780634225441
1129,0.257956562058788,0.244197863626999,0.271661739207619,0.228795676528333
1131,0.257956562058788,0.244197863626999,0.271661739207619,0.228812934717909
1134,0.257956562058788,0.244197863626999,0.271634643552798,0.228858229134944
1137,0.257932564520564,0.244197863626999,0.271580161803723,0.228929714614163
1139,0.257908126969126,0.244197863626999,0.271529398445347,0.228946163860749
1142,0.257883744201192,0.244221435509865,0.271452912508473,0.228970209226281
1144,0.257871277301078,0.244221435509865,0.271409393784657,0.228970209226281
1147,0.257847539371913,0.244221435509865,0.271364095066413,0.229046114200011
1150,0.25783509060285,0.244221435509865,0.271331958548693,0.22910484992089
1152,0.25782322459935,0.244221435509865,0.271298522781353,0.229112491331634
1155,0.257799586905938,0.244221435509865,0.271230940546011,0.229129811388688
1158,0.257799586905938,0.244233093924763,0.271217359400934,0.229154183618071
1160,0.257799586905938,0.244256629867345,0.271192828392487,0.229194731635014
1163,0.257787210939102,0.244256629867345,0.271166186578249,0.229211887470661
1166,0.257762681630007,0.244256629867345,0.271134828123852,0.229263513286437
1168,0.257750385016182,0.244256629867345,0.271118230661314,0.22934401715307
1171,0.257750385016182,0.244303207017591,0.271108932154248,0.229443290317745
1174,0.257738074631814,0.244303207017591,0.271090381084715,0.229512342194991
1177,0.257725814997766,0.244303207017591,0.271082125962403,0.229553434026343
1179,0.257713575830124,0.244314770101159,0.271062505105064,0.229577819887176
1182,0.257701325700396,0.244314770101159,0.271040561530044,0.229628938805269
1185,0.257701325700396,0.244314770101159,0.271034660660755,0.229669970463932
1187,0.257689262253851,0.244314770101159,0.270983785177571,0.229706359267131
1190,0.25766495424598,0.244314770101159,0.270900964803764,0.229734953575283
1193,0.25766495424598,0.244314770101159,0.270884343997209,0.229792056109517
1196,0.257628704679358,0.244314770101159,0.270789318275036,0.229797689263786
1198,0.257628704679358,0.244314770101159,0.270733422711567,0.229797689263786
1201,0.257628704679358,0.244314770101159,0.270666625525399,0.229821961002411
1204,0.257604481220452,0.244314770101159,0.270620802925016,0.229844573115877
1207,0.257580020484017,0.244314770101159,0.270567241772077,0.229848456889818
1210,0.257519543595791,0.244314770101159,0.270495929995076,0.229882107577919
1212,0.257507410769371,0.244314770101159,0.270449687380922,0.229897228316449
1215,0.257507410769371,0.244314770101159,0.27044708117245,0.229975401487241
1218,0.257507410769371,0.244314770101159,0.270444756118805,0.230031850168158
1221,0.257507410769371,0.244314770101159,0.270412598328369,0.230046246499331
1224,0.257507410769371,0.244314770101159,0.270412598328369,0.230078314552226
1226,0.257507410769371,0.24433635982177,0.270406736987204,0.23016854789339
1229,0.257507410769371,0.244357991047062,0.270392846720145,0.230226192817758
1232,0.257459072601804,0.24436873056029,0.270299280571998,0.2302450336343
1235,0.257459072601804,0.24436873056029,0.270278975201741,0.230282600658653
1238,0.257459072601804,0.24436873056029,0.270268191957463,0.230299950899923
1241,0.257435325864458,0.244379868307363,0.270233005530352,0.230341810877667
1243,0.257411731362308,0.244379868307363,0.270203148576258,0.230360142005374
1246,0.257399927652224,0.244379868307363,0.270160315338172,0.230382732344613
1249,0.257388181778944,0.244379868307363,0.270099978708119,0.230382922052847
1252,0.257388181778944,0.244379868307363,0.270082349885135,0.230412566473896
1255,0.257388181778944,0.244379868307363,0.26999248691439,0.230423606034199
1258,0.257352772157121,0.244379868307363,0.269922090024018,0.230441340354448
1261,0.257352772157121,0.244379868307363,0.269905195731755,0.230459966840068
1264,0.257352772157121,0.244379868307363,0.269896244566044,0.230507586959437
1267,0.257352772157121,0.244379868307363,0.26988915960427,0.230567905618205
1269,0.2573410884396,0.244379868307363,0.269875520075747,0.230659017144504
1272,0.257329470739155,0.244390848358078,0.269860957223854,0.230733050789129
1275,0.257306252917599,0.244401968286182,0.269796135709271,0.230791003160365
1278,0.257282881685181,0.244401968286182,0.269746958772903,0.230792186320125
1281,0.257247786808297,0.244401968286182,0.269652316954336,0.230797678742168
1284,0.257247786808297,0.244412531345501,0.269578911785168,0.230799493109897
1287,0.257247786808297,0.244412531345501,0.269558697409131,0.230827972613795
1290,0.257247786808297,0.244412531345501,0.269558697409131,0.230842781429358
1293,0.257247786808297,0.244412531345501,0.269530992777453,0.230846501209302
1296,0.257247786808297,0.244412531345501,0.269520456402596,0.230887399428886
1299,0.257247786808297,0.244445250948177,0.269482890837839,0.230923202563141
1302,0.257247786808297,0.244445250948177,0.26943734881517,0.230938163723265
1305,0.257224291369808,0.244445250948177,0.269394720848748,0.230948270596673
1308,0.257212781510212,0.244445250948177,0.269297422861374,0.230955968050852
1311,0.257189619088441,0.244445250948177,0.269244223996909,0.230956823540043
1314,0.257143468693693,0.244445250948177,0.269169093279492,0.230986376829919
1317,0.257097102629004,0.244445250948177,0.269112837253855,0.230998087827524
1320,0.257097102629004,0.244445250948177,0.269070551894215,0.231010886330166
1323,0.257097102629004,0.244445250948177,0.269037372034753,0.231041088166213
1326,0.257097102629004,0.244445250948177,0.269011107975668,0.231046026018774
1329,0.257097102629004,0.244445250948177,0.268979507206202,0.231070806674662
1332,0.257097102629004,0.244445250948177,0.268958645616169,0.231102396343299
1335,0.257097102629004,0.244445250948177,0.268913989311773,0.231126360577852
1339,0.257074246157523,0.244445250948177,0.268873758205161,0.231238410243644
1342,0.257074246157523,0.244445250948177,0.2688729963221,0.231300612561385
1345,0.257074246157523,0.244445250948177,0.2688729963221,0.231358585367003
1348,0.257074246157523,0.244445250948177,0.268858800502298,0.231377304828232
1351,0.257052364853013,0.244445250948177,0.268817590671103,0.23139908025378
1354,0.257041451552236,0.244445250948177,0.268790885577449,0.231428549138204
1357,0.257041451552236,0.244445250948177,0.268745238055425,0.231432864428918
1360,0.257041451552236,0.244445250948177,0.268709391226066,0.231438508943362
1363,0.257041451552236,0.244445250948177,0.268693759703815,0.231479318544037
1367,0.257018966540938,0.244445250948177,0.268638375474755,0.231549532125746
1370,0.257018966540938,0.244445250948177,0.268624543987376,0.231574702754723
1373,0.257007719015595,0.244445250948177,0.268594519446105,0.231601287129264
1376,0.256985344012066,0.244445250948177,0.268547842772912,0.231609751940113
1379,0.256974524356226,0.244445250948177,0.268484649517618,0.231626651887873
1382,0.256963387822416,0.244445250948177,0.268464675365722,0.231638111694627
1386,0.256918445960469,0.244445250948177,0.268390244635391,0.231649373957984
1389,0.256907714938428,0.244445250948177,0.268353575093199,0.231662693493084
1392,0.256875131389186,0.244445250948177,0.268312583916133,0.231718514777454
1395,0.256841709098521,0.244445250948177,0.268271864359873,0.231742629391994
1398,0.256841709098521,0.244445250948177,0.26825143431052,0.231760403237297
1402,0.256841709098521,0.244445250948177,0.2682367879894,0.231819465612945
1405,0.256808854111787,0.244445250948177,0.268177413246937,0.231859010946507
1408,0.256787570487319,0.244445250948177,0.268145165970941,0.231869831321893
1411,0.256787570487319,0.244445250948177,0.268140700727351,0.231901636645272
1415,0.256787570487319,0.244445250948177,0.268140700727351,0.231954701882729
1418,0.256787570487319,0.244445250948177,0.268119103818926,0.231997229249087
1421,0.256777004590658,0.244455944552222,0.268103394707545,0.232053953684929
1424,0.256777004590658,0.244455944552222,0.26809254723995,0.232101134832627
1428,0.256777004590658,0.244455944552222,0.268091561201469,0.23214448620807
1431,0.256755832971663,0.244455944552222,0.268061415439615,0.232177126733149
1434,0.256755832971663,0.244455944552222,0.268020506659437,0.232198207216216
1438,0.256755832971663,0.244455944552222,0.267992264468928,0.232219800458454
1441,0.256755832971663,0.244455944552222,0.267959752782846,0.232253345300527
1444,0.256755832971663,0.244455944552222,0.267906814418449,0.232302715454943
1448,0.256755832971663,0.24447747268704,0.267882141694198,0.232331049613406
1451,0.256755832971663,0.24447747268704,0.267870936304879,0.232331380924499
1454,0.256755832971663,0.24447747268704,0.267858096528594,0.232366619513397
1458,0.256755832971663,0.24447747268704,0.267769915788717,0.232379350553117
1461,0.256755832971663,0.24447747268704,0.267734545508871,0.232396066707691
1464,0.256755832971663,0.24447747268704,0.267706754018961,0.232412053309831
1468,0.25668229178479,0.24447747268704,0.267618434772082,0.232427487432827
1471,0.25668229178479,0.24447747268704,0.267589139294017,0.232446278068558
1474,0.25668229178479,0.24447747268704,0.267563640129284,0.232460423812791
1478,0.25668229178479,0.24447747268704,0.267550262520674,0.23249190560596
1481,0.25668229178479,0.244488033972101,0.267550262520674,0.232523481346085
1485,0.256671366814534,0.244488033972101,0.267497020967059,0.23254586766348
1488,0.256649703522283,0.244488033972101,0.2674422593164,0.232564403159198
1492,0.256649703522283,0.244488033972101,0.267398267587257,0.23257162357271
1495,0.256638953432308,0.244488033972101,0.267347450702799,0.23258516034013
1498,0.256617496340319,0.244488033972101,0.267296989707793,0.232606218959912
1502,0.256596006247952,0.244488033972101,0.267246273719746,0.232620873422583
1505,0.256585318461411,0.244488033972101,0.267214897125708,0.232634345111564
1509,0.256574659345073,0.244488033972101,0.267186283834062,0.232647461422335
1512,0.256521571158415,0.244488033972101,0.267104161938271,0.232660739511372
1516,0.256457484379417,0.244488033972101,0.266996864661755,0.232672429819902
1519,0.256426031154563,0.244488033972101,0.266964405844786,0.23268726742039
1523,0.25639395919391,0.244488033972101,0.266910383795395,0.232702517065775
1526,0.25639395919391,0.244488033972101,0.266881166728407,0.232731082667146
1530,0.256341101158879,0.244488033972101,0.266807757872117,0.232731655566334
1533,0.256309726374609,0.244488033972101,0.266732357502049,0.232731655566334
1537,0.256256688676812,0.244488033972101,0.266666123198702,0.232737193400441
1540,0.25623539146021,0.244488033972101,0.2666203961679,0.232780163945039
1544,0.256224717192938,0.244488033972101,0.266601854292886,0.232813957486216
1548,0.256193134911884,0.244488033972101,0.266546562154865,0.232818597120772
1551,0.256182575227159,0.244488033972101,0.266529797722246,0.232871468121799
1555,0.256172149371926,0.244528338000123,0.266520291084193,0.232967033915848
1558,0.256161649476158,0.244558273965184,0.266506105164624,0.233009063145865
1562,0.256161649476158,0.244578869811177,0.266506105164624,0.2330468755763
1565,0.256161649476158,0.244638416671376,0.266506105164624,0.233107418779157
1569,0.256161649476158,0.244638416671376,0.266506105164624,0.233181667456285
1573,0.256161649476158,0.24465894005245,0.266487065828039,0.233232177267158
1576,0.256161649476158,0.244669193701692,0.266473240504346,0.23325793709005
1580,0.256161649476158,0.244689836920565,0.266473240504346,0.233336118217909
1584,0.256161649476158,0.244689836920565,0.266469526565708,0.233351382783958
1587,0.256161649476158,0.244689836920565,0.266457765150981,0.233385068170478
1591,0.256130366876751,0.244689836920565,0.266423919271002,0.233410360860599
1595,0.256130366876751,0.244689836920565,0.266408731764115,0.233422771239226
1598,0.256109635246397,0.244689836920565,0.266383241002992,0.233434968514047
1602,0.256078656311591,0.244689836920565,0.266338265134641,0.233446813844161
1606,0.256068364197584,0.244689836920565,0.266302907135574,0.233455996614951
1609,0.256058182276445,0.244689836920565,0.266275004834487,0.233469019958823
1613,0.256037771153044,0.244689836920565,0.266238510225452,0.233490195112045
1617,0.255996766801952,0.244709100630785,0.26615074763729,0.233519091004794
1620,0.255976151376471,0.244709100630785,0.266113298699234,0.233526006907889
1624,0.255976151376471,0.244709100630785,0.266086086790881,0.233535600839035
1628,0.255935001155557,0.244709100630785,0.266032558775291,0.23354799480438
1632,0.255935001155557,0.244709100630785,0.266019278165221,0.233585694787486
1635,0.255935001155557,0.244709100630785,0.266019278165221,0.233590561692191
1639,0.255935001155557,0.244728230930644,0.266019278165221,0.233635686235498
1643,0.255935001155557,0.244728230930644,0.266015775216874,0.233674939752811
1647,0.255935001155557,0.244757432475478,0.266012878682178,0.233731009210998
1651,0.255924980311505,0.244786630382225,0.26598308387407,0.233782017710062
1654,0.255894753964431,0.244796647312208,0.265933368028935,0.233800070512902
1658,0.255874660836325,0.244796647312208,0.265919420117096,0.233817814691947
1662,0.255874660836325,0.244796647312208,0.265887487182957,0.233842506314952
1666,0.255874660836325,0.244796647312208,0.26586885618184,0.233846331109437
1670,0.255874660836325,0.244796647312208,0.265843859693804,0.233861629995834
1674,0.255874660836325,0.244796647312208,0.265822819505911,0.233943978985264
1677,0.255874660836325,0.244796647312208,0.265808801851203,0.233953427312897
1681,0.255874660836325,0.244796647312208,0.265776583946781,0.233992783819007
1685,0.255874660836325,0.244796647312208,0.265730856775636,0.234017476567962
1689,0.255874660836325,0.244796647312208,0.265720651435099,0.234054488122409
1693,0.255874660836325,0.244796647312208,0.265690987845694,0.234076012314119
1697,0.255874660836325,0.244816104879098,0.265689155976798,0.234116783093793
1701,0.255874660836325,0.244816104879098,0.265687696599443,0.234134909187123
1705,0.255874660836325,0.244835511163857,0.265661310688556,0.234161155466645
1709,0.255874660836325,0.244874170738372,0.265614235849632,0.234187064182116
1713,0.255874660836325,0.244874170738372,0.265614235849632,0.234230430626765
1717,0.255854661752567,0.244874170738372,0.265566945229864,0.234233408018063
1720,0.255854661752567,0.244874170738372,0.26555828881272,0.234256601801834
1724,0.255854661752567,0.244893410996973,0.265496066403474,0.234283999161281
1728,0.255854661752567,0.244893410996973,0.265448537884483,0.234303620315967
1732,0.255834617818471,0.244893410996973,0.265404309037749,0.234332118674529
1736,0.255814842324958,0.244893410996973,0.265375735977222,0.23436923131329
1740,0.255794970714126,0.244893410996973,0.265345313436861,0.234373890533433
1744,0.255755262336707,0.244893410996973,0.265284550798953,0.234375774592051
1748,0.255705550713999,0.244893410996973,0.265186052972141,0.234397407370784
1752,0.2556857307597,0.244893410996973,0.26513609961943,0.234397407370784
1757,0.255665904855847,0.244893410996973,0.265068478583028,0.234397407370784
1761,0.255665904855847,0.244893410996973,0.26504135296755,0.234397407370784
1765,0.255646365573841,0.244893410996973,0.264982100894288,0.234397407370784
1769,0.255646365573841,0.244893410996973,0.264970969836214,0.234402010839324
1773,0.255646365573841,0.244893410996973,0.264956416327675,0.234402010839324
1777,0.255626692514623,0.244893410996973,0.264919803143538,0.234420645837745
1781,0.255607044165911,0.244912835228412,0.264884980045923,0.234485328230138
1785,0.255607044165911,0.244932151411849,0.264868261784151,0.234524460649038
1789,0.255607044165911,0.244932151411849,0.264868261784151,0.234557139025464
1793,0.255607044165911,0.244950652413639,0.264865755540922,0.234594483934466
1797,0.255607044165911,0.244950652413639,0.264844081362799,0.234634819504246
1802,0.255607044165911,0.244950652413639,0.264831423427339,0.234672206474008
1806,0.255607044165911,0.244950652413639,0.264822261530194,0.234686464046895
1810,0.255607044165911,0.244950652413639,0.264822261530194,0.234723194939727
1814,0.255607044165911,0.244950652413639,0.264822261530194,0.234749284530461
1818,0.255607044165911,0.244969024606948,0.264818234796194,0.234786266301586
1822,0.255587794722239,0.244969024606948,0.264794948296653,0.234802688772749
1827,0.255587794722239,0.244969024606948,0.264770436001207,0.234837505122975
1831,0.255587794722239,0.244969024606948,0.264759252246962,0.234877092735171
1835,0.255587794722239,0.244969024606948,0.264733030105979,0.234901796875695
1839,0.255587794722239,0.244969024606948,0.264723353854946,0.234907635082825
1844,0.255587794722239,0.244969024606948,0.264675121634826,0.234948613621903
1848,0.255587794722239,0.244969024606948,0.264638758900019,0.234982385795426
1852,0.255587794722239,0.244969024606948,0.264618462164531,0.234990613613401
1856,0.255587794722239,0.244969024606948,0.264611731921197,0.235041049264941
1861,0.255587794722239,0.244987839448077,0.264572945064857,0.235128037362592
1865,0.255587794722239,0.244987839448077,0.264558378795079,0.235147217659772
1869,0.255587794722239,0.244987839448077,0.264558378795079,0.235179243445266
1874,0.255587794722239,0.245006415941238,0.264558378795079,0.235233128961029
1878,0.255587794722239,0.245024993437617,0.264536524084761,0.23526356873142
1882,0.255587794722239,0.245024993437617,0.264521412578986,0.235265998971627
1886,0.255587794722239,0.245024993437617,0.264518220536884,0.235291023656744
1891,0.255587794722239,0.245024993437617,0.264483032435606,0.235312470036721
1895,0.255587794722239,0.245024993437617,0.264483032435606,0.235351608343278
1900,0.255587794722239,0.245024993437617,0.264461969373524,0.235383522165202
1904,0.255568726532805,0.245024993437617,0.264417010956338,0.235406541593093
1908,0.255549678183741,0.245024993437617,0.264389028777763,0.235411480300282
1913,0.255530548958786,0.245024993437617,0.264363314170186,0.235446256695351
1917,0.255511616764156,0.245024993437617,0.264328435501411,0.235453528328321
1922,0.255473449138135,0.245024993437617,0.264293307618165,0.235463981954517
1926,0.25541648824333,0.245061268081345,0.264228113834479,0.235493210046201
1930,0.255397644479053,0.245079754994602,0.264191981920521,0.235521813267112
1935,0.255378779735254,0.245079754994602,0.264096086848602,0.235537776041836
1939,0.255378779735254,0.245079754994602,0.264067124715423,0.235541075905187
1944,0.255359980712235,0.245098107634974,0.26401364317972,0.235549367892128
1948,0.255341228062998,0.245098107634974,0.263993111375063,0.235549367892128
1953,0.255341228062998,0.245098107634974,0.263973671724397,0.235549367892128
1957,0.255341228062998,0.245098107634974,0.263952540465818,0.235549367892128
1962,0.255341228062998,0.245098107634974,0.263938987846585,0.23555294533512
1966,0.255323309315316,0.245098107634974,0.263907240606195,0.235569534374299
1971,0.255323309315316,0.245098107634974,0.263882699488214,0.235592722952762
1975,0.255323309315316,0.245098107634974,0.263864861337005,0.23560640955601
1980,0.255323309315316,0.245098107634974,0.263853988160447,0.235652692594441
1985,0.255323309315316,0.245098107634974,0.263827318374862,0.235693014616644
1989,0.255323309315316,0.245098107634974,0.263799778585653,0.235718081512849
1994,0.255323309315316,0.245098107634974,0.263788371675924,0.235728924602525
1998,0.255305537163514,0.245116332760295,0.263778779685861,0.235778643334684
2003,0.255305537163514,0.245134469181501,0.263746331668772,0.235846206430431
2008,0.255287809646936,0.245152662469984,0.26372244348389,0.235875722464249
2012,0.255287809646936,0.245152662469984,0.26372244348389,0.235923752064092
2017,0.255287809646936,0.245152662469984,0.263706784746236,0.235977923762513
2021,0.255287809646936,0.245152662469984,0.263686215015688,0.235988365743779
2026,0.255287809646936,0.245170835527501,0.263664229368921,0.236018226573979
2031,0.255287809646936,0.245207090063713,0.263615588583712,0.236043839958449
2035,0.255287809646936,0.245207090063713,0.263594547012742,0.236063504588656
2040,0.255287809646936,0.245207090063713,0.263594547012742,0.236121432154833
2045,0.255270302199951,0.245225166101027,0.26359442821424,0.236180127774286
2050,0.255252777125656,0.245261300668389,0.263558836678924,0.236230603164386
2054,0.255252777125656,0.245261300668389,0.263558836678924,0.236254997118186
2059,0.255252777125656,0.245261300668389,0.263538583578567,0.236254997118186
2064,0.255235331195377,0.245279281447861,0.263502126667058,0.236274813059698
2069,0.255235331195377,0.245297380517681,0.263502126667058,0.236328164068197
2073,0.255235331195377,0.245297380517681,0.263502126667058,0.236328164068197
2078,0.255235331195377,0.245297380517681,0.263498857575912,0.236354508536091
2083,0.255235331195377,0.245297380517681,0.263491404413376,0.236363008583432
2088,0.255217975542035,0.245297380517681,0.263458280683954,0.236373720663672
2092,0.255217975542035,0.245297380517681,0.263432633903063,0.236432679033224
2097,0.255217975542035,0.245297380517681,0.263417895820884,0.23645972408968
2102,0.255199755064709,0.245297380517681,0.263367243304612,0.236466554927587
2107,0.255199755064709,0.245297380517681,0.263344722812796,0.23646819842213
2112,0.255199755064709,0.245297380517681,0.263336880872373,0.23647854406813
2117,0.255199755064709,0.245297380517681,0.263323328759335,0.236488590391308
2122,0.255199755064709,0.245297380517681,0.263312715325806,0.236518232425942
2127,0.255199755064709,0.245315055574486,0.263283909904269,0.23655180169388
2131,0.255199755064709,0.245315055574486,0.263246446409049,0.236561209932638
2136,0.255199755064709,0.245315055574486,0.263220326722699,0.236564030097096
2141,0.255181720562116,0.245315055574486,0.263191273776757,0.236597530988266
2146,0.255163615013663,0.245315055574486,0.263148677203346,0.236611931408789
2151,0.255145559239164,0.245315055574486,0.263121032505449,0.236643464708636
2156,0.255128577400331,0.245315055574486,0.263083408787705,0.236659539343993
2161,0.255111533708457,0.245315055574486,0.263024729328467,0.236680567782917
2166,0.255111533708457,0.245315055574486,0.262998333145496,0.236711771805596
2171,0.255111533708457,0.245315055574486,0.262998333145496,0.23672394037962
2176,0.255111533708457,0.245315055574486,0.262986795593768,0.236735223983389
2181,0.255093612460479,0.245315055574486,0.262956054243692,0.236740412384241
2186,0.255093612460479,0.245315055574486,0.262926292730274,0.23674823379434
2191,0.255075798077285,0.245315055574486,0.262861499960712,0.2367598474307
2196,0.255075798077285,0.245315055574486,0.262833755541045,0.236772960211307
2201,0.255057947079315,0.245315055574486,0.262787885704669,0.23678247963825
2206,0.255040135255468,0.245315055574486,0.262763156679422,0.236793755645491
2211,0.255040135255468,0.245315055574486,0.26272775123028,0.23679560994503
2217,0.255040135255468,0.245315055574486,0.262694450401828,0.236821209891991
2222,0.255022393829649,0.245315055574486,0.262660517395689,0.236847042677165
2227,0.255022393829649,0.245315055574486,0.262640128169971,0.236880849890014
2232,0.255022393829649,0.245315055574486,0.262615995490956,0.236899408593783
2237,0.254988894162559,0.245315055574486,0.262584006998335,0.236922774985285
2242,0.254988894162559,0.245332226669882,0.262567317962293,0.237013205338988
2247,0.254988894162559,0.245332226669882,0.26256592102453,0.237039848339319
2253,0.254988894162559,0.245332226669882,0.262551853298428,0.237076470525084
2258,0.254988894162559,0.245332226669882,0.262541004440079,0.237130132893216
2263,0.254971589420094,0.245332226669882,0.262514082180194,0.237139169001088
2268,0.254971589420094,0.245332226669882,0.262513104679896,0.237160808906215
2273,0.254971589420094,0.245332226669882,0.262500670490953,0.237167735118487
2279,0.254971589420094,0.245332226669882,0.262481117621106,0.237211500102212
2284,0.254971589420094,0.245332226669882,0.262472980838777,0.237217179767319
2289,0.254971589420094,0.245332226669882,0.26247075592727,0.237234071062595
2294,0.254971589420094,0.245332226669882,0.262468048073232,0.237264167985257
2300,0.254971589420094,0.245332226669882,0.262468048073232,0.237304566129391
2305,0.254971589420094,0.245332226669882,0.262458233189241,0.237329176771726
2310,0.254971589420094,0.245348404263697,0.262439386900644,0.237355050740035
2316,0.254971589420094,0.245364574048697,0.262436608086974,0.237381034465427
2321,0.254954422867612,0.245396951115247,0.262386991978065,0.237432629295694
2326,0.254920291505152,0.245430041415697,0.262351055934364,0.237459449533114
2332,0.254920291505152,0.245430041415697,0.262330716464331,0.237486018894825
2337,0.254920291505152,0.245446821285014,0.262321589503918,0.237509043287114
2342,0.254920291505152,0.245446821285014,0.262300164949602,0.237534791104282
2348,0.254886245961819,0.245446821285014,0.262259664875998,0.237546096373132
2353,0.254886245961819,0.245446821285014,0.262248985224472,0.237566241929612
2359,0.25485236471105,0.24546357218945,0.262222679842409,0.237590010989767
2364,0.25485236471105,0.24546357218945,0.262195649111484,0.237602133642834
2370,0.25485236471105,0.245480330158563,0.262183903863619,0.237654760631255
2375,0.25485236471105,0.245513101151398,0.262176820703943,0.237682301546413
2381,0.25485236471105,0.245513101151398,0.262154311836918,0.237687060971073
2386,0.254835215800959,0.245513101151398,0.262137477078144,0.237690027975716
2392,0.254835215800959,0.245529090258153,0.262110600994535,0.237708619233019
2397,0.254818069739116,0.245529090258153,0.262095325498864,0.237728522405199
2403,0.254801038229655,0.245529090258153,0.262068117372612,0.237742507426185
2408,0.254801038229655,0.245529090258153,0.262061553614932,0.237742507426185
2414,0.254801038229655,0.245529090258153,0.262047325461888,0.237743570583573
2419,0.254784020689466,0.245529090258153,0.261973770211282,0.237743570583573
2425,0.254784020689466,0.245529090258153,0.261925281419392,0.237755353415422
2430,0.254784020689466,0.245529090258153,0.261899533283329,0.237780990962184
2436,0.254784020689466,0.245529090258153,0.261896076978584,0.237822428033223
2442,0.254750112876623,0.245529090258153,0.261828484380935,0.237856433615036
2447,0.254750112876623,0.245545000949405,0.261819605940081,0.237877780407885
2453,0.254750112876623,0.245560816227949,0.261791137401907,0.237891200873326
2459,0.254733278168615,0.245560816227949,0.261766268998764,0.237908567116558
2464,0.254733278168615,0.245560816227949,0.261734417047335,0.237917019092499
2470,0.254699603906751,0.245560816227949,0.261700871872801,0.237931745579191
2476,0.254665826619747,0.245560816227949,0.261640884304663,0.237946762190287
2481,0.254648927695277,0.245560816227949,0.261594656070924,0.237958759078991
2487,0.25463207866733,0.245560816227949,0.261552372419038,0.237971002555594
2493,0.254615261086086,0.245576503404911,0.261494967709793,0.238006687325231
2499,0.254581530727997,0.245576503404911,0.2614715634049,0.238011412824313
2504,0.25456469015962,0.245576503404911,0.261447491602182,0.238031349500127
2510,0.25456469015962,0.245576503404911,0.261430814758181,0.23803143420215
2516,0.25456469015962,0.245576503404911,0.261404912498446,0.238047006673708
2522,0.25456469015962,0.245576503404911,0.261378471934034,0.238063009281059
2527,0.25456469015962,0.245576503404911,0.261345154232116,0.238079305627055
2533,0.25454804708495,0.245576503404911,0.261319214367964,0.238081475838158
2539,0.254531382111084,0.245576503404911,0.261293579666509,0.238081475838158
2545,0.254514696046279,0.245576503404911,0.261258499628406,0.238081475838158
2551,0.254498287638148,0.245576503404911,0.26121138034991,0.238081475838158
2557,0.254481958348961,0.245576503404911,0.261185991248232,0.238081475838158
2563,0.254481958348961,0.245576503404911,0.261149523546527,0.238081475838158
2569,0.254481958348961,0.245576503404911,0.261123800019537,0.238088337022721
2574,0.254481958348961,0.245576503404911,0.261117436719905,0.238095522832025
2580,0.254465500397559,0.245576503404911,0.261100351140724,0.238098309404159
2586,0.254465500397559,0.245576503404911,0.261095048909619,0.238098732417871
2592,0.254449252194982,0.245576503404911,0.26109104047719,0.23810209816416
2598,0.254449252194982,0.245576503404911,0.261074448604693,0.23811572947715
2604,0.254449252194982,0.245576503404911,0.261074448604693,0.238155854895065
2610,0.254449252194982,0.245576503404911,0.261055375115309,0.238159531332306
2616,0.254433115298057,0.245576503404911,0.261022110052627,0.238197654868084
2622,0.254433115298057,0.245591934510916,0.261008015105551,0.238259409928157
2628,0.254433115298057,0.245607346972604,0.260987223398272,0.238284659371875
2634,0.254433115298057,0.245607346972604,0.260979218832166,0.23833012631328
2640,0.254433115298057,0.245607346972604,0.260979218832166,0.238352304231095
2647,0.254433115298057,0.245607346972604,0.26095816344195,0.238362620186429
2653,0.254433115298057,0.245607346972604,0.260928070532151,0.23836430899113
2659,0.254433115298057,0.245607346972604,0.260906972952362,0.238373665812938
2665,0.254433115298057,0.245607346972604,0.260891542870745,0.238385245012438
2671,0.254401214120542,0.245607346972604,0.260859774142719,0.238395947544886
2677,0.254401214120542,0.245607346972604,0.26084824226311,0.238407050500289
2683,0.254401214120542,0.245607346972604,0.260824658086767,0.238440682186136
2690,0.254401214120542,0.245607346972604,0.260814473605175,0.238446889676679
2696,0.254401214120542,0.245607346972604,0.260792985304688,0.238461760698006
2702,0.254401214120542,0.245607346972604,0.260785646596377,0.238471614721102
2708,0.254385382718833,0.245607346972604,0.26074478625111,0.238483162900486
2714,0.254369580131655,0.245607346972604,0.260731393797235,0.238483162900486
2721,0.254369580131655,0.245607346972604,0.260731393797235,0.238502051025604
2727,0.254369580131655,0.245607346972604,0.26072058856293,0.23852291863223
2733,0.254353630024914,0.245607346972604,0.260707016745883,0.23852291863223
2740,0.254353630024914,0.245607346972604,0.260653850262143,0.238526669839731
2746,0.254353630024914,0.245607346972604,0.260628839247906,0.238528806316413
2752,0.254337854744299,0.245607346972604,0.260603774853068,0.238552583998733
2759,0.254306221807548,0.245607346972604,0.260548231168726,0.238565168531819
2765,0.254290374550287,0.245607346972604,0.260535290838437,0.238575579022676
2771,0.254290374550287,0.245637393508002,0.260514655775933,0.23860036352771
2778,0.254274742439495,0.245637393508002,0.260507750248429,0.238625052292019
2784,0.254259114345389,0.245637393508002,0.260489222891302,0.238649650185621
2791,0.254243489142491,0.245637393508002,0.260454245258029,0.238653105801829
2797,0.254243489142491,0.245637393508002,0.260438158318018,0.238670619459427
2803,0.254212289204675,0.245637393508002,0.260405766962964,0.238698438295108
2810,0.254212289204675,0.245637393508002,0.260380121333142,0.23872100090148
2816,0.254212289204675,0.245637393508002,0.260365148566544,0.238745886656327
2823,0.254196691024198,0.245637393508002,0.260334289534201,0.238747569457061
2829,0.254196691024198,0.245637393508002,0.260317741082136,0.238750461632413
2836,0.254180989496519,0.245637393508002,0.260257653088581,0.238750461632413
2842,0.254180989496519,0.245637393508002,0.260234182759771,0.23877759956124
2849,0.254180989496519,0.245637393508002,0.260213994015899,0.238784720467618
2856,0.254180989496519,0.245637393508002,0.260190888481706,0.238801779886434
2862,0.254180989496519,0.245637393508002,0.260173837598409,0.238801839863192
2869,0.254180989496519,0.245637393508002,0.260161021925272,0.238821397539359
2875,0.25416543199672,0.245637393508002,0.260126705129904,0.238821397539359
2882,0.25416543199672,0.245637393508002,0.2601135275622,0.238823316475695
2889,0.25416543199672,0.245637393508002,0.260079105527225,0.238833284535001
2895,0.25416543199672,0.245637393508002,0.260055016014545,0.238838466197875
2902,0.25416543199672,0.245637393508002,0.260041094588765,0.238844804738804
2909,0.254150176459154,0.245637393508002,0.260020130623156,0.238858105499097
2915,0.254150176459154,0.245637393508002,0.260020130623156,0.238880341100461
2922,0.254150176459154,0.245637393508002,0.260016789506456,0.238917960989386
2929,0.254150176459154,0.245637393508002,0.260008071779043,0.238962247651758
2936,0.254150176459154,0.245637393508002,0.2599996094253,0.238982992784708
2942,0.254150176459154,0.245637393508002,0.259982725688298,0.239014761553452
2949,0.254150176459154,0.245637393508002,0.259962934240955,0.239027930383653
2956,0.254150176459154,0.245637393508002,0.259958262850043,0.239053227224951
2963,0.254150176459154,0.245637393508002,0.259929098362765,0.239077210002485
2970,0.254150176459154,0.245637393508002,0.259913103199914,0.239102427714349
2976,0.254134617583005,0.245637393508002,0.259880379184492,0.239106945640052
2983,0.254104321168568,0.245637393508002,0.259830603919283,0.239119326387124
2990,0.254089489929444,0.245637393508002,0.259792132604388,0.239133072561987
2997,0.254089489929444,0.245637393508002,0.259777798903003,0.239143763120834
3004,0.254089489929444,0.245637393508002,0.259777031991414,0.239160789743915
3011,0.254089489929444,0.245637393508002,0.259754630740745,0.239175799886973
3018,0.254089489929444,0.245637393508002,0.259728895322058,0.23919370452267
3025,0.254074432450528,0.245637393508002,0.259716024512959,0.239203568698965
3032,0.254074432450528,0.245637393508002,0.259706074398724,0.23922259936664
3039,0.25405946218794,0.245637393508002,0.259697950953309,0.239260161058661
3046,0.25405946218794,0.245637393508002,0.259690405918967,0.239281727126003
3053,0.25405946218794,0.245637393508002,0.259685783684222,0.239307507000808
3060,0.254044547661361,0.245637393508002,0.259676632242308,0.239336855899137
3067,0.254044547661361,0.245637393508002,0.259674360677475,0.239352653554997
3074,0.254044547661361,0.245637393508002,0.259673714849177,0.239360838003782
3081,0.254044547661361,0.245637393508002,0.259658406253028,0.23938193804612
3088,0.254044547661361,0.245637393508002,0.259654306158538,0.239423258946711
3095,0.254044547661361,0.245637393508002,0.259639809746901,0.239442017169042
3102,0.254044547661361,0.245637393508002,0.259639809746901,0.239457915661235
3110,0.254044547661361,0.245637393508002,0.259639809746901,0.239483278542832
3117,0.254044547661361,0.2456516872032,0.259639809746901,0.23952407673606
3124,0.254044547661361,0.2456516872032,0.259633642011719,0.239546083620638
3131,0.254044547661361,0.2456516872032,0.259625447609488,0.239569127523295
3138,0.254044547661361,0.2456516872032,0.259620863187899,0.239588043776766
3146,0.254044547661361,0.2456516872032,0.259620863187899,0.239613355152597
3153,0.254044547661361,0.2456516872032,0.259613787839741,0.23963105389348
3160,0.254044547661361,0.2456516872032,0.259591124075086,0.239635789589168
3167,0.254044547661361,0.2456516872032,0.259568605750376,0.239635789589168
3175,0.254029898245022,0.2456516872032,0.259546366780381,0.239650446892139
3182,0.254029898245022,0.2456516872032,0.259526562344949,0.239657373721303
3189,0.254029898245022,0.2456516872032,0.259507378863397,0.239677080443719
3197,0.254029898245022,0.2456516872032,0.259472004060215,0.239684881307575
3204,0.254015316009602,0.24566641383655,0.259454682095437,0.239698597227668
3211,0.254015316009602,0.24566641383655,0.259431611953326,0.239715538092589
3219,0.254000754061592,0.24566641383655,0.259376766883714,0.23971950398757
3226,0.254000754061592,0.245681057553626,0.259362909870897,0.239737913051074
3234,0.254000754061592,0.245681057553626,0.259358018264042,0.239768856363572
3241,0.254000754061592,0.245695687224517,0.259345659335499,0.239790871881719
3249,0.254000754061592,0.245695687224517,0.259341100533162,0.239821146461789
3256,0.254000754061592,0.245695687224517,0.259331437776907,0.239836110900604
3264,0.254000754061592,0.245710249979485,0.259331437776907,0.239902083668528
3271,0.254000754061592,0.245710249979485,0.259331437776907,0.239922885497434
3279,0.254000754061592,0.245710249979485,0.25931988083632,0.239932243759585
3286,0.254000754061592,0.245710249979485,0.259301701911824,0.239937331408128
3294,0.253986057127529,0.245710249979485,0.259270416390405,0.239937331408128
3301,0.253986057127529,0.245710249979485,0.259252765444414,0.239938423824184
3309,0.253986057127529,0.245710249979485,0.25923975287838,0.239959767614968
3317,0.253957549355417,0.245710249979485,0.259185413832945,0.239959767614968
3324,0.25394344169766,0.245710249979485,0.259140422799792,0.239968556518957
3332,0.25394344169766,0.245710249979485,0.259119511712502,0.239981296140972
3340,0.253914184011222,0.245710249979485,0.259084313186379,0.239981296140972
3347,0.253914184011222,0.245710249979485,0.259055836048564,0.239981296140972
3355,0.253914184011222,0.245710249979485,0.259040349561347,0.240002048690635
3363,0.253914184011222,0.245710249979485,0.259019146548276,0.240017422727754
3371,0.253914184011222,0.245710249979485,0.259012229462006,0.24002357957008
3378,0.253914184011222,0.245710249979485,0.259006065322663,0.240038071393905
3386,0.253914184011222,0.245710249979485,0.258987301131979,0.240044637356988
3394,0.253914184011222,0.245710249979485,0.258981053388241,0.240068071820532
3402,0.253914184011222,0.245710249979485,0.258970229900827,0.240074888068226
3410,0.253914184011222,0.245710249979485,0.258945011327858,0.240082371811865
3417,0.253914184011222,0.245710249979485,0.258921964230311,0.240094942750934
3425,0.253885281389556,0.245710249979485,0.258886362796097,0.240128532528453
3433,0.253885281389556,0.245710249979485,0.258872761112364,0.240136668073299
3441,0.253885281389556,0.245710249979485,0.258872761112364,0.240143063840533
3449,0.253870955382844,0.245710249979485,0.258861529359165,0.240162183479499
3457,0.253870955382844,0.245723918135329,0.258852082491014,0.240202375246295
3465,0.253870955382844,0.245751351199148,0.258851813214416,0.240244535638694
3473,0.253856509939026,0.245751351199148,0.258837211303634,0.240258977479585
3481,0.25382782954602,0.245751351199148,0.258805285865064,0.240289281489876
3489,0.25382782954602,0.245751351199148,0.258804804282332,0.240343671243048
3497,0.25382782954602,0.245751351199148,0.258781934234209,0.240358530300503
3505,0.25382782954602,0.245751351199148,0.258776453229609,0.240375032321675
3513,0.25382782954602,0.245764987657321,0.258772698984366,0.240395859057319
3521,0.25382782954602,0.245778586175138,0.258756535172614,0.240441021075221
3529,0.25382782954602,0.245778586175138,0.258746834156633,0.240453587811631
3538,0.253799712449845,0.245778586175138,0.258712899962447,0.240458420652578
3546,0.253799712449845,0.245778586175138,0.258701051996638,0.240485153190725
3554,0.253799712449845,0.245778586175138,0.258697768140194,0.240490518137599
3562,0.253757380595533,0.245778586175138,0.258653219541252,0.240492951098379
3570,0.253757380595533,0.245778586175138,0.258623421492392,0.240493791898606
3579,0.253743207323713,0.245778586175138,0.258613994445517,0.240536338191122
3587,0.253743207323713,0.245792091185538,0.258613994445517,0.240572724050689
3595,0.253729350555406,0.245792091185538,0.258595932208301,0.240573966846713
3603,0.253715558470353,0.245792091185538,0.258571534762223,0.240584927601761
3612,0.253687821440909,0.245792091185538,0.258543124445288,0.240612266811055
3620,0.25367403721896,0.245792091185538,0.258529125153988,0.240616791190812
3628,0.253659981671127,0.245805497452882,0.258494885605134,0.240636537142441
3637,0.253645949166289,0.245805497452882,0.258467227175797,0.240645714511294
3645,0.253632171486375,0.245805497452882,0.25844423561918,0.240649860413818
3654,0.253618146770444,0.245805497452882,0.258425252664813,0.240681051176471
3662,0.253618146770444,0.245805497452882,0.258418466141947,0.240698352208775
3670,0.253618146770444,0.245805497452882,0.2584077121186,0.240704499068395
3679,0.253618146770444,0.245805497452882,0.258386121897341,0.240711971979144
3687,0.253618146770444,0.245805497452882,0.258363877277007,0.240734215059474
3696,0.253604326821289,0.245805497452882,0.258345752235149,0.240758587293899
3704,0.253604326821289,0.245805497452882,0.258338303769484,0.240764225335645
3713,0.253604326821289,0.245805497452882,0.258338303769484,0.240791220426895
3721,0.253604326821289,0.245805497452882,0.258320940243664,0.240823481769438
3730,0.253590916827259,0.245805497452882,0.258317369789194,0.240849700095703
3739,0.253590916827259,0.245805497452882,0.258295827284785,0.240865202952698
3747,0.253590916827259,0.245805497452882,0.258288144215206,0.240872607258954
3756,0.253590916827259,0.245805497452882,0.25827081718655,0.24089610925099
3765,0.253577197459848,0.245805497452882,0.258258646989237,0.240923806529873
3773,0.253577197459848,0.245805497452882,0.258258562645392,0.240930737610832
3782,0.253577197459848,0.245805497452882,0.258252672568222,0.240943536971628
3791,0.253577197459848,0.245805497452882,0.258244253634892,0.240967165692789
3799,0.253563549195175,0.245805497452882,0.258237747664296,0.240986100419526
3808,0.253563549195175,0.245805497452882,0.258220710308534,0.241002288864561
3817,0.253549880320774,0.245805497452882,0.258192316443986,0.241026232600239
3826,0.253536247839309,0.245805497452882,0.258169809393201,0.241063211020386
3835,0.253536247839309,0.245832377068365,0.258169809393201,0.241093329624934
3843,0.253522656513923,0.245832377068365,0.258163521875829,0.241117004741103
3852,0.253522656513923,0.245832377068365,0.258160606368119,0.241117004741103
3861,0.253509464078224,0.245832377068365,0.258154825192659,0.241117004741103
3870,0.253509464078224,0.245832377068365,0.258149913569075,0.241135467972901
3879,0.253495886274644,0.245832377068365,0.258117826803191,0.241138631480965
3888,0.253495886274644,0.245832377068365,0.258108337448062,0.24114679098543
3897,0.253482328800458,0.245832377068365,0.258084219821534,0.241169389471255
3906,0.253468803489623,0.245832377068365,0.258066254976773,0.241180892335345
3915,0.253455327144389,0.245832377068365,0.258053923243227,0.241206720241935
3924,0.253455327144389,0.245832377068365,0.258045067322657,0.241221865106405
3933,0.2534418672501,0.245832377068365,0.258027161165537,0.241227585235913
3942,0.253428435457874,0.245832377068365,0.258007651384386,0.241233837524361
3951,0.253428435457874,0.245832377068365,0.257989485677644,0.241233837524361
3960,0.253428435457874,0.245832377068365,0.257985122691314,0.24123405781975
3969,0.253428435457874,0.245832377068365,0.257975632378882,0.241248268383321
3979,0.253428435457874,0.245832377068365,0.257974822973392,0.241253049937058
3988,0.253428435457874,0.245832377068365,0.257969503872871,0.241257982316511
3997,0.253428435457874,0.245832377068365,0.257966124825438,0.241263185904054
4006,0.253428435457874,0.245845111789228,0.257958941494382,0.241274307215486
4015,0.253428435457874,0.245870642307922,0.257958253613567,0.241308222058185
4025,0.253428435457874,0.245870642307922,0.257947080418109,0.241312550028525
4034,0.253428435457874,0.245870642307922,0.257936991945824,0.241315078016986
4043,0.253428435457874,0.245883646529042,0.257930749635689,0.241339025246378
4052,0.253428435457874,0.245883646529042,0.257927006663448,0.241346709289527
4062,0.253428435457874,0.245896682926537,0.257913677611082,0.2413818088165
4071,0.253428435457874,0.245896682926537,0.257908348952693,0.241399058586946
4081,0.253428435457874,0.245896682926537,0.257904173891129,0.241406742949838
4090,0.253428435457874,0.245909448909145,0.257899517632386,0.241444633418232
4099,0.253415370998073,0.245909448909145,0.257887905100693,0.241475322390407
4109,0.253415370998073,0.245909448909145,0.257866965868024,0.241488149922749
4118,0.253415370998073,0.245909448909145,0.257866965868024,0.24149083787012
4128,0.253415370998073,0.245921985332564,0.257866965868024,0.241510744099222
4137,0.253415370998073,0.245921985332564,0.257866965868024,0.241524334379982
4147,0.253415370998073,0.245921985332564,0.257859392438785,0.241527190486868
4156,0.253415370998073,0.245934807327903,0.257848557605138,0.241533391701618
4166,0.253415370998073,0.245934807327903,0.257828374912925,0.24153350861788
4176,0.253415370998073,0.245934807327903,0.257814866733463,0.241549765143564
4185,0.253415370998073,0.245934807327903,0.257801115411323,0.241552243289315
4195,0.253415370998073,0.245934807327903,0.257796851283173,0.241567864655675
4205,0.253415370998073,0.245934807327903,0.257796851283173,0.241588156631706
4214,0.253415370998073,0.245934807327903,0.257766316128855,0.241601582192949
4224,0.253415370998073,0.245934807327903,0.257757526961543,0.241611031909314
4234,0.253389580089641,0.245934807327903,0.257735412717993,0.241622477321937
4244,0.253389580089641,0.245934807327903,0.257724110145675,0.241632411112006
4253,0.253389580089641,0.245934807327903,0.257701820644507,0.241633549859374
4263,0.253389580089641,0.245934807327903,0.257682589854932,0.241644396429318
4273,0.253389580089641,0.245934807327903,0.257666227712726,0.241645210705405
4283,0.253389580089641,0.245934807327903,0.25764912834138,0.241650570655904
4293,0.253376810282616,0.245934807327903,0.25762501317989,0.24165282415721
4303,0.253376810282616,0.245934807327903,0.257610307122052,0.241656765012361
4312,0.253376810282616,0.245934807327903,0.257581943445997,0.24165934088726
4322,0.253364110084023,0.245934807327903,0.257541885635692,0.241671500006444
4332,0.253364110084023,0.245934807327903,0.257536493108352,0.241694732650376
4342,0.253351679403153,0.245934807327903,0.257523176613053,0.241699880966131
4352,0.253351679403153,0.245934807327903,0.257519275134421,0.241734119522266
4362,0.253351679403153,0.245934807327903,0.257519275134421,0.241751743553055
4372,0.253339012701541,0.245934807327903,0.257498043306603,0.241755231764467
4383,0.253339012701541,0.245934807327903,0.257464596538752,0.241757121472015
4393,0.253301359820115,0.245934807327903,0.257439753846442,0.241762447046818
4403,0.253288736438575,0.245934807327903,0.257414308516811,0.241795230444383
4413,0.253263823241142,0.245947291570521,0.257382334552523,0.24182893915917
4423,0.253263823241142,0.245959748405722,0.257374548340056,0.241836950320902
4433,0.253263823241142,0.245959748405722,0.257372669431835,0.241839628241326
4444,0.253263823241142,0.245959748405722,0.25737109599101,0.241857108624478
4454,0.253251321102972,0.245959748405722,0.257358224711321,0.241864005997492
4464,0.253238785578454,0.245959748405722,0.257339768296636,0.241902535208181
4474,0.253238785578454,0.245959748405722,0.257325606029155,0.241932936314654
4485,0.253238785578454,0.245996391618603,0.257314553295257,0.241980158414814
4495,0.253238785578454,0.245996391618603,0.257314553295257,0.241991311444506
4505,0.253238785578454,0.245996391618603,0.257314553295257,0.241991311444506
4516,0.253238785578454,0.245996391618603,0.257314553295257,0.242009671841871
4526,0.253238785578454,0.245996391618603,0.257302135088047,0.242018516282247
4537,0.25321398997856,0.245996391618603,0.257280051210793,0.24202205565955
4547,0.25321398997856,0.245996391618603,0.257272888776749,0.242023542893496
4558,0.25321398997856,0.246008397730276,0.257268169834147,0.242033189988684
4568,0.25321398997856,0.246020373823307,0.257253196673634,0.24205038141578
4579,0.25321398997856,0.246020373823307,0.257253196673634,0.242058078391715
4589,0.25321398997856,0.246020373823307,0.257248965521568,0.242085100130098
4600,0.253201705950574,0.24605708030789,0.257235504925558,0.242124399799427
4610,0.253189416360981,0.24605708030789,0.257215675224787,0.242129808610947
4621,0.253189416360981,0.24605708030789,0.257209863344266,0.242136684400214
4632,0.253189416360981,0.246069066555613,0.257202609253519,0.242147720118288
4642,0.253189416360981,0.246081230295454,0.257195853768956,0.242156299608543
4653,0.253189416360981,0.246093386054956,0.257194888189832,0.242185362121125
4664,0.253189416360981,0.246093386054956,0.257190886926423,0.242200353005432
4674,0.253189416360981,0.246105220887856,0.257184011054713,0.242220804746622
4685,0.253189416360981,0.246117346207435,0.257173180927798,0.242229034303703
4696,0.253189416360981,0.246117346207435,0.257142374017573,0.242238021113366
4707,0.253177231490661,0.246141272185357,0.257131629984987,0.242265422881658
4718,0.253177231490661,0.246153377314273,0.257130777413057,0.242281698961722
4729,0.253177231490661,0.246165461394884,0.257121225330699,0.242299890727182
4740,0.253152748628786,0.246165461394884,0.257087003443271,0.242303186897082
4750,0.253152748628786,0.246165461394884,0.257083004092831,0.24230396827076
4761,0.253140583257117,0.246165461394884,0.257072133006835,0.242304108294216
4772,0.253140583257117,0.246177164059321,0.257068573480382,0.24231877961892
4783,0.253128493460964,0.246177164059321,0.257040854187279,0.242326540120686
4794,0.253128493460964,0.246177164059321,0.25703244004245,0.242337501988389
4805,0.253128493460964,0.246177164059321,0.257026529911952,0.242358506827528
4817,0.253128493460964,0.246177164059321,0.257008949516306,0.24236682726256
4828,0.253128493460964,0.246177164059321,0.256977500687342,0.24236682726256
4839,0.253128493460964,0.246177164059321,0.256959857034453,0.24236682726256
4850,0.253128493460964,0.246177164059321,0.256940804692674,0.242369930807924
4861,0.253128493460964,0.246177164059321,0.25691990997986,0.242369930807924
4872,0.253104292142211,0.246177164059321,0.256862283776535,0.242369930807924
4884,0.253092340427415,0.246177164059321,0.25684076911318,0.242377981598747
4895,0.253080323602253,0.246177164059321,0.256817842391299,0.242381632573586
4906,0.253080323602253,0.246177164059321,0.256815448292621,0.242391588640755
4917,0.253080323602253,0.246177164059321,0.256813405684941,0.242395054525452
4929,0.253080323602253,0.246177164059321,0.256798578001007,0.242415435606772
4940,0.253080323602253,0.246177164059321,0.256798578001007,0.242424033814963
4952,0.253080323602253,0.246177164059321,0.256783390851626,0.242428592843963
4963,0.253068431382159,0.246177164059321,0.256761621847225,0.242438699475405
4974,0.253056544002702,0.246188711791695,0.256739805056665,0.242468194653527
4986,0.253044606131876,0.246200260494769,0.256714098998332,0.242488815686343
4997,0.253044606131876,0.246223299045151,0.256714098998332,0.242510276639253
5009,0.253032761594725,0.246223299045151,0.256700556988251,0.242547689152987
5020,0.253032761594725,0.246246533663689,0.256696532666943,0.242565231810561
5032,0.253032761594725,0.246269557587589,0.25668326224523,0.242591246954509
5044,0.253020967054421,0.246269557587589,0.256667911246503,0.242596864852403
5055,0.253009162030056,0.246269557587589,0.256657233629822,0.242610907251013
5067,0.253009162030056,0.246281243241909,0.256639493676968,0.242641340978134
5079,0.252997421435104,0.246281243241909,0.256619927709054,0.242655496152704
5090,0.252985682496759,0.246281243241909,0.256613133457571,0.242660386903644
5102,0.252973917455243,0.246292922556192,0.25659240045915,0.24267064917708
5114,0.252962211059764,0.246292922556192,0.25658122600506,0.24267645516725
5126,0.252962211059764,0.246292922556192,0.25658122600506,0.24268710709802
5137,0.252962211059764,0.246292922556192,0.256580286632361,0.242694396665026
5149,0.252962211059764,0.246292922556192,0.256577932419838,0.242704813306744
5161,0.252962211059764,0.246292922556192,0.256564338707699,0.242704813306744
5173,0.252962211059764,0.246292922556192,0.256548164245284,0.242708761344378
5185,0.252962211059764,0.246292922556192,0.256542444301252,0.242719652324899
5197,0.252962211059764,0.246292922556192,0.256534281300539,0.242736033895287
5209,0.252962211059764,0.246292922556192,0.256525783529271,0.242737614734253
5221,0.252950410706945,0.246292922556192,0.256499298137732,0.24274193204809
5233,0.252950410706945,0.246292922556192,0.25649031384211,0.242750220977213
5245,0.252950410706945,0.246292922556192,0.256469694063978,0.242750220977213
5257,0.252950410706945,0.246292922556192,0.256464058712068,0.242766630929176
5269,0.252950410706945,0.246292922556192,0.256461586996252,0.242774429018595
5281,0.252950410706945,0.246292922556192,0.256453427623419,0.242786900403947
5294,0.252950410706945,0.246292922556192,0.256450066256302,0.242789833887093
5306,0.252950410706945,0.246292922556192,0.256442893023741,0.242803613015253
5318,0.252950410706945,0.246292922556192,0.256442893023741,0.242813877705559
5330,0.252938782321795,0.246304331877778,0.256431254268459,0.242823803422874
5343,0.252938782321795,0.246304331877778,0.256424317020757,0.242829897565427
5355,0.252927180370084,0.246304331877778,0.256406883457895,0.242829897565427
5367,0.252915597670445,0.246304331877778,0.256390797873177,0.242834543026274
5380,0.252915597670445,0.246304331877778,0.256374502150434,0.24283776878534
5392,0.252915597670445,0.246304331877778,0.25636841660498,0.242846928570166
5404,0.252915597670445,0.246304331877778,0.256354068404194,0.242863150630646
5417,0.252915597670445,0.246304331877778,0.256339745971662,0.242884475096658
5429,0.252915597670445,0.246304331877778,0.25633842873048,0.242908520737299
5442,0.252915597670445,0.246304331877778,0.256336554594969,0.242937525213991
5454,0.252915597670445,0.246304331877778,0.256335811937353,0.242958477188028
5467,0.252915597670445,0.246304331877778,0.256321756397535,0.242969370091855
5480,0.252915597670445,0.246304331877778,0.256318057005127,0.24297495905556
5492,0.252915597670445,0.246304331877778,0.256309010237633,0.242978047895848
5505,0.252904241036671,0.246304331877778,0.256295406757895,0.242998578708603
5518,0.252904241036671,0.24631534193087,0.256289829215944,0.24300785799113
5530,0.252904241036671,0.24631534193087,0.256279452967689,0.243023533136622
5543,0.252904241036671,0.24633734243963,0.256268089019809,0.243039856208458
5556,0.252892981854722,0.24633734243963,0.256253482249394,0.243044543846348
5569,0.252892981854722,0.24633734243963,0.256243936015485,0.243045334754531
5581,0.252892981854722,0.24633734243963,0.256240622410374,0.243045795475812
5594,0.252892981854722,0.24633734243963,0.256227631301504,0.243045795475812
5607,0.252881645228123,0.24633734243963,0.256221416826075,0.243047050434647
5620,0.252881645228123,0.24633734243963,0.25620902918448,0.243065650336604
5633,0.252881645228123,0.246348476404304,0.25620717171441,0.243092421190084
5646,0.252859168942385,0.246359592632067,0.256185188148188,0.243107239508861
5659,0.252836701660722,0.246370683578877,0.256148234881601,0.243124278473119
5672,0.252836701660722,0.246392958336781,0.256139972999456,0.243151920238741
5685,0.252825512269283,0.246392958336781,0.256111842673671,0.243151920238741
5698,0.252825512269283,0.246392958336781,0.256105221535209,0.243161425931167
5712,0.252814359948784,0.246404039381877,0.25609558755176,0.243167476004981
5725,0.252814359948784,0.246404039381877,0.256088476835058,0.243178099038995
5738,0.252814359948784,0.246404039381877,0.256088007426963,0.243181178660293
5751,0.252803201938437,0.246404039381877,0.256064850630961,0.243181178660293
5764,0.252803201938437,0.246404039381877,0.256064658980772,0.243189953102625
5778,0.252803201938437,0.246404039381877,0.256061570015695,0.243196669677752
5791,0.252803201938437,0.246404039381877,0.256045331403617,0.243200029727338
5804,0.252803201938437,0.246414810473343,0.256045331403617,0.243222916498223
5818,0.252803201938437,0.246414810473343,0.256038574852793,0.243222916498223
5831,0.252803201938437,0.246414810473343,0.256014199011993,0.243222916498223
5845,0.252803201938437,0.246414810473343,0.256002773760027,0.243235174337508
5858,0.252803201938437,0.246414810473343,0.255991406788683,0.243236122143853
5872,0.252803201938437,0.246414810473343,0.255963120322082,0.243240783766754
5885,0.252792266578554,0.246414810473343,0.255933841432918,0.243246979856154
5899,0.252792266578554,0.246414810473343,0.255928322108746,0.243259341680818
5912,0.252792266578554,0.246414810473343,0.25592016770773,0.243260108381289
5926,0.252759480472962,0.246414810473343,0.255878594505093,0.243260108381289
5940,0.252759480472962,0.246414810473343,0.255859145235359,0.24326720133539
5953,0.252748600692711,0.246414810473343,0.255845006156751,0.243274420503415
5967,0.252737745845171,0.246414810473343,0.255826070312846,0.243276413202051
5981,0.252737745845171,0.246414810473343,0.255814434788019,0.243283244722539
5995,0.252726942701779,0.246414810473343,0.255803039763668,0.243283244722539
6008,0.252705028171809,0.246414810473343,0.25576980766364,0.243283244722539
6022,0.252705028171809,0.246414810473343,0.255753590926785,0.243283244722539
6036,0.252705028171809,0.246414810473343,0.255737755823174,0.243287889295895
6050,0.252694273200213,0.246414810473343,0.255713412334922,0.243309249825513
6064,0.252683519983606,0.246414810473343,0.25569678255325,0.243319370265997
6078,0.252683519983606,0.246414810473343,0.255683357804368,0.243319370265997
6092,0.252683519983606,0.246414810473343,0.255667115927805,0.243322446652197
6106,0.252683519983606,0.246414810473343,0.255656471022647,0.243341618653241
6120,0.252683519983606,0.246414810473343,0.255635373094029,0.243345239935455
6134,0.252683519983606,0.246414810473343,0.255633954407477,0.243351791895537
6148,0.252683519983606,0.246414810473343,0.255626973748334,0.24335339433211
6163,0.252683519983606,0.246414810473343,0.255626973748334,0.243366561436261
6177,0.252683519983606,0.246414810473343,0.25561773626949,0.243366561436261
6191,0.252683519983606,0.246414810473343,0.255607215945553,0.243379390451755
6205,0.252683519983606,0.246414810473343,0.255593463545991,0.243393204307895
6220,0.252683519983606,0.246414810473343,0.255589354250522,0.24339332251075
6234,0.252683519983606,0.246414810473343,0.255589354250522,0.243401514891119
6248,0.252683519983606,0.246414810473343,0.255579174575961,0.243401514891119
6263,0.252683519983606,0.246414810473343,0.255570404458295,0.243404937406095
6277,0.252672796201989,0.246414810473343,0.255550029580148,0.243419951103691
6292,0.25265159370416,0.246414810473343,0.255532491403077,0.243423703095336
6306,0.25265159370416,0.246414810473343,0.255510430397578,0.243423958889044
6321,0.252630632762477,0.246414810473343,0.255477096125024,0.243428253446581
6335,0.252630632762477,0.246414810473343,0.255470326957839,0.243428253446581
6350,0.252630632762477,0.246414810473343,0.255470326957839,0.243428253446581
6364,0.252630632762477,0.246414810473343,0.255470326957839,0.243428253446581
6379,0.252630632762477,0.246414810473343,0.255470326957839,0.243439435508811
6394,0.252630632762477,0.246414810473343,0.255470326957839,0.24346614882589
6409,0.252630632762477,0.246414810473343,0.255469645888176,0.243488542769533
6423,0.252630632762477,0.246414810473343,0.255465563698926,0.24350846446408
6438,0.252630632762477,0.246414810473343,0.255453708067163,0.243516973112457
6453,0.252630632762477,0.246414810473343,0.255449834962097,0.243525211828759
6468,0.252630632762477,0.246414810473343,0.255435996035831,0.243526292308412
6483,0.252620077886129,0.246445490973361,0.255430672832186,0.243551383623478
6498,0.252620077886129,0.246455711180077,0.255422413771398,0.243569420131185
6513,0.252620077886129,0.246455711180077,0.255413797620716,0.243583579685317
6528,0.252620077886129,0.246466140153134,0.255407262135623,0.243612506839935
6543,0.252620077886129,0.246476366191308,0.255407262135623,0.243645837889266
6558,0.252620077886129,0.246486739782143,0.255407262135623,0.243668769569287
6573,0.252620077886129,0.246486739782143,0.255407262135623,0.243684313482453
6588,0.252620077886129,0.246497118856439,0.255407262135623,0.243709930176164
6603,0.252620077886129,0.246497118856439,0.255407262135623,0.243737316681861
6619,0.252620077886129,0.246517808542224,0.255407262135623,0.243756529740867
6634,0.252620077886129,0.246528151693521,0.255407262135623,0.243767500407769
6649,0.252620077886129,0.246538470502849,0.255407262135623,0.243792923183797
6664,0.252620077886129,0.246538470502849,0.255407262135623,0.243800772934267
6680,0.252620077886129,0.246538470502849,0.255407262135623,0.243800772934267
6695,0.252620077886129,0.246538470502849,0.255398401917801,0.243820468100135
6711,0.252620077886129,0.246548750757415,0.255398401917801,0.243838483145454
6726,0.252620077886129,0.246548750757415,0.255397432553016,0.24384464148352
6742,0.252620077886129,0.246548750757415,0.255397432553016,0.243857771362007
6757,0.252620077886129,0.246548750757415,0.255396626576924,0.243861222994837
6773,0.252620077886129,0.246548750757415,0.255396217867388,0.243871696376653
6788,0.252620077886129,0.246558753114153,0.255390963040954,0.243886445095825
6804,0.252620077886129,0.24656877831861,0.255387381635134,0.243904371170198
6820,0.252620077886129,0.24656877831861,0.255381546326463,0.243906613140175
6835,0.252620077886129,0.246589175659679,0.255381546326463,0.243938553186338
6851,0.252609973634031,0.246599346231813,0.25537217806046,0.243950329863677
6867,0.252609973634031,0.246599346231813,0.255371439026719,0.243962884705559
6883,0.252599893448452,0.246599346231813,0.255353153361059,0.243969197738484
6899,0.252589813759634,0.246619588484942,0.255344490217769,0.243994024252005
6915,0.25257974225406,0.246619588484942,0.255330559464344,0.244005017739667
6931,0.252569646900947,0.246629687086978,0.255323769612728,0.244010819703446
6947,0.252569646900947,0.246629687086978,0.25531831220727,0.244010819703446
6963,0.252569646900947,0.246629687086978,0.255317249293305,0.244014259740642
6979,0.252569646900947,0.246639798389728,0.255307995296764,0.244036476790462
6995,0.252569646900947,0.246649873978033,0.255300172865546,0.244043667827615
7011,0.252569646900947,0.246649873978033,0.25528856553499,0.244054414885955
7027,0.252569646900947,0.246659915686741,0.255279475456418,0.24406526510854
7043,0.252569646900947,0.246669996453116,0.255272675205071,0.244087247656049
7059,0.252569646900947,0.246690025036802,0.25525182566981,0.244103493475291
7076,0.252569646900947,0.246710078142378,0.255248467763454,0.244121280001203
7092,0.252569646900947,0.246710078142378,0.255232795883295,0.244125281491409
7108,0.252569646900947,0.246720125049094,0.255222665744658,0.244140229901856
7125,0.252569646900947,0.246720125049094,0.255220075992172,0.24414352287286
7141,0.252569646900947,0.246720125049094,0.255208581092262,0.244145596692873
7158,0.252569646900947,0.246720125049094,0.255182005756718,0.244147445585183
7174,0.252569646900947,0.246720125049094,0.255159896431238,0.244158760196447
7191,0.252569646900947,0.246720125049094,0.255155756387643,0.244162108772345
7207,0.252569646900947,0.246720125049094,0.255148267090083,0.244163832076608
7224,0.252569646900947,0.246720125049094,0.25514697843788,0.244165429049894
7241,0.252569646900947,0.246720125049094,0.255144248435004,0.244171608749991
7257,0.252569646900947,0.246720125049094,0.255139312789993,0.244189559207459
7274,0.252559624128773,0.246720125049094,0.255135091708438,0.244208630262603
7291,0.252549614389221,0.246720125049094,0.255113016974756,0.24422903955795
7308,0.252549614389221,0.246720125049094,0.25510647440707,0.244245973229113
7324,0.252539609136055,0.246740138106331,0.255089561153702,0.244263633989823
7341,0.252539609136055,0.246740138106331,0.255082724632987,0.244279133181412
7358,0.252539609136055,0.246740138106331,0.255078302941799,0.244282894218937
7375,0.252539609136055,0.246740138106331,0.255074002545645,0.244296038878538
7392,0.252539609136055,0.246740138106331,0.255057678191595,0.244296563747557
7409,0.252539609136055,0.246740138106331,0.255042261404993,0.244309892070926
7426,0.252539609136055,0.246740138106331,0.255030438806144,0.244314741246748
7443,0.252539609136055,0.246740138106331,0.255019263641986,0.244323077667139
7461,0.25251998547149,0.246740138106331,0.255011194293382,0.24432422971201
7478,0.25251998547149,0.246740138106331,0.255003304957821,0.24432422971201
7495,0.25251998547149,0.246740138106331,0.254991927955577,0.244335724550223
7512,0.25251998547149,0.246740138106331,0.25498696802941,0.244344705439824
7530,0.25251998547149,0.246759828603948,0.254978015727976,0.2443564443167
7547,0.2525000788423,0.246759828603948,0.254971703734736,0.244358430319323
7564,0.2525000788423,0.246759828603948,0.25496223899766,0.244358835365225
7582,0.252480613154083,0.246759828603948,0.254944951473044,0.244360759281935
7599,0.252480613154083,0.246759828603948,0.254935925121748,0.244365690502477
7617,0.252480613154083,0.246759828603948,0.254935925121748,0.244392275334369
7634,0.252480613154083,0.246759828603948,0.254935925121748,0.244405665310924
7652,0.252480613154083,0.246759828603948,0.254932663472754,0.244407658318826
7670,0.252480613154083,0.246759828603948,0.254927501345855,0.244419528763974
7687,0.252461245505842,0.246779396297303,0.25491804542559,0.244428565176168
7705,0.252461245505842,0.246779396297303,0.254904967236645,0.244428565176168
7723,0.252461245505842,0.246779396297303,0.254898507456537,0.244429856233661
7741,0.252461245505842,0.246779396297303,0.25488842331876,0.24443392586477
7759,0.252441967067699,0.246779396297303,0.25486526382667,0.24443392586477
7776,0.252441967067699,0.246779396297303,0.254864121548708,0.24443392586477
7794,0.252441967067699,0.246779396297303,0.254856343843633,0.244438389110994
7812,0.252441967067699,0.246779396297303,0.254848472986371,0.244438389110994
7830,0.252422766762338,0.246779396297303,0.254824553156939,0.244445905546432
7848,0.252422766762338,0.246779396297303,0.254818960915208,0.244446011620786
7866,0.252422766762338,0.246779396297303,0.254812415100723,0.244446011620786
7885,0.252422766762338,0.246779396297303,0.254799189378395,0.244457105236638
7903,0.252403697958396,0.246798746133056,0.254766875589644,0.244465396042207
7921,0.25238415173171,0.246798746133056,0.254749935585089,0.244468596625767
7939,0.25238415173171,0.246798746133056,0.254749935585089,0.244468596625767
7958,0.25238415173171,0.246798746133056,0.254747748305262,0.24447573854834
7976,0.25238415173171,0.246798746133056,0.254736965345569,0.244481869046314
7994,0.25238415173171,0.246798746133056,0.254734429916848,0.24449407045191
8013,0.25238415173171,0.246798746133056,0.254734429916848,0.24451760941025
8031,0.25238415173171,0.246798746133056,0.254727909299084,0.244540832304732
8050,0.252364769201531,0.246798746133056,0.254725378070529,0.244544121005109
8068,0.252364769201531,0.246798746133056,0.254725378070529,0.244549480740035
8087,0.252364769201531,0.246798746133056,0.254723997015086,0.24455986454603
8106,0.252364769201531,0.246798746133056,0.254711391677893,0.24455986454603
8124,0.252364769201531,0.246798746133056,0.254701639659881,0.244562341388889
8143,0.252364769201531,0.246817746051335,0.254690470353496,0.244572936396526
8162,0.252345700437588,0.246817746051335,0.254656695766512,0.244578250332644
8181,0.252345700437588,0.246817746051335,0.254643341103393,0.244578250332644
8199,0.252345700437588,0.246817746051335,0.254638734368702,0.244578250332644
8218,0.252326500216886,0.246817746051335,0.254624050748993,0.244582026800756
8237,0.252326500216886,0.246817746051335,0.254624050748993,0.244598244306914
8256,0.252326500216886,0.246836660865207,0.254617073761186,0.244600966937025
8275,0.252326500216886,0.246836660865207,0.254612517148144,0.244600966937025
8294,0.252326500216886,0.246836660865207,0.254612517148144,0.244602599582947
8314,0.252326500216886,0.246836660865207,0.254604646769809,0.244606995899823
8333,0.252326500216886,0.246836660865207,0.254591001805273,0.244608298794846
8352,0.252326500216886,0.246836660865207,0.254589206189348,0.24462138720005
8371,0.252326500216886,0.246836660865207,0.254573149301172,0.244629878799622
8390,0.252307643375137,0.246836660865207,0.254558046198843,0.244631525595774
8410,0.252307643375137,0.246855389691021,0.25455745141097,0.244646044884594
8429,0.252307643375137,0.246855389691021,0.254538562415242,0.244655150101265
8449,0.252307643375137,0.246855389691021,0.254525830718885,0.244655150101265
8468,0.252288741048471,0.246855389691021,0.25451587947545,0.244655150101265
8488,0.252288741048471,0.246855389691021,0.254507003451298,0.244659605614742
8507,0.252288741048471,0.246855389691021,0.254504305175128,0.244660282222309
8527,0.252288741048471,0.246855389691021,0.254481818578515,0.244663211207369
8546,0.252288741048471,0.246855389691021,0.25446538875506,0.244664099731491
8566,0.252288741048471,0.246855389691021,0.254460150433412,0.244667053500663
8586,0.252288741048471,0.246855389691021,0.254445777017295,0.244668509213043
8606,0.252288741048471,0.246855389691021,0.254424818264712,0.244674731691227
8626,0.252288741048471,0.246855389691021,0.254422303673793,0.244674731691227
8645,0.252288741048471,0.246855389691021,0.254418683077909,0.244686198159597
8665,0.252270389314203,0.246855389691021,0.25439892201226,0.244693003215254
8685,0.252270389314203,0.246855389691021,0.254388085200465,0.244698330421405
8705,0.25225196048156,0.246855389691021,0.254380869182182,0.244703506103923
8725,0.25225196048156,0.246855389691021,0.2543591729063,0.24470485147428
8746,0.25225196048156,0.246855389691021,0.254345380006656,0.24470613897201
8766,0.25225196048156,0.246855389691021,0.254337488831074,0.244710549908684
8786,0.25225196048156,0.246855389691021,0.254328219172794,0.244710549908684
8806,0.252233414602321,0.246855389691021,0.254314290083604,0.244717574959868
8827,0.252233414602321,0.246855389691021,0.25430802030875,0.244731758406133
8847,0.252214834714022,0.246855389691021,0.254298889663257,0.24473682958107
8867,0.252214834714022,0.246855389691021,0.25429578609797,0.244744613240487
8888,0.252214834714022,0.246855389691021,0.254281195827237,0.244758178624834
8908,0.252214834714022,0.246873617166516,0.254281195827237,0.244776708886462
8929,0.252214834714022,0.246873617166516,0.254281195827237,0.244784393256826
8949,0.252214834714022,0.246873617166516,0.254281195827237,0.24478988692505
8970,0.252214834714022,0.246873617166516,0.254280449584719,0.244794762785406
8991,0.252214834714022,0.246873617166516,0.254269820481011,0.24479689442289
9011,0.252178225784075,0.246873617166516,0.254246250058501,0.244802977966563
9032,0.252178225784075,0.246873617166516,0.254229684602677,0.244821655560787
9053,0.252178225784075,0.246873617166516,0.254224200018307,0.244830053832806
9074,0.25215992985926,0.246873617166516,0.254205171318357,0.244835594345816
9095,0.25215992985926,0.246873617166516,0.254205171318357,0.244843562277928
9116,0.25215992985926,0.246873617166516,0.254204913259031,0.244857186249663
9137,0.252141669061221,0.246873617166516,0.254187998061599,0.244863757761433
9158,0.252123450606132,0.246891612985006,0.254178134614116,0.244875088501991
9179,0.252123450606132,0.246891612985006,0.254178134614116,0.244880001427301
9200,0.252123450606132,0.246891612985006,0.254172712459442,0.244891907013004
9221,0.252123450606132,0.246891612985006,0.254171512160957,0.244904463369236
9243,0.252123450606132,0.246891612985006,0.254161934315544,0.24490634935264
9264,0.252105336666688,0.246909533455643,0.254152361008468,0.24493916925426
9285,0.252105336666688,0.246927155250218,0.254143858284555,0.24494630625544
9307,0.252105336666688,0.246927155250218,0.2541360758274,0.244949848511369
9328,0.25208725964523,0.246927155250218,0.254126703096639,0.244954461216574
9350,0.25208725964523,0.246927155250218,0.254121910763882,0.244961200673712
9371,0.25208725964523,0.246927155250218,0.254118474244796,0.244972764198386
9393,0.25208725964523,0.246927155250218,0.254118474244796,0.244986022933621
9414,0.25208725964523,0.246944703319531,0.254118474244796,0.245009263746523
9436,0.25208725964523,0.246944703319531,0.254118474244796,0.245013161520723
9458,0.25208725964523,0.246944703319531,0.254101331281171,0.245013161520723
9480,0.25208725964523,0.246962164805206,0.254080283668234,0.245026249302368
9502,0.252051649083068,0.246962164805206,0.254060564713231,0.245028404721121
9523,0.252051649083068,0.246962164805206,0.254049202468149,0.24504357777233
9545,0.252034018979029,0.246962164805206,0.254040989143709,0.245045712005517
9567,0.252034018979029,0.24697958114632,0.25403104633846,0.245050004877619
9590,0.252034018979029,0.24697958114632,0.254026875835274,0.245053956484182
9612,0.252034018979029,0.24697958114632,0.254021367854494,0.245057730271609
9634,0.252034018979029,0.24697958114632,0.254018423225502,0.245077868709812
9656,0.252034018979029,0.24697958114632,0.254018423225502,0.245080608145117
9678,0.252034018979029,0.24697958114632,0.25401670543411,0.245084404539547
9701,0.252034018979029,0.24697958114632,0.254014902235281,0.245084404539547
9723,0.252034018979029,0.24697958114632,0.254013996529461,0.245088104854355
9745,0.252034018979029,0.24697958114632,0.254004860861375,0.245088104854355
9768,0.252034018979029,0.24697958114632,0.253999101608316,0.245100372697871
9790,0.252034018979029,0.246997064677935,0.25399772782759,0.245103146159434
9813,0.252034018979029,0.246997064677935,0.253993706131505,0.245110080648476
9836,0.252034018979029,0.246997064677935,0.253985472565506,0.245130754803677
9858,0.252034018979029,0.247014481819454,0.253985472565506,0.245142433403631
9881,0.252034018979029,0.247031606301149,0.253985472565506,0.245154456566376
9904,0.252016720809416,0.247031606301149,0.253976526093956,0.245154456566376
9927,0.252016720809416,0.247031606301149,0.253963658341965,0.245157785674251
9949,0.252016720809416,0.247031606301149,0.253958317444066,0.245166054812132
9972,0.252016720809416,0.247031606301149,0.253953279753843,0.245169312035804
9995,0.251999438194336,0.247031606301149,0.253948092244775,0.245171692648926
10018,0.251999438194336,0.247031606301149,0.253935987888766,0.245171692648926
10042,0.251999438194336,0.247031606301149,0.253931739401499,0.245172953466309
10065,0.251999438194336,0.247031606301149,0.25392916430229,0.245177251911032
10088,0.251999438194336,0.247031606301149,0.25392916430229,0.245184574668043
10111,0.251999438194336,0.247031606301149,0.253927743377431,0.245184574668043
10134,0.251999438194336,0.247031606301149,0.253923105303594,0.245184574668043
10158,0.251999438194336,0.247031606301149,0.253904230635717,0.245187097541878
10181,0.251999438194336,0.247031606301149,0.253896134361652,0.245191272977422
10205,0.251999438194336,0.247031606301149,0.253892904449397,0.245196215185642
10228,0.251982356074755,0.247031606301149,0.253872652050645,0.245196215185642
10252,0.251982356074755,0.247031606301149,0.25386575768463,0.245196760298244
10275,0.251982356074755,0.247031606301149,0.25386489978453,0.245196760298244
10299,0.251982356074755,0.247031606301149,0.25386297425939,0.245198043419397
10323,0.251982356074755,0.247031606301149,0.253855773766977,0.245199901452442
10347,0.251982356074755,0.247031606301149,0.253850290566183,0.245203057350897
10371,0.251982356074755,0.247031606301149,0.253844595151265,0.245212492681815
10394,0.251982356074755,0.247031606301149,0.253844595151265,0.245220370127458
10418,0.251982356074755,0.247031606301149,0.25383419266045,0.245236690598251
10442,0.251982356074755,0.247031606301149,0.253830746244908,0.245245838046057
10467,0.251982356074755,0.247048507421977,0.253823673727345,0.245260814516061
10491,0.251982356074755,0.247065454861129,0.253819071475287,0.245281001308791
10515,0.251965250265326,0.247065454861129,0.253810584076415,0.245295378840903
10539,0.251965250265326,0.247065454861129,0.25380598166534,0.245306738928784
10563,0.251965250265326,0.247082330051492,0.25380598166534,0.245323902863425
10588,0.251965250265326,0.247082330051492,0.25380598166534,0.245324988886512
10612,0.251965250265326,0.247082330051492,0.25380598166534,0.245334165693914
10637,0.251965250265326,0.247082330051492,0.25380598166534,0.245342718109085
10661,0.251965250265326,0.247082330051492,0.253800074289712,0.245343860067884
10686,0.251965250265326,0.247099171135266,0.253798931526709,0.245357875980155
10710,0.251965250265326,0.247115666395882,0.253798931526709,0.245364451532785
10735,0.251965250265326,0.247115666395882,0.253791879869243,0.245368551308378
10760,0.251965250265326,0.247115666395882,0.253776568163977,0.245370942233641
10785,0.251965250265326,0.247115666395882,0.253763751099235,0.245371661197439
10810,0.251965250265326,0.247115666395882,0.253748588744054,0.245375410746913
10834,0.251965250265326,0.247115666395882,0.253727122173558,0.245382869598157
10859,0.251948428644302,0.247115666395882,0.253712339855713,0.245394685936244
10884,0.251948428644302,0.2471489318778,0.253702543857799,0.245403081301932
10910,0.251948428644302,0.2471489318778,0.253694869372828,0.245406330893937
10935,0.251931863269722,0.2471489318778,0.253681298877797,0.245406330893937
10960,0.251931863269722,0.2471489318778,0.253673754210454,0.245410385088445
10985,0.251931863269722,0.2471489318778,0.253667695492019,0.245419393127052
11011,0.251931863269722,0.2471489318778,0.253660023315615,0.245430854030368
11036,0.251931863269722,0.247165463966153,0.253660023315615,0.245440963183011
11061,0.251931863269722,0.247165463966153,0.253654534192477,0.24544162919645
11087,0.251931863269722,0.247165463966153,0.253653762580301,0.245444279999083
11112,0.251931863269722,0.247165463966153,0.253653762580301,0.245445609640238
11138,0.251931863269722,0.247165463966153,0.253653762580301,0.245452197680526
11164,0.251931863269722,0.247165463966153,0.253653762580301,0.245459938181511
11189,0.251931863269722,0.247165463966153,0.253653762580301,0.245493865760932
11215,0.251931863269722,0.247165463966153,0.253653762580301,0.245515611286914
11241,0.251931863269722,0.247165463966153,0.253653762580301,0.245520561143668
11267,0.251931863269722,0.247165463966153,0.253653762580301,0.245535563730293
11293,0.251931863269722,0.247165463966153,0.253653762580301,0.245541396202341
11319,0.251931863269722,0.247165463966153,0.253648702455859,0.245547429117872
11345,0.251931863269722,0.247181749199473,0.253647237647406,0.245560332925553
11371,0.251931863269722,0.247181749199473,0.253647237647406,0.245575764661785
11398,0.251931863269722,0.247197886880512,0.253644715466681,0.245594390892079
11424,0.251931863269722,0.247197886880512,0.253644715466681,0.245612788278506
11450,0.251931863269722,0.247197886880512,0.253635294536553,0.24561675758548
11477,0.251931863269722,0.247197886880512,0.253635294536553,0.245622604735218
11503,0.251931863269722,0.247197886880512,0.253631233956022,0.245628985816746
11530,0.251931863269722,0.247197886880512,0.253631233956022,0.245634828586124
11556,0.251931863269722,0.247197886880512,0.253626748624978,0.245642316254834
11583,0.251931863269722,0.247197886880512,0.253619203865589,0.245642741185164
11609,0.251931863269722,0.247197886880512,0.253619203865589,0.245657946335613
11636,0.251931863269722,0.247197886880512,0.253619203865589,0.245660848343244
11663,0.251931863269722,0.247213828451657,0.253619203865589,0.245678045087006
11690,0.251931863269722,0.247213828451657,0.253619203865589,0.245682030354977
11717,0.251931863269722,0.247213828451657,0.253619203865589,0.245687714530052
11744,0.251931863269722,0.247229826637483,0.253617177023042,0.245697455252371
11771,0.251931863269722,0.247245871480342,0.253612467941663,0.245715755332715
11798,0.251931863269722,0.247245871480342,0.2535994459474,0.245731043946694
11825,0.251931863269722,0.247245871480342,0.253584787226052,0.245737026125214
11853,0.251915783692783,0.247245871480342,0.253577335014103,0.245738688479221
11880,0.251915783692783,0.247277342268836,0.253563575480838,0.245762256323305
11907,0.251915783692783,0.247293299274713,0.253559354628231,0.245776543979841
11935,0.251915783692783,0.247293299274713,0.253559253413643,0.245776543979841
11962,0.251915783692783,0.247293299274713,0.253555237173483,0.245776543979841
11990,0.251899777775548,0.247293299274713,0.25354684644251,0.245777748202249
12018,0.251899777775548,0.247293299274713,0.253543570591364,0.245784358293995
12045,0.251899777775548,0.247293299274713,0.253543570591364,0.2457923148252
12073,0.251899777775548,0.247309159062132,0.25354025754885,0.245809004500373
12101,0.251883839439983,0.247309159062132,0.25353004431103,0.245820456785479
12129,0.251883839439983,0.247324982801688,0.25353004431103,0.245828803329584
12157,0.251883839439983,0.247340765274139,0.25353004431103,0.245842434012969
12185,0.251883839439983,0.247356324005406,0.253528117090624,0.245852240959477
12213,0.251883839439983,0.247356324005406,0.253525724054984,0.245872420859745
12241,0.251883839439983,0.24737213037207,0.253521758264254,0.245887490319741
12269,0.251883839439983,0.247387654665277,0.253521758264254,0.245899518295361
12298,0.251883839439983,0.247403333141003,0.253521758264254,0.245917729410019
12326,0.251883839439983,0.247419010738689,0.253514933494479,0.245933393797747
12354,0.251883839439983,0.247419010738689,0.253508002874888,0.245936506978057
12383,0.251883839439983,0.247419010738689,0.253508002874888,0.245936506978057
12411,0.251883839439983,0.247419010738689,0.253506563997577,0.245943976713044
12440,0.251883839439983,0.247419010738689,0.253504410761901,0.245954384800379
12469,0.251883839439983,0.247419010738689,0.253504410761901,0.245956791787252
12497,0.251883839439983,0.247419010738689,0.253503011618216,0.245958892533611
12526,0.251883839439983,0.247419010738689,0.253501648039402,0.24596493468834
12555,0.251883839439983,0.247450104678673,0.253499062950219,0.245979897784406
12584,0.251883839439983,0.247450104678673,0.253490928326292,0.245985822968291
12613,0.251883839439983,0.247450104678673,0.253482670571103,0.245985822968291
12642,0.251883839439983,0.247465595556278,0.253482670571103,0.245994867340969
12671,0.251883839439983,0.247465595556278,0.253482670571103,0.246009560030825
12700,0.251883839439983,0.247481084199823,0.253472165982802,0.2460229718454
12730,0.251883839439983,0.247481084199823,0.253472165982802,0.246040893724251
12759,0.251883839439983,0.247496494797593,0.253467891088038,0.246057338411176
12789,0.251883839439983,0.247496494797593,0.253467191586834,0.246068379067718
12818,0.251883839439983,0.247496494797593,0.253463290965916,0.246076336090119
12848,0.251868496617474,0.247511866477764,0.253454397824796,0.246087902583257
12877,0.251868496617474,0.247511866477764,0.253439044199461,0.246088313442822
12907,0.251868496617474,0.247511866477764,0.253431627503065,0.246094566019948
12937,0.251868496617474,0.247511866477764,0.253431627503065,0.246097051075381
12966,0.251868496617474,0.247511866477764,0.253427323872459,0.246097051075381
12996,0.251868496617474,0.247511866477764,0.253427323872459,0.246103104237644
13026,0.251868496617474,0.247511866477764,0.253423926041104,0.246111036695447
13056,0.251868496617474,0.247511866477764,0.253413780840148,0.246116710519776
13086,0.251868496617474,0.247527118661404,0.253411859341423,0.246126998598075
13117,0.251868496617474,0.247527118661404,0.253409011873231,0.246135853292878
13147,0.251868496617474,0.247527118661404,0.253405747919144,0.246142977063465
13177,0.251853319477314,0.247527118661404,0.253395743605398,0.246145208280895
13208,0.251838167638802,0.247527118661404,0.253380426523055,0.246146402673613
13238,0.251838167638802,0.247542087626957,0.253376851393362,0.246154417199662
13269,0.251838167638802,0.247542087626957,0.2533766090875,0.246164627734675
13299,0.251838167638802,0.247542087626957,0.253372765458055,0.246164627734675
13330,0.251838167638802,0.247542087626957,0.253372765458055,0.246166394056524
13361,0.251838167638802,0.247542087626957,0.253370220686832,0.246181524693235
13391,0.251838167638802,0.247542087626957,0.253360628768614,0.246182556605391
13422,0.251823112891513,0.247542087626957,0.253350273066006,0.246182556605391
13453,0.251823112891513,0.247542087626957,0.253350273066006,0.246184247049058
13484,0.251823112891513,0.247542087626957,0.253346462691556,0.246184611199321
13515,0.251823112891513,0.247542087626957,0.253341048122025,0.246185156300151
13546,0.251823112891513,0.247542087626957,0.253336189675515,0.246185156300151
13578,0.251823112891513,0.247542087626957,0.253334698932419,0.246191600758827
13609,0.251823112891513,0.247542087626957,0.253329680468765,0.246191600758827
13640,0.251823112891513,0.247542087626957,0.253327899724369,0.246195020110505
13672,0.251823112891513,0.247542087626957,0.253318279658383,0.246195020110505
13703,0.251823112891513,0.247542087626957,0.253303539595726,0.246195020110505
13735,0.251823112891513,0.247542087626957,0.253303375832683,0.246199028762892
13767,0.251808077709351,0.247542087626957,0.253283326596788,0.246210725945377
13798,0.251793170031939,0.247542087626957,0.253270636923519,0.24621113192276
13830,0.251793170031939,0.247542087626957,0.253264894326239,0.246220749276258
13862,0.251793170031939,0.247542087626957,0.253261795770484,0.246225231243158
13894,0.251793170031939,0.2475567080227,0.253261795770484,0.246229701734304
13926,0.251793170031939,0.2475567080227,0.25326053972429,0.246229701734304
13958,0.251763447993687,0.2475567080227,0.253236711427953,0.246229701734304
13990,0.251763447993687,0.247571434256227,0.253223616849061,0.246238790257981
14023,0.251763447993687,0.247571434256227,0.253215223037191,0.246246980117263
14055,0.251763447993687,0.247586119484126,0.253204040857844,0.246254075744784
14087,0.251763447993687,0.247586119484126,0.253192858825822,0.246263620300979
14120,0.251763447993687,0.247586119484126,0.253189324775411,0.246267679785085
14152,0.251763447993687,0.247600803195083,0.253182386713226,0.246279424003733
14185,0.251763447993687,0.247600803195083,0.253180157961289,0.246281765341769
14218,0.251763447993687,0.247600803195083,0.253180016778178,0.246286928923792
14251,0.251763447993687,0.247600803195083,0.253174602829926,0.246291455137725
14283,0.251763447993687,0.247600803195083,0.253174602829926,0.246308618491199
14316,0.251763447993687,0.247615362600318,0.253174602829926,0.246318067687243
14349,0.251763447993687,0.247615362600318,0.253173022102514,0.246325063425538
14382,0.251763447993687,0.247615362600318,0.253173022102514,0.24632907656633
14416,0.251763447993687,0.247615362600318,0.253169637709689,0.246330358163439
14449,0.251763447993687,0.247629895652424,0.253169637709689,0.246339226721607
14482,0.251763447993687,0.247629895652424,0.253168977822814,0.246348909793715
14516,0.251763447993687,0.247629895652424,0.253167285951269,0.246358675141185
14549,0.251763447993687,0.247629895652424,0.253167285951269,0.246366807286288
14583,0.251763447993687,0.247629895652424,0.253163155681779,0.246375253783222
14616,0.251763447993687,0.247629895652424,0.253157857884816,0.24637608143041
14650,0.251763447993687,0.247629895652424,0.253151293912412,0.24637608143041
14684,0.251763447993687,0.247629895652424,0.253141199080316,0.24638004095221
14717,0.251763447993687,0.247629895652424,0.253131868522009,0.246381923484241
14751,0.251749048520685,0.247629895652424,0.253130451111462,0.246381960541216
14785,0.251749048520685,0.247629895652424,0.253128498355101,0.246387560015197
14820,0.251749048520685,0.247629895652424,0.253123100063277,0.246395649611047
14854,0.251749048520685,0.247629895652424,0.253116068131592,0.246397690548546
14888,0.251749048520685,0.247629895652424,0.253103585930417,0.246403072005629
14922,0.251749048520685,0.247644061327796,0.253094882410055,0.24641913008355
14957,0.251749048520685,0.247644061327796,0.253094882410055,0.246422446586559
14991,0.251749048520685,0.247644061327796,0.253094882410055,0.246422446586559
15026,0.251749048520685,0.247644061327796,0.253093018144439,0.246422446586559
15060,0.251749048520685,0.247644061327796,0.253090590018138,0.246422446586559
15095,0.251749048520685,0.247644061327796,0.253087984957486,0.246424513185421
15130,0.251734665369183,0.247658274741297,0.253077263415409,0.246431072145435
15165,0.251734665369183,0.247658274741297,0.253069937572549,0.246433770150511
15200,0.251734665369183,0.247658274741297,0.253054994506482,0.246439181372792
15235,0.251734665369183,0.247658274741297,0.253045635659832,0.246442849345866
15270,0.251734665369183,0.247658274741297,0.25304020777986,0.246446580219824
15305,0.251734665369183,0.247658274741297,0.253019944350371,0.246450924137979
15340,0.251734665369183,0.247658274741297,0.253019686937901,0.246453122463982
15376,0.251734665369183,0.247658274741297,0.253019686937901,0.24645350588343
15411,0.251734665369183,0.247658274741297,0.253018143986095,0.246466446398448
15447,0.251734665369183,0.247658274741297,0.253014708370718,0.246469012171502
15482,0.251734665369183,0.247658274741297,0.253012902751507,0.246475130366097
15518,0.251720667731124,0.247658274741297,0.253006562751531,0.246483254220532
15554,0.251720667731124,0.247658274741297,0.253004487623796,0.246493910310361
15590,0.251720667731124,0.247658274741297,0.253004487623796,0.246502727441606
15626,0.251720667731124,0.247672197671733,0.253001844707648,0.246515619793105
15662,0.251720667731124,0.247672197671733,0.253000674176304,0.246525237008193
15698,0.251720667731124,0.247686053863434,0.25299685869439,0.246532303860201
15734,0.251720667731124,0.247686053863434,0.25299685869439,0.246538831407261
15770,0.251720667731124,0.247686053863434,0.25299685869439,0.246549397481206
15807,0.251720667731124,0.247700020643774,0.25299685869439,0.246558650988464
15843,0.251720667731124,0.247713824844166,0.252992286305276,0.246576162030062
15880,0.251720667731124,0.247727602193102,0.252984527177187,0.246590325374002
15916,0.251720667731124,0.247741358368405,0.252982488386901,0.246609250839495
15953,0.251720667731124,0.247741358368405,0.252982488386901,0.246617716348627
15990,0.251720667731124,0.247741358368405,0.252982443930834,0.246627765734032
16027,0.251720667731124,0.247755109922708,0.252975484342331,0.246639481307984
16064,0.251720667731124,0.247755109922708,0.25295866722769,0.246643925192976
16101,0.251720667731124,0.24778247874579,0.252945199361394,0.246659668336174
16138,0.251706729661855,0.24778247874579,0.252929820773852,0.246670767887192
16175,0.251706729661855,0.247796137233882,0.252913088753805,0.246680939361484
16212,0.251692807734784,0.247796137233882,0.252905811282935,0.246683582934965
16250,0.251692807734784,0.247796137233882,0.252900320503503,0.246684815283424
16287,0.251692807734784,0.247796137233882,0.252897100775126,0.246687680389969
16325,0.251692807734784,0.247809731225648,0.25289534530058,0.246693042504837
16362,0.251692807734784,0.247809731225648,0.252887261597318,0.246693042504837
16400,0.251692807734784,0.247809731225648,0.252874449596006,0.246696368152947
16438,0.251692807734784,0.247809731225648,0.252872692344432,0.246701041921263
16476,0.251679010204741,0.247809731225648,0.252860896940983,0.246704491419887
16514,0.251679010204741,0.247809731225648,0.252855800816206,0.246705624305771
16552,0.251679010204741,0.247809731225648,0.252854505839916,0.246709027417829
16590,0.251679010204741,0.247823225621798,0.252845874638215,0.246722898709795
16628,0.251679010204741,0.247823225621798,0.252844298619683,0.246723818287103
16666,0.251679010204741,0.247836691508674,0.252843916790082,0.246729804498209
16705,0.251679010204741,0.247836691508674,0.25283896287166,0.246740444984871
16743,0.251679010204741,0.247836691508674,0.252838332965576,0.246742171948907
16782,0.251679010204741,0.247850145929109,0.252834395205501,0.246745243589501
16821,0.251679010204741,0.247850145929109,0.25283147788142,0.246747857209085
16860,0.251665449868597,0.247850145929109,0.252820955529573,0.246750064088936
16898,0.251665449868597,0.247850145929109,0.252820955529573,0.246754664922081
16937,0.251665449868597,0.247850145929109,0.252820955529573,0.246754664922081
16976,0.251665449868597,0.247850145929109,0.252817837236081,0.246754664922081
17016,0.251665449868597,0.247850145929109,0.25280842379155,0.246754664922081
17055,0.251651972666705,0.247850145929109,0.252798637723764,0.246754664922081
17094,0.251651972666705,0.247850145929109,0.252796153604526,0.246754664922081
17134,0.251651972666705,0.247850145929109,0.25279042533291,0.246754664922081
17173,0.251651972666705,0.247850145929109,0.25279042533291,0.246754664922081
17213,0.251651972666705,0.247850145929109,0.25279042533291,0.246754664922081
17252,0.251651972666705,0.247850145929109,0.25279042533291,0.246754664922081
17292,0.251651972666705,0.247850145929109,0.252787640576234,0.246754664922081
17332,0.251651972666705,0.247850145929109,0.252782762427647,0.246754664922081
17372,0.251651972666705,0.247850145929109,0.252777278888412,0.246755448182041
17412,0.251651972666705,0.247850145929109,0.252774956006601,0.246755448182041
17452,0.251638517699968,0.247850145929109,0.252769830043557,0.246755448182041
17492,0.251638517699968,0.247850145929109,0.252761586197683,0.246755448182041
17533,0.251638517699968,0.247850145929109,0.252761157610972,0.246755448182041
17573,0.251638517699968,0.247850145929109,0.252753305968926,0.246757622803558
17614,0.251625145499959,0.247850145929109,0.252737053054854,0.246763239472364
17654,0.251625145499959,0.247850145929109,0.252732038558705,0.246768260199032
17695,0.251611808505532,0.247850145929109,0.252721470173278,0.246768260199032
17736,0.251598556817715,0.247850145929109,0.252717383304655,0.246768260199032
17777,0.251598556817715,0.247850145929109,0.252705525780774,0.246768499148239
17818,0.251598556817715,0.247850145929109,0.25270247751495,0.246777792685155
17859,0.251598556817715,0.247850145929109,0.252701963501982,0.246778494526832
17900,0.251598556817715,0.247850145929109,0.252701604858913,0.246778494526832
17941,0.251598556817715,0.247850145929109,0.252696442248651,0.246778494526832
17983,0.251598556817715,0.247850145929109,0.252692439136801,0.246778494526832
18024,0.251598556817715,0.247850145929109,0.252688485547341,0.246778494526832
18066,0.251598556817715,0.247850145929109,0.252685110007028,0.246779384014755
18107,0.251598556817715,0.247850145929109,0.252670345171013,0.246779384014755
18149,0.251585438949149,0.247850145929109,0.252651105865705,0.246779384014755
18191,0.251572328630144,0.247850145929109,0.252630347013298,0.246779384014755
18233,0.251572328630144,0.247850145929109,0.252627410130385,0.246782472709299
18275,0.251572328630144,0.247863119313634,0.252626216370622,0.246792267609114
18317,0.251572328630144,0.247863119313634,0.252624533102363,0.246794209484939
18359,0.251559298760471,0.247863119313634,0.252613218285922,0.246796769713594
18401,0.251546383275808,0.247863119313634,0.252599939960875,0.246796769713594
18444,0.251546383275808,0.247863119313634,0.252588598258199,0.246796769713594
18486,0.251533494624894,0.247863119313634,0.252584720624877,0.246798786364579
18529,0.251533494624894,0.247876027100224,0.25258286412319,0.246809415296739
18572,0.251533494624894,0.247876027100224,0.25258286412319,0.246811998238647
18615,0.251533494624894,0.247876027100224,0.25258286412319,0.246819650468013
18658,0.251533494624894,0.247876027100224,0.252578856554891,0.246820030168432
18701,0.251533494624894,0.247876027100224,0.252574048837715,0.246820030168432
18744,0.251533494624894,0.247876027100224,0.252572733805828,0.246820030168432
18787,0.251533494624894,0.247876027100224,0.252569732931955,0.246820030168432
18830,0.251533494624894,0.247876027100224,0.252560625372209,0.246820030168432
18874,0.251533494624894,0.247888815090457,0.252553049558279,0.246825654357534
18917,0.251533494624894,0.247888815090457,0.252549526404254,0.246829584960077
18961,0.251533494624894,0.247888815090457,0.252548930220021,0.246830802908076
19004,0.251533494624894,0.247888815090457,0.252542013878097,0.246832731766643
19048,0.251533494624894,0.247888815090457,0.252542013878097,0.246833439607354
19092,0.251533494624894,0.247888815090457,0.252542013878097,0.246833439607354
19136,0.251520663619326,0.247888815090457,0.252537735130461,0.246838531144861
19180,0.251520663619326,0.247888815090457,0.252533557061858,0.246854075036537
19225,0.251520663619326,0.247888815090457,0.252533557061858,0.246861852711062
19269,0.251520663619326,0.247888815090457,0.252533557061858,0.246863808590834
19313,0.251520663619326,0.247888815090457,0.252533106713467,0.246871310252723
19358,0.251520663619326,0.247888815090457,0.252529037559144,0.246881721834553
19402,0.251520663619326,0.247888815090457,0.252529037559144,0.246887479380618
19447,0.251520663619326,0.247888815090457,0.252527155512358,0.246888777108865
19492,0.251520663619326,0.247888815090457,0.252527155512358,0.246897896105982
19537,0.251520663619326,0.247888815090457,0.252522068220539,0.246899589855187
19582,0.251520663619326,0.247888815090457,0.252520300412459,0.246906656970132
19627,0.251508119084084,0.247888815090457,0.252514688056398,0.246906656970132
19672,0.251508119084084,0.247888815090457,0.252507021172668,0.246910105228107
19718,0.251495469546312,0.247888815090457,0.252491601716664,0.246921330399552
19763,0.251495469546312,0.247888815090457,0.252489139253817,0.246925254823215
19809,0.251495469546312,0.247888815090457,0.252484293172672,0.246927990900748
19855,0.251482857698579,0.247888815090457,0.252472103132163,0.246928142350259
19900,0.251482857698579,0.247888815090457,0.252466796989745,0.246928142350259
19946,0.25147041163839,0.247888815090457,0.252461189171241,0.246928142350259
19992,0.25147041163839,0.247888815090457,0.252461189171241,0.246932033239434
20038,0.25147041163839,0.247901247113295,0.252457304489582,0.246934106876305
20084,0.25147041163839,0.247901247113295,0.252455978168043,0.246936808411149
20131,0.25147041163839,0.247901247113295,0.252445784625886,0.246943395985181
20177,0.25147041163839,0.247901247113295,0.252445784625886,0.2469523905143
20224,0.25147041163839,0.247901247113295,0.252445784625886,0.246961244255911
20270,0.25147041163839,0.247901247113295,0.252445784625886,0.246961360282237
20317,0.25147041163839,0.247913594173195,0.252445784625886,0.246968109140742
20364,0.25147041163839,0.247913594173195,0.252445784625886,0.246984560096638
20411,0.25147041163839,0.247925929743553,0.252445784625886,0.246999082698532
20458,0.25147041163839,0.247938262898077,0.252445784625886,0.247009254474141
20505,0.25147041163839,0.247938262898077,0.252445784625886,0.247020060070643
20552,0.25147041163839,0.247938262898077,0.252445784625886,0.247028529236563
20600,0.25147041163839,0.247938262898077,0.252445784625886,0.247042791087159
20647,0.25147041163839,0.247950527086221,0.252445784625886,0.247048230235347
20695,0.25147041163839,0.247950527086221,0.252445784625886,0.247060695702038
20743,0.25147041163839,0.247950527086221,0.252443723899793,0.247069677764166
20790,0.25147041163839,0.247950527086221,0.252436181873132,0.24707631488872
20838,0.25147041163839,0.247950527086221,0.252436181873132,0.247086342335456
20886,0.25147041163839,0.247950527086221,0.252436181873132,0.247089463368356
20935,0.25147041163839,0.247950527086221,0.252436181873132,0.24709198982449
20983,0.25147041163839,0.247962614312869,0.252436181873132,0.247096765421655
21031,0.25147041163839,0.247962614312869,0.252436181873132,0.247106182496234
21080,0.25147041163839,0.247974673374684,0.252434672727451,0.247111081539548
21128,0.25147041163839,0.247974673374684,0.252434672727451,0.247111081539548
21177,0.25147041163839,0.247974673374684,0.252434573201863,0.247121297765072
21226,0.25147041163839,0.247974673374684,0.252425688616702,0.247134893677929
21275,0.25147041163839,0.247974673374684,0.252424919702425,0.247136111812132
21324,0.25147041163839,0.247974673374684,0.252424919702425,0.247140533290928
21373,0.25147041163839,0.247974673374684,0.252424919702425,0.247140533290928
21422,0.25147041163839,0.247986663732194,0.252424919702425,0.247149118110348
21472,0.25147041163839,0.247986663732194,0.252424892876801,0.247156237843554
21521,0.25147041163839,0.247998689190571,0.252424892876801,0.247160329144142
21571,0.25147041163839,0.247998689190571,0.252424892876801,0.247162089573471
21621,0.25147041163839,0.247998689190571,0.25242059639577,0.247169310959916
21670,0.25147041163839,0.247998689190571,0.252417030832642,0.247169310959916
21720,0.251458340339598,0.247998689190571,0.252406121423116,0.247169310959916
21770,0.251458340339598,0.247998689190571,0.252398123691692,0.247173103829423
21821,0.251458340339598,0.247998689190571,0.252398123691692,0.247181254933364
21871,0.251458340339598,0.247998689190571,0.252395252624743,0.247181254933364
21921,0.251458340339598,0.247998689190571,0.252390296270543,0.247181254933364
21972,0.251458340339598,0.247998689190571,0.252388943243626,0.247181254933364
22023,0.251458340339598,0.247998689190571,0.252386593906137,0.247182789053661
22073,0.251458340339598,0.247998689190571,0.252377795931253,0.247199275773427
22124,0.251458340339598,0.248010610204325,0.252377795931253,0.247213815331946
22175,0.251458340339598,0.248010610204325,0.252377795931253,0.247217826186772
22226,0.251458340339598,0.248010610204325,0.252377795931253,0.247217826186772
22278,0.251458340339598,0.248010610204325,0.252376485001343,0.247219508146486
22329,0.251458340339598,0.248010610204325,0.252375743970352,0.247228926721159
22381,0.251458340339598,0.248022455672154,0.252374192186609,0.247240718368811
22432,0.251458340339598,0.248022455672154,0.252373438279014,0.247251510304666
22484,0.251458340339598,0.248022455672154,0.252373438279014,0.24725849504494
22536,0.251458340339598,0.248034263498395,0.252373438279014,0.247265900449586
22588,0.251458340339598,0.248046057047287,0.252373438279014,0.247271260044698
22640,0.251458340339598,0.248046057047287,0.252373438279014,0.247273508110995
22692,0.251458340339598,0.248046057047287,0.252373438279014,0.247282725132971
22744,0.251458340339598,0.248057815929247,0.252370353797961,0.247292396655663
22797,0.251458340339598,0.248057815929247,0.252363973355846,0.247296985208431
22849,0.251458340339598,0.248057815929247,0.252355377995938,0.247296985208431
22902,0.251458340339598,0.248057815929247,0.252349029941731,0.247297226119279
22955,0.251458340339598,0.248057815929247,0.252345164030885,0.247303606899921
23008,0.251446607133289,0.248069444893117,0.252340372195507,0.247306995625427
23061,0.251446607133289,0.248069444893117,0.2523357788081,0.247311388441038
23114,0.251446607133289,0.248069444893117,0.252333684348358,0.247314768020335
23167,0.251446607133289,0.248081043979866,0.2523312090567,0.247319682182671
23221,0.251434930862526,0.248081043979866,0.252320632892754,0.247322608510574
23274,0.251434930862526,0.248092585696613,0.252314062516667,0.247328067963448
23328,0.251434930862526,0.248092585696613,0.252311995280625,0.247328217005849
23382,0.251423290335836,0.248092585696613,0.25229897919841,0.247328217005849
23435,0.251423290335836,0.248092585696613,0.252290575348982,0.247328826670387
23490,0.251411687549416,0.248092585696613,0.252276749636162,0.247331878961579
23544,0.251411687549416,0.248092585696613,0.252275804011142,0.247333614133224
23598,0.251411687549416,0.248092585696613,0.252272781097689,0.247333614133224
23652,0.251411687549416,0.248092585696613,0.252271960767449,0.247333614133224
23707,0.251411687549416,0.248092585696613,0.252270803380157,0.247333614133224
23762,0.251411687549416,0.248092585696613,0.252263565692497,0.247336538183238
23816,0.251411687549416,0.248092585696613,0.252255835356543,0.247338969144763
23871,0.251411687549416,0.248092585696613,0.252255835356543,0.247342560284719
23926,0.251411687549416,0.248103956244667,0.252255835356543,0.247345806343512
23981,0.251411687549416,0.248103956244667,0.252253813569666,0.247347165139017
24037,0.251411687549416,0.248103956244667,0.252251289171726,0.247349841980308
24092,0.251411687549416,0.248103956244667,0.252247272752874,0.247357866677359
24148,0.251411687549416,0.248103956244667,0.252246287587408,0.247358981587702
24203,0.251411687549416,0.248103956244667,0.252242712175718,0.24735974079623
24259,0.251400265213197,0.248103956244667,0.252237437927969,0.247366333458238
24315,0.251400265213197,0.248103956244667,0.252232247438944,0.247366393448468
24371,0.251400265213197,0.248115261031495,0.252229965322882,0.247372859734711
24427,0.251400265213197,0.248126654967177,0.252223832831332,0.247391314276265
24484,0.251400265213197,0.248126654967177,0.252219472822252,0.24739398655198
24540,0.251400265213197,0.248126654967177,0.252217263778012,0.24739398655198
24597,0.251400265213197,0.248126654967177,0.252214366646869,0.247400282948519
24653,0.251400265213197,0.248126654967177,0.252207861906439,0.247401107338291
24710,0.251400265213197,0.248126654967177,0.252205505768216,0.247401107338291
24767,0.251400265213197,0.248137934698051,0.252203237372986,0.247403678643978
24824,0.251400265213197,0.248137934698051,0.25220021459969,0.247410217704096
24882,0.251400265213197,0.24814912879102,0.25219625954631,0.247410971452877
24939,0.251400265213197,0.24814912879102,0.252190651251588,0.247410971452877
24997,0.251400265213197,0.24814912879102,0.252189025681068,0.24741171068482
25054,0.251400265213197,0.24814912879102,0.252184786270867,0.247417442354697
25112,0.251400265213197,0.24814912879102,0.252183246014999,0.247422294942632
25170,0.251400265213197,0.248160246488226,0.252183246014999,0.247423959546572
25228,0.251400265213197,0.248160246488226,0.252183246014999,0.247424201927177
25286,0.251400265213197,0.248160246488226,0.252183246014999,0.247424201927177
25344,0.251400265213197,0.248160246488226,0.252183246014999,0.247424781495794
25403,0.251400265213197,0.248160246488226,0.252183246014999,0.247425433851079
25461,0.251400265213197,0.248160246488226,0.252183246014999,0.247428778397887
25520,0.251400265213197,0.248160246488226,0.252183246014999,0.247435447096447
25579,0.251400265213197,0.248160246488226,0.252179929509237,0.24743772182541
25638,0.251400265213197,0.248160246488226,0.252177818919742,0.247441099086054
25697,0.251400265213197,0.248160246488226,0.25217608184221,0.247442578910195
25756,0.251400265213197,0.248171229468577,0.25217608184221,0.24745962091747
25816,0.251400265213197,0.248182218227476,0.252170216945485,0.247472007145965
25875,0.251400265213197,0.248182218227476,0.252170216945485,0.24748477148651
25935,0.25138917565314,0.248193269932547,0.252164873872907,0.24749558813041
25995,0.25138917565314,0.248204225592842,0.252164179402911,0.247498538253292
26055,0.25138917565314,0.248204225592842,0.252162680044045,0.247500681852837
26115,0.25138917565314,0.248204225592842,0.252158045656668,0.247503667658606
26175,0.25138917565314,0.248204225592842,0.252154560679671,0.247508796489183
26235,0.251378153001414,0.248204225592842,0.252143924321286,0.247508796489183
26296,0.251378153001414,0.248204225592842,0.252140638589557,0.247508796489183
26356,0.251378153001414,0.248204225592842,0.252137722291189,0.247508796489183
26417,0.251378153001414,0.248204225592842,0.252134683823599,0.247508796489183
26478,0.251378153001414,0.248204225592842,0.252133536551879,0.247510223091618
26539,0.251378153001414,0.248204225592842,0.252133536551879,0.247513709216611
26600,0.251378153001414,0.248204225592842,0.252133536551879,0.247518591764649
26662,0.251378153001414,0.248204225592842,0.252128406611787,0.247526026657955
26723,0.251378153001414,0.248204225592842,0.252120883669624,0.247527573007147
26785,0.25136729697089,0.248225931087215,0.252117614805728,0.247541697292002
26846,0.25136729697089,0.248225931087215,0.252117614805728,0.247542391218377
26908,0.25136729697089,0.248225931087215,0.252117238088053,0.247542627496464
26970,0.25136729697089,0.248236778383157,0.252115822132818,0.247551604482385
27033,0.25136729697089,0.248236778383157,0.252115822132818,0.247554892335476
27095,0.25136729697089,0.248236778383157,0.252115822132818,0.247562304694921
27157,0.25136729697089,0.248247500704651,0.252115822132818,0.247574187589605
27220,0.25136729697089,0.248247500704651,0.252115822132818,0.247578923663018
27283,0.25136729697089,0.248247500704651,0.252115822132818,0.24758680134113
27346,0.25136729697089,0.248247500704651,0.252115822132818,0.247593479471658
27409,0.25136729697089,0.248247500704651,0.252115822132818,0.247601920114828
27472,0.25136729697089,0.248258180759939,0.252115822132818,0.247613435051074
27535,0.25136729697089,0.248268827560241,0.252115822132818,0.247623673815068
27599,0.25136729697089,0.248268827560241,0.252115139717949,0.247629821869495
27662,0.25136729697089,0.248268827560241,0.252115139717949,0.247629821869495
27726,0.25136729697089,0.248268827560241,0.252115139717949,0.247629821869495
27790,0.25136729697089,0.248279442431443,0.252115139717949,0.247633536119468
27854,0.25136729697089,0.248279442431443,0.252115139717949,0.247639769580096
27918,0.25136729697089,0.248279442431443,0.252114507606079,0.247639769580096
27983,0.25136729697089,0.248279442431443,0.252112005680347,0.247640580030205
28047,0.25136729697089,0.248279442431443,0.252111630698387,0.24764218077201
28112,0.25136729697089,0.248279442431443,0.252111630698387,0.247647441725288
28177,0.25136729697089,0.248279442431443,0.252108552825543,0.247649531370855
28242,0.25136729697089,0.248279442431443,0.252100207814167,0.247649853188293
28307,0.25136729697089,0.248279442431443,0.252099029783031,0.247655702517364
28372,0.25136729697089,0.248279442431443,0.252094969950087,0.247659115691045
28437,0.25136729697089,0.248279442431443,0.252085809442671,0.247659115691045
28503,0.251356765171744,0.248279442431443,0.252084174168297,0.247659115691045
28569,0.251356765171744,0.248279442431443,0.252084174168297,0.247659115691045
28635,0.251356765171744,0.248279442431443,0.252084174168297,0.247667581447436
28701,0.251356765171744,0.248289910936143,0.252084174168297,0.247684365633413
28767,0.251356765171744,0.248300430668506,0.252084174168297,0.247708537921813
28833,0.251356765171744,0.248321308067344,0.252084174168297,0.247715633339091
28900,0.251356765171744,0.248331708968026,0.252084174168297,0.247727287343144
28966,0.251356765171744,0.248342135841654,0.252084174168297,0.247737120916594
29033,0.251356765171744,0.248352527570835,0.252084174168297,0.247749024471905
29100,0.251356765171744,0.248352527570835,0.252078906385555,0.247756675651229
29167,0.251356765171744,0.248362887422049,0.252078906385555,0.247761703916136
29234,0.251356765171744,0.248362887422049,0.252078906385555,0.247764961403476
29302,0.251356765171744,0.24837322821732,0.252077317162622,0.247778941493042
29369,0.251356765171744,0.248383577948513,0.252075077917936,0.247786569206999
29437,0.251356765171744,0.248383577948513,0.252071987399671,0.247793740168977
29505,0.251356765171744,0.248383577948513,0.252069153060059,0.247794410370743
29573,0.251356765171744,0.248383577948513,0.252064093204306,0.247795339531111
29641,0.251356765171744,0.248383577948513,0.252059237862662,0.247798818273666
29709,0.251346354582662,0.248383577948513,0.252052303431969,0.247802323163958
29778,0.251346354582662,0.248383577948513,0.25205108674075,0.247804713545447
29847,0.251346354582662,0.248383577948513,0.25205108674075,0.247805438366217
29915,0.251346354582662,0.248383577948513,0.252048837383923,0.247815167386256
29984,0.251346354582662,0.248383577948513,0.252047557346709,0.24781760457921
30054,0.251346354582662,0.248393809906726,0.252046744547846,0.247821423074671
30123,0.251346354582662,0.248404037588378,0.252046744547846,0.247824242692789
30192,0.251346354582662,0.248404037588378,0.252043553796284,0.247824242692789
30262,0.251336039210066,0.248404037588378,0.252037346983833,0.247824242692789
30332,0.251336039210066,0.248404037588378,0.252035930653735,0.247824242692789
30402,0.251336039210066,0.248404037588378,0.252035930653735,0.247824493014833
30472,0.251336039210066,0.248404037588378,0.252035273160236,0.2478264928372
30542,0.251336039210066,0.248404037588378,0.252030961979822,0.247827893038776
30612,0.251336039210066,0.248404037588378,0.252028217075236,0.247827893038776
30683,0.251336039210066,0.248414148422186,0.25202370916979,0.247829295532187
30754,0.251336039210066,0.248414148422186,0.252019701857113,0.247835583436766
30825,0.251336039210066,0.248414148422186,0.252015455307499,0.247835583436766
30896,0.251336039210066,0.248424235909909,0.252010906347007,0.247840443377956
30967,0.251336039210066,0.248424235909909,0.252010635330438,0.24784390518133
31038,0.251336039210066,0.248434296449932,0.252010635330438,0.247852337310634
31110,0.251336039210066,0.248434296449932,0.252010635330438,0.247858120089504
31182,0.251336039210066,0.248434296449932,0.252010635330438,0.247867562378007
31254,0.251336039210066,0.248434296449932,0.252010635330438,0.247871374629044
31326,0.251336039210066,0.248434296449932,0.252010635330438,0.247876875154942
31398,0.251336039210066,0.248434296449932,0.252010635330438,0.247883971330709
31470,0.251336039210066,0.248434296449932,0.252010635330438,0.247883971330709
31543,0.251336039210066,0.248434296449932,0.252010635330438,0.247888052321856
31615,0.251336039210066,0.248434296449932,0.252010635330438,0.247890079703873
31688,0.251336039210066,0.248444297297851,0.252010635330438,0.247891586308679
31761,0.251336039210066,0.248444297297851,0.252010635330438,0.247891633978689
31835,0.251336039210066,0.248454325379256,0.252007948248443,0.24789617144923
31908,0.251336039210066,0.248454325379256,0.252007948248443,0.247897924929366
31982,0.251336039210066,0.248454325379256,0.25200548744257,0.247901988710469
32055,0.251336039210066,0.248454325379256,0.252002707848872,0.247901988710469
32129,0.251336039210066,0.248454325379256,0.252000426557283,0.247905245001452
32203,0.251336039210066,0.248454325379256,0.251999157013386,0.247907303912934
32278,0.251336039210066,0.248454325379256,0.251996520364193,0.247907303912934
32352,0.251336039210066,0.248454325379256,0.251986668195409,0.247911358723156
32427,0.251326038530023,0.248454325379256,0.251983881423334,0.247917327581504
32501,0.251326038530023,0.248454325379256,0.251974432138086,0.247917327581504
32576,0.251326038530023,0.248454325379256,0.251966846809727,0.247917327581504
32651,0.251326038530023,0.248454325379256,0.251956319517482,0.247917327581504
32727,0.251326038530023,0.248454325379256,0.251946635937571,0.247917327581504
32802,0.251306009233066,0.248454325379256,0.251930866363251,0.247917327581504
32878,0.251306009233066,0.248454325379256,0.251924030131452,0.247917327581504
32954,0.251306009233066,0.248454325379256,0.25191915090726,0.247917327581504
33030,0.251295997407466,0.248454325379256,0.251911325813251,0.247919815133463
33106,0.251295997407466,0.248454325379256,0.251906412844049,0.247919815133463
33182,0.251295997407466,0.248454325379256,0.251900673270887,0.247919815133463
33259,0.251285995087559,0.248454325379256,0.251892898934147,0.247926999630641
33335,0.251285995087559,0.248454325379256,0.251892898934147,0.24793152497651
33412,0.251285995087559,0.248454325379256,0.251892898934147,0.247936586751149
33489,0.251285995087559,0.248454325379256,0.251892898934147,0.247936586751149
33566,0.251285995087559,0.248454325379256,0.251892898934147,0.247936586751149
33644,0.251285995087559,0.248454325379256,0.251892898934147,0.247936586751149
33721,0.251285995087559,0.248454325379256,0.251883522584156,0.247936993895761
33799,0.251285995087559,0.248454325379256,0.25188117084618,0.247944911367676
33877,0.251285995087559,0.248454325379256,0.251873909050175,0.247946714368554
33955,0.251285995087559,0.248454325379256,0.251872888305793,0.247946714368554
34033,0.251285995087559,0.248454325379256,0.251872888305793,0.247946714368554
34112,0.251265992332695,0.248454325379256,0.251870904827367,0.247946714368554
34191,0.251265992332695,0.248454325379256,0.251870055885034,0.247950805678803
34269,0.251265992332695,0.248454325379256,0.251870055885034,0.247954134884222
34348,0.251265992332695,0.248454325379256,0.251866039462552,0.247954134884222
34428,0.251265992332695,0.248474174798961,0.251862191042233,0.247960156235825
34507,0.251265992332695,0.248474174798961,0.251860231381069,0.247964834627738
34587,0.251265992332695,0.248474174798961,0.251852006296031,0.247964834627738
34666,0.251265992332695,0.248474174798961,0.251847467162302,0.247966525428176
34746,0.251265992332695,0.248474174798961,0.251840559128582,0.247968739261064
34826,0.251265992332695,0.248474174798961,0.251837615468494,0.247970631849826
34907,0.251265992332695,0.248474174798961,0.251835133826145,0.247977310162703
34987,0.251265992332695,0.248493875373706,0.251829545827738,0.247981450162852
35068,0.251265992332695,0.248493875373706,0.251827593236156,0.247983877624339
35149,0.251265992332695,0.248493875373706,0.251827025268744,0.247985003901238
35230,0.251265992332695,0.248493875373706,0.251823871738762,0.247985773588441
35311,0.251246320378623,0.248513524587467,0.251819872216733,0.247992425492789
35392,0.251246320378623,0.248513524587467,0.251817625858366,0.247997246206417
35474,0.251246320378623,0.248513524587467,0.251814656287372,0.247997892872711
35556,0.251246320378623,0.248513524587467,0.25181175301905,0.247998790532118
35638,0.251226573245468,0.248513524587467,0.251805758085121,0.247998790532118
35720,0.251226573245468,0.248513524587467,0.251802582345057,0.247998790532118
35802,0.251226573245468,0.248513524587467,0.251802582345057,0.247998790532118
35885,0.251226573245468,0.248513524587467,0.251799742251808,0.247998790532118
35968,0.251206910298961,0.248513524587467,0.251792210840233,0.247998790532118
36051,0.251206910298961,0.248513524587467,0.251787236354625,0.247998790532118
36134,0.251206910298961,0.248513524587467,0.251784311888025,0.247998790532118
36217,0.251206910298961,0.248513524587467,0.251782727808448,0.248000882965236
36300,0.251206910298961,0.248513524587467,0.251777270160106,0.24800556076311
36384,0.251206910298961,0.248513524587467,0.251771470366231,0.248006926218217
36468,0.251206910298961,0.248513524587467,0.251770995133098,0.248008108682598
36552,0.251206910298961,0.248513524587467,0.251770350362599,0.248008108682598
36636,0.251206910298961,0.248513524587467,0.251770175093192,0.248008108682598
36721,0.251206910298961,0.248513524587467,0.251765697540395,0.248008108682598
36806,0.251206910298961,0.248513524587467,0.251756615976603,0.248008108682598
36890,0.251206910298961,0.248513524587467,0.25174989868997,0.248008108682598
36975,0.251206910298961,0.248513524587467,0.251747385414144,0.248008108682598
37061,0.251206910298961,0.248513524587467,0.251738904663335,0.248008108682598
37146,0.251206910298961,0.248513524587467,0.251734044430432,0.248009419089093
37232,0.251206910298961,0.248513524587467,0.251730535186919,0.248011870647633
37318,0.251206910298961,0.248513524587467,0.25172517354084,0.248011870647633
37404,0.251206910298961,0.248513524587467,0.251721094848493,0.248013067664215
37490,0.251206910298961,0.248513524587467,0.251712664724172,0.248021838910302
37576,0.251206910298961,0.248513524587467,0.251706940543221,0.248031226913445
37663,0.251206910298961,0.248513524587467,0.251701485201772,0.248042067745954
37750,0.251206910298961,0.248513524587467,0.251699262340637,0.248045699445395
37837,0.251206910298961,0.248513524587467,0.25169770308367,0.248047155980282
37924,0.251206910298961,0.248513524587467,0.251697349679384,0.248054366155857
38012,0.251206910298961,0.248513524587467,0.251692283704497,0.248056724928664
38099,0.251206910298961,0.248513524587467,0.251690816754404,0.248058207653091
38187,0.251206910298961,0.248513524587467,0.251690331779777,0.248059362829011
38275,0.251206910298961,0.248513524587467,0.251685065597219,0.248065142660228
38363,0.251206910298961,0.248513524587467,0.251683510063729,0.248068644679922
38452,0.251206910298961,0.248513524587467,0.251683206733375,0.248078844720066
38540,0.251206910298961,0.248513524587467,0.251677953499523,0.248087400681619
38629,0.251206910298961,0.248513524587467,0.251673882383364,0.248095292853935
38718,0.251206910298961,0.248532301047528,0.251671645772038,0.248104868160811
38808,0.251206910298961,0.248532301047528,0.251670602344825,0.248104868160811
38897,0.251206910298961,0.248532301047528,0.251670602344825,0.248105329117987
38987,0.251206910298961,0.248532301047528,0.251666621584271,0.248107252564902
39077,0.251206910298961,0.248551128895686,0.251665325497028,0.248112156930183
39167,0.251206910298961,0.248551128895686,0.251664749109463,0.248113739867752
39257,0.251206910298961,0.248551128895686,0.251661595027789,0.248118960170436
39348,0.251206910298961,0.248551128895686,0.251661567831441,0.248119728976571
39438,0.251206910298961,0.248551128895686,0.251661567831441,0.248120470083254
39529,0.251206910298961,0.248551128895686,0.251661567831441,0.248121469183534
39620,0.251206910298961,0.248569828865878,0.251661567831441,0.248128647279876
39712,0.251206910298961,0.248569828865878,0.251661567831441,0.248129762230407
39803,0.251206910298961,0.248569828865878,0.251661567831441,0.248129834110825
39895,0.251206910298961,0.248569828865878,0.25165765629595,0.248129834110825
39987,0.251206910298961,0.248569828865878,0.251657221302559,0.248129834110825
40079,0.251206910298961,0.248569828865878,0.251656551309788,0.248129834110825
40172,0.251206910298961,0.248569828865878,0.251654094425912,0.248130299666106
40264,0.251206910298961,0.248569828865878,0.251652224281541,0.24813239687249
40357,0.251206910298961,0.248569828865878,0.251650929300509,0.248132599486274
40450,0.251206910298961,0.248569828865878,0.251649322307534,0.248132599486274
40544,0.251206910298961,0.248569828865878,0.251640766409462,0.248132599486274
40637,0.251206910298961,0.248569828865878,0.251633330892812,0.248132599486274
40731,0.251206910298961,0.248569828865878,0.251626995284127,0.248133862827702
40825,0.251206910298961,0.248569828865878,0.251625362140383,0.248137029925135
40919,0.251206910298961,0.248569828865878,0.251622505485421,0.248138216276027
41013,0.251206910298961,0.248569828865878,0.251622146817904,0.248138818685587
41108,0.251206910298961,0.248569828865878,0.251622146817904,0.248143497182018
41202,0.251206910298961,0.248569828865878,0.251622077483613,0.248147472936463
41297,0.251206910298961,0.248569828865878,0.251621383788156,0.24814750958516
41393,0.251206910298961,0.248569828865878,0.251621383788156,0.248149009899659
41488,0.251206910298961,0.248569828865878,0.251620016514291,0.248150872695858
41584,0.251206910298961,0.248569828865878,0.251617831236968,0.248150872695858
41680,0.251188561147904,0.248569828865878,0.251611849389612,0.248150872695858
41776,0.251188561147904,0.248569828865878,0.251609267347698,0.248150937971645
41872,0.251188561147904,0.248569828865878,0.251606326942618,0.248150937971645
41969,0.251188561147904,0.248569828865878,0.251600888541738,0.248150937971645
42065,0.251188561147904,0.248569828865878,0.251599833415212,0.248150937971645
42162,0.251188561147904,0.248569828865878,0.251593183031724,0.248150937971645
42260,0.251188561147904,0.248569828865878,0.251587685904255,0.248150937971645
42357,0.251188561147904,0.248569828865878,0.251583724601973,0.248150937971645
42455,0.25117049245441,0.248569828865878,0.251581404001538,0.248150937971645
42553,0.25117049245441,0.248569828865878,0.251580505849036,0.248152135146614
42651,0.25117049245441,0.248587795707166,0.251578269522812,0.248156550870998
42749,0.25117049245441,0.248587795707166,0.251577571471067,0.248161173827256
42848,0.25117049245441,0.248587795707166,0.251574826712298,0.248161262785686
42946,0.25117049245441,0.248587795707166,0.251573568272182,0.248162212732713
43045,0.25117049245441,0.248587795707166,0.251573568272182,0.248164450533665
43145,0.25117049245441,0.248587795707166,0.251573568272182,0.248164978603737
43244,0.25117049245441,0.248587795707166,0.251572656321197,0.248164978603737
43344,0.25117049245441,0.248587795707166,0.251571599820726,0.248164978603737
43444,0.25117049245441,0.248587795707166,0.251570731112028,0.248164978603737
43544,0.25117049245441,0.248587795707166,0.251567575037124,0.248164978603737
43644,0.25117049245441,0.248587795707166,0.251565946035678,0.248164978603737
43745,0.25117049245441,0.248587795707166,0.251565946035678,0.248167080897053
43846,0.25117049245441,0.248587795707166,0.251565946035678,0.248168599744968
43947,0.25117049245441,0.248587795707166,0.251563356497681,0.248169154787868
44048,0.25117049245441,0.248587795707166,0.251563356497681,0.248176526395241
44150,0.25117049245441,0.248587795707166,0.251563356497681,0.248180717208023
44252,0.25117049245441,0.248587795707166,0.251563356497681,0.248181707228697
44354,0.25117049245441,0.248587795707166,0.251563356497681,0.248183543417759
44456,0.25117049245441,0.248587795707166,0.251563356497681,0.248188317173091
44558,0.25117049245441,0.248587795707166,0.251559236536623,0.248192928528741
44661,0.25117049245441,0.248605442155445,0.251559035416582,0.248199647781119
44764,0.25117049245441,0.248605442155445,0.251556914469873,0.24820270336731
44867,0.25117049245441,0.248605442155445,0.251553941075979,0.248204666748801
44971,0.25117049245441,0.248605442155445,0.251552080592795,0.248209284319998
45074,0.25117049245441,0.248605442155445,0.251550734847015,0.248212352189346
45178,0.25117049245441,0.248605442155445,0.251549528832829,0.248214953789448
45283,0.251152984552902,0.248605442155445,0.251545678134206,0.248224882057844
45387,0.251152984552902,0.248605442155445,0.25154288856265,0.248225506365763
45492,0.251152984552902,0.248605442155445,0.251541772033312,0.248225506365763
45597,0.251152984552902,0.248605442155445,0.251539129420592,0.248227104325093
45702,0.251152984552902,0.248605442155445,0.251538257183033,0.248229088700734
45807,0.251152984552902,0.248605442155445,0.251538257183033,0.248231220839044
45913,0.251152984552902,0.248605442155445,0.251538257183033,0.248233546155566
46019,0.251152984552902,0.248605442155445,0.251538257183033,0.248236222724908
46125,0.251152984552902,0.248605442155445,0.251538257183033,0.248237750882505
46231,0.251152984552902,0.248605442155445,0.251538257183033,0.248239840736738
46338,0.251152984552902,0.248605442155445,0.251538257183033,0.248245175389264
46444,0.251152984552902,0.248622787289435,0.251538257183033,0.248250068134088
46551,0.251152984552902,0.248622787289435,0.251536240290712,0.248255840586682
46659,0.251152984552902,0.248622787289435,0.251536240290712,0.248259456732052
46766,0.251152984552902,0.248622787289435,0.251531697239867,0.248264534429166
46874,0.251152984552902,0.248622787289435,0.251528674072668,0.248268457346627
46982,0.251152984552902,0.248622787289435,0.251528290250178,0.248275045039102
47091,0.251152984552902,0.248622787289435,0.251526168683183,0.248279900176514
47199,0.251152984552902,0.248622787289435,0.251525778754593,0.248283273596768
47308,0.251152984552902,0.248622787289435,0.251524515540599,0.248288456613854
47417,0.251152984552902,0.248639989266905,0.251521692766503,0.248293877785851
47526,0.251152984552902,0.248639989266905,0.251518504098492,0.24829629041058
47636,0.251152984552902,0.248639989266905,0.251515884723874,0.248297278213863
47746,0.251152984552902,0.248639989266905,0.251514677838965,0.248298459526209
47856,0.251152984552902,0.248639989266905,0.251514677838965,0.248300935384956
47966,0.251152984552902,0.248639989266905,0.251514677838965,0.248305922051302
48077,0.251152984552902,0.248639989266905,0.251512545449551,0.248309428301815
48188,0.251152984552902,0.248639989266905,0.251512545449551,0.24831168187004
48299,0.251152984552902,0.248639989266905,0.251512545449551,0.248317136171265
48410,0.251152984552902,0.248673888135498,0.251512545449551,0.248336545730349
48522,0.251152984552902,0.248673888135498,0.251512545449551,0.248341510359513
48634,0.251152984552902,0.248673888135498,0.251512545449551,0.248351778380897
48746,0.251152984552902,0.248673888135498,0.251512545449551,0.248359282856516
48858,0.251152984552902,0.248673888135498,0.251512545449551,0.248366616035079
48971,0.251152984552902,0.248673888135498,0.251512545449551,0.248370554083596
49084,0.251152984552902,0.248690806563733,0.251512545449551,0.248379741558261
49197,0.251152984552902,0.248690806563733,0.251512545449551,0.248386247096568
49310,0.251152984552902,0.248707633833042,0.251512545449551,0.248392842756572
49424,0.251152984552902,0.248707633833042,0.251512545449551,0.248400883540221
49538,0.251152984552902,0.248724466520478,0.251512545449551,0.248417328656611
49652,0.251152984552902,0.248741243758204,0.251512545449551,0.24843132931921
49767,0.251152984552902,0.248757892455857,0.251512545449551,0.248440405153874
49882,0.251152984552902,0.248757892455857,0.251512545449551,0.248442759305642
49997,0.251152984552902,0.248757892455857,0.251512545449551,0.248446590237239
50112,0.251152984552902,0.248774589379211,0.251512545449551,0.248457263117172
50227,0.251152984552902,0.248774589379211,0.251512545449551,0.248465734729531
50343,0.251152984552902,0.248774589379211,0.251512545449551,0.248471796280515
50459,0.251152984552902,0.248774589379211,0.251512545449551,0.248472872276988
50576,0.251152984552902,0.248774589379211,0.251512545449551,0.248472872276988
50692,0.251152984552902,0.248774589379211,0.251512545449551,0.248476489205473
50809,0.251152984552902,0.248774589379211,0.251512545449551,0.248478694270755
50926,0.251152984552902,0.248774589379211,0.251512545449551,0.248478694270755
51044,0.251152984552902,0.248774589379211,0.251512545449551,0.248478694270755
51161,0.251152984552902,0.248774589379211,0.251512545449551,0.248478694270755
51279,0.251152984552902,0.248774589379211,0.251512545449551,0.248478694270755
51398,0.251152984552902,0.248774589379211,0.251512545449551,0.248479404199589
51516,0.251152984552902,0.248774589379211,0.25151055649363,0.24848031448637
51635,0.251152984552902,0.248774589379211,0.251509763757923,0.24848031448637
51754,0.251152984552902,0.248774589379211,0.251506759943644,0.248480580833227
51873,0.251152984552902,0.248774589379211,0.251506759943644,0.248481187366967
51993,0.251152984552902,0.248791005337862,0.251506759943644,0.248484589337938
52113,0.251152984552902,0.248791005337862,0.251505788756845,0.248485011175168
52233,0.251152984552902,0.248791005337862,0.251502679575706,0.248490724142079
52353,0.251136484444476,0.248791005337862,0.251502012866691,0.248490724142079
52474,0.251136484444476,0.248791005337862,0.251496493593657,0.248490724142079
52595,0.251136484444476,0.248791005337862,0.251496427303914,0.248490724142079
52716,0.251136484444476,0.248791005337862,0.25149225663278,0.248490870100721
52838,0.251136484444476,0.248791005337862,0.251490119201007,0.248492340607149
52960,0.251136484444476,0.248791005337862,0.251488405751958,0.248494870202445
53082,0.251136484444476,0.248791005337862,0.251488405751958,0.248494870202445
53204,0.251136484444476,0.248791005337862,0.251486076402137,0.248498862815479
53327,0.251120144952224,0.248791005337862,0.25148016055894,0.248502159498284
53450,0.251120144952224,0.248791005337862,0.251478296487221,0.248504413394249
53573,0.251120144952224,0.248791005337862,0.251477591165766,0.248505381881313
53697,0.251120144952224,0.248791005337862,0.251477591165766,0.248507302889276
53820,0.251120144952224,0.24880724820566,0.251477372636793,0.24851674219642
53944,0.251120144952224,0.24880724820566,0.251477372636793,0.248519295250293
54069,0.251120144952224,0.24880724820566,0.251477372636793,0.248522483962112
54193,0.251120144952224,0.24880724820566,0.251476683961976,0.248524272947394
54318,0.251120144952224,0.248823230905195,0.251476683961976,0.248529553392514
54444,0.251120144952224,0.248823230905195,0.251476683961976,0.248530723512941
54569,0.251120144952224,0.248823230905195,0.251476683961976,0.248533831065995
54695,0.251120144952224,0.248823230905195,0.251476683961976,0.248535210941331
54821,0.251120144952224,0.248823230905195,0.251475926390473,0.248542011799581
54948,0.251120144952224,0.248839327921844,0.251475926390473,0.248543390249943
55074,0.251120144952224,0.248839327921844,0.251474511603517,0.248543390249943
55201,0.251120144952224,0.248839327921844,0.251474511603517,0.248543469144215
55328,0.251120144952224,0.248839327921844,0.25147207175781,0.248545465862781
55456,0.251120144952224,0.248839327921844,0.251470842057935,0.248550609022773
55584,0.251120144952224,0.248839327921844,0.251467155179062,0.248557021861813
55712,0.251120144952224,0.248839327921844,0.251465189725753,0.248557021861813
55841,0.251120144952224,0.248839327921844,0.251459824217912,0.248558543065616
55969,0.251104168825208,0.248839327921844,0.251453750976874,0.248559980387873
56098,0.251104168825208,0.248839327921844,0.251453585246441,0.248561030060528
56228,0.251104168825208,0.248855055486463,0.251451148830362,0.248564466674495
56357,0.251104168825208,0.248855055486463,0.251447071484078,0.248567880630729
56487,0.251104168825208,0.248855055486463,0.251445398197862,0.248567880630729
56617,0.251104168825208,0.248855055486463,0.251444586373348,0.248569629686506
56748,0.251104168825208,0.248855055486463,0.251442764891645,0.248570689180287
56879,0.251104168825208,0.248855055486463,0.251439832455015,0.248572461111706
57010,0.251104168825208,0.248855055486463,0.251439832455015,0.248572665432426
57141,0.251104168825208,0.248855055486463,0.251439832455015,0.248575314425004
57273,0.251104168825208,0.248855055486463,0.251438186698159,0.248577539237277
57405,0.251104168825208,0.248855055486463,0.251434998979237,0.248582340545279
57538,0.251104168825208,0.248855055486463,0.25143077408578,0.248582340545279
57670,0.251104168825208,0.24887057694153,0.25143077408578,0.248586069861299
57803,0.251104168825208,0.24887057694153,0.25143077408578,0.248586069861299
57937,0.251104168825208,0.24887057694153,0.25143077408578,0.24858689660028
58070,0.251104168825208,0.24887057694153,0.25143077408578,0.24858689660028
58204,0.251104168825208,0.24887057694153,0.251426813505992,0.24858913291447
58338,0.251104168825208,0.24887057694153,0.251425258808696,0.248589407803498
58473,0.251104168825208,0.24887057694153,0.251425258808696,0.248589407803498
58608,0.251104168825208,0.24887057694153,0.251425258808696,0.248592376563102
58743,0.251104168825208,0.24887057694153,0.251425258808696,0.248596589776859
58878,0.251104168825208,0.248886050095116,0.251425258808696,0.248598339457113
59014,0.251104168825208,0.248886050095116,0.251425258808696,0.248599520045247
59150,0.251104168825208,0.248886050095116,0.251425258808696,0.2486007898313
59286,0.251104168825208,0.248886050095116,0.251424405062429,0.248602465715789
59423,0.251104168825208,0.248886050095116,0.251424405062429,0.248602465715789
59560,0.251104168825208,0.248886050095116,0.251419553139857,0.248602465715789
59697,0.251104168825208,0.248886050095116,0.251417518752298,0.248604687349726
59835,0.251104168825208,0.248886050095116,0.25141571463515,0.248604860037011
59973,0.251104168825208,0.248886050095116,0.25141571463515,0.248604860037011
60111,0.251104168825208,0.248886050095116,0.251415281734388,0.248604860037011
60250,0.251104168825208,0.248886050095116,0.251415281734388,0.248604860037011
60389,0.251104168825208,0.248886050095116,0.251413686669267,0.248604860037011
60528,0.251104168825208,0.248886050095116,0.251411804093106,0.248604860037011
60668,0.251104168825208,0.248886050095116,0.251402101214319,0.248607478538406
60807,0.251104168825208,0.248886050095116,0.251397279008028,0.248609123740445
60948,0.251104168825208,0.248886050095116,0.251392684281305,0.248609537305794
61088,0.251104168825208,0.248886050095116,0.251387612708122,0.248615091671355
61229,0.251104168825208,0.248886050095116,0.251387612708122,0.248616939370273
61370,0.251104168825208,0.248886050095116,0.251384276631379,0.248617849098145
61512,0.251104168825208,0.248886050095116,0.251384178784411,0.248617849098145
61654,0.251104168825208,0.248886050095116,0.251383097274575,0.248618359010302
61796,0.251104168825208,0.248886050095116,0.251381180232015,0.248621928632134
61938,0.251104168825208,0.248901160713875,0.25137933755347,0.248625139553131
62081,0.251104168825208,0.248901160713875,0.251376492821449,0.248625139553131
62224,0.251104168825208,0.248901160713875,0.251373642068418,0.248625139553131
62368,0.251104168825208,0.248901160713875,0.251373291623092,0.248627187303049
62511,0.251104168825208,0.248901160713875,0.251367902462949,0.248627415818731
62656,0.251104168825208,0.248901160713875,0.251366458723194,0.248627415818731
62800,0.251104168825208,0.248901160713875,0.25136259023744,0.248627415818731
62945,0.251104168825208,0.248901160713875,0.251357100200658,0.248628085165527
63090,0.251104168825208,0.248901160713875,0.251351376655625,0.248631526854233
63235,0.251104168825208,0.248901160713875,0.25134491772261,0.248631526854233
63381,0.251104168825208,0.248901160713875,0.251339403109825,0.248631526854233
63527,0.251104168825208,0.248901160713875,0.251338275942459,0.248631526854233
63674,0.251104168825208,0.248901160713875,0.251337557608516,0.248632683384752
63821,0.251104168825208,0.248901160713875,0.251337557608516,0.248635816739577
63968,0.251104168825208,0.248901160713875,0.251335629896266,0.24863649047693
64115,0.251074346291043,0.248901160713875,0.251326822679595,0.24863649047693
64263,0.251074346291043,0.248901160713875,0.251321803000379,0.24863649047693
64411,0.251074346291043,0.248901160713875,0.251321803000379,0.24863649047693
64560,0.251074346291043,0.248901160713875,0.251317471166278,0.24863649047693
64709,0.251074346291043,0.248901160713875,0.251314105777971,0.24863649047693
64858,0.251074346291043,0.248901160713875,0.25131007930843,0.24863649047693
65007,0.251074346291043,0.248901160713875,0.251309241710349,0.24863649047693
65157,0.251074346291043,0.248901160713875,0.251305151397899,0.24863649047693
65307,0.251059496968858,0.248901160713875,0.251299477063446,0.24863649047693
65458,0.251059496968858,0.248901160713875,0.25129725377283,0.24863649047693
65609,0.251059496968858,0.248901160713875,0.25129725377283,0.24863827108386
65760,0.251059496968858,0.248901160713875,0.25129725377283,0.248639437449535
65912,0.251059496968858,0.248915853157421,0.251297057673677,0.248642206137706
66064,0.251059496968858,0.248915853157421,0.251291960204755,0.248645194159029
66216,0.251059496968858,0.248915853157421,0.25128762629251,0.248646218535485
66369,0.251044734662563,0.248915853157421,0.251283877207879,0.248646781168595
66522,0.251044734662563,0.248915853157421,0.25128382232567,0.248652386371418
66675,0.251044734662563,0.248915853157421,0.25127968502513,0.248653094766705
66829,0.251044734662563,0.248915853157421,0.251274513111477,0.248653094766705
66983,0.251044734662563,0.248915853157421,0.251272189163995,0.248653094766705
67138,0.251044734662563,0.248915853157421,0.251272189163995,0.248654591243204
67292,0.251044734662563,0.248915853157421,0.251271206656561,0.248655599749521
67447,0.251044734662563,0.248915853157421,0.251270072330073,0.24865941574625
67603,0.251044734662563,0.248915853157421,0.251267995660293,0.2486613657455
67759,0.251030121106198,0.248915853157421,0.251262162461096,0.248666651786024
67915,0.251030121106198,0.248915853157421,0.251261991258447,0.248670664391302
68072,0.251030121106198,0.248915853157421,0.251259416349079,0.248678193435969
68229,0.251030121106198,0.248915853157421,0.251259190380189,0.248679800661507
68386,0.251030121106198,0.248915853157421,0.251254642749172,0.248679800661507
68544,0.251030121106198,0.248915853157421,0.251253302539364,0.248679800661507
68702,0.251030121106198,0.248915853157421,0.251251339185096,0.248681584455952
68860,0.251030121106198,0.248915853157421,0.251249409856588,0.248681865168814
69019,0.251030121106198,0.248915853157421,0.251248661969511,0.248682610824029
69178,0.251030121106198,0.248915853157421,0.251248661969511,0.248682811623629
69338,0.251030121106198,0.248915853157421,0.251248661969511,0.248684091783046
69497,0.251030121106198,0.248915853157421,0.251248595846517,0.24868451976185
69658,0.251030121106198,0.248915853157421,0.251247066178987,0.248686452121893
69818,0.251030121106198,0.248915853157421,0.251245539058307,0.248687416828141
69979,0.251015753539289,0.2489301043485,0.251236589413808,0.248694876510806
70141,0.251015753539289,0.2489301043485,0.251234545264843,0.24869697967828
70302,0.251015753539289,0.2489301043485,0.251234545264843,0.248697911113558
70464,0.251015753539289,0.2489301043485,0.251232906052437,0.2487032588816
70627,0.251015753539289,0.2489301043485,0.251232906052437,0.248705031353992
70790,0.251015753539289,0.2489301043485,0.251232195503424,0.248705031353992
70953,0.251015753539289,0.2489301043485,0.251229781152495,0.248706763444885
71117,0.251015753539289,0.2489301043485,0.25122905493753,0.248707010249953
71280,0.251015753539289,0.2489301043485,0.251225792192262,0.248708312048815
71445,0.251001647751029,0.2489301043485,0.251222616995165,0.248709753126227
71610,0.251001647751029,0.2489301043485,0.251220570824493,0.24871043098365
71775,0.251001647751029,0.2489301043485,0.251220092772743,0.24871043098365
71940,0.251001647751029,0.2489301043485,0.251213999538748,0.24871043098365
72106,0.251001647751029,0.2489301043485,0.251206771778451,0.24871043098365
72272,0.251001647751029,0.2489301043485,0.251199736258934,0.248713006904225
72439,0.251001647751029,0.2489301043485,0.251196046412304,0.248713270974386
72606,0.250987562018687,0.2489301043485,0.251188143344779,0.248715017923863
72773,0.250987562018687,0.2489301043485,0.251186168693701,0.248715562552654
72941,0.250959499893947,0.2489301043485,0.25117650564914,0.248720788406664
73109,0.250959499893947,0.2489301043485,0.251175041667926,0.248723651332935
73278,0.250959499893947,0.2489301043485,0.251169296768718,0.248723651332935
73447,0.250959499893947,0.2489301043485,0.251163525509234,0.248723651332935
73616,0.250959499893947,0.2489301043485,0.251162088154243,0.248723651332935
73786,0.250959499893947,0.2489301043485,0.251158955523939,0.248723651332935
73956,0.250959499893947,0.2489301043485,0.25115338125603,0.248723651332935
74127,0.250959499893947,0.2489301043485,0.251151636344899,0.248723651332935
74297,0.250945640078927,0.2489301043485,0.25114876949464,0.248723651332935
74469,0.250945640078927,0.2489301043485,0.25114876949464,0.248723651332935
74641,0.250945640078927,0.24894402555442,0.251147829650158,0.248726805468578
74813,0.250945640078927,0.24894402555442,0.251147734354716,0.248728083806586
74985,0.250945640078927,0.24894402555442,0.251147734354716,0.248728083806586
75158,0.250945640078927,0.24894402555442,0.251146591659842,0.248728083806586
75331,0.250945640078927,0.24894402555442,0.251145114461669,0.248729163150535
75505,0.250945640078927,0.24894402555442,0.251144632151546,0.248729318369493
75679,0.250945640078927,0.24894402555442,0.251144142142399,0.248730526745322
75854,0.250945640078927,0.24894402555442,0.251144142142399,0.248731938173719
76028,0.250945640078927,0.24894402555442,0.251142908417525,0.248733994071801
76204,0.250945640078927,0.24894402555442,0.25113922373223,0.248733994071801
76379,0.250945640078927,0.24894402555442,0.251137317884047,0.248733994071801
76556,0.250945640078927,0.24894402555442,0.251134749941028,0.24873719730577
76732,0.250945640078927,0.24894402555442,0.251134749941028,0.24873719730577
76909,0.250945640078927,0.24894402555442,0.251134749941028,0.24873719730577
77086,0.250945640078927,0.248957648660201,0.251133847853617,0.248739490430723
77264,0.250945640078927,0.248957648660201,0.251128948430919,0.248744039836035
77442,0.250945640078927,0.248957648660201,0.251125101617935,0.248747543639896
77621,0.250945640078927,0.248957648660201,0.251118580250211,0.248750832679519
77800,0.2509321015189,0.248957648660201,0.251111793442031,0.248756092414285
77979,0.250918478304158,0.248957648660201,0.251104808401439,0.248761899043781
78159,0.250918478304158,0.248971189943129,0.251103766506367,0.248763307089916
78339,0.250918478304158,0.248971189943129,0.251102900664456,0.248766136484904
78520,0.250918478304158,0.248971189943129,0.251102377273126,0.248766136484904
78701,0.250904885586961,0.248971189943129,0.251096559549831,0.248766136484904
78882,0.250904885586961,0.248971189943129,0.251096336601294,0.248766136484904
79064,0.250904885586961,0.248971189943129,0.251095008929237,0.248766136484904
79246,0.250904885586961,0.248971189943129,0.251091952971489,0.248766136484904
79429,0.250904885586961,0.248971189943129,0.251086369593821,0.248766136484904
79612,0.250904885586961,0.248971189943129,0.251084812372169,0.248766136484904
79796,0.250904885586961,0.248971189943129,0.251084645247155,0.248766136484904
79980,0.250904885586961,0.248971189943129,0.251081930773949,0.248766136484904
80164,0.250904885586961,0.248971189943129,0.251081730152427,0.248766136484904
80349,0.250904885586961,0.248971189943129,0.251078907025089,0.248766136484904
80534,0.250904885586961,0.248971189943129,0.25107619816028,0.248766136484904
80720,0.250891583234001,0.248971189943129,0.25107081165459,0.248766136484904
80906,0.250891583234001,0.248971189943129,0.251069710096842,0.248766136484904
81093,0.250891583234001,0.248971189943129,0.251069710096842,0.248766136484904
81280,0.250891583234001,0.248971189943129,0.251069710096842,0.248766466804707
81467,0.250891583234001,0.248971189943129,0.251067858388147,0.248766466804707
81655,0.250891583234001,0.248971189943129,0.251065534300819,0.248766582739386
81843,0.250891583234001,0.248971189943129,0.251062715717553,0.248767826974605
82032,0.250891583234001,0.248971189943129,0.251062331771397,0.248767826974605
82221,0.250878279979231,0.248971189943129,0.251056388084134,0.248767826974605
82411,0.250878279979231,0.248971189943129,0.251050166336717,0.248767826974605
82601,0.250878279979231,0.248971189943129,0.251048347989243,0.248768638898186
82791,0.250878279979231,0.248971189943129,0.251044027523915,0.248768638898186
82982,0.250878279979231,0.248971189943129,0.251039143711101,0.24876935048338
83173,0.250878279979231,0.248971189943129,0.251036887178719,0.248769752740352
83365,0.250878279979231,0.248984402197283,0.251035107165442,0.248774623767775
83557,0.250878279979231,0.248984402197283,0.251032849646902,0.248776294050206
83750,0.250865088721181,0.248984402197283,0.251029547476029,0.248778331850717
83943,0.250865088721181,0.248997501196666,0.251029547476029,0.248783175129703
84137,0.250865088721181,0.248997501196666,0.251026358084437,0.248784488029851
84331,0.250865088721181,0.248997501196666,0.251025604545738,0.248787098982846
84525,0.250865088721181,0.248997501196666,0.251024926659322,0.248789855362183
84720,0.250865088721181,0.248997501196666,0.25102376804531,0.248793707514269
84915,0.250865088721181,0.248997501196666,0.25102376804531,0.248794092985826
85111,0.250865088721181,0.248997501196666,0.251019987005273,0.248798624837608
85307,0.250852018134549,0.248997501196666,0.251016880780512,0.248800942616154
85504,0.250852018134549,0.248997501196666,0.251016880780512,0.248802281671888
85701,0.250852018134549,0.248997501196666,0.251016880780512,0.248802281671888
85899,0.250852018134549,0.248997501196666,0.251016880780512,0.248803637675434
86097,0.250852018134549,0.249010440936652,0.251016880780512,0.248806184439064
86295,0.250852018134549,0.249010440936652,0.25101611133625,0.248812161687808
86494,0.250852018134549,0.249010440936652,0.25101565555074,0.248818540957596
86694,0.250852018134549,0.249010440936652,0.251014309222089,0.248819088162378
86894,0.250852018134549,0.249010440936652,0.251012394826144,0.248819224448108
87094,0.250852018134549,0.249010440936652,0.251011876100131,0.248819224448108
87295,0.250839037000945,0.249010440936652,0.251010225532123,0.248819224448108
87496,0.250839037000945,0.249010440936652,0.251009612535644,0.248819911724336
87698,0.250839037000945,0.249010440936652,0.251008939177907,0.248819911724336
87900,0.250839037000945,0.249010440936652,0.251008172981715,0.248820181657433
88103,0.250839037000945,0.249010440936652,0.251006782300703,0.2488204613211
88306,0.250839037000945,0.249010440936652,0.251003421088532,0.248820818216398
88509,0.250839037000945,0.249010440936652,0.250995519861898,0.248820818216398
88713,0.250839037000945,0.249010440936652,0.250995380810391,0.248820818216398
88918,0.250839037000945,0.249010440936652,0.250995380810391,0.248823118514901
89123,0.250839037000945,0.249010440936652,0.250993953154415,0.248824713392962
89329,0.250839037000945,0.249010440936652,0.250991584783083,0.248824713392962
89534,0.250839037000945,0.249010440936652,0.250988551904371,0.248824866237182
89741,0.250839037000945,0.249010440936652,0.250987945616397,0.248827081182956
89948,0.250839037000945,0.249010440936652,0.250987945616397,0.248827081182956
90155,0.250839037000945,0.249010440936652,0.250987179620902,0.248827081182956
90363,0.250839037000945,0.249010440936652,0.250987179620902,0.248827081182956
90571,0.250839037000945,0.249010440936652,0.250986516999984,0.248827081182956
90780,0.250839037000945,0.249010440936652,0.250983863105196,0.248827081182956
90990,0.250839037000945,0.249010440936652,0.250983454070125,0.248827081182956
91199,0.250839037000945,0.249010440936652,0.250983454070125,0.248827081182956
91410,0.250839037000945,0.249010440936652,0.250981844857913,0.248827081182956
91620,0.250839037000945,0.249010440936652,0.250979042376801,0.248827081182956
91832,0.250826365996332,0.249010440936652,0.250977081087315,0.248827081182956
92043,0.250826365996332,0.249010440936652,0.250975325732774,0.248827081182956
92256,0.250826365996332,0.249010440936652,0.250973070294058,0.248827081182956
92468,0.250826365996332,0.249010440936652,0.250970764065124,0.248827081182956
92682,0.250826365996332,0.249010440936652,0.250964753887107,0.248827081182956
92895,0.250826365996332,0.249010440936652,0.250964745754816,0.248827081182956
93109,0.250826365996332,0.249010440936652,0.250964235792642,0.248831119023162
93324,0.250826365996332,0.249010440936652,0.250964235792642,0.248836450208515
93539,0.250826365996332,0.249010440936652,0.250959680283025,0.248838805915396
93755,0.250826365996332,0.249010440936652,0.250953360142351,0.24884108812124
93971,0.250826365996332,0.249010440936652,0.250949604410181,0.248841635713885
94188,0.250826365996332,0.249010440936652,0.250949604410181,0.248844526999216
94405,0.250813879074635,0.249010440936652,0.250946746907203,0.248846873765393
94623,0.250813879074635,0.249010440936652,0.25094582290477,0.248850601653807
94841,0.250813879074635,0.249022808189734,0.250945081472514,0.248853184935509
95060,0.250813879074635,0.249022808189734,0.250944350971614,0.248855157950202
95279,0.250813879074635,0.249022808189734,0.250942194472196,0.248857468382185
95498,0.250813879074635,0.249022808189734,0.250941781187067,0.248858907974952
95719,0.250813879074635,0.249022808189734,0.250941549598779,0.248858907974952
95939,0.250813879074635,0.249022808189734,0.250940799056475,0.248860289584377
96160,0.250813879074635,0.249022808189734,0.250940734625515,0.248862084237056
96382,0.250801563459933,0.249035079757687,0.250939391872339,0.248864925816696
96604,0.250801563459933,0.249035079757687,0.250939391872339,0.248864925816696
96827,0.250801563459933,0.249047331990559,0.250939391872339,0.248869063918139
97050,0.250801563459933,0.249047331990559,0.250939391872339,0.248874618112671
97274,0.250801563459933,0.249047331990559,0.250939391872339,0.248877957507843
97498,0.250801563459933,0.249047331990559,0.250939391872339,0.248879103433531
97723,0.250801563459933,0.249047331990559,0.250939391872339,0.248880922190753
97949,0.250801563459933,0.249047331990559,0.250938289520125,0.248882436404033
98174,0.250801563459933,0.249047331990559,0.250936067899508,0.248883827382797
98401,0.250801563459933,0.249047331990559,0.250934526448561,0.248883827382797
98628,0.250801563459933,0.249047331990559,0.250934526448561,0.248885256209375
98855,0.250801563459933,0.249047331990559,0.250933612952998,0.248887289079188
99083,0.250801563459933,0.249047331990559,0.250933612952998,0.248887779682898
99311,0.250801563459933,0.249047331990559,0.250932014789791,0.248890201769273
99540,0.250801563459933,0.249047331990559,0.250932014789791,0.248893047867111
99770,0.250801563459933,0.249059415363328,0.250932014789791,0.248894907056122
100000,0.250801563459933,0.249059415363328,0.250932014789791,0.248895380180043


==> code_for_figs/Beta_10,_30_width.csv <==
t,pw,cw
1,0.975097656249999,1
2,0.863892882350535,1
3,0.751497885080607,1
4,0.660491043190524,1
5,0.589172145166914,1
6,0.531391643821591,1
7,0.483794860807863,1
8,0.44536384641181,1
9,0.412580356762578,1
10,0.384151223178998,1
11,0.359780555392439,1
12,0.337980575683578,1
13,0.318806130863995,1
14,0.302108862026189,1
15,0.288653100683508,1
16,0.275523547665704,1
17,0.264155925080704,1
18,0.254470250229214,1
19,0.244179254361907,1
20,0.235068381987993,1
21,0.226436141589933,0.994126380763025
22,0.218366975050426,0.961830399271294
23,0.2109566801518,0.927663000191744
24,0.203999108221323,0.897902504968558
25,0.196971434668596,0.87178678042638
26,0.191215286811432,0.845350767996981
27,0.186343451170202,0.821386850339856
28,0.181290758483366,0.800269077754456
29,0.176128037259562,0.781333134328115
30,0.17148496446337,0.762925970621618
31,0.167518302057048,0.747095030871706
32,0.163258969839285,0.730344356943574
33,0.15922364134286,0.715272804160247
34,0.155956685105786,0.701407273730257
35,0.152043334326383,0.689328952978234
36,0.148418004835,0.677706874575158
37,0.145578918187568,0.664089047013716
38,0.142439007083196,0.653318242979649
39,0.139569334287475,0.64193030712585
40,0.137403417470495,0.633201799384745
41,0.134799875832724,0.62447640323833
42,0.132741345814929,0.614646802496701
43,0.12990495607944,0.606976803277675
44,0.127521877990854,0.598012045588516
45,0.125263281280388,0.590453633227452
46,0.123094798991115,0.582888601603715
47,0.120661214695137,0.576133259848943
48,0.119071177598271,0.568727193113304
49,0.116942127576165,0.562845834718545
50,0.114928290647476,0.556557978821992
51,0.113060409732882,0.55082009175239
52,0.111552167664309,0.544502237123041
53,0.110117009029222,0.538352406761576
54,0.108511738929179,0.533845890184654
55,0.106741695084038,0.529394246263259
56,0.105018913874725,0.524627002170383
57,0.103450539054377,0.519628055452076
58,0.10245557010926,0.513476801699492
59,0.101390152131912,0.509000343616359
60,0.100371157449724,0.50239033692417
61,0.0988649008930413,0.495327839830629
62,0.0979840022471926,0.488186290169195
63,0.0970645772079841,0.480770972343663
64,0.0960709711807573,0.473139687068367
65,0.0950968547427345,0.465746879457923
66,0.0934364962372779,0.458581542850878
67,0.0925848300095093,0.451633337656168
68,0.0913002269092883,0.444892541571748
69,0.0898132650181714,0.438350004195692
70,0.0890393395175121,0.431997105584161
71,0.0878965208376585,0.42582571836153
72,0.0868194130746312,0.419828173032494
73,0.0858054669924829,0.413997226184821
74,0.0847801883907721,0.408326031305577
75,0.0839994848592276,0.402808111963609
76,0.0828702728277115,0.397437337137428
77,0.081952931866183,0.392207898490883
78,0.0814088819525181,0.387114289419573
79,0.080506077751325,0.382151285709065
80,0.0800312259709215,0.377313927662115
81,0.0792258558047189,0.372597503566339
82,0.0788636840159718,0.367997534386507
83,0.0784054762424927,0.363509759576916
84,0.0775500515970284,0.359130123919363
85,0.0768889370179684,0.354854765301275
86,0.0759802250132461,0.350680003356554
87,0.0748990188638576,0.346577808615498
88,0.0741451694411857,0.34261839408399
89,0.073575402195893,0.338725003242126
90,0.0727180423924778,0.334919104329293
91,0.071865854047384,0.331197780947857
92,0.0709043709624775,0.327554663744794
93,0.070588220709487,0.323997829188121
94,0.0704745352899775,0.320513981562442
95,0.070230414072942,0.317104258354331
96,0.0696112767330575,0.313766318792706
97,0.0690865415335792,0.31049384900017
98,0.0689111953151652,0.307296910157805
99,0.0683920371830784,0.304161227401093
100,0.0682152191227322,0.301088891770779
101,0.067725088714377,0.298078002853071
102,0.0673675501618808,0.29512673549809
103,0.0666523373377305,0.292233336130462
104,0.0663010009481406,0.289396119274826
105,0.0655457889428382,0.286613464281799
106,0.0651256364320587,0.28388381224102
107,0.0646580829439843,0.281205663068935
108,0.0641171058712684,0.278577572759879
109,0.0636895276920375,0.27599815078988
110,0.0632524689193064,0.273460165011948
111,0.0627489901859871,0.270980002593701
112,0.0621522755007437,0.268538741309073
113,0.0619890461386545,0.266141073975956
114,0.0619405655179073,0.263785843232806
115,0.0614625669258857,0.261471932327255
116,0.0610595280073373,0.259183558121737
117,0.0604658245005871,0.256963795562992
118,0.0603209059174433,0.25472474173595
119,0.0602112961160439,0.252541983297254
120,0.0598651862690439,0.250440404617928
121,0.059333367206119,0.248398335710892
122,0.0590043775560513,0.246345456903364
123,0.0586975589926337,0.244326231846779
124,0.0582825430733433,0.242339839717944
125,0.0581262721400865,0.240351512360436
126,0.0576695783231944,0.238462402282457
127,0.0572307052502408,0.236569843534183
128,0.0565597841517778,0.234707088860686
129,0.0559026413536076,0.232829814101464
130,0.055647302901074,0.231028321081104
131,0.0555177537997667,0.229255382701649
132,0.0550923225112959,0.22753479728821
133,0.0547157414323629,0.225816668828084
134,0.0544429969962914,0.224118799137647
135,0.0542148508657931,0.222438734336999
136,0.0540067565162786,0.220798520631904
137,0.0538227001249128,0.219175002097846
138,0.0536669213726376,0.217500784299228
139,0.0536669213726376,0.215987456118285
140,0.0535153224686252,0.214444606369116
141,0.0531272519855157,0.212912859180765
142,0.0527556801563811,0.21138605511351
143,0.0525623719168868,0.209870000159136
144,0.0524418764590329,0.208446155841308
145,0.0519889455527764,0.20699861309241
146,0.0518109147269424,0.205404462384463
147,0.0514798475436832,0.204163015652788
148,0.0510517469903548,0.202774151600729
149,0.050572772511054,0.201404055981805
150,0.0503342630882774,0.200014935373155
151,0.0499796581819249,0.198718668568714
152,0.0498235142183009,0.197278317809239
153,0.0497378220151162,0.196103949245441
154,0.0495331599469975,0.194822224086974
155,0.0491987593612737,0.193557144709786
156,0.0489842789585766,0.192217192868921
157,0.0488460819703711,0.191075642854533
158,0.0488460819703711,0.189844231353218
159,0.0487226098928724,0.188656963831058
160,0.0484490107010207,0.187470442045957
161,0.0482783824330495,0.186296877842733
162,0.0480509198293125,0.185141616678926
163,0.0479389300258468,0.183998767193254
164,0.0477692312301216,0.182869940400657
165,0.0474817657357856,0.181754879788458
166,0.047205090212831,0.180615975806007
167,0.0470034245231019,0.179557335120102
168,0.0467138113439058,0.178475463337283
169,0.0466305280673228,0.17738914230174
170,0.0463247794414003,0.176367755378249
171,0.0463017640797193,0.17532092633956
172,0.0459413289028339,0.174308124691982
173,0.0456643430330997,0.173269315592754
174,0.0455025883171312,0.172224749581314
175,0.0451966965167243,0.171289922408062
176,0.0450267143070905,0.170330287344612
177,0.0447620652436193,0.169352155383657
178,0.0444719020673463,0.16839623620936
179,0.0444023557571329,0.167411468584448
180,0.0443018554643543,0.166524023940263
181,0.0440659432512645,0.16550045330551
182,0.0438542856729234,0.164636947802642
183,0.0437217943454829,0.163689206887493
184,0.0434746355510155,0.162877907736819
185,0.0433119553222431,0.161974238256379
186,0.0430598992349267,0.161115508933658
187,0.0428939580421287,0.160256828688772
188,0.0427865890134733,0.159372424939327
189,0.0425387171412423,0.158552129177165
190,0.042378722555256,0.15771033468686
191,0.041974156484679,0.156871347783918
192,0.0417199452188955,0.155966801895094
193,0.04149758483221,0.15516295922676
194,0.0413368986138646,0.154375507076803
195,0.0411680768193402,0.153643801647836
196,0.0409840675194583,0.152817111134354
197,0.0408631474388405,0.152062583028308
198,0.0407247050328026,0.151308630889884
199,0.0406050756820811,0.150544445885389
200,0.0404913560328324,0.149755675068988
201,0.0404086020785694,0.149037389114499
202,0.0403882667607974,0.148297513857249
203,0.0402837757005002,0.147563367749045
204,0.0401723663500064,0.146757884751244
205,0.0400008581119011,0.14608302978636
206,0.0398958184495078,0.145403903830766
207,0.039674521871555,0.144599953470808
208,0.0393884513781079,0.143845164302312
209,0.0392384030501176,0.143237189516594
210,0.0391989334082837,0.142642592946826
211,0.0391078758851479,0.142270792083613
212,0.0390565060455177,0.141654592315707
213,0.0390371971968951,0.141071767156829
214,0.0389582638139578,0.140595728104883
215,0.0388007885979679,0.140062472953287
216,0.0386337970554595,0.139580773868463
217,0.0385570181289088,0.139111513001982
218,0.038385135806236,0.138666784749371
219,0.038256328408176,0.138105442941938
220,0.0381384623810493,0.137659259098726
221,0.0379263219538269,0.137150134978689
222,0.037735704960444,0.136611902094359
223,0.037735704960444,0.136148684713681
224,0.0376789601447236,0.135876105729002
225,0.0374973125265828,0.135587072014625
226,0.0374418075217117,0.13520594385719
227,0.0373437604417445,0.134794098790431
228,0.0373012422400549,0.134375414597752
229,0.0371911170160288,0.133915686886215
230,0.0370809767066824,0.133399662335186
231,0.0370013338502625,0.132911670129551
232,0.0369283065210478,0.132461770681196
233,0.0368915299679718,0.132133833135257
234,0.036761478728518,0.131770359786241
235,0.036633804544301,0.131357920077256
236,0.0364258671598217,0.13087768833924
237,0.0363551230971511,0.130436337364481
238,0.0361577733057849,0.130075388985642
239,0.035936960944583,0.129635447516494
240,0.0357408093482236,0.129220813192507
241,0.0355638266203733,0.128900831971531
242,0.0354749273960413,0.128477273500028
243,0.0353703652994145,0.128135505170532
244,0.0351768275075413,0.127764599025695
245,0.0350471829251586,0.127290009127174
246,0.0349775953741993,0.126921107551753
247,0.0347688880348201,0.126554042088783
248,0.0345258166673677,0.126065078247137
249,0.0343682342828908,0.125675650514492
250,0.0343162547727768,0.125322457531298
251,0.0341796125561535,0.124938700139718
252,0.0339738879179595,0.124520706515242
253,0.0338543800365178,0.124096952104519
254,0.0338203744595847,0.12375969158808
255,0.0337864422709232,0.1234762415907
256,0.0337864422709232,0.123078378396411
257,0.0336339511806622,0.122766078776447
258,0.0333966188563859,0.122432727371668
259,0.03322726545181,0.12204285196055
260,0.03322726545181,0.12176934667345
261,0.0332109119708544,0.121641732601864
262,0.0332109119708544,0.121304345906899
263,0.033061021736026,0.1210500698438
264,0.032995439969078,0.120824744596939
265,0.0328968904196287,0.120657913552618
266,0.0327309807132275,0.120383685189535
267,0.0325823570535338,0.120090233430788
268,0.0324835050652626,0.119782153963252
269,0.0323829402774062,0.119528018019264
270,0.032282836014627,0.119229813051901
271,0.0322507476692993,0.118884789074931
272,0.0321759331487858,0.118590830191792
273,0.0321454014061627,0.118308288064809
274,0.0319978363809962,0.118043741616588
275,0.0319166468358902,0.117794298960178
276,0.0318520843597151,0.117626286055508
277,0.0318361617011775,0.117449614349542
278,0.0317335960934547,0.117227993825168
279,0.0317117207249751,0.116960862660841
280,0.0316519229465336,0.116790293479582
281,0.0315524423484228,0.11659378937407
282,0.0313899625283167,0.116330821904235
283,0.0313035783250115,0.116126854251448
284,0.0312733172511051,0.115865003949769
285,0.0312421382586297,0.115576605731427
286,0.0312119038263906,0.115479590215533
287,0.0310615226751269,0.115220116646061
288,0.0309797314555524,0.114873730817248
289,0.0308353337506498,0.114538848819964
290,0.0307417768927362,0.114197689606759
291,0.0306542983726717,0.113915378720142
292,0.0305666968891314,0.113635004802615
293,0.0304693043295869,0.113400133042523
294,0.0304693043295869,0.113199270599347
295,0.0304241121283073,0.113123564295215
296,0.0303481381852429,0.11292650910049
297,0.0302614673398354,0.112764093566596
298,0.030170669238346,0.112535172560586
299,0.0299874146147991,0.112310645183636
300,0.0299726039286697,0.111964415690215
301,0.0299726039286697,0.111814901618537
302,0.0299620012164637,0.111691239955403
303,0.029942191884127,0.11146490256745
304,0.0298374489440407,0.111291542976338
305,0.029788107307627,0.111052182099718
306,0.0297684033020634,0.110803899706933
307,0.0297341434902885,0.110649916756384
308,0.0297341434902885,0.110448579866325
309,0.0297341434902885,0.110362535952438
310,0.029704956215441,0.110159092336455
311,0.0296842053962869,0.110021156442644
312,0.0296159351793875,0.109817547643587
313,0.0295130421302227,0.109549061866233
314,0.0294404175427384,0.109254007196901
315,0.0294260408206367,0.109000131667939
316,0.0293539221370946,0.10879888094185
317,0.0292963260628258,0.108542593811039
318,0.0292385806364394,0.108292315652078
319,0.0292139614321235,0.108072335787714
320,0.0291320476311692,0.10775850077119
321,0.0290794579977204,0.107513322081712
322,0.0290586883900558,0.107265401278885
323,0.029034437926022,0.107108510204968
324,0.0289289408388684,0.10692354035557
325,0.0288011761572477,0.106664684529963
326,0.028766760938289,0.106421614565188
327,0.028766760938289,0.106221733671681
328,0.028724346638664,0.106112640202029
329,0.028724346638664,0.105806355488091
330,0.028724346638664,0.105606845451473
331,0.0286919491665991,0.105489158461392
332,0.0286919491665991,0.105217192140902
333,0.0286919491665991,0.105029973958311
334,0.0286919491665991,0.10477020045614
335,0.028678412977648,0.104511321448858
336,0.0286096749948132,0.104207453226027
337,0.0285688824790505,0.103967079447102
338,0.0285273749088117,0.10375170328192
339,0.028465579967114,0.103578148606484
340,0.0284038192189268,0.103345151472661
341,0.0283799409423221,0.103106641483364
342,0.0283115275767878,0.102869269922283
343,0.0282710798290812,0.102675247316426
344,0.028244446634286,0.102426046203166
345,0.0282047406101926,0.102183501345723
346,0.0281651205639048,0.10196977763812
347,0.0279993405162127,0.101730433169852
348,0.0279293963202652,0.101442974135358
349,0.0277986639902245,0.101254950596399
350,0.0277521982934256,0.101018982857245
351,0.0277392327570221,0.100829215764181
352,0.0277132754008958,0.100682071464291
353,0.0276078191113042,0.100488670553924
354,0.0275007113177681,0.100261029843081
355,0.02739455967775,0.0999888065678474
356,0.02739455967775,0.0997454136348701
357,0.0273549353646543,0.0996030019250237
358,0.0271683938059116,0.0994809752390294
359,0.0270627075788417,0.0992543829439932
360,0.027023065142777,0.0990071661987512
361,0.0268832441642306,0.098887925509719
362,0.0268700631406236,0.0986334846189399
363,0.0267969961245557,0.0984778117230955
364,0.0267969961245557,0.0982689253765243
365,0.0266537367026823,0.0981427676426238
366,0.0266342152366267,0.0979122445658644
367,0.0266216755261591,0.0977751735276023
368,0.0265562275665614,0.0976253472741606
369,0.0264782911960556,0.0974907832963314
370,0.0264782911960556,0.0972797040164229
371,0.0264201056285717,0.0971440864609016
372,0.0264008151425978,0.0969430842704286
373,0.0263816135767464,0.0967733742978856
374,0.0263692782436325,0.096579303917145
375,0.0262751063755892,0.0964545513265925
376,0.0262380410486285,0.0962872019241386
377,0.0262380410486285,0.0961669565916546
378,0.0262380410486285,0.0960638336883326
379,0.0261994547204139,0.095891840218424
380,0.0261494613393159,0.0956487617881086
381,0.0260667945887686,0.0954410369846458
382,0.0260424456116065,0.0951561225999103
383,0.0259515338524315,0.0950570278003936
384,0.025926086872895,0.0948385622066873
385,0.0259134750896137,0.0946842760927391
386,0.0258562602686667,0.0945132510556182
387,0.0257925901116226,0.094266568217469
388,0.0257610176542033,0.0940540901441013
389,0.0257610176542033,0.093858627626913
390,0.0256990246075507,0.0937173695094656
391,0.0256624858387106,0.0935350566989396
392,0.0256624858387106,0.0933415459097323
393,0.0256624858387106,0.0931883276360995
394,0.0256501303814794,0.0930454914283484
395,0.0254769930541208,0.0928294032113816
396,0.0254020053036573,0.0925466639441712
397,0.0253356890279877,0.0923632792260752
398,0.0252815413734256,0.0921870469728108
399,0.0252211804224575,0.0920288507452179
400,0.0250695221243789,0.0918430788017437
401,0.0250227741865403,0.0916159599038952
402,0.0249741249204486,0.0914754422127874
403,0.0249502481677701,0.0913071644833775
404,0.0249381011994912,0.0911791375733909
405,0.0248661623851905,0.0910340998685351
406,0.0248184702897695,0.0908596065449675
407,0.0247833445640561,0.090616313075308
408,0.0247591551350712,0.0904663546294428
409,0.0247228422147277,0.0903030370320122
410,0.0246618483318007,0.0901804214417695
411,0.0245647922934224,0.0899746482195227
412,0.024425397292579,0.0897607307071363
413,0.0243714164418704,0.0895523362496314
414,0.0243594243279549,0.0894457821610437
415,0.0243036489993822,0.089373059874125
416,0.0242866379458638,0.0892267511243518
417,0.0242408542133961,0.0891768749972202
418,0.0242058752147632,0.0890248507923303
419,0.0242058752147632,0.0889315104910149
420,0.0242058752147632,0.0888578054688423
421,0.0242058752147632,0.0887557530787744
422,0.0242058752147632,0.0885772573461931
423,0.024194575398711,0.0884714367111753
424,0.0241604640806799,0.0883000377968532
425,0.0241375449083529,0.0881163413775341
426,0.0240913582145745,0.0879798095569059
427,0.0240109285916415,0.087782894168154
428,0.0239434504796203,0.0875704882348099
429,0.0239208924512224,0.0873878030346172
430,0.0238866053387253,0.0872172746499337
431,0.0238755413205543,0.0870540779063049
432,0.0238755413205543,0.0869512020944743
433,0.023864453256031,0.0868167184833407
434,0.02381890341162,0.0866151367727718
435,0.02381890341162,0.0864189452680757
436,0.02381890341162,0.0862962577422277
437,0.0237857883094639,0.0861674759613923
438,0.0237193176492088,0.0859407281870197
439,0.0236854965151824,0.0857754424845221
440,0.0236636771943721,0.0856392999320201
441,0.0236636771943721,0.0854403638991043
442,0.0236197494575814,0.0853639232279816
443,0.0235829240052005,0.0852137330874586
444,0.0235829240052005,0.0850504447975204
445,0.0235610616467988,0.0849291746333353
446,0.0234878001632549,0.0847864886420343
447,0.0234878001632549,0.0846365618868786
448,0.0233743503981918,0.0844955888300453
449,0.023307868411569,0.0842964444073151
450,0.0232269415448403,0.0841226343947903
451,0.0231688350326963,0.0839887018318965
452,0.0231000524743268,0.0838558011323693
453,0.0230566468863681,0.0836893700401102
454,0.0230280100351748,0.0835466925660686
456,0.0229959817855224,0.0832875202162022
457,0.0229959817855224,0.0831886700089101
458,0.0229386053838282,0.0831302164259306
459,0.0228811858172996,0.0829698568241381
460,0.022820888819546,0.0828005366718579
461,0.0226837496162064,0.082626529903285
462,0.0226558204765267,0.0823919442008249
463,0.0225673646848674,0.0823103354087381
464,0.0225495957703942,0.0821696436355145
465,0.0225317875393101,0.0821274994369344
466,0.0225213623518729,0.0820249310810752
467,0.0225003033726007,0.0819472288709095
468,0.0224790843233186,0.0818589208754267
469,0.0224140758240605,0.0817423096539122
470,0.0223824605758921,0.0816087110806327
472,0.0223543604829874,0.0813741450052895
473,0.0223080767952937,0.0812518447579663
474,0.0223080767952937,0.081117046754098
475,0.0223080767952937,0.0809936545552198
476,0.0223080767952937,0.0808732797160385
477,0.0223080767952937,0.0807177643353844
478,0.0222768242991796,0.0806026065339742
479,0.022235079511485,0.0804897340383019
480,0.0222038908123186,0.0803721956880944
481,0.0221516525161352,0.0801822670344765
483,0.022057799881427,0.0798760836256243
484,0.0219832170334753,0.0797769720095125
485,0.0218647618061695,0.079621432381693
486,0.0218442446042637,0.0794317205076893
487,0.0218027497449714,0.0793389082992888
488,0.0217750405158671,0.0791788794696682
489,0.0216750257695679,0.07903795127798
490,0.0216750257695679,0.0788799184999076
492,0.0216750257695679,0.078746488165898
493,0.0216411942962022,0.0787169134139138
494,0.0216411942962022,0.0785934237449977
495,0.0216073583133379,0.078488012892917
496,0.0216073583133379,0.078360009936209
497,0.0215900238320536,0.0782843824367112
498,0.0215037409339971,0.0781940037275549
500,0.0214411094194213,0.0779986198308802
501,0.0214411094194213,0.0778582430406884
502,0.0214411094194213,0.0778053480061109
503,0.0213746372635492,0.0777427638630268
504,0.0213256867340705,0.0775830972507865
505,0.0212936058363695,0.0774727958095669
506,0.0212770147802295,0.0773656066644248
508,0.0212616909792066,0.0771642718382763
509,0.0212616909792066,0.0770263426309582
510,0.0212616909792066,0.0769195561660086
511,0.0212616909792066,0.0768388069125939
512,0.0212616909792066,0.0767385640796097
514,0.0212616909792066,0.0765456154773143
515,0.0212616909792066,0.0764270170219323
516,0.0212447275166004,0.0763144699194536
517,0.0212278719310647,0.0762102775055194
518,0.0212278719310647,0.076118861540342
519,0.0211580391496815,0.0760140070336135
521,0.0210885873415523,0.0757623455494632
522,0.0210717136544343,0.0756603059822285
523,0.0210565970641954,0.0755885672929975
524,0.0210565970641954,0.0755009719106614
525,0.0210398389354732,0.0754612576617024
527,0.0209910991388378,0.0752730109528992
528,0.0209059355853548,0.075157220734885
529,0.0209059355853548,0.0749912345060239
530,0.0208725075070802,0.0749185239744012
532,0.0207877961396569,0.0746457164959748
533,0.0207344357736292,0.0745286535857137
534,0.020715160812879,0.0744030176768681
535,0.02067901192994,0.0742883592600591
536,0.0206624371021502,0.0741787605373723
538,0.0206432182870627,0.0739829647889603
539,0.0206043396205073,0.073910563039846
540,0.020555769688559,0.0737779962760538
541,0.0205407924293327,0.0736990386304381
543,0.0205407924293327,0.0734890864563216
544,0.0205246383055147,0.0733781806314893
545,0.0204868772931586,0.0732025862164821
546,0.0204538768517177,0.0731323658579062
548,0.0203553396005265,0.0729066792804815
549,0.0203389984720461,0.0727922856650502
550,0.0202750962631317,0.0726932296493056
552,0.0202257124879981,0.0725246803500469
553,0.0201761437288279,0.0724436631447977
554,0.0201463501779187,0.0723284689342219
555,0.0201135250204003,0.0722858805313138
557,0.0200972672556217,0.072129245725702
558,0.0200972672556217,0.0720356336470546
559,0.0200778133476657,0.0719787172824567
560,0.0200778133476657,0.0718531785657346
562,0.0199426495882923,0.0716348206430563
563,0.0198977910276051,0.0715002386292836
564,0.0198459426528822,0.0714025540727163
566,0.0197748288143914,0.0711954257647389
567,0.0197587685598832,0.0711027933622639
568,0.0197426095080709,0.07104017233401
570,0.0197076502008437,0.0709055480648324
571,0.0197076502008437,0.0708688413109185
572,0.0196888008986293,0.0707971850580841
574,0.0196888008986293,0.0706531360524747
575,0.0196888008986293,0.070561724651761
576,0.0196888008986293,0.0704741452741932
578,0.0196359975368826,0.0702831473318066
579,0.0196171102295279,0.0701760115198645
580,0.0195985377984211,0.0701054534950167
582,0.0195669533038885,0.0698733394648036
583,0.0195669533038885,0.0697723413755832
584,0.0195354558744519,0.0696503468896801
586,0.0194750157603948,0.0694847423860603
587,0.0194272226971578,0.0693383532452312
588,0.0194272226971578,0.0692285965349759
590,0.0194128600472175,0.0690586498372359
591,0.0194128600472175,0.0690034383137823
592,0.0193972254625477,0.0689541100679901
594,0.0193196715077747,0.0687870787640458
595,0.0193040619543753,0.0686735738450947
596,0.0192897213932335,0.0685663015916589
598,0.019274000484416,0.0684061520497002
599,0.019274000484416,0.0683387328082081
601,0.0192367388554119,0.068125841741209
602,0.0192367388554119,0.0680661080076508
603,0.0192081558616351,0.0679751038695895
605,0.01916492391614,0.0678372173214909
606,0.01916492391614,0.0677673081128942
608,0.0191494653323406,0.067609961502262
609,0.0191494653323406,0.0675529178494754
610,0.0191184782916025,0.067460941476877
612,0.019066412580761,0.0672384793537806
613,0.0190341497327534,0.0671345605043336
615,0.0190025666166568,0.0669484715085517
616,0.0189559359793873,0.0668880623769587
617,0.0189559359793873,0.0668120763349174
619,0.0189386142404012,0.0666554805227254
620,0.0189212728005982,0.0665579472039097
622,0.0189212728005982,0.0663924625087033
623,0.0189212728005982,0.0663135010261217
625,0.018869288543671,0.0661614848660905
626,0.0188520580892668,0.0660369119270656
627,0.0188348190819421,0.0659135912670326
629,0.0188175758601979,0.0657316361090114
630,0.0187870066599929,0.065640631392949
632,0.0187401959177223,0.0654562778527982
633,0.018723380427449,0.0653742845664852
635,0.0186433282391416,0.0652169644986987
636,0.018564143538084,0.065108008743429
638,0.0185167096323703,0.0649413844130724
639,0.0185011336007996,0.064821140478167
641,0.0184590415151558,0.0646686086193998
642,0.0184311713072368,0.0646155240737552
644,0.0184033192106169,0.0644553840054545
645,0.0183714610614864,0.064418048146848
646,0.0183435656930156,0.0643036345688905
648,0.0182675592254717,0.0641651365829281
649,0.0182337880987845,0.064126737764734
651,0.0182051026062001,0.0639533987295426
652,0.0181627236141881,0.063908463015017
654,0.0180777542759388,0.0637576948448901
655,0.0180777542759388,0.0636863667433436
657,0.0180777542759388,0.0636078472581747
659,0.0180441970170156,0.0634655874757708
660,0.018027595243895,0.0634157715398876
662,0.0179635962585685,0.0632364520562821
663,0.0179487704269755,0.0631330611613366
665,0.0179335885517323,0.0630405298669487
666,0.0179335885517323,0.0629918364776755
668,0.017860376416889,0.0628665728448537
669,0.0178456241066256,0.0628361286837262
671,0.0178456241066256,0.0627430875654956
672,0.0178456241066256,0.0627265102357923
674,0.0178456241066256,0.062663760019785
675,0.0178456241066256,0.0626119976663534
677,0.0178456241066256,0.0624512515163955
679,0.0178456241066256,0.0623619923173394
680,0.0178456241066256,0.0623086985402338
682,0.0178456241066256,0.0621892956175589
683,0.0178456241066256,0.0621151217331437
685,0.0178456241066256,0.0619336412907721
686,0.0178456241066256,0.06184892345734
688,0.0178456241066256,0.0617388681685987
690,0.0178456241066256,0.0615752036863337
691,0.0178456241066256,0.061491752364906
693,0.0178456241066256,0.0614050333118548
694,0.0178456241066256,0.0613729068093263
696,0.0178456241066256,0.06121697350964
698,0.0178160757156795,0.0610895324122903
699,0.0178160757156795,0.061014191033473
701,0.0178160757156795,0.0609238805055722
702,0.0177849160108816,0.0608666507501875
704,0.0176743342913944,0.0606909109300626
706,0.0176288213081633,0.0604572474263506
707,0.0176288213081633,0.060396321087677
709,0.0175977729843296,0.06029746318483
711,0.0175687439395578,0.0601932721898715
712,0.0175231526765155,0.0601427584028794
714,0.0174609324724253,0.0599329476637889
715,0.0174453714209242,0.0599027201768393
717,0.0174290948482753,0.0598386632430783
719,0.0173972456573828,0.0597300386948521
720,0.0173502106027277,0.0596987640269645
722,0.0173339860508732,0.059553445190388
724,0.0173197082830251,0.0594633137444879
725,0.0172910569420265,0.0594397346083119
727,0.0172748141401122,0.0592857445765653
729,0.0172586922708581,0.0591456938906378
730,0.0172586922708581,0.0591073405398997
732,0.0172103002585938,0.0589295434448734
734,0.0171788906816537,0.0587762594706104
735,0.0171632144092928,0.0587123807740142
737,0.0171314166870132,0.0585707797073137
739,0.017099452264038,0.0584427488442144
741,0.017099452264038,0.0583022174382297
742,0.017099452264038,0.0582566643038992
744,0.0170676684515245,0.0581559087927844
746,0.0170405217516884,0.0580095323617093
747,0.0170134742052862,0.057977720597799
749,0.0169450533638354,0.0578279901610418
751,0.0168714628196557,0.0576910064246672
753,0.0167469486085938,0.0575157341901394
754,0.016699705405182,0.057428857395184
756,0.0166090048436562,0.0572750017309706
758,0.0165658850244896,0.0571980648198865
760,0.0165368057289111,0.0571233506455564
761,0.0165368057289111,0.0571100974741128
763,0.0165237248779003,0.0570301384511976
765,0.0165084269404316,0.0569496053156136
767,0.0164947067264222,0.056826206469758
768,0.0164947067264222,0.0568015650484951
770,0.0164947067264222,0.0567200644197643
772,0.0164634739222226,0.056658752029458
774,0.0164479581663314,0.0565176682644194
775,0.0164323330147507,0.0565039830025072
777,0.0164011863668546,0.0564024053991466
779,0.0164011863668546,0.0562978565389565
781,0.0164011863668546,0.0561636343448393
783,0.0163857802680067,0.056057265859196
784,0.0163857802680067,0.0559829095951061
786,0.0163857802680067,0.0558925571975815
788,0.0163545128395383,0.0557938131732307
790,0.0163545128395383,0.0556524340300851
792,0.0163545128395383,0.0555044979291002
794,0.0163398375109424,0.0553939842513809
795,0.0163252678838032,0.0553450364708478
797,0.0162812994988142,0.0551741405660908
799,0.0162667337630564,0.0550939695211187
801,0.0162667337630564,0.0549835967823149
803,0.0162367537631538,0.05491287286208
805,0.016221233998324,0.0548283645458743
806,0.0161921514801022,0.0547896759000283
808,0.0161767524015399,0.0546580046771822
810,0.0161612902462993,0.0545582752644648
812,0.0161303353765258,0.0544862385506411
814,0.0161303353765258,0.0543898377552972
816,0.0161303353765258,0.0543300382425038
818,0.0161168502609961,0.0542196196931108
820,0.0160719124714556,0.0541087380382746
821,0.0160719124714556,0.0540653191398668
823,0.0160719124714556,0.0539673443481464
825,0.0160719124714556,0.0538526285882281
827,0.0160719124714556,0.0537685175509341
829,0.016041946991434,0.053651276039049
831,0.0160271334930224,0.0535822381633622
833,0.0160271334930224,0.053530537385028
835,0.0160271334930224,0.0534125550800003
837,0.015999394649178,0.0533076747717763
839,0.015999394649178,0.0532901831017194
841,0.015999394649178,0.0532215877819282
843,0.015999394649178,0.0531635189303837
844,0.015999394649178,0.0530946390728644
846,0.0159846952829524,0.0530201728095377
848,0.0159846952829524,0.0529619817175941
850,0.0159846952829524,0.0529091816323726
852,0.0159846952829524,0.0527863996589766
854,0.0159846952829524,0.0527301085954593
856,0.0159846952829524,0.0526228630571826
858,0.0159846952829524,0.0525217081126533
860,0.0159846952829524,0.0524690042169657
862,0.0159702540248532,0.0523722092844486
864,0.0159702540248532,0.0522338681092346
866,0.0158699101681923,0.0520986675148062
868,0.0158418714159471,0.0519692529116853
870,0.0158286474824368,0.051850124066615
872,0.0158286474824368,0.0517365669659215
874,0.0157613212962817,0.0516363647965832
876,0.0157215254599126,0.0515448523431716
878,0.0157215254599126,0.051439618407597
880,0.0157215254599126,0.0513849246544798
882,0.0157215254599126,0.0513461350071423
884,0.0157215254599126,0.0512802871795745
886,0.0157215254599126,0.0512388938900974
888,0.0157215254599126,0.0511574631908121
890,0.0157215254599126,0.0511574631908121
892,0.0157215254599126,0.051037416151897
895,0.0157215254599126,0.0509167182278307
897,0.0156949056628214,0.0507985549869693
899,0.0156949056628214,0.050733755779849
901,0.0156949056628214,0.0506822280561851
903,0.0156808411663644,0.0505815134313537
905,0.0156667660028144,0.0504783809352883
907,0.0156667660028144,0.0504086642833078
909,0.015641320570861,0.0503549422435136
911,0.0156012206761239,0.0502981268247831
913,0.0156012206761239,0.0501724554422745
915,0.015574786346922,0.050133952407211
917,0.0155071287094089,0.0500204349184851
920,0.015493694754079,0.0498559027660173
922,0.015493694754079,0.0497939547404356
924,0.015493694754079,0.0497351640168948
926,0.015493694754079,0.049677185438961
928,0.015493694754079,0.0496533798111978
930,0.015493694754079,0.0496073496928803
932,0.015493694754079,0.0495110685355738
935,0.0154795504455276,0.04939018919912
937,0.0154795504455276,0.0492950465188677
939,0.0154795504455276,0.0492275274423025
941,0.0154388793276193,0.0491418229948024
943,0.0154124145239876,0.0490241090444676
945,0.0154124145239876,0.0489609765419351
948,0.0153983821220497,0.0488368282832844
950,0.015342884773937,0.0487827461806091
952,0.0153165705552388,0.0486833133014472
954,0.0153025655998402,0.0486032848249957
956,0.0152626953854326,0.0485314551378591
959,0.0152626953854326,0.0483930696198693
961,0.0152626953854326,0.0483443359044891
963,0.0152626953854326,0.0482476193775005
965,0.0152112128487562,0.0481111731660623
967,0.0151841075155248,0.0479665791909495
970,0.0151346811833943,0.0478742889703078
972,0.0151092685628383,0.0477625725873217
974,0.015095839637388,0.0477352438444897
976,0.0150839493333704,0.047686071921208
979,0.0150839493333704,0.0476475099685039
981,0.0150455891408821,0.0475691822263176
983,0.0150186132664085,0.047504754268323
985,0.0149937931011873,0.0474331694606952
988,0.0149423713965586,0.0473408414950507
990,0.0149423713965586,0.0472563679149242
992,0.0149423713965586,0.0471640202966921
994,0.0149287435889239,0.0471069728659754
997,0.0149287435889239,0.0469870900939839
999,0.0149287435889239,0.0469342093989185
1001,0.0149287435889239,0.0468883654877778
1004,0.0149287435889239,0.0468112490841102
1006,0.0149287435889239,0.0467591079211961
1008,0.0149287435889239,0.046699102877371
1011,0.0149287435889239,0.0466298340839502
1013,0.0149287435889239,0.0465481839501311
1015,0.0149018663869373,0.046421004457632
1018,0.0148749341929275,0.0463140719952289
1020,0.0148345642687944,0.0462338187887369
1022,0.0148112051066314,0.0461315386815888
1025,0.0147863570935886,0.046076415618968
1027,0.0147614305252961,0.0459777775862615
1029,0.0147368052996993,0.0458868711360415
1032,0.0146856040438038,0.0457737301460923
1034,0.0146856040438038,0.0457393985321674
1037,0.0146476338503459,0.0456744990847716
1039,0.0146344036402299,0.0456116138488526
1041,0.0146211390245805,0.0455801818307468
1044,0.0146080259147411,0.0454302502630378
1046,0.0145222187453918,0.0453649882244465
1049,0.0144213989207374,0.0452066051817313
1051,0.0143949960304022,0.0451609617790139
1053,0.0143688221591562,0.0451097411562727
1056,0.0143308380971298,0.0450337917700516
1058,0.0143177188293039,0.0449589621004786
1061,0.0143063258434798,0.0448618729204952
1063,0.0143063258434798,0.044821800081706
1066,0.0142935359229891,0.0447614681999281
1068,0.0142807136522615,0.0446855192270946
1071,0.0142161776058519,0.044555941845542
1073,0.0141902640108617,0.0444718483218009
1075,0.0141902640108617,0.0444116328970116
1078,0.0141645538242022,0.0443525819407008
1080,0.0141144746042356,0.044268155639589
1083,0.0140271387540131,0.0441146000433725
1085,0.0140014123505321,0.0440648290540729
1088,0.0139625897230069,0.0440156429019762
1090,0.013937075419892,0.0439518129722081
1093,0.0138861996104393,0.0438177337865052
1095,0.0138733895637629,0.0437798546380159
1098,0.0138476596343244,0.0436613446537346
1101,0.0138219057791226,0.0435910353959968
1103,0.0137964384541964,0.0435446246896927
1106,0.0137964384541964,0.0435200651595326
1108,0.0137964384541964,0.0434846174328682
1111,0.0137964384541964,0.0434119007616567
1113,0.0137964384541964,0.0433695544673769
1116,0.0137964384541964,0.0432547934595145
1118,0.0137964384541964,0.04316975641468
1121,0.0137837810121643,0.0431030333882643
1124,0.0137837810121643,0.0429883570629475
1126,0.0137586984317884,0.0429218103837476
1129,0.0137586984317884,0.0428660626792861
1131,0.0137586984317884,0.04284880448971
1134,0.0137586984317884,0.0427764144178539
1137,0.0137347008935643,0.0426504471895594
1139,0.0137102633421267,0.0425832345845981
1142,0.0136623086913265,0.0424827032821911
1144,0.0136498417912131,0.0424391845583757
1147,0.0136261038620475,0.0423179808664018
1150,0.0136136550929852,0.0422271086278034
1152,0.0136017890894847,0.0421860314497188
1155,0.013578151396073,0.0421011291573233
1158,0.0135664929811749,0.0420631757828634
1160,0.0135429570385931,0.041998096757473
1163,0.0135305810717572,0.0419542991075879
1166,0.0135060517626623,0.0418713148374153
1168,0.0134937551488367,0.041774213508244
1171,0.0134471779985907,0.0416656418365031
1174,0.0134348676142233,0.0415780388897236
1177,0.013422607980175,0.0415286919360594
1179,0.0133988057289652,0.0414846852178873
1182,0.0133865555992375,0.041411622724775
1185,0.0133865555992375,0.0413646901968229
1187,0.0133744921526917,0.0412774259104396
1190,0.0133501841448211,0.0411660112284812
1193,0.0133501841448211,0.0410922878876916
1196,0.0133139345781987,0.0409916290112499
1198,0.0133139345781987,0.0409357334477808
1201,0.0133139345781987,0.0408446645229881
1204,0.0132897111192925,0.0407762298091389
1207,0.0132652503828577,0.0407187848822597
1210,0.0132047734946324,0.0406138224171566
1212,0.0131926406682116,0.0405524590644724
1215,0.0131926406682116,0.0404716796852097
1218,0.0131926406682116,0.0404129059506474
1221,0.0131926406682116,0.0403663518290375
1224,0.0131926406682116,0.040334283776143
1226,0.0131710509476007,0.0402381890938139
1229,0.013149419722309,0.0401666539023874
1232,0.0130903420415132,0.0400542469376974
1235,0.0130903420415132,0.0399963745430877
1238,0.0130903420415132,0.0399682410575404
1241,0.0130554575570951,0.0398911946526853
1243,0.0130318630549456,0.039843006570884
1246,0.0130200593448613,0.039777582993559
1249,0.0130083134715817,0.0397170566552723
1252,0.0130083134715817,0.0396697834112389
1255,0.0130083134715817,0.0395688808801909
1258,0.0129729038497584,0.0394807496695697
1261,0.0129729038497584,0.0394452288916864
1264,0.0129729038497584,0.0393886576066064
1267,0.0129729038497584,0.0393212539860653
1269,0.0129612201322371,0.0392165029312428
1272,0.0129386223810766,0.0391279064347248
1275,0.0129042846314162,0.0390051325489056
1278,0.0128809133989984,0.0389547724527777
1281,0.012845818522114,0.0388546382121683
1284,0.0128352554627952,0.0387794186752703
1287,0.0128352554627952,0.0387307247953367
1290,0.0128352554627952,0.038715915979773
1293,0.0128352554627952,0.0386844915681512
1296,0.0128352554627952,0.0386330569737102
1299,0.0128025358601193,0.0385596882746979
1302,0.0128025358601193,0.0384991850919047
1305,0.0127790404216303,0.0384464502520753
1308,0.0127675305620349,0.038341454810522
1311,0.0127443681402643,0.0382874004568664
1314,0.0126982177455158,0.0381827164495723
1317,0.0126518516808266,0.0381147494263311
1320,0.0126518516808266,0.0380596655640485
1323,0.0126518516808266,0.03799628386854
1326,0.0126518516808266,0.0379650819568939
1329,0.0126518516808266,0.0379087005315395
1332,0.0126518516808266,0.0378562492728691
1335,0.0126518516808266,0.0377876287339215
1339,0.0126289952093457,0.037635347961517
1342,0.0126289952093457,0.0375723837607143
1345,0.0126289952093457,0.0375144109550965
1348,0.0126289952093457,0.0374814956740663
1351,0.0126071139048354,0.0374185104173233
1354,0.0125962006040593,0.037362336439245
1357,0.0125962006040593,0.037312373626507
1360,0.0125962006040593,0.0372708822827039
1363,0.0125962006040593,0.0372144411597777
1367,0.0125737155927612,0.0370888433490088
1370,0.0125737155927612,0.0370498412326529
1373,0.0125624680674179,0.0369932323168406
1376,0.0125400930638887,0.0369380908327994
1379,0.0125292734080492,0.0368579976297446
1382,0.0125181368742385,0.0368265636710948
1386,0.0124731950122919,0.0367408706774074
1389,0.0124624639902506,0.0366908816001145
1392,0.0124298804410092,0.0365940691386787
1395,0.0123964581503442,0.0365292349678788
1398,0.0123964581503442,0.0364910310732228
1402,0.0123964581503442,0.0364173223764555
1405,0.0123636031636096,0.0363184023004294
1408,0.0123423195391421,0.0362753346490479
1411,0.0123423195391421,0.0362390640820792
1415,0.0123423195391421,0.036185998844622
1418,0.0123423195391421,0.0361218745698387
1421,0.0123210600384364,0.0360494410226161
1424,0.0123210600384364,0.0359914124073224
1428,0.0123210600384364,0.0359470749933992
1431,0.0122998884194409,0.0358842887064658
1434,0.0122998884194409,0.0358222994432209
1438,0.0122998884194409,0.0357724640104734
1441,0.0122998884194409,0.0357064074823198
1444,0.0122998884194409,0.0356040989635054
1448,0.0122783602846224,0.0355510920807924
1451,0.0122783602846224,0.0355395553803794
1454,0.0122783602846224,0.0354914770151971
1458,0.0122783602846224,0.0353905652355997
1461,0.0122783602846224,0.0353384788011795
1464,0.0122783602846224,0.0352947007091301
1468,0.0122048190977497,0.0351909473392553
1471,0.0122048190977497,0.0351428612254583
1474,0.0122048190977497,0.0351032163164934
1478,0.0122048190977497,0.0350583569147134
1481,0.0121942578126889,0.035026781174589
1485,0.0121833328424333,0.034951153303579
1488,0.0121616695501823,0.0348778561572017
1492,0.0121616695501823,0.0348266440145471
1495,0.0121509194602069,0.0347622903626694
1498,0.012129462368218,0.034690770747881
1502,0.0121079722758512,0.0346254002971634
1505,0.0120972844893094,0.0345805520141438
1509,0.012086625372972,0.0345388224117273
1512,0.0120335371863135,0.0344434224268987
1516,0.0119694504073161,0.0343244348418523
1519,0.011937997182462,0.0342771384243959
1523,0.0119059252218093,0.0342078667296195
1526,0.0119059252218093,0.034150084061261
1530,0.0118530671867777,0.0340761023057832
1533,0.0118216924025083,0.0340007019357155
1537,0.0117686547047112,0.0339289297982604
1540,0.0117473574881091,0.0338402322228608
1544,0.0117366832208365,0.0337878968066699
1548,0.0117051009397832,0.0337279650340927
1551,0.0116945412550581,0.0336583296004474
1555,0.0116438113718029,0.0335532571683445
1558,0.0116033755109738,0.0334970420187586
1562,0.011582779664981,0.0334592295883232
1565,0.0115232328047819,0.0333986863854668
1569,0.0115232328047819,0.0333244377083386
1573,0.0115027094237079,0.0332548885608809
1576,0.0114924557744658,0.0332153034142957
1580,0.0114718125555932,0.0331371222864365
1584,0.0114718125555932,0.0331181437817502
1587,0.0114718125555932,0.0330726969805028
1591,0.0114405299561857,0.0330135584104033
1595,0.0114405299561857,0.0329859605248893
1598,0.0114197983258318,0.0329482724889456
1602,0.0113888193910257,0.0328914512904797
1606,0.011378527277019,0.0328469105206232
1609,0.0113683453558803,0.0328059848756646
1613,0.0113479342324795,0.032748315113407
1617,0.0112876661711664,0.032631656632496
1620,0.0112670507456851,0.0325872917913444
1624,0.0112670507456851,0.032550485951846
1628,0.0112259005247715,0.0324845639709109
1632,0.0112259005247715,0.0324335833777343
1635,0.0112259005247715,0.0324287164730299
1639,0.0112067702249127,0.0323835919297228
1643,0.0112067702249127,0.0323408354640622
1647,0.0111775686800791,0.0322818694711798
1651,0.0111383499292807,0.032201066164008
1654,0.0110981066522228,0.0321332975160325
1658,0.0110780135241167,0.032101605425149
1662,0.0110780135241167,0.0320449808680048
1666,0.0110780135241167,0.0320225250724025
1670,0.0110780135241167,0.0319822296979701
1674,0.0110780135241167,0.0318788405206469
1677,0.0110780135241167,0.0318553745383057
1681,0.0110780135241167,0.0317838001277736
1685,0.0110780135241167,0.0317133802076731
1689,0.0110780135241167,0.0316661633126893
1693,0.0110780135241167,0.0316149755315744
1697,0.0110585559572266,0.0315723728830046
1701,0.0110585559572266,0.0315527874123203
1705,0.0110391496724677,0.0315001552219111
1709,0.0110004900979535,0.0314271716675162
1713,0.0110004900979535,0.0313838052228667
1717,0.0109804910141955,0.0313335372118007
1720,0.0109804910141955,0.031301687010886
1724,0.0109612507555939,0.0312120672421925
1728,0.0109612507555939,0.0311449175685161
1732,0.0109412068214984,0.0310721903632194
1736,0.0109214313279844,0.0310065046639321
1740,0.010901559717153,0.0309714229034273
1744,0.0108618513397336,0.0309087762069017
1748,0.0108121397170256,0.0307886456013571
1752,0.0107923197627272,0.0307386922486461
1757,0.0107724938588741,0.0306710712122445
1761,0.0107724938588741,0.0306439455967662
1765,0.0107529545768674,0.0305846935235048
1769,0.0107529545768674,0.0305689589968904
1773,0.0107529545768674,0.0305544054883512
1777,0.0107332815176495,0.0304991573057934
1781,0.0106942089374987,0.0303996518157851
1785,0.0106748927540617,0.0303438011351129
1789,0.0106748927540617,0.0303111227586871
1793,0.0106563917522717,0.0302712716064555
1797,0.0106563917522717,0.0302092618585529
1802,0.0106563917522717,0.0301592169533309
1806,0.0106563917522717,0.0301357974832987
1810,0.0106563917522717,0.0300990665904665
1814,0.0106563917522717,0.0300729769997328
1818,0.0106380195589621,0.0300319684946078
1822,0.0106187701152902,0.0299922595239046
1827,0.0106187701152902,0.0299329308782326
1831,0.0106187701152902,0.029882159511791
1835,0.0106187701152902,0.029831233230284
1839,0.0106187701152902,0.0298157187721201
1844,0.0106187701152902,0.0297265080129229
1848,0.0106187701152902,0.0296563731045927
1852,0.0106187701152902,0.0296278485511296
1856,0.0106187701152902,0.0295706826562566
1861,0.0105999552741615,0.0294449077022644
1865,0.0105999552741615,0.0294111611353067
1869,0.0105999552741615,0.0293791353498133
1874,0.0105813787810002,0.02932524983405
1878,0.0105628012846211,0.0292729553533413
1882,0.0105628012846211,0.029255413607359
1886,0.0105628012846211,0.0292271968801394
1891,0.0105628012846211,0.0291705623988847
1895,0.0105628012846211,0.029131424092328
1900,0.0105628012846211,0.0290784472083215
1904,0.0105437330951876,0.0290104693632449
1908,0.0105246847461232,0.0289775484774808
1913,0.0105055555211682,0.0289170574748354
1917,0.0104866233265385,0.0288749071730898
1922,0.0104484557005174,0.0288293256636472
1926,0.0103552201619842,0.0287349037882774
1930,0.0103178894844507,0.0286701686534093
1935,0.0102990247406516,0.0285583108067662
1939,0.0102990247406516,0.0285260488102363
1944,0.0102618730772612,0.0284642752875919
1948,0.0102431204280246,0.0284437434829348
1953,0.0102431204280246,0.0284243038322681
1957,0.0102431204280246,0.0284031725736893
1962,0.0102431204280246,0.0283860425114657
1966,0.0102252016803417,0.0283377062318958
1971,0.0102252016803417,0.0282899765354515
1975,0.0102252016803417,0.0282584517809955
1980,0.0102252016803417,0.0282012955660056
1985,0.0102252016803417,0.0281343037582178
1989,0.0102252016803417,0.0280816970728043
1994,0.0102252016803417,0.0280594470733984
1998,0.010189204403219,0.0280001363511775
2003,0.0101710679820127,0.0279001252383409
2008,0.0101351471769515,0.0278467210196414
2012,0.0101351471769515,0.027798691419798
2017,0.0101351471769515,0.0277288609837231
2021,0.0101351471769515,0.0276978492719091
2026,0.0101169741194345,0.0276460027949416
2031,0.010080719583223,0.0275717486252628
2035,0.010080719583223,0.0275310424240861
2040,0.010080719583223,0.0274731148579083
2045,0.010045136098924,0.0274143004399533
2050,0.00999147645726778,0.0273282335145378
2054,0.00999147645726778,0.0273038395607381
2059,0.00999147645726778,0.0272835864603813
2064,0.00995604974751614,0.0272273136073596
2069,0.00993795067769602,0.0271739625988606
2073,0.00993795067769602,0.0271739625988606
2078,0.00993795067769602,0.027144349039821
2083,0.00993795067769602,0.0271283958299442
2088,0.00992059502435392,0.0270845600202822
2092,0.00992059502435392,0.0269999548698393
2097,0.00992059502435392,0.0269581717312041
2102,0.00990237454702787,0.0269006883770245
2107,0.00990237454702787,0.0268765243906663
2112,0.00990237454702787,0.0268583368042432
2117,0.00990237454702787,0.0268347383680268
2122,0.00990237454702787,0.0267944828998642
2127,0.00988469949022357,0.0267321082103885
2131,0.00988469949022357,0.0266852364764116
2136,0.00988469949022357,0.0266562966256033
2141,0.00986666498763055,0.0265937427884906
2146,0.00984855943917784,0.0265367457945573
2151,0.00983050366467884,0.0264775677968136
2156,0.00981352182584584,0.0264238694437125
2161,0.0097964781339718,0.0263441615455499
2166,0.0097964781339718,0.0262865613399004
2171,0.0097964781339718,0.0262743927658768
2176,0.0097964781339718,0.0262515716103787
2181,0.00977855688599321,0.0262156418594505
2186,0.00977855688599321,0.0261780589359343
2191,0.00976074250279937,0.0261016525300117
2196,0.00976074250279937,0.0260607953297386
2201,0.00974289150482975,0.026005406066419
2206,0.00972507968098264,0.0259694010339309
2211,0.00972507968098264,0.0259321412852492
2217,0.00972507968098264,0.0258732405098368
2222,0.00970733825516383,0.0258134747185238
2227,0.00970733825516383,0.0257592782799564
2232,0.00970733825516383,0.0257165868971734
2237,0.00967383858807359,0.0256612320130501
2242,0.00965666749267734,0.025554112623305
2247,0.00965666749267734,0.0255260726852112
2253,0.00965666749267734,0.0254753827733444
2258,0.00965666749267734,0.0254108715468637
2263,0.00963936275021241,0.0253749131791061
2268,0.00963936275021241,0.0253522957736806
2273,0.00963936275021241,0.0253329353724664
2279,0.00963936275021241,0.0252696175188938
2284,0.00963936275021241,0.0252558010714576
2289,0.00963936275021241,0.0252366848646752
2294,0.00963936275021241,0.0252038800879752
2300,0.00963936275021241,0.0251634819438408
2305,0.00963936275021241,0.0251290564175148
2310,0.00962318515639734,0.025084336160609
2316,0.00960701537139698,0.025055573621547
2321,0.0095574717523649,0.0249543626823706
2326,0.00949025008945471,0.0248916064012494
2332,0.00949025008945471,0.0248446975695054
2337,0.00947347022013791,0.0248125462168037
2342,0.00947347022013791,0.02476537384532
2348,0.00943942467680512,0.0247135685028662
2353,0.00943942467680512,0.0246827432948605
2359,0.00938879252160054,0.0246326688526417
2364,0.00938879252160054,0.0245935154686502
2370,0.00937203455248736,0.0245291432323642
2375,0.00933926355965279,0.0244945191575301
2381,0.00933926355965279,0.0244672508658446
2386,0.00932211464956094,0.0244474491024276
2392,0.0093061255428056,0.0244019817615167
2397,0.00928897948096341,0.024366803093665
2403,0.00927194797150193,0.0243256099464269
2408,0.00927194797150193,0.0243190461887467
2414,0.00927194797150193,0.0243037548783147
2419,0.00925493043131312,0.0242301996277087
2425,0.00925493043131312,0.0241699280039695
2430,0.00925493043131312,0.0241185423211453
2436,0.00925493043131312,0.0240736489453618
2442,0.00922102261846975,0.0239720507658987
2447,0.00920511192721784,0.0239418255321957
2453,0.00918929664867404,0.0238999365285809
2459,0.0091724619406658,0.0238577018822053
2464,0.0091724619406658,0.0238173979548366
2470,0.00913878767880231,0.02376912629361
2476,0.00910501039179837,0.0236941221143759
2481,0.00908811146732873,0.0236358969919331
2487,0.00907126243938147,0.0235813698634438
2493,0.0090387576811753,0.0234882803845617
2499,0.00900502732308637,0.0234601505805868
2504,0.00898818675470863,0.0234161421020552
2510,0.00898818675470863,0.023399380556031
2516,0.00898818675470863,0.023357905824738
2522,0.00898818675470863,0.0233154626529753
2527,0.00898818675470863,0.0232658486050607
2533,0.0089715436800392,0.0232377385298057
2539,0.00895487870617313,0.0232121038283513
2545,0.00893819264136829,0.0231770237902477
2551,0.0089217842332366,0.0231299045117517
2557,0.00890545494405005,0.0231045154100735
2563,0.00890545494405005,0.0230680477083688
2569,0.00890545494405005,0.0230354629968154
2574,0.00890545494405005,0.023021913887881
2580,0.00888899699264792,0.0230020417365647
2586,0.00888899699264792,0.0229963164917474
2592,0.00887274879007113,0.0229889423130296
2598,0.00887274879007113,0.0229587191275435
2604,0.00887274879007113,0.0229185937096288
2610,0.00887274879007113,0.0228958437830035
2616,0.00885661189314632,0.0228244551845434
2622,0.00884118078714123,0.0227486051773934
2628,0.00882576832545305,0.0227025640263972
2634,0.00882576832545305,0.022649092518886
2640,0.00882576832545305,0.0226269146010712
2647,0.00882576832545305,0.0225955432555213
2653,0.00882576832545305,0.0225637615410216
2659,0.00882576832545305,0.0225333071394238
2665,0.00882576832545305,0.0225062978583072
2671,0.00879386714793775,0.0224638265978337
2677,0.00879386714793775,0.0224411917628212
2683,0.00879386714793775,0.0223839759006315
2690,0.00879386714793775,0.0223675839284961
2696,0.00879386714793775,0.0223312246066825
2702,0.00879386714793775,0.0223140318752751
2708,0.00877803574622833,0.0222616233506239
2714,0.00876223315905048,0.0222482308967496
2721,0.00876223315905048,0.0222293427716316
2727,0.00876223315905048,0.0221976699307007
2733,0.00874628305230971,0.0221840981136536
2740,0.00874628305230971,0.0221271804224118
2746,0.00874628305230971,0.0221000329314928
2752,0.00873050777169464,0.0220511908543346
2759,0.00869887483494398,0.0219830626369061
2765,0.00868302757768307,0.021959711815761
2771,0.00865298104228521,0.0219142922482228
2778,0.00863734893149312,0.0218826979564104
2784,0.00862172083738673,0.0218395727056814
2791,0.00860609563448914,0.0218011394561996
2797,0.00860609563448914,0.0217675388585916
2803,0.00857489569667231,0.0217073286678558
2810,0.00857489569667231,0.021659120431662
2816,0.00857489569667231,0.021619261910217
2823,0.0085592975161955,0.0215867200771401
2829,0.0085592975161955,0.0215672794497235
2836,0.00854359598851636,0.0215071914561679
2842,0.00854359598851636,0.0214565831985304
2849,0.00854359598851636,0.0214292735482812
2856,0.00854359598851636,0.021389108595272
2862,0.00854359598851636,0.0213719977352178
2869,0.00854359598851636,0.0213396243859131
2875,0.00852803848871796,0.0213053075905446
2882,0.00852803848871796,0.0212902110865048
2889,0.00852803848871796,0.0212458209922235
2895,0.00852803848871796,0.0212165498166694
2902,0.00852803848871796,0.0211962898499605
2909,0.00851278295115192,0.0211620251240585
2915,0.00851278295115192,0.0211397895226944
2922,0.00851278295115192,0.0210988285170705
2929,0.00851278295115192,0.0210458241272855
2936,0.00851278295115192,0.0210166166405921
2942,0.00851278295115192,0.0209679641348456
2949,0.00851278295115192,0.0209350038573018
2956,0.00851278295115192,0.0209050356250922
2963,0.00851278295115192,0.0208518883602793
2970,0.00851278295115192,0.0208106754855655
2976,0.00849722407500321,0.0207734335444403
2983,0.0084669276605656,0.0207112775321591
2990,0.00845209642144206,0.0206590600424012
2997,0.00845209642144206,0.0206340357821688
3004,0.00845209642144206,0.0206162422474991
3011,0.00845209642144206,0.0205788308537719
3018,0.00845209642144206,0.0205351907993879
3025,0.0084370389425257,0.0205124558139943
3032,0.0084370389425257,0.0204834750320838
3039,0.00842206867993789,0.0204377898946482
3046,0.00842206867993789,0.0204086787929631
3053,0.00842206867993789,0.0203782766834139
3060,0.0084071541533588,0.0203397763431712
3067,0.0084071541533588,0.0203217071224777
3074,0.0084071541533588,0.0203128768453949
3081,0.0084071541533588,0.0202764682069075
3088,0.0084071541533588,0.0202310472118263
3095,0.0084071541533588,0.0201977925778589
3102,0.0084071541533588,0.0201818940856661
3110,0.0084071541533588,0.0201565312040689
3117,0.0083928604581605,0.0201157330108407
3124,0.0083928604581605,0.0200875583910805
3131,0.0083928604581605,0.0200563200861928
3138,0.0083928604581605,0.0200328194111331
3146,0.0083928604581605,0.0200075080353016
3153,0.0083928604581605,0.0199827339462612
3160,0.0083928604581605,0.0199553344859178
3167,0.0083928604581605,0.0199328161612079
3175,0.0083782110418215,0.0198959198882417
3182,0.0083782110418215,0.0198691886236462
3189,0.0083782110418215,0.019830298419678
3197,0.0083782110418215,0.0197871227526406
3204,0.00834890217305212,0.0197560848677687
3211,0.00834890217305212,0.0197160738607374
3219,0.00833434022504179,0.0196572628961444
3226,0.00831969650796537,0.0196249968198228
3234,0.00831969650796537,0.0195891619004707
3241,0.00830506683707489,0.0195547874537806
3249,0.00830506683707489,0.0195199540713728
3256,0.00830506683707489,0.0194953268763036
3264,0.00829050408210669,0.0194293541083799
3271,0.00829050408210669,0.0194085522794736
3279,0.00829050408210669,0.0193876370767352
3286,0.00829050408210669,0.0193643705036961
3294,0.00827580714804456,0.0193330849822768
3301,0.00827580714804456,0.0193143416202294
3309,0.00827580714804456,0.0192799852634117
3317,0.00824729937593233,0.0192256462179767
3324,0.00823319171817549,0.0191718662808346
3332,0.00823319171817549,0.0191382155715301
3340,0.00820393403173669,0.0191030170454076
3347,0.00820393403173669,0.0190745399075919
3355,0.00820393403173669,0.0190383008707113
3363,0.00820393403173669,0.0190017238205221
3371,0.00820393403173669,0.0189886498919256
3378,0.00820393403173669,0.0189679939287583
3386,0.00820393403173669,0.0189426637749908
3394,0.00820393403173669,0.0189129815677085
3402,0.00820393403173669,0.0188953418326007
3410,0.00820393403173669,0.0188626395159932
3417,0.00820393403173669,0.0188270214793772
3425,0.00817503141007096,0.0187578302676438
3433,0.00817503141007096,0.0187360930390651
3441,0.00817503141007096,0.0187296972718302
3449,0.008160705403359,0.0186993458796659
3457,0.00814703724751519,0.0186497072447185
3465,0.00811960418369622,0.0186072775757224
3473,0.00810515873987787,0.0185782338240484
3481,0.00807647834687191,0.0185160043751876
3489,0.00807647834687191,0.0184611330392847
3497,0.00807647834687191,0.0184234039337056
3505,0.00807647834687191,0.0184014209079344
3513,0.00806284188869907,0.0183768399270468
3521,0.00804924337088166,0.0183155140973929
3529,0.00804924337088166,0.0182932463450028
3538,0.00802112627470674,0.0182544793098686
3546,0.00802112627470674,0.0182158988059132
3554,0.00802112627470674,0.0182072500025948
3562,0.00797879442039532,0.0181602684428727
3570,0.00797879442039532,0.0181296295937857
3579,0.00796462114857536,0.0180776562543947
3587,0.00795111613817547,0.0180412703948277
3595,0.00793725936986791,0.0180219653615875
3603,0.00792346728481537,0.0179866071604624
3612,0.00789573025537109,0.0179308576342334
3620,0.00788194603342215,0.0179123339631767
3628,0.00785448421824502,0.0178583484626932
3637,0.0078404517134071,0.017821512664503
3645,0.00782667403349304,0.0177943752053619
3654,0.00781264931756192,0.0177442014883423
3662,0.00781264931756192,0.0177201139331727
3670,0.00781264931756192,0.017703213050205
3679,0.00781264931756192,0.0176741499181969
3687,0.00781264931756192,0.0176296622175324
3696,0.00779882936840643,0.0175871649412508
3704,0.00779882936840643,0.0175740784338388
3713,0.00779882936840643,0.0175470833425896
3721,0.00779882936840643,0.0174974584742268
3730,0.00778541937437691,0.0174676696934913
3739,0.00778541937437691,0.0174306243320869
3747,0.00778541937437691,0.0174155369562522
3756,0.00778541937437691,0.0173747079355605
3765,0.00777170000696581,0.0173348404593638
3773,0.00777170000696581,0.0173278250345597
3782,0.00777170000696581,0.0173091355965936
3791,0.00777170000696581,0.0172770879421027
3799,0.00775805174229258,0.0172516472447695
3808,0.00775805174229258,0.0172184214439737
3817,0.00774438286789141,0.0171660838437463
3826,0.00773075038642654,0.0171065983728152
3835,0.00770387077094342,0.0170764797682669
3843,0.00769027944555789,0.0170465171347254
3852,0.00769027944555789,0.0170436016270158
3861,0.00767708700985827,0.0170378204515564
3870,0.00767708700985827,0.0170144455961742
3879,0.00766350920627866,0.0169791953222261
3888,0.00766350920627866,0.016961546462632
3897,0.00764995173209265,0.0169148303502788
3906,0.00763642642125793,0.016885362641428
3915,0.00762295007602345,0.0168472030012913
3924,0.00762295007602345,0.016823202216252
3933,0.00760949018173516,0.0167995759296242
3942,0.00759605838950881,0.0167738138600254
3951,0.00759605838950881,0.0167556481532835
3960,0.00759605838950881,0.0167510648715645
3969,0.00759605838950881,0.0167273639955609
3979,0.00759605838950881,0.0167217730363342
3988,0.00759605838950881,0.0167115215563603
3997,0.00759605838950881,0.0167029389213836
4006,0.00758332366864595,0.0166846342788965
4015,0.0075577931499516,0.0166500315553816
4025,0.0075577931499516,0.0166345303895843
4034,0.0075577931499516,0.0166219139288382
4043,0.00754478892883167,0.0165917243893117
4052,0.00754478892883167,0.0165802973739209
4062,0.00753175253133721,0.016531868794582
4071,0.00753175253133721,0.0165092903657472
4081,0.00753175253133721,0.0164974309412909
4090,0.00751898654872859,0.0164548842141545
4099,0.00750592208892767,0.0164125827102866
4109,0.00750592208892767,0.016378815945274
4118,0.00750592208892767,0.0163761279979035
4128,0.0074933856655087,0.0163562217688012
4137,0.0074933856655087,0.0163426314880412
4147,0.0074933856655087,0.0163322019519171
4156,0.00748056367017053,0.0163151659035203
4166,0.00748056367017053,0.0162948662950455
4176,0.00748056367017053,0.0162651015898993
4185,0.00748056367017053,0.0162488721220077
4195,0.00748056367017053,0.0162289866274975
4205,0.00748056367017053,0.016208694651467
4214,0.00748056367017053,0.016164733935906
4224,0.00748056367017053,0.0161464950522287
4234,0.00745477276173808,0.0161129353960564
4244,0.00745477276173808,0.0160916990336692
4253,0.00745477276173808,0.0160682707851338
4263,0.00745477276173808,0.0160381934256139
4273,0.00745477276173808,0.0160210170073203
4283,0.00745477276173808,0.0159985576854754
4293,0.00744200295471349,0.0159721890226798
4303,0.00744200295471349,0.0159535421096906
4312,0.00744200295471349,0.0159226025587367
4322,0.00742930275612018,0.0158703856292488
4332,0.00742930275612018,0.0158417604579763
4342,0.00741687207525082,0.0158232956469226
4352,0.00741687207525082,0.015785155612155
4362,0.00741687207525082,0.0157675315813652
4372,0.00740420537363842,0.0157428115421362
4383,0.00740420537363842,0.0157074750667372
4393,0.00736655249221195,0.0156773067996243
4403,0.00735392911067241,0.0156190780724284
4413,0.00731653167062045,0.015553395393353
4423,0.00730407483541997,0.0155375980191533
4433,0.00730407483541997,0.0155330411905097
4444,0.00730407483541997,0.0155139873665315
4454,0.00729157269725069,0.0154942187138295
4464,0.00727903717273217,0.015437233088455
4474,0.00727903717273217,0.0153926697145005
4485,0.00724239395985073,0.0153343948804423
4495,0.00724239395985073,0.0153232418507512
4505,0.00724239395985073,0.0153232418507512
4516,0.00724239395985073,0.0153048814533854
4526,0.00724239395985073,0.0152836188058
4537,0.00721759835995689,0.0152579955512437
4547,0.00721759835995689,0.0152493458832528
4558,0.00720559224828362,0.0152349798454626
4568,0.00719361615525306,0.0152028152578548
4579,0.00719361615525306,0.0151951182819193
4589,0.00719361615525306,0.0151638653914698
4600,0.00714462564268455,0.0151111051261312
4610,0.007132336053091,0.0150858666138404
4621,0.007132336053091,0.0150731789440519
4632,0.00712034980536799,0.015054889135231
4642,0.00710818606552681,0.0150395541604127
4653,0.00709603030602478,0.0150095260687069
4664,0.00709603030602478,0.0149905339209912
4674,0.00708419547312453,0.0149632063080903
4685,0.0070720701535457,0.0149441466240949
4696,0.0070720701535457,0.0149043529042069
4707,0.00703595930530309,0.0148662071033286
4718,0.0070238541763871,0.0148490784513349
4729,0.0070117700957767,0.0148213346035176
4740,0.00698728723390262,0.0147838165461895
4750,0.00698728723390262,0.0147790358220702
4761,0.00697512186223312,0.014768024712619
4772,0.00696341919779613,0.0147497938614623
4783,0.00695132940164279,0.0147143140665923
4794,0.00695132940164279,0.0146949380540614
4805,0.00695132940164279,0.0146680230844238
4817,0.00695132940164279,0.0146421222537467
4828,0.00695132940164279,0.0146106734247826
4839,0.00695132940164279,0.0145930297718931
4850,0.00695132940164279,0.01457087388475
4861,0.00695132940164279,0.0145499791719363
4872,0.00692712808289041,0.0144923529686111
4884,0.00691517636809442,0.0144627875144332
4895,0.00690315954293224,0.0144362098177126
4906,0.00690315954293224,0.0144238596518663
4917,0.00690315954293224,0.0144183511594892
4929,0.00690315954293224,0.0143831423942345
4940,0.00690315954293224,0.014374544186044
4952,0.00690315954293224,0.0143547980076632
4963,0.0068912673228382,0.0143229223718201
4974,0.00686783221100649,0.0142716104031379
4986,0.00684434563710694,0.0142252833119887
4997,0.0068213070867256,0.014203822359079
5009,0.00680946254957472,0.0141528678352641
5020,0.00678622793103642,0.014131300856382
5032,0.0067632040071368,0.0140920152907215
5044,0.00675140946683254,0.0140710463940994
5055,0.00673960444246725,0.0140463263788092
5067,0.00672791878814643,0.0139981526988334
5079,0.00671617819319468,0.0139644315563499
5090,0.00670443925484945,0.013952746553927
5102,0.00668099489905083,0.0139217512820697
5114,0.00666928850357222,0.0139047708378095
5126,0.00666928850357222,0.0138941189070394
5137,0.00666928850357222,0.0138858899673348
5149,0.00666928850357222,0.0138731191130937
5161,0.00666928850357222,0.0138595254009548
5173,0.00666928850357222,0.0138394029009059
5185,0.00666928850357222,0.013822791976353
5197,0.00666928850357222,0.0137982474052525
5209,0.00666928850357222,0.0137881687950183
5221,0.00665748815075276,0.0137573660896423
5233,0.00665748815075276,0.0137400928648969
5245,0.00665748815075276,0.0137194730867643
5257,0.00665748815075276,0.0136974277828915
5269,0.00665748815075276,0.0136871579776569
5281,0.00665748815075276,0.0136665272194714
5294,0.00665748815075276,0.0136602323692089
5306,0.00665748815075276,0.0136392800084883
5318,0.00665748815075276,0.013629015318182
5330,0.00663445044401647,0.013607450845585
5343,0.00663445044401647,0.0135944194553297
5355,0.00662284849230634,0.0135769858924679
5367,0.00661126579266744,0.0135562548469029
5380,0.00661126579266744,0.0135367333650938
5392,0.00661126579266744,0.0135214880348142
5404,0.00661126579266744,0.0134909177735481
5417,0.00661126579266744,0.0134552708750042
5429,0.00661126579266744,0.0134299079931809
5442,0.00661126579266744,0.0133990293809784
5454,0.00661126579266744,0.0133773347493249
5467,0.00661126579266744,0.0133523863056804
5480,0.00661126579266744,0.0133430979495663
5492,0.00661126579266744,0.013330962341785
5505,0.00659990915889326,0.0132968280492913
5518,0.00658889910580113,0.0132819712248133
5530,0.00658889910580113,0.0132559198310666
5543,0.00656689859704148,0.0132282328113511
5556,0.0065556394150926,0.0132089384030465
5569,0.0065556394150926,0.013198601260954
5581,0.0065556394150926,0.0131948269345622
5594,0.0065556394150926,0.0131818358256928
5607,0.00654430278849316,0.013174366391428
5620,0.00654430278849316,0.0131433788478754
5633,0.00653316882381897,0.0131147505243257
5646,0.00649957631031816,0.0130779486393267
5659,0.00646601808184549,0.0130239564084821
5672,0.00644374332394095,0.0129880527607157
5685,0.00643255393250198,0.0129599224349305
5698,0.00643255393250198,0.012943795604042
5712,0.00641032056690769,0.0129281115467792
5725,0.00641032056690769,0.0129103777960634
5738,0.00641032056690769,0.0129068287666702
5751,0.00639916255656062,0.0128836719706681
5764,0.00639916255656062,0.0128747058781467
5778,0.00639916255656062,0.0128649003379427
5791,0.00639916255656062,0.0128453016762794
5804,0.00638839146509384,0.0128224149053939
5818,0.00638839146509384,0.0128156583545701
5831,0.00638839146509384,0.01279128251377
5845,0.00638839146509384,0.0127675994225194
5858,0.00638839146509384,0.0127552846448296
5872,0.00638839146509384,0.012722336555328
5885,0.00637745610521036,0.0126868615767636
5899,0.00637745610521036,0.0126689804279276
5912,0.00637745610521036,0.0126600593264417
5926,0.00634466999961846,0.0126184861238038
5940,0.00634466999961846,0.0125919438999684
5953,0.00633379021936792,0.012570585653336
5967,0.00632293537182793,0.0125496571107957
5981,0.00632293537182793,0.0125311900654803
5995,0.00631213222843545,0.0125197950411295
6008,0.00629021769846505,0.0124865629411011
6022,0.00629021769846505,0.0124703462042458
6036,0.00629021769846505,0.0124498665272795
6050,0.00627946272686988,0.0124041625094093
6064,0.00626870951026232,0.0123774122872533
6078,0.00626870951026232,0.0123639875383712
6092,0.00626870951026232,0.0123446692756084
6106,0.00626870951026232,0.0123148523694058
6120,0.00626870951026232,0.0122901331585739
6134,0.00626870951026232,0.0122821625119406
6148,0.00626870951026232,0.012273579416224
6163,0.00626870951026232,0.0122604123120731
6177,0.00626870951026232,0.0122511748332294
6191,0.00626870951026232,0.0122278254937976
6205,0.00626870951026232,0.0122002592380968
6220,0.00626870951026232,0.0121960317397717
6234,0.00626870951026232,0.0121878393594031
6248,0.00626870951026232,0.0121776596848422
6263,0.00626870951026232,0.0121654670522004
6277,0.00625798572864577,0.0121300784764572
6292,0.00623678323081644,0.0121087883077411
6306,0.00623678323081644,0.0120864715085343
6321,0.0062158222891335,0.012048842678443
6335,0.0062158222891335,0.0120420735112584
6350,0.0062158222891335,0.0120420735112584
6364,0.0062158222891335,0.0120420735112584
6379,0.0062158222891335,0.0120308914490278
6394,0.0062158222891335,0.0120041781319487
6409,0.0062158222891335,0.0119811031186427
6423,0.0062158222891335,0.0119570992348454
6438,0.0062158222891335,0.0119367349547059
6453,0.0062158222891335,0.0119246231333385
6468,0.0062158222891335,0.0119097037274187
6483,0.00617458691276795,0.0118792892087079
6498,0.00616436670605208,0.011852993640213
6513,0.00616436670605208,0.0118302179353985
6528,0.00615393773299525,0.0117947552956876
6543,0.00614371169482099,0.0117614242463569
6558,0.00613333810398614,0.0117384925663356
6573,0.00613333810398614,0.0117229486531699
6588,0.00612295902969048,0.0116973319594585
6603,0.00612295902969048,0.0116699454537612
6619,0.00610226934390528,0.0116507323947553
6634,0.00609192619260785,0.0116397617278537
6649,0.00608160738328039,0.0116143389518253
6664,0.00608160738328039,0.0116064892013562
6680,0.00608160738328039,0.0116064892013562
6695,0.00608160738328039,0.0115779338176664
6711,0.00607132712871429,0.0115599187723475
6726,0.00607132712871429,0.0115527910694966
6742,0.00607132712871429,0.0115396611910096
6757,0.00607132712871429,0.0115354035820867
6773,0.00607132712871429,0.0115245214907351
6788,0.00606132477197645,0.0115045179451293
6804,0.00605129956751885,0.0114830104649355
6820,0.00605129956751885,0.0114749331862879
6835,0.0060309022264497,0.0114429931401249
6851,0.00601062740221759,0.0114218481967825
6867,0.00601062740221759,0.0114085543211593
6883,0.00600054721663876,0.0113839556225752
6899,0.00597022527469186,0.011350465965764
6915,0.0059601537691178,0.0113255417246768
6931,0.00593995981396885,0.0113129499092814
6947,0.00593995981396885,0.0113074925038234
6963,0.00593995981396885,0.0113029895526631
6979,0.00592984851121942,0.0112715185063023
6995,0.00591977292291437,0.0112565050379315
7011,0.00591977292291437,0.0112341506490355
7027,0.0059097312142058,0.0112142103478777
7043,0.00589965044783111,0.0111854275490229
7059,0.00587962186414561,0.0111483321945186
7076,0.0058595687585689,0.0111271877622512
7092,0.0058595687585689,0.0111075143918859
7108,0.005849521851853,0.0110824358428019
7125,0.005849521851853,0.0110765531193112
7141,0.005849521851853,0.0110629843993892
7158,0.005849521851853,0.0110345601715345
7174,0.005849521851853,0.011001136234791
7191,0.005849521851853,0.0109936476152984
7207,0.005849521851853,0.0109844350134743
7224,0.005849521851853,0.0109815493879866
7241,0.005849521851853,0.0109726396850131
7257,0.005849521851853,0.0109497535825347
7274,0.0058394990796787,0.010926461445835
7291,0.00582948934012695,0.0108839774168065
7308,0.00582948934012695,0.0108605011779571
7324,0.00579947102972348,0.0108259271638783
7341,0.00579947102972348,0.0108035914515752
7358,0.00579947102972348,0.0107954087228621
7375,0.00579947102972348,0.0107779636671075
7392,0.00579947102972348,0.0107611144440384
7409,0.00579947102972348,0.0107323693340669
7426,0.00579947102972348,0.010715697559396
7443,0.00579947102972348,0.0106961859748476
7461,0.00577984736515864,0.0106869645813713
7478,0.00577984736515864,0.0106790752458105
7495,0.00577984736515864,0.0106562034053543
7512,0.00577984736515864,0.0106422625895867
7530,0.00576015686754185,0.0106215714112758
7547,0.00574025023835234,0.0106132734154136
7564,0.00574025023835234,0.0106034036324357
7582,0.00572078455013484,0.0105841921911091
7599,0.00572078455013484,0.010570234619271
7617,0.00572078455013484,0.0105436497873789
7634,0.00572078455013484,0.0105302598108239
7652,0.00572078455013484,0.0105250051539283
7670,0.00572078455013484,0.0105079725818813
7687,0.00568184920853867,0.0104894802494222
7705,0.00568184920853867,0.0104764020604769
7723,0.00568184920853867,0.0104686512228752
7741,0.00568184920853867,0.0104544974539902
7759,0.00566257077039589,0.0104313379619002
7776,0.00566257077039589,0.010430195683938
7794,0.00566257077039589,0.0104179547326398
7812,0.00566257077039589,0.0104100838753771
7830,0.00564337046503511,0.0103786476105076
7848,0.00564337046503511,0.0103729492944221
7866,0.00564337046503511,0.0103664034799371
7885,0.00564337046503511,0.0103420841417572
7903,0.00560495182533942,0.010301479547437
7921,0.00558540559865401,0.0102813389593213
7939,0.00558540559865401,0.0102813389593213
7958,0.00558540559865401,0.0102720097569219
7976,0.00558540559865401,0.0102550962992546
7994,0.00558540559865401,0.010240359464938
8013,0.00558540559865401,0.0102168205065977
8031,0.00558540559865401,0.0101870769943519
8050,0.00556602306847449,0.0101812570654198
8068,0.00556602306847449,0.0101758973304942
8087,0.00556602306847449,0.0101641324690559
8106,0.00556602306847449,0.0101515271318633
8124,0.00556602306847449,0.0101392982709912
8143,0.0055470231501957,0.0101175339569698
8162,0.00552795438625303,0.010078445433868
8181,0.00552795438625303,0.010065090770749
8199,0.00552795438625303,0.0100604840360577
8218,0.00550875416555107,0.010042023948237
8237,0.00550875416555107,0.0100258064420788
8256,0.00548983935167894,0.0100161068241614
8275,0.00548983935167894,0.0100115502111189
8294,0.00548983935167894,0.0100099175651963
8314,0.00548983935167894,0.00999765086998619
8333,0.00548983935167894,0.00998270301042751
8352,0.00548983935167894,0.00996781898929778
8371,0.00548983935167894,0.00994327050154931
8390,0.00547098250992984,0.0099265206030698
8410,0.00545225368411594,0.00991140652637545
8429,0.00545225368411594,0.00988341231397755
8449,0.00545225368411594,0.00987068061762008
8468,0.00543335135745032,0.00986072937418476
8488,0.00543335135745032,0.00984739783655639
8507,0.00543335135745032,0.00984402295281958
8527,0.00543335135745032,0.0098186073711465
8546,0.00543335135745032,0.00980128902356888
8566,0.00543335135745032,0.00979309693274857
8586,0.00543335135745032,0.00977726780425154
8606,0.00543335135745032,0.00975008657348483
8626,0.00543335135745032,0.00974757198256511
8645,0.00543335135745032,0.00973248491831211
8665,0.00541499962318134,0.00970591879700624
8685,0.00541499962318134,0.00968975477905998
8705,0.00539657079053914,0.00967736307825857
8725,0.00539657079053914,0.00965432143201938
8746,0.00539657079053914,0.00963924103464546
8766,0.00539657079053914,0.00962693892239077
8786,0.00539657079053914,0.00961766926411005
8806,0.00537802491129938,0.00959671512373652
8827,0.00537802491129938,0.00957626190261717
8847,0.00535944502300104,0.00956206008218761
8867,0.00535944502300104,0.00955117285748238
8888,0.00535944502300104,0.00952301720240307
8908,0.00534121754750616,0.00950448694077497
8929,0.00534121754750616,0.00949680257041092
8949,0.00534121754750616,0.00949130890218743
8970,0.00534121754750616,0.00948568679931299
8991,0.00534121754750616,0.0094729260581208
9011,0.00530460861755847,0.00944327209193768
9032,0.00530460861755847,0.00940802904189
9053,0.00530460861755847,0.00939414618550105
9074,0.00528631269274383,0.00936957697254158
9095,0.00528631269274383,0.00936160904042937
9116,0.00528631269274383,0.00934772700936826
9137,0.00526805189470452,0.00932424030016601
9158,0.00523183762112563,0.00930304611212537
9179,0.00523183762112563,0.0092981331868153
9200,0.00523183762112563,0.00928080544643833
9221,0.00523183762112563,0.00926704879172087
9243,0.00523183762112563,0.00925558496290443
9264,0.00519580321104553,0.00921319175420767
9285,0.00517818141646975,0.00919755202911566
9307,0.00517818141646975,0.0091862273160308
9328,0.00516010439501149,0.00917224188006479
9350,0.00516010439501149,0.00916071009017
9371,0.00516010439501149,0.00914571004640934
9393,0.00516010439501149,0.00913245131117418
9414,0.00514255632569863,0.00910921049827209
9436,0.00514255632569863,0.00910531272407225
9458,0.00514255632569863,0.00908816976044751
9480,0.00512509484002358,0.00905403436586671
9502,0.00508948427786153,0.00903215999210985
9523,0.00508948427786153,0.00900562469581873
9545,0.0050718541738229,0.00899527713819231
9567,0.00505443783270915,0.00898104146084083
9590,0.00505443783270915,0.00897291935109198
9612,0.00505443783270915,0.00896363758288549
9634,0.00505443783270915,0.00894055451569061
9656,0.00505443783270915,0.00893781508038568
9678,0.00505443783270915,0.00893230089456335
9701,0.00505443783270915,0.00893049769573433
9723,0.00505443783270915,0.00892589167510596
9745,0.00505443783270915,0.00891675600702009
9768,0.00505443783270915,0.00889872891044458
9790,0.00503695430109445,0.00889458166815599
9813,0.00503695430109445,0.0088836254830283
9836,0.00503695430109445,0.00885471776182914
9858,0.00501953715957497,0.0088430391618749
9881,0.00500241267788027,0.00883101599912979
9904,0.00498511450826721,0.00882206952758016
9927,0.00498511450826721,0.00880587266771446
9949,0.00498511450826721,0.00879226263193371
9972,0.00498511450826721,0.0087839677180397
9995,0.0049678318931871,0.00877639959584927
10018,0.0049678318931871,0.00876429523984026
10042,0.0049678318931871,0.00875878593518961
10065,0.0049678318931871,0.00875191239125735
10088,0.0049678318931871,0.0087445896342469
10111,0.0049678318931871,0.00874316870938799
10134,0.0049678318931871,0.00873853063555124
10158,0.0049678318931871,0.00871713309383867
10181,0.0049678318931871,0.00870486138423003
10205,0.0049678318931871,0.00869668926375556
10228,0.0049507497736057,0.00867643686500298
10252,0.0049507497736057,0.00866899738638631
10275,0.0049507497736057,0.008668139486286
10299,0.0049507497736057,0.00866493083999293
10323,0.0049507497736057,0.00865587231453518
10347,0.0049507497736057,0.00864723321528601
10371,0.0049507497736057,0.00863210246944994
10394,0.0049507497736057,0.0086242250238069
10418,0.0049507497736057,0.00859750206219829
10442,0.0049507497736057,0.00858490819885016
10467,0.00493384865277797,0.00856285921128455
10491,0.00491690121362579,0.00853807016649565
10515,0.00489979540419718,0.00851520523551241
10539,0.00489979540419718,0.0084992427365558
10563,0.00488292021383405,0.00848207880191469
10588,0.00488292021383405,0.00848099277882727
10612,0.00488292021383405,0.00847181597142613
10637,0.00488292021383405,0.00846326355625509
10661,0.00488292021383405,0.00845621422182835
10686,0.00486607913005962,0.00844105554655336
10710,0.00484958386944397,0.00843447999392327
10735,0.00484958386944397,0.00842332856086455
10760,0.00484958386944397,0.00840562593033654
10785,0.00484958386944397,0.00839208990179575
10810,0.00484958386944397,0.00837317799714075
10834,0.00484958386944397,0.00834425257540098
10859,0.00483276224841973,0.00831765391946849
10884,0.00479949676650145,0.0082994625558675
10910,0.00479949676650145,0.00828853847889072
10935,0.0047829313919219,0.00827496798385933
10960,0.0047829313919219,0.00826336912200898
10985,0.0047829313919219,0.00824830236496728
11011,0.0047829313919219,0.00822916928524676
11036,0.00476639930356866,0.00821906013260447
11061,0.00476639930356866,0.00821290499602653
11087,0.00476639930356866,0.00820948258121854
11112,0.00476639930356866,0.00820815294006337
11138,0.00476639930356866,0.0082015648997752
11164,0.00476639930356866,0.00819382439879071
11189,0.00476639930356866,0.00815989681936917
11215,0.00476639930356866,0.00813815129338739
11241,0.00476639930356866,0.00813320143663309
11267,0.00476639930356866,0.00811819885000797
11293,0.00476639930356866,0.00811236637795982
11319,0.00476639930356866,0.00810127333798713
11345,0.00475011407024916,0.00808690472185336
11371,0.00475011407024916,0.00807147298562129
11398,0.00473397638921,0.00805032457460257
11424,0.00473397638921,0.00803192718817555
11450,0.00473397638921,0.00801853695107312
11477,0.00473397638921,0.00801268980133529
11503,0.00473397638921,0.00800224813927677
11530,0.00473397638921,0.00799640536989866
11556,0.00473397638921,0.00798443237014373
11583,0.00473397638921,0.00797646268042486
11609,0.00473397638921,0.00796125752997612
11636,0.00473397638921,0.00795835552234512
11663,0.00471803481806491,0.00794115877858236
11690,0.00471803481806491,0.00793717351061178
11717,0.00471803481806491,0.00793148933553661
11744,0.00470203663223873,0.00791972177067128
11771,0.00468599178938015,0.0078967126089476
11798,0.00468599178938015,0.00786840200070615
11825,0.00468599178938015,0.00784776110083745
11853,0.00466991221244108,0.00783864653488197
11880,0.00463844142394758,0.00780131915753284
11907,0.00462248441806985,0.00778281064838963
11935,0.00462248441806985,0.0077827094338025
11962,0.00462248441806985,0.00777869319364182
11990,0.00460647850083479,0.00776909824026049
12018,0.00460647850083479,0.00775921229736912
12045,0.00460647850083479,0.00775125576616374
12073,0.00459061871341651,0.00773125304847658
12101,0.00457468037785147,0.00770958752555158
12129,0.00455885663829464,0.00770124098144615
12157,0.00454307416584367,0.00768761029806115
12185,0.00452751543457658,0.00767587613114682
12213,0.00452751543457658,0.00765330319523845
12241,0.00451170906791273,0.00763426794451324
12269,0.00449618477470644,0.00762223996889347
12298,0.00448050629898013,0.00760402885423478
12326,0.00446482870129383,0.00758153969673196
12354,0.00446482870129383,0.00757149589683053
12383,0.00446482870129383,0.00757149589683053
12411,0.00446482870129383,0.00756258728453334
12440,0.00446482870129383,0.00755002596152097
12469,0.00446482870129383,0.00754761897464837
12497,0.00446482870129383,0.00754411908460537
12526,0.00446482870129383,0.00753671335106126
12555,0.00443373476131,0.00751916516581341
12584,0.00443373476131,0.0075051053580009
12613,0.00443373476131,0.00749684760281193
12642,0.00441824388370455,0.00748780323013415
12671,0.00441824388370455,0.00747311054027738
12700,0.00440275524015998,0.00744919413740204
12730,0.00440275524015998,0.0074312722585506
12759,0.00438734464239038,0.00741055267686215
12789,0.00438734464239038,0.00739881251911593
12818,0.00438734464239038,0.00738695487579704
12848,0.00435663013971027,0.00736649524153925
12877,0.00435663013971027,0.00735073075663868
12907,0.00435663013971027,0.00733706148311638
12937,0.00435663013971027,0.00733457642768427
12966,0.00435663013971027,0.00733027279707826
12996,0.00435663013971027,0.00732421963481448
13026,0.00435663013971027,0.00731288934565707
13056,0.00435663013971027,0.00729707032037208
13086,0.00434137795607014,0.00728486074334836
13117,0.00434137795607014,0.00727315858035251
13147,0.00434137795607014,0.00726277085567855
13177,0.00432620081591001,0.00725053532450299
13208,0.00431104897739813,0.00723402384944238
13238,0.00429608001184515,0.00722243419370001
13269,0.00429608001184515,0.00721198135282491
13299,0.00429608001184515,0.00720813772337967
13330,0.00429608001184515,0.00720637140153017
13361,0.00429608001184515,0.00718869599359784
13391,0.00429608001184515,0.00717807216322371
13422,0.00428102526455648,0.00716771646061589
13453,0.00428102526455648,0.00716602601694872
13484,0.00428102526455648,0.00716185149223515
13515,0.00428102526455648,0.00715589182187321
13546,0.00428102526455648,0.00715103337536373
13578,0.00428102526455648,0.00714309817359237
13609,0.00428102526455648,0.00713807970993842
13640,0.00428102526455648,0.00713287961386461
13672,0.00428102526455648,0.00712325954787836
13703,0.00428102526455648,0.00710851948522114
13735,0.00428102526455648,0.00710434706979168
13767,0.00426599008239467,0.00707260065141169
13798,0.00425108240498194,0.00705950500075909
13830,0.00425108240498194,0.00704414504998053
13862,0.00425108240498194,0.00703656452732571
13894,0.00423646200923906,0.00703209403618032
13926,0.00423646200923906,0.00703083798998566
13958,0.00420673997098767,0.00700700969364939
13990,0.00419201373746023,0.00698482659107978
14023,0.00419201373746023,0.00696824291992764
14055,0.00417732850956131,0.00694996511305975
14087,0.00417732850956131,0.0069292385248423
14120,0.00417732850956131,0.00692164499032639
14152,0.0041626447986045,0.00690296270949258
14185,0.0041626447986045,0.00689839261952041
14218,0.0041626447986045,0.00689308785438578
14251,0.0041626447986045,0.00688314769220092
14283,0.0041626447986045,0.00686598433872784
14316,0.00414808539336917,0.00685653514268356
14349,0.00414808539336917,0.00684795867697665
14382,0.00414808539336917,0.00684394553618417
14416,0.00414808539336917,0.00683927954625013
14449,0.00413355234126371,0.00683041098808221
14482,0.00413355234126371,0.00682006802909889
14516,0.00413355234126371,0.00680861081008458
14549,0.00413355234126371,0.00680047866498072
14583,0.00413355234126371,0.00678790189855774
14616,0.00413355234126371,0.00678177645440665
14650,0.00413355234126371,0.00677521248200245
14684,0.00413355234126371,0.00676115812810509
14717,0.00413355234126371,0.00674994503776864
14751,0.00411915286826134,0.0067484905702458
14785,0.00411915286826134,0.00674093833990374
14820,0.00411915286826134,0.00672745045222979
14854,0.00411915286826134,0.00671837758304553
14888,0.00411915286826134,0.00670051392478789
14922,0.0041049871928885,0.00667575232650471
14957,0.0041049871928885,0.00667243582349517
14991,0.0041049871928885,0.00667243582349517
15026,0.0041049871928885,0.00667057155788006
15060,0.0041049871928885,0.00666814343157909
15095,0.0041049871928885,0.00666347177206499
15130,0.00407639062788627,0.00664619126997417
15165,0.00407639062788627,0.00663616742203809
15200,0.00407639062788627,0.00661581313368976
15235,0.00407639062788627,0.00660278631396622
15270,0.00407639062788627,0.00659362756003676
15305,0.00407639062788627,0.00656902021239261
15340,0.00407639062788627,0.00656656447391855
15376,0.00407639062788627,0.00656618105447068
15411,0.00407639062788627,0.00655169758764758
15447,0.00407639062788627,0.00654569619921526
15482,0.00407639062788627,0.00653777238540936
15518,0.0040623929898276,0.00652330853099907
15554,0.0040623929898276,0.00651057731343484
15590,0.0040623929898276,0.0065017601821904
15626,0.00404847005939151,0.00648622491454228
15662,0.00404847005939151,0.00647543716811103
15698,0.00403461386769078,0.00646455483418897
15734,0.00403461386769078,0.00645802728712874
15770,0.00403461386769078,0.00644746121318454
15807,0.00402064708735023,0.00643820770592568
15843,0.00400684288695851,0.00641612427521339
15880,0.00399306553802234,0.00639420180318483
15916,0.00397930936271885,0.0063732375474057
15953,0.00397930936271885,0.00636477203827343
15990,0.00397930936271885,0.00635467819680257
16027,0.00396555780841638,0.00633600303434631
16064,0.00396555780841638,0.00631474203471434
16101,0.00393818898533473,0.00628553102522008
16138,0.00392425091606505,0.00625905288666003
16175,0.00391059242797213,0.00623214939232128
16212,0.0038966705009018,0.00622222834797025
16250,0.0038966705009018,0.00621550522007879
16287,0.0038966705009018,0.00620942038515702
16325,0.00388307650913602,0.00620230279574256
16362,0.00388307650913602,0.00619421909248007
16400,0.00388307650913602,0.00617808144305862
16438,0.00388307650913602,0.00617165042316847
16476,0.0038692789790931,0.00615640552109609
16514,0.0038692789790931,0.00615017651043454
16552,0.0038692789790931,0.00614547842208744
16590,0.00385578458294315,0.00612297592841987
16628,0.00385578458294315,0.00612048033258
16666,0.00384231869606785,0.00611411229187289
16705,0.00384231869606785,0.00609851788678953
16743,0.00384231869606785,0.00609616101666862
16782,0.0038288642756324,0.00608915161600024
16821,0.0038288642756324,0.00608362067233535
16860,0.0038153039394881,0.00607089144063703
16898,0.0038153039394881,0.00606629060749138
16937,0.0038153039394881,0.00606629060749138
16976,0.0038153039394881,0.00606317231399978
17016,0.0038153039394881,0.00605375886946847
17055,0.00380182673759601,0.00604397280168316
17094,0.00380182673759601,0.00604148868244435
17134,0.00380182673759601,0.00603576041082919
17173,0.00380182673759601,0.00603576041082919
17213,0.00380182673759601,0.00603576041082919
17252,0.00380182673759601,0.00603576041082919
17292,0.00380182673759601,0.00603297565415246
17332,0.00380182673759601,0.00602809750556536
17372,0.00380182673759601,0.00602183070637019
17412,0.00380182673759601,0.00601950782455998
17452,0.00378837177085899,0.00601438186151529
17492,0.00378837177085899,0.00600613801564154
17533,0.00378837177085899,0.0060057094289301
17573,0.00378837177085899,0.00599568316536854
17614,0.00377499957085032,0.00597381358248986
17654,0.00377499957085032,0.0059637783596731
17695,0.00376166257642318,0.0059532099742459
17736,0.0037484108886064,0.00594912310562303
17777,0.0037484108886064,0.00593702663253465
17818,0.0037484108886064,0.00592468482979483
17859,0.0037484108886064,0.00592346897515025
17900,0.0037484108886064,0.00592311033208156
17941,0.0037484108886064,0.00591794772181957
17983,0.0037484108886064,0.00591394460996946
18024,0.0037484108886064,0.00590999102050933
18066,0.0037484108886064,0.00590572599227313
18107,0.0037484108886064,0.00589096115625886
18149,0.00373529302003979,0.00587172185095068
18191,0.00372218270103512,0.00585096299854317
18233,0.00372218270103512,0.00584493742108604
18275,0.00370920931651059,0.00583394876150798
18317,0.00370920931651059,0.00583032361742399
18359,0.00369617944683761,0.00581644857232847
18401,0.00368326396217434,0.00580317024728141
18444,0.00368326396217434,0.00579182854460517
18486,0.00367037531126021,0.00578593426029772
18529,0.00365746752466989,0.00577344882645139
18572,0.00365746752466989,0.00577086588454269
18615,0.00365746752466989,0.00576321365517719
18658,0.00365746752466989,0.00575882638645946
18701,0.00365746752466989,0.00575401866928335
18744,0.00365746752466989,0.00575270363739587
18787,0.00365746752466989,0.00574970276352299
18830,0.00365746752466989,0.00574059520377757
18874,0.00364467953443689,0.00572739520074483
18917,0.00364467953443689,0.00571994144417732
18961,0.00364467953443689,0.00571812731194497
19004,0.00364467953443689,0.00570928211145441
19048,0.00364467953443689,0.0057085742707431
19092,0.00364467953443689,0.0057085742707431
19136,0.00363184852886932,0.00569920398560017
19180,0.00363184852886932,0.00567948202532117
19225,0.00363184852886932,0.0056717043507956
19269,0.00363184852886932,0.00566974847102421
19313,0.00363184852886932,0.00566179646074345
19358,0.00363184852886932,0.00564731572459076
19402,0.00363184852886932,0.0056415581785255
19447,0.00363184852886932,0.00563837840349354
19492,0.00363184852886932,0.00562925940637622
19537,0.00363184852886932,0.00562247836535236
19582,0.00363184852886932,0.00561364344232697
19627,0.00361930399362751,0.00560803108626599
19672,0.00361930399362751,0.0055969159445611
19718,0.00360665445585522,0.00557027131711206
19763,0.00360665445585522,0.00556388443060233
19809,0.00360665445585522,0.00555630227192384
19855,0.00359404260812262,0.00554396078190432
19900,0.00359404260812262,0.00553865463948593
19946,0.00358159654793363,0.00553304682098245
19992,0.00358159654793363,0.00552915593180715
20038,0.00356916452509575,0.00552319761327675
20084,0.00356916452509575,0.00551916975689369
20131,0.00356916452509575,0.00550238864070457
20177,0.00356916452509575,0.00549339411158592
20224,0.00356916452509575,0.00548454036997442
20270,0.00356916452509575,0.005484424343649
20317,0.00355681746519584,0.00547767548514372
20364,0.00355681746519584,0.00546122452924755
20411,0.00354448189483706,0.00544670192735323
20458,0.00353214874031382,0.00543653015174455
20505,0.00353214874031382,0.00542572455524287
20552,0.00353214874031382,0.00541725538932251
20600,0.00353214874031382,0.00540299353872646
20647,0.00351988455216943,0.00539755439053848
20695,0.00351988455216943,0.00538508892384729
20743,0.00351988455216943,0.00537404613562714
20790,0.00351988455216943,0.00535986698441229
20838,0.00351988455216943,0.00534983953767603
20886,0.00351988455216943,0.00534671850477592
20935,0.00351988455216943,0.00534419204864213
20983,0.00350779732552141,0.00533941645147745
21031,0.00350779732552141,0.00532999937689771
21080,0.00349573826370599,0.0053235911879027
21128,0.00349573826370599,0.0053235911879027
21177,0.00349573826370599,0.00531327543679134
21226,0.00349573826370599,0.00529079493877292
21275,0.00349573826370599,0.00528880789029372
21324,0.00349573826370599,0.00528438641149732
21373,0.00349573826370599,0.00528438641149732
21422,0.00348374790619619,0.00527580159207782
21472,0.00348374790619619,0.00526865503324716
21521,0.00347172244781977,0.00526456373265941
21571,0.00347172244781977,0.00526280330333065
21621,0.00347172244781977,0.00525128543585434
21670,0.00347172244781977,0.00524771987272583
21720,0.00345965114902684,0.00523681046319989
21770,0.00345965114902684,0.00522501986226859
21821,0.00345965114902684,0.00521686875832729
21871,0.00345965114902684,0.00521399769137823
21921,0.00345965114902684,0.00520904133717898
21972,0.00345965114902684,0.00520768831026218
22023,0.00345965114902684,0.00520380485247616
22073,0.00345965114902684,0.00517852015782676
22124,0.00344773013527251,0.00516398059930723
22175,0.00344773013527251,0.00515996974448186
22226,0.00344773013527251,0.00515996974448186
22278,0.00344773013527251,0.00515697685485714
22329,0.00344773013527251,0.00514681724919228
22381,0.00343588466744387,0.00513347381779755
22432,0.00343588466744387,0.00512192797434839
22484,0.00343588466744387,0.00511494323407363
22536,0.00342407684120215,0.00510753782942814
22588,0.00341228329231027,0.00510217823431608
22640,0.00341228329231027,0.00509993016801921
22692,0.00341228329231027,0.00509071314604289
22744,0.0034005244103509,0.00507795714229815
22797,0.0034005244103509,0.00506698814741516
22849,0.0034005244103509,0.00505839278750744
22902,0.0034005244103509,0.00505180382245161
22955,0.0034005244103509,0.00504155713096374
23008,0.00337716224017224,0.00503337657007921
23061,0.00337716224017224,0.00502439036706163
23114,0.00337716224017224,0.00501891632802302
23167,0.00336556315342321,0.0050115268740298
23221,0.00335388688266051,0.00499802438218073
23274,0.00334234516591278,0.00498599455321903
23328,0.00334234516591278,0.00498377827477543
23382,0.00333070463922295,0.00497076219256037
23435,0.00333070463922295,0.00496174867859562
23490,0.00331910185280292,0.00494487067458274
23544,0.00331910185280292,0.00494218987791855
23598,0.00331910185280292,0.00493916696446492
23652,0.00331910185280292,0.00493834663422478
23707,0.00331910185280292,0.0049371892469335
23762,0.00331910185280292,0.00492702750925932
23816,0.00331910185280292,0.00491686621178062
23871,0.00331910185280292,0.00491327507182424
23926,0.00330773130474901,0.00491002901303128
23981,0.00330773130474901,0.00490664843064903
24037,0.00330773130474901,0.00490144719141737
24092,0.00330773130474901,0.00488940607551527
24148,0.00330773130474901,0.00488730599970666
24203,0.00330773130474901,0.00488297137948765
24259,0.00329630896852977,0.00487110446973049
24315,0.00329630896852977,0.00486585399047633
24371,0.00328500418170193,0.00485710558817048
24427,0.00327361024602045,0.00483251855506653
24484,0.00327361024602045,0.00482548627027173
24540,0.00327361024602045,0.00482327722603114
24597,0.00327361024602045,0.00481408369834985
24653,0.00327361024602045,0.00480675456814794
24710,0.00327361024602045,0.00480439842992474
24767,0.00326233051514642,0.0047995587290078
24824,0.00326233051514642,0.00478999689559417
24882,0.00325113642217728,0.0047852880934329
24939,0.00325113642217728,0.00477967979871106
24997,0.00325113642217728,0.00477731499624808
25054,0.00325113642217728,0.00476734391617042
25112,0.00325113642217728,0.00476095107236704
25170,0.00324001872497092,0.00475928646842704
25228,0.00324001872497092,0.00475904408782246
25286,0.00324001872497092,0.00475904408782246
25344,0.00324001872497092,0.00475846451920531
25403,0.00324001872497092,0.00475781216391997
25461,0.00324001872497092,0.00475446761711194
25520,0.00324001872497092,0.00474779891855266
25579,0.00324001872497092,0.00474220768382688
25638,0.00324001872497092,0.00473671983368809
25697,0.00324001872497092,0.00473350293201533
25756,0.00322903574462013,0.00471646092473982
25816,0.00321804698572135,0.00469820979951954
25875,0.00321804698572135,0.00468544545897496
25935,0.00319590572059354,0.00466928574249653
25995,0.0031849500602981,0.00466564114961937
26055,0.0031849500602981,0.00466199819120845
26115,0.0031849500602981,0.00465437799806203
26175,0.0031849500602981,0.0046457641904882
26235,0.00317392740857182,0.00463512783210291
26296,0.00317392740857182,0.00463184210037426
26356,0.00317392740857182,0.00462892580200586
26417,0.00317392740857182,0.0046258873344164
26478,0.00317392740857182,0.00462331346026098
26539,0.00317392740857182,0.00461982733526793
26600,0.00317392740857182,0.00461494478722985
26662,0.00317392740857182,0.00460237995383183
26723,0.00317392740857182,0.00459331066247741
26785,0.00314136588367566,0.00457591751372594
26846,0.00314136588367566,0.00457522358735057
26908,0.00314136588367566,0.00457461059158933
26970,0.00313051858773272,0.00456421765043329
27033,0.00313051858773272,0.00456092979734189
27095,0.00313051858773272,0.00455351743789714
27157,0.00311979626623893,0.00454163454321361
27220,0.00311979626623893,0.0045368984698
27283,0.00311979626623893,0.00452902079168829
27346,0.00311979626623893,0.00452234266115975
27409,0.00311979626623893,0.00451390201799034
27472,0.00310911621095109,0.00450238708174414
27535,0.00309846941064921,0.00449214831775023
27599,0.00309846941064921,0.00448531784845342
27662,0.00309846941064921,0.00448531784845342
27726,0.00309846941064921,0.00448531784845342
27790,0.00308785453944694,0.00448160359848072
27854,0.00308785453944694,0.00447537013785232
27918,0.00308785453944694,0.00447473802598294
27983,0.00308785453944694,0.00447142565014246
28047,0.00308785453944694,0.0044694499263771
28112,0.00308785453944694,0.00446418897309907
28177,0.00308785453944694,0.00445902145468787
28242,0.00308785453944694,0.00445035462587385
28307,0.00308785453944694,0.00444332726566661
28372,0.00308785453944694,0.0044358542590425
28437,0.00308785453944694,0.00442669375162584
28503,0.00307732274030109,0.00442505847725168
28569,0.00307732274030109,0.00442505847725168
28635,0.00307732274030109,0.00441659272086029
28701,0.00306685423560168,0.00439980853488345
28767,0.00305633450323798,0.00437563624648384
28833,0.00303545710440028,0.00436854082920595
28900,0.00302505620371871,0.00435688682515255
28966,0.00301462933009,0.00434705325170253
29033,0.00300423760090964,0.00433514969639199
29100,0.00300423760090964,0.00432223073432657
29167,0.00299387774969562,0.00431720246941989
29234,0.00299387774969562,0.00431394498207912
29302,0.00298353695442427,0.00429837566957987
29369,0.00297318722323133,0.00428850871093648
29437,0.00297318722323133,0.00427824723069433
29505,0.00297318722323133,0.0042747426893161
29573,0.00297318722323133,0.00426875367319501
29641,0.00297318722323133,0.00426041958899601
29709,0.00296277663414884,0.00424998026801141
29778,0.00296277663414884,0.00424637319530347
29847,0.00296277663414884,0.00424564837453341
29915,0.00296277663414884,0.00423366999766682
29984,0.00296277663414884,0.00422995276749864
30054,0.00295254467593552,0.0042253214731755
30123,0.00294231699428374,0.00422250185505733
30192,0.00294231699428374,0.00421931110349489
30262,0.00293200162168818,0.00421310429104349
30332,0.00293200162168818,0.0042116879609459
30402,0.00293200162168818,0.00421143763890162
30472,0.00293200162168818,0.00420878032303575
30542,0.00293200162168818,0.00420306894104592
30612,0.00293200162168818,0.00420032403645931
30683,0.0029218907878804,0.00419441363760338
30754,0.0029218907878804,0.00418411842034616
30825,0.0029218907878804,0.00417987187073213
30896,0.00291180330015775,0.00417046296905087
30967,0.00291180330015775,0.00416673014910733
31038,0.00290174276013471,0.00415829801980357
31110,0.00290174276013471,0.00415251524093344
31182,0.00290174276013471,0.0041430729524303
31254,0.00290174276013471,0.00413926070139395
31326,0.00290174276013471,0.00413376017549562
31398,0.00290174276013471,0.00412666399972917
31470,0.00290174276013471,0.00412666399972917
31543,0.00290174276013471,0.00412258300858198
31615,0.00290174276013471,0.00412055562656475
31688,0.0028917419122158,0.00411904902175827
31761,0.0028917419122158,0.00411900135174905
31835,0.00288171383081041,0.00411177679921285
31908,0.00288171383081041,0.0041100233190771
31982,0.00288171383081041,0.00410349873210106
32055,0.00288171383081041,0.0041007191384029
32129,0.00288171383081041,0.00409518155583096
32203,0.00288171383081041,0.0040918531004519
32278,0.00288171383081041,0.00408921645125962
32352,0.00288171383081041,0.00407530947225308
32427,0.00287171315076683,0.00406655384182942
32501,0.00287171315076683,0.00405710455658221
32576,0.00287171315076683,0.0040495192282227
32651,0.00287171315076683,0.00403899193597758
32727,0.00287171315076683,0.0040293083560664
32802,0.00285168385381027,0.00401353878174646
32878,0.00285168385381027,0.00400670254994752
32954,0.00285168385381027,0.00400182332575541
33030,0.00284167202821032,0.00399151067978749
33106,0.00284167202821032,0.0039865977105855
33182,0.00284167202821032,0.0039808581374231
33259,0.00283166970830351,0.00396589930350583
33335,0.00283166970830351,0.00396137395763724
33412,0.00283166970830351,0.00395631218299792
33489,0.00283166970830351,0.00395631218299792
33566,0.00283166970830351,0.00395631218299792
33644,0.00283166970830351,0.00395631218299792
33721,0.00283166970830351,0.00394652868839557
33799,0.00283166970830351,0.00393625947850495
33877,0.00283166970830351,0.00392719468162108
33955,0.00283166970830351,0.00392617393723853
34033,0.00283166970830351,0.00392617393723853
34112,0.00281166695343945,0.0039241904588123
34191,0.00281166695343945,0.00391925020623049
34269,0.00281166695343945,0.00391592100081173
34348,0.00281166695343945,0.00391190457833072
34428,0.00279181753373423,0.00390203480640754
34507,0.00279181753373423,0.00389539675333071
34587,0.00279181753373423,0.00388717166829304
34666,0.00279181753373423,0.00388094173412568
34746,0.00279181753373423,0.00387181986751856
34826,0.00279181753373423,0.00386698361866862
34907,0.00279181753373423,0.00385782366344182
34987,0.0027721169589891,0.00384809566488672
35068,0.0027721169589891,0.00384371561181678
35149,0.0027721169589891,0.00384202136750505
35230,0.0027721169589891,0.00383809815032092
35311,0.00273279579115581,0.00382744672394347
35392,0.00273279579115581,0.00382037965194917
35474,0.00273279579115581,0.00381676341466154
35556,0.00273279579115581,0.00381296248693137
35638,0.00271304865800152,0.0038069675530032
35720,0.00271304865800152,0.00380379181293904
35802,0.00271304865800152,0.00380379181293904
35885,0.00271304865800152,0.00380095171968967
35968,0.00269338571149385,0.00379342030811442
36051,0.00269338571149385,0.00378844582250649
36134,0.00269338571149385,0.0037855213559066
36217,0.00269338571149385,0.00378184484321263
36300,0.00269338571149385,0.00377170939699661
36384,0.00269338571149385,0.00376454414801363
36468,0.00269338571149385,0.00376288645049989
36552,0.00269338571149385,0.00376224168000069
36636,0.00269338571149385,0.00376206641059418
36721,0.00269338571149385,0.00375758885779735
36806,0.00269338571149385,0.00374850729400557
36890,0.00269338571149385,0.00374179000737234
36975,0.00269338571149385,0.00373927673154595
37061,0.00269338571149385,0.00373079598073747
37146,0.00269338571149385,0.00372462534133901
37232,0.00269338571149385,0.00371866453928647
37318,0.00269338571149385,0.00371330289320721
37404,0.00269338571149385,0.00370802718427845
37490,0.00269338571149385,0.00369082581387054
37576,0.00269338571149385,0.00367571362977583
37663,0.00269338571149385,0.00365941745581867
37750,0.00269338571149385,0.0036535628952416
37837,0.00269338571149385,0.00365054710338844
37924,0.00269338571149385,0.00364298352352673
38012,0.00269338571149385,0.00363555877583339
38099,0.00269338571149385,0.00363260910131269
38187,0.00269338571149385,0.00363096895076608
38275,0.00269338571149385,0.00361992293699187
38363,0.00269338571149385,0.00361486538380718
38452,0.00269338571149385,0.00360436201330859
38540,0.00269338571149385,0.0035905528179041
38629,0.00269338571149385,0.00357858952942957
38718,0.00267460925143297,0.00356677761122723
38808,0.00267460925143297,0.00356573418401391
38897,0.00267460925143297,0.00356527322683801
38987,0.00267460925143297,0.00355936901936916
39077,0.00265578140327457,0.00355316856684518
39167,0.00265578140327457,0.00355100924171072
39257,0.00265578140327457,0.00354263485735312
39348,0.00265578140327457,0.00354183885486957
39438,0.00265578140327457,0.00354109774818639
39529,0.00265578140327457,0.00354009864790691
39620,0.00263708143308263,0.00353292055156419
39712,0.00263708143308263,0.00353180560103316
39803,0.00263708143308263,0.0035317337206157
39895,0.00263708143308263,0.00352782218512481
39987,0.00263708143308263,0.0035273871917338
40079,0.00263708143308263,0.00352671719896284
40172,0.00263708143308263,0.00352379475980572
40264,0.00263708143308263,0.00351982740905081
40357,0.00263708143308263,0.00351832981423534
40450,0.00263708143308263,0.00351672282126022
40544,0.00263708143308263,0.00350816692318801
40637,0.00263708143308263,0.00350073140653814
40731,0.00263708143308263,0.00349313245642553
40825,0.00263708143308263,0.00348833221524799
40919,0.00263708143308263,0.00348428920939449
41013,0.00263708143308263,0.003483328132317
41108,0.00263708143308263,0.00347864963588627
41202,0.00263708143308263,0.00347460454714992
41297,0.00263708143308263,0.00347387420299589
41393,0.00263708143308263,0.003472373888496
41488,0.00263708143308263,0.00346914381843285
41584,0.00263708143308263,0.00346695854110938
41680,0.00261873228202597,0.00346097669375362
41776,0.00261873228202597,0.00345832937605333
41872,0.00261873228202597,0.00345538897097258
41969,0.00261873228202597,0.00344995057009278
42065,0.00261873228202597,0.00344889544356733
42162,0.00261873228202597,0.00344224506007904
42260,0.00261873228202597,0.00343674793260975
42357,0.00261873228202597,0.00343278663032744
42455,0.00260066358853213,0.00343046602989315
42553,0.00260066358853213,0.00342837070242226
42651,0.00258269674724468,0.00342171865181407
42749,0.00258269674724468,0.00341639764381059
42848,0.00258269674724468,0.00341356392661205
42946,0.00258269674724468,0.00341135553946913
43045,0.00258269674724468,0.00340911773851722
43145,0.00258269674724468,0.00340858966844568
43244,0.00258269674724468,0.00340767771746064
43344,0.00258269674724468,0.00340662121698914
43444,0.00258269674724468,0.00340575250829078
43544,0.00258269674724468,0.00340259643338716
43644,0.00258269674724468,0.00340096743194092
43745,0.00258269674724468,0.00339886513862457
43846,0.00258269674724468,0.00339734629070942
43947,0.00258269674724468,0.00339420170981296
44048,0.00258269674724468,0.0033868301024397
44150,0.00258269674724468,0.00338263928965732
44252,0.00258269674724468,0.00338164926898363
44354,0.00258269674724468,0.00337981307992168
44456,0.00258269674724468,0.00337503932459001
44558,0.00258269674724468,0.00336630800788202
44661,0.00256505029896508,0.00335938763546337
44764,0.00256505029896508,0.00335421110256253
44867,0.00256505029896508,0.00334927432717811
44971,0.00256505029896508,0.00334279627279743
45074,0.00256505029896508,0.00333838265766934
45178,0.00256505029896508,0.0033345750433807
45283,0.00254754239745692,0.00332079607636199
45387,0.00254754239745692,0.00331738219688681
45492,0.00254754239745692,0.00331626566754861
45597,0.00254754239745692,0.00331202509549889
45702,0.00254754239745692,0.00330916848229972
45807,0.00254754239745692,0.00330703634398978
45913,0.00254754239745692,0.00330471102746796
46019,0.00254754239745692,0.00330203445812571
46125,0.00254754239745692,0.00330050630052823
46231,0.00254754239745692,0.00329841644629565
46338,0.00254754239745692,0.00329308179376916
46444,0.00253019726346672,0.00328818904894596
46551,0.00253019726346672,0.00328039970402989
46659,0.00253019726346672,0.00327678355866021
46766,0.00253019726346672,0.0032671628107006
46874,0.00253019726346672,0.00326021672604106
46982,0.00253019726346672,0.00325324521107611
47091,0.00253019726346672,0.00324626850666815
47199,0.00253019726346672,0.00324250515782502
47308,0.00253019726346672,0.00323605892674574
47417,0.00251299528599723,0.00322781498065161
47526,0.00251299528599723,0.00322221368791197
47636,0.00251299528599723,0.00321860651001014
47746,0.00251299528599723,0.003216218312756
47856,0.00251299528599723,0.0032137424540086
47966,0.00251299528599723,0.00320875578766239
48077,0.00251299528599723,0.00320311714773569
48188,0.00251299528599723,0.00320086357951097
48299,0.00251299528599723,0.00319540927828567
48410,0.00247909641740367,0.00317599971920227
48522,0.00247909641740367,0.00317103509003817
48634,0.00247909641740367,0.003160767068654
48746,0.00247909641740367,0.00315326259303521
48858,0.00247909641740367,0.00314592941447249
48971,0.00247909641740367,0.00314199136595542
49084,0.00246217798916915,0.00313280389129054
49197,0.00246217798916915,0.0031262983529831
49310,0.00244535071986026,0.00311970269297922
49424,0.00244535071986026,0.0031116619093298
49538,0.00242851803242428,0.00309521679293986
49652,0.00241174079469806,0.00308121613034096
49767,0.00239509209704535,0.00307214029567713
49882,0.00239509209704535,0.00306978614390863
49997,0.00239509209704535,0.0030659552123124
50112,0.00237839517369062,0.00305528233237873
50227,0.00237839517369062,0.00304681072001999
50343,0.00237839517369062,0.00304074916903632
50459,0.00237839517369062,0.00303967317256314
50576,0.00237839517369062,0.00303967317256314
50692,0.00237839517369062,0.00303605624407852
50809,0.00237839517369062,0.00303385117879643
50926,0.00237839517369062,0.00303385117879643
51044,0.00237839517369062,0.00303385117879643
51161,0.00237839517369062,0.00303385117879643
51279,0.00237839517369062,0.00303385117879643
51398,0.00237839517369062,0.00303314124996173
51516,0.00237839517369062,0.00303024200725982
51635,0.00237839517369062,0.00302944927155279
51754,0.00237839517369062,0.00302617911041751
51873,0.00237839517369062,0.00302557257667765
51993,0.00236197921504047,0.00302217060570632
52113,0.00236197921504047,0.00302077758167708
52233,0.00236197921504047,0.00301195543362747
52353,0.00234547910661453,0.00301128872461286
52474,0.00234547910661453,0.00300576945157882
52595,0.00234547910661453,0.00300570316183563
52716,0.00234547910661453,0.00300138653205884
52838,0.00234547910661453,0.00299777859385872
52960,0.00234547910661453,0.00299353554951247
53082,0.00234547910661453,0.00299353554951247
53204,0.00234547910661453,0.00298721358665871
53327,0.00232913961436201,0.00297800106065604
53450,0.00232913961436201,0.00297388309297222
53573,0.00232913961436201,0.00297220928445313
53697,0.00232913961436201,0.00297028827649005
53820,0.00231289674656405,0.00296063044037362
53944,0.00231289674656405,0.00295807738650004
54069,0.00231289674656405,0.00295488867468074
54193,0.00231289674656405,0.00295241101458191
54318,0.00229691404702893,0.00294713056946264
54444,0.00229691404702893,0.0029459604490356
54569,0.00229691404702893,0.00294285289598089
54695,0.00229691404702893,0.00294147302064518
54821,0.00229691404702893,0.00293391459089257
54948,0.00228081703037928,0.00293253614053059
55074,0.00228081703037928,0.00293112135357442
55201,0.00228081703037928,0.0029310424593024
55328,0.00228081703037928,0.00292660589502843
55456,0.00228081703037928,0.00292023303516272
55584,0.00228081703037928,0.00291013331724967
55712,0.00228081703037928,0.0029081678639404
55841,0.00228081703037928,0.002901281152296
55969,0.00226484090336366,0.00289377058900152
56098,0.00226484090336366,0.00289255518591285
56228,0.00224911333874454,0.00288668215586755
56357,0.00224911333874454,0.00287919085334966
56487,0.00224911333874454,0.00287751756713323
56617,0.00224911333874454,0.00287495668684191
56748,0.00224911333874454,0.00287207571135872
56879,0.00224911333874454,0.00286737134330985
57010,0.00224911333874454,0.0028671670225889
57141,0.00224911333874454,0.00286451803001096
57273,0.00224911333874454,0.00286064746088119
57405,0.00224911333874454,0.00285265843395862
57538,0.00224911333874454,0.00284843354050134
57670,0.0022335918836784,0.00284470422448109
57803,0.0022335918836784,0.00284470422448109
57937,0.0022335918836784,0.00284387748549998
58070,0.0022335918836784,0.00284387748549998
58204,0.0022335918836784,0.00283768059152134
58338,0.0022335918836784,0.002835851005198
58473,0.0022335918836784,0.002835851005198
58608,0.0022335918836784,0.00283288224559448
58743,0.0022335918836784,0.00282866903183749
58878,0.00221811873009184,0.00282691935158376
59014,0.00221811873009184,0.00282573876344905
59150,0.00221811873009184,0.00282446897739624
59286,0.00221811873009184,0.00282193934663959
59423,0.00221811873009184,0.00282193934663959
59560,0.00221811873009184,0.00281708742406782
59697,0.00221811873009184,0.00281283140257164
59835,0.00221811873009184,0.00281085459813913
59973,0.00221811873009184,0.00281085459813913
60111,0.00221811873009184,0.00281042169737709
60250,0.00221811873009184,0.00281042169737709
60389,0.00221811873009184,0.00280882663225604
60528,0.00221811873009184,0.00280694405609523
60668,0.00221811873009184,0.00279462267591303
60807,0.00221811873009184,0.00278815526758283
60948,0.00221811873009184,0.00278314697551092
61088,0.00221811873009184,0.00277252103676691
61229,0.00221811873009184,0.00277067333784903
61370,0.00221811873009184,0.0027664275332343
61512,0.00221811873009184,0.00276632968626647
61654,0.00221811873009184,0.00276473826427338
61796,0.00221811873009184,0.00275925159988132
61938,0.00220300811133284,0.00275419800033923
62081,0.00220300811133284,0.00275135326831757
62224,0.00220300811133284,0.00274850251528643
62368,0.00220300811133284,0.0027461043200424
62511,0.00220300811133284,0.00274048664421772
62656,0.00220300811133284,0.00273904290446346
62800,0.00220300811133284,0.00273517441870912
62945,0.00220300811133284,0.00272901503513105
63090,0.00220300811133284,0.00271984980139189
63235,0.00220300811133284,0.00271339086837742
63381,0.00220300811133284,0.00270787625559172
63527,0.00220300811133284,0.00270674908822587
63674,0.00220300811133284,0.00270487422376386
63821,0.00220300811133284,0.00270174086893942
63968,0.00220300811133284,0.00269913941933615
64115,0.00217318557716745,0.00269033220266516
64263,0.00217318557716745,0.00268531252344927
64411,0.00217318557716745,0.00268531252344927
64560,0.00217318557716745,0.00268098068934782
64709,0.00217318557716745,0.00267761530104145
64858,0.00217318557716745,0.00267358883150026
65007,0.00217318557716745,0.002672751233419
65157,0.00217318557716745,0.00266866092096891
65307,0.00215833625498326,0.00266298658651596
65458,0.00215833625498326,0.00266076329589997
65609,0.00215833625498326,0.00265898268897014
65760,0.00215833625498326,0.00265781632329446
65912,0.00214364381143697,0.00265485153597131
66064,0.00214364381143697,0.00264676604572553
66216,0.00214364381143697,0.00264140775702553
66369,0.00212888150514159,0.00263709603928398
66522,0.00212888150514159,0.00263143595425128
66675,0.00212888150514159,0.00262659025842534
66829,0.00212888150514159,0.00262141834477229
66983,0.00212888150514159,0.00261909439728983
67138,0.00212888150514159,0.00261759792079074
67292,0.00212888150514159,0.002615606907041
67447,0.00212888150514159,0.00261065658382381
67603,0.00212888150514159,0.00260662991479219
67759,0.0021142679487766,0.00259551067507191
67915,0.0021142679487766,0.00259132686714418
68072,0.0021142679487766,0.00258122291310978
68229,0.0021142679487766,0.002579389718682
68386,0.0021142679487766,0.00257484208766458
68544,0.0021142679487766,0.00257350187785674
68702,0.0021142679487766,0.00256975472914373
68860,0.0021142679487766,0.00256754468777389
69019,0.0021142679487766,0.00256605114548173
69178,0.0021142679487766,0.00256585034588199
69338,0.0021142679487766,0.00256457018646527
69497,0.0021142679487766,0.00256407608466698
69658,0.0021142679487766,0.00256061405709391
69818,0.0021142679487766,0.00255812223016593
69979,0.00208564919078871,0.00254171290300195
70141,0.00208564919078871,0.00253756558656287
70302,0.00208564919078871,0.00253663415128444
70464,0.00208564919078871,0.0025296471708368
70627,0.00208564919078871,0.00252787469844528
70790,0.00208564919078871,0.00252716414943213
70953,0.00208564919078871,0.00252301770761034
71117,0.00208564919078871,0.00252204468757667
71280,0.00208564919078871,0.00251748014344639
71445,0.00207154340252836,0.00251286386893736
71610,0.00207154340252836,0.00251013984084281
71775,0.00207154340252836,0.00250966178909265
71940,0.00207154340252836,0.00250356855509751
72106,0.00207154340252836,0.00249634079480106
72272,0.00207154340252836,0.00248672935470914
72439,0.00207154340252836,0.00248277543791852
72606,0.00205745767018652,0.00247312542091637
72773,0.00205745767018652,0.0024706061410467
72941,0.0020293955454467,0.00245571724247557
73109,0.0020293955454467,0.00245139033499107
73278,0.0020293955454467,0.0024456454357835
73447,0.0020293955454467,0.00243987417629909
73616,0.0020293955454467,0.00243843682130838
73786,0.0020293955454467,0.0024353041910037
73956,0.0020293955454467,0.00242972992309455
74127,0.0020293955454467,0.00242798501196399
74297,0.00201553573042619,0.00242511816170557
74469,0.00201553573042619,0.00242511816170557
74641,0.00200161452450644,0.00242102418157989
74813,0.00200161452450644,0.00241965054813044
74985,0.00200161452450644,0.00241965054813044
75158,0.00200161452450644,0.00241850785325571
75331,0.00200161452450644,0.00241595131113456
75505,0.00200161452450644,0.00241531378205323
75679,0.00200161452450644,0.00241361539707682
75854,0.00200161452450644,0.00241220396867961
76028,0.00200161452450644,0.00240891434572359
76204,0.00200161452450644,0.0024052296604293
76379,0.00200161452450644,0.00240332381224587
76556,0.00200161452450644,0.00239755263525815
76732,0.00200161452450644,0.00239755263525815
76909,0.00200161452450644,0.00239755263525815
77086,0.00198799141872544,0.00239435742289426
77264,0.00198799141872544,0.00238490859488396
77442,0.00198799141872544,0.00237755797803898
77621,0.00198799141872544,0.00236774757069217
77800,0.00197445285869908,0.00235570102774579
77979,0.00196082964395637,0.00234290935765814
78159,0.00194728836102831,0.00234045941645084
78339,0.00194728836102831,0.00233676417955119
78520,0.00194728836102831,0.00233624078822208
78701,0.00193369564383138,0.00233042306492686
78882,0.00193369564383138,0.00233020011638964
79064,0.00193369564383138,0.00232887244433325
79246,0.00193369564383138,0.00232581648658505
79429,0.00193369564383138,0.0023202331089166
79612,0.00193369564383138,0.00231867588726446
79796,0.00193369564383138,0.00231850876225028
79980,0.00193369564383138,0.00231579428904453
80164,0.00193369564383138,0.002315593667523
80349,0.00193369564383138,0.00231277054018506
80534,0.00193369564383138,0.00231006167537572
80720,0.00192039329087159,0.00230467516968569
80906,0.00192039329087159,0.00230357361193816
81093,0.00192039329087159,0.00230357361193816
81280,0.00192039329087159,0.00230324329213518
81467,0.00192039329087159,0.00230139158343986
81655,0.00192039329087159,0.00229895156143298
81843,0.00192039329087159,0.00229488874294797
82032,0.00192039329087159,0.00229450479679219
82221,0.0019070900361017,0.0022885611095293
82411,0.0019070900361017,0.00228233936211236
82601,0.0019070900361017,0.00227970909105691
82791,0.0019070900361017,0.00227538862572877
82982,0.0019070900361017,0.00226979322772133
83173,0.0019070900361017,0.00226713443836756
83365,0.00189387778194807,0.0022604833976667
83557,0.00189387778194807,0.00225655559669642
83750,0.00188068652389788,0.00225121562531267
83943,0.00186758752451523,0.00224637234632615
84137,0.00186758752451523,0.00224187005458629
84331,0.00186758752451523,0.00223850556289245
84525,0.00186758752451523,0.00223507129713906
84720,0.00186758752451523,0.00223006053104076
84915,0.00186758752451523,0.00222967505948418
85111,0.00186758752451523,0.00222136216766419
85307,0.00185451693788318,0.00221593816435815
85504,0.00185451693788318,0.00221459910862451
85701,0.00185451693788318,0.00221459910862451
85899,0.00185451693788318,0.0022132431050786
86097,0.00184157719789695,0.00221069634144773
86295,0.00184157719789695,0.00220394964844213
86494,0.00184157719789695,0.00219711459314408
86694,0.00184157719789695,0.00219522105971146
86894,0.00184157719789695,0.00219317037803605
87094,0.00184157719789695,0.00219265165202298
87295,0.00182859606429334,0.00219100108401492
87496,0.00182859606429334,0.00218970081130718
87698,0.00182859606429334,0.00218902745357072
87900,0.00182859606429334,0.00218799132428114
88103,0.00182859606429334,0.00218632097960316
88306,0.00182859606429334,0.00218260287213419
88509,0.00182859606429334,0.00217470164550015
88713,0.00182859606429334,0.00217456259399289
88918,0.00182859606429334,0.00217226229548932
89123,0.00182859606429334,0.00216923976145243
89329,0.00182859606429334,0.00216687139012109
89534,0.00182859606429334,0.00216368566718914
89741,0.00182859606429334,0.00216086443344048
89948,0.00182859606429334,0.00216086443344048
90155,0.00182859606429334,0.00216009843794527
90363,0.00182859606429334,0.00216009843794527
90571,0.00182859606429334,0.00215943581702736
90780,0.00182859606429334,0.00215678192223991
90990,0.00182859606429334,0.00215637288716907
91199,0.00182859606429334,0.00215637288716907
91410,0.00182859606429334,0.00215476367495687
91620,0.00182859606429334,0.00215196119384467
91832,0.00181592505967986,0.00214999990435821
92043,0.00181592505967986,0.00214824454981747
92256,0.00181592505967986,0.00214598911110208
92468,0.00181592505967986,0.00214368288216745
92682,0.00181592505967986,0.00213767270415057
92895,0.00181592505967986,0.0021376645718593
93109,0.00181592505967986,0.00213311676948015
93324,0.00181592505967986,0.00212778558412721
93539,0.00181592505967986,0.00212087436762864
93755,0.00181592505967986,0.00211227202111107
93971,0.00181592505967986,0.00210796869629519
94188,0.00181592505967986,0.002105077410965
94405,0.0018034381379829,0.00209987314181011
94623,0.0018034381379829,0.00209522125096285
94841,0.00179107088490078,0.00209189653700588
95060,0.00179107088490078,0.00208919302141148
95279,0.00179107088490078,0.00208472609001059
95498,0.00179107088490078,0.00208287321211496
95719,0.00179107088490078,0.00208264162382649
95939,0.00179107088490078,0.00208050947209721
96160,0.00179107088490078,0.00207865038845943
96382,0.0017664837022466,0.0020744660556429
96604,0.0017664837022466,0.0020744660556429
96827,0.00175423146937393,0.00207032795419983
97050,0.00175423146937393,0.00206477375966818
97274,0.00175423146937393,0.00206143436449559
97498,0.00175423146937393,0.00206028843880767
97723,0.00175423146937393,0.00205846968158619
97949,0.00175423146937393,0.00205585311609162
98174,0.00175423146937393,0.00205224051671133
98401,0.00175423146937393,0.00205069906576459
98628,0.00175423146937393,0.00204927023918602
98855,0.00175423146937393,0.0020463238738094
99083,0.00175423146937393,0.00204583327009947
99311,0.00175423146937393,0.00204181302051779
99540,0.00175423146937393,0.00203896692268033
99770,0.00174214809660536,0.00203710773366921
100000,0.00174214809660536,0.00203663460974829


==> code_for_figs/avgdata.dat <==
t xbar ybar vav
1 0.0 0.0 100.0
2 2.5 -2.5 75.0
3 5.0 -3.33333 41.66664
4 6.25 -3.02837 46.39183
5 7.0 -2.3454 46.72699
6 7.5 -1.51738 45.0869
7 7.85713 -0.63432 42.45728
8 8.125 0.2642 39.30397
9 8.27228 1.1595 35.56389
10 8.27937 2.02408 31.27647
11 8.14705 2.74916 26.98944
12 7.91113 3.3534 22.7887
13 7.6005 3.86467 18.67912
14 7.23517 4.28058 14.77295
15 6.83502 4.59624 11.19392
16 6.4201 4.81165 8.0423
17 6.00926 4.93108 5.39093
18 5.61925 4.96227 3.28491
19 5.26418 4.9156 1.74286
20 4.95522 4.80333 1.65512
21 4.70049 4.63876 6.2989
22 4.50514 4.43564 10.24467
23 4.37157 4.20758 13.3886
24 4.29959 3.96753 15.66849
25 4.28688 3.72745 17.05956
26 4.32927 3.498 17.57095
27 4.42108 3.28838 17.2419
28 4.55556 3.10616 16.13586
29 4.72516 2.95726 14.33632
30 4.90099 2.846 12.25525
31 5.06548 2.77135 11.47064
32 5.21968 2.72942 12.45132
33 5.36453 2.71683 13.23853
34 5.50087 2.73056 13.85155
35 5.62943 2.76802 14.30702
36 5.75082 2.82686 14.61983
37 5.86566 2.90504 14.80309
38 5.97136 3.00075 14.85306
39 6.0652 3.11185 14.76677
40 6.14502 3.23595 14.54536
41 6.20909 3.37039 14.1935
42 6.25616 3.51247 13.71849
43 6.28549 3.65936 13.13065
44 6.29674 3.80347 12.46635
45 6.29074 3.94118 11.74782
46 6.2688 4.07289 10.97954
47 6.23212 4.19899 10.16563
48 6.18175 4.31847 9.3164
49 6.11893 4.42957 8.44681
50 6.045 4.5308 7.57095
51 5.96152 4.62093 6.70296
52 5.87013 4.69893 5.85602
53 5.77258 4.76408 5.0425
54 5.67062 4.81587 4.27376
55 5.56604 4.85408 3.5598
56 5.46057 4.87868 2.90947
57 5.35591 4.88991 2.33002
58 5.2537 4.88817 1.82762
59 5.1554 4.87408 1.40656
60 5.06242 4.84845 1.06987
61 4.97601 4.81216 1.29898
62 4.89728 4.76631 2.70927
63 4.82716 4.712 4.03252
64 4.76642 4.65051 5.25116
65 4.71568 4.5831 6.34926
66 4.67535 4.5111 7.31422
67 4.64575 4.43582 8.13461
68 4.62694 4.35861 8.80287
69 4.6189 4.28078 9.31267
70 4.62143 4.20357 9.66072
71 4.6342 4.12819 9.84604
72 4.65674 4.05579 9.87
73 4.68849 3.98738 9.73572
74 4.72878 3.92395 9.44862
75 4.77682 3.86635 9.01588
76 4.83182 3.81534 8.44604
77 4.89284 3.77153 7.74979
78 4.95831 3.73547 6.94794
79 5.02213 3.70749 6.57318
80 5.08435 3.68724 6.98555
81 5.14503 3.6744 7.35321
82 5.20424 3.66862 7.67807
83 5.26202 3.66965 7.96188
84 5.31844 3.67719 8.20625
85 5.3735 3.69096 8.4127
86 5.4273 3.71074 8.58284
87 5.47939 3.73624 8.71574
88 5.52914 3.7672 8.80974
89 5.57603 3.8033 8.86368
90 5.61955 3.84412 8.87718
91 5.65924 3.88925 8.84995
92 5.6947 3.93822 8.78242
93 5.7256 3.99054 8.67531
94 5.75165 4.04567 8.52989
95 5.77261 4.1031 8.34755
96 5.78835 4.16226 8.13042
97 5.7987 4.22244 7.88132
98 5.80368 4.28139 7.61147
99 5.80344 4.33916 7.3214
100 5.79819 4.39577 7.0121
101 5.7881 4.45125 6.68427
102 5.77332 4.50543 6.33942
103 5.75404 4.55788 5.98083
104 5.7305 4.60815 5.61172
105 5.70291 4.6559 5.23506
106 5.67162 4.70074 4.85435
107 5.63689 4.74239 4.4725
108 5.59908 4.78053 4.09271
109 5.55856 4.81493 3.71819
110 5.5157 4.84538 3.3516
111 5.4709 4.8717 2.99599
112 5.42456 4.8938 2.65381
113 5.37708 4.91154 2.32765
114 5.32886 4.9249 2.0198
115 5.2803 4.93385 1.73225
116 5.23183 4.93843 1.46698
117 5.1838 4.93869 1.22559
118 5.13661 4.93472 1.00945
119 5.09064 4.92667 0.81985
120 5.0462 4.91466 0.65773
121 5.00365 4.89891 0.52368
122 4.96327 4.87961 1.15288
123 4.92537 4.857 1.83449
124 4.89018 4.83133 2.49062
125 4.85794 4.80289 3.11646
126 4.82886 4.77196 3.70735
127 4.80312 4.73885 4.25903
128 4.78084 4.70387 4.76807
129 4.76215 4.66734 5.2311
130 4.74715 4.6296 5.64484
131 4.73589 4.59096 6.00693
132 4.72838 4.55177 6.31546
133 4.72464 4.51234 6.56868
134 4.72464 4.473 6.76537
135 4.72833 4.43408 6.9046
136 4.73563 4.39587 6.98624
137 4.74641 4.35867 7.01042
138 4.76057 4.32275 6.97762
139 4.77797 4.2884 6.88843
140 4.79842 4.25586 6.74446
141 4.82172 4.22536 6.54747
142 4.84769 4.19711 6.29913
143 4.87611 4.17133 6.00166
144 4.90674 4.14816 5.65811
145 4.93935 4.12779 5.27084
146 4.97366 4.11032 4.84344
147 5.00786 4.09589 4.55986
148 5.04158 4.08444 4.78569
149 5.07486 4.0759 4.99481
150 5.1077 4.07019 5.18753
151 5.14009 4.06728 5.36407
152 5.17207 4.06706 5.52505
153 5.20363 4.06952 5.67055
154 5.23477 4.07455 5.80109
155 5.26552 4.08212 5.91698
156 5.29573 4.09218 6.01776
157 5.32524 4.10464 6.10298
158 5.35384 4.11945 6.17195
159 5.38136 4.13647 6.22444
160 5.40762 4.15564 6.25992
161 5.4325 4.17682 6.27838
162 5.4558 4.19987 6.2796
163 5.47742 4.22469 6.26366
164 5.49722 4.25108 6.2307
165 5.5151 4.27893 6.18088
166 5.53098 4.30806 6.11458
167 5.54474 4.3383 6.03218
168 5.55632 4.36949 5.93414
169 5.56569 4.40144 5.82123
170 5.57278 4.43399 5.69397
171 5.57758 4.46654 5.55519
172 5.58011 4.49872 5.40695
173 5.58038 4.53052 5.24933
174 5.57849 4.56195 5.0827
175 5.57445 4.59302 4.90715
176 5.5683 4.62369 4.72305
177 5.5601 4.6538 4.53156
178 5.54991 4.68318 4.33365
179 5.53778 4.71172 4.13033
180 5.52379 4.73927 3.92258
181 5.50804 4.7657 3.7117
182 5.4906 4.79088 3.49861
183 5.4716 4.81471 3.28445
184 5.45114 4.8371 3.07022
185 5.42934 4.85791 2.85713
186 5.40631 4.87709 2.6461
187 5.38219 4.89456 2.43813
188 5.3571 4.91025 2.23427
189 5.33118 4.92409 2.03545
190 5.30455 4.93605 1.8425
191 5.27737 4.94609 1.65642
192 5.24979 4.95418 1.47804
193 5.22192 4.96031 1.30806
194 5.19392 4.96448 1.14723
195 5.16594 4.96669 0.99625
196 5.13808 4.96695 0.85564
197 5.1105 4.96529 0.72609
198 5.08334 4.96173 0.60806
199 5.0567 4.95633 0.50186
200 5.03073 4.94914 0.40794
201 5.00554 4.94022 0.32661
202 4.98125 4.92963 0.63316
203 4.95795 4.91743 1.04362
204 4.93576 4.90373 1.44493
205 4.91476 4.8886 1.83556
206 4.89507 4.87213 2.21336
207 4.87672 4.85443 2.57698
208 4.85983 4.8356 2.9245
209 4.84445 4.81573 3.25455
210 4.83064 4.79497 3.56552
211 4.81844 4.77339 3.8565
212 4.8079 4.75111 4.12582
213 4.79906 4.72829 4.37271
214 4.79193 4.705 4.59602
215 4.78654 4.68138 4.79492
216 4.78291 4.65755 4.96857
217 4.78102 4.63362 5.11658
218 4.78087 4.60973 5.23834
219 4.78244 4.58597 5.33356
220 4.78572 4.56247 5.40184
221 4.79066 4.53932 5.44342
222 4.79726 4.51666 5.45784
223 4.80544 4.49458 5.44556
224 4.81516 4.47318 5.4068
225 4.82637 4.45255 5.34172
226 4.839 4.4328 5.25093
227 4.853 4.41402 5.13496
228 4.86827 4.39626 4.99466
229 4.88477 4.37964 4.83032
230 4.90237 4.3642 4.6434
231 4.92102 4.35002 4.43459
232 4.94061 4.33716 4.20502
233 4.96106 4.32565 3.95584
234 4.98227 4.31558 3.68805
235 5.00362 4.30695 3.48335
236 5.0248 4.29979 3.62503
237 5.04579 4.29405 3.7587
238 5.0666 4.28972 3.88443
239 5.08725 4.28679 4.0023
240 5.10771 4.28523 4.1124
241 5.12802 4.28503 4.21494
242 5.14815 4.28615 4.31
243 5.1681 4.28859 4.39758
244 5.18791 4.29233 4.47792
245 5.2075 4.29733 4.55086
246 5.2268 4.3036 4.61601
247 5.24573 4.3111 4.67316
248 5.26419 4.31978 4.72206
249 5.28215 4.32964 4.76257
250 5.2995 4.3406 4.79446
251 5.31621 4.35265 4.81781
252 5.33218 4.36572 4.8323
253 5.34737 4.37978 4.83795
254 5.36171 4.39476 4.83475
255 5.37515 4.4106 4.82277
256 5.38766 4.42725 4.8021
257 5.39919 4.44463 4.7728
258 5.40967 4.46269 4.73488
259 5.41908 4.48135 4.68864
260 5.4274 4.50056 4.63417
261 5.43459 4.52023 4.57176
262 5.44063 4.5403 4.50165
263 5.4455 4.56068 4.42406
264 5.44919 4.58128 4.33952
265 5.45169 4.60173 4.2498
266 5.45302 4.62202 4.15497
267 5.45319 4.64217 4.0551
268 5.45221 4.66216 3.95027
269 5.4501 4.682 3.84048
270 5.4469 4.70168 3.72612
271 5.44258 4.7211 3.6074
272 5.4372 4.74023 3.4848
273 5.43076 4.75899 3.35884
274 5.42328 4.77733 3.22975
275 5.41481 4.79517 3.09822
276 5.40538 4.81247 2.96455
277 5.39503 4.82916 2.82936
278 5.38379 4.8452 2.69295
279 5.37172 4.86055 2.55585
280 5.35884 4.87515 2.41844
281 5.34521 4.88895 2.28134
282 5.3309 4.90192 2.14493
283 5.31593 4.91403 2.0095
284 5.30037 4.92523 1.87569
285 5.28429 4.9355 1.74393
286 5.26772 4.94481 1.61453
287 5.25072 4.95314 1.48788
288 5.23337 4.96046 1.36452
289 5.21573 4.96677 1.24481
290 5.19783 4.97205 1.12892
291 5.17976 4.97627 1.01746
292 5.16158 4.97946 0.91057
293 5.14333 4.98161 0.80856
294 5.12509 4.98271 0.7119
295 5.10692 4.98277 0.62073
296 5.08885 4.9818 0.53528
297 5.07098 4.97981 0.45586
298 5.05334 4.97682 0.38261
299 5.03601 4.97285 0.31578
300 5.01901 4.96791 0.25551
301 5.00243 4.96204 0.20195
302 4.98628 4.95525 0.42953
303 4.97066 4.94759 0.70221
304 4.95557 4.93907 0.97115
305 4.94109 4.92973 1.23505
306 4.92723 4.91963 1.49338
307 4.91406 4.9088 1.74507
308 4.90161 4.89728 1.98944
309 4.88991 4.8851 2.22588
310 4.879 4.87233 2.45338
311 4.8689 4.859 2.67159
312 4.85963 4.84515 2.87971
313 4.85124 4.83086 3.07709
314 4.84372 4.81615 3.26347
315 4.83713 4.80109 3.43765
316 4.83144 4.78572 3.59985
317 4.82669 4.7701 3.74916
318 4.82289 4.75429 3.8852
319 4.82002 4.73833 4.00803
320 4.81812 4.72227 4.1169
321 4.81715 4.70619 4.21173
322 4.81715 4.69012 4.29207
323 4.81808 4.67412 4.35814
324 4.81996 4.65823 4.40941
325 4.82275 4.64252 4.4461
326 4.82646 4.62703 4.46793
327 4.83105 4.6118 4.47517
328 4.83653 4.5969 4.46754
329 4.84285 4.58235 4.4455
330 4.85 4.56822 4.4088
331 4.85796 4.55453 4.35799
332 4.86668 4.54134 4.29306
333 4.87616 4.52869 4.21417
334 4.88634 4.5166 4.12193
335 4.8972 4.50513 4.01634
336 4.90869 4.49428 3.89824
337 4.92079 4.48412 3.76755
338 4.93344 4.47466 3.6251
339 4.94662 4.46593 3.471
340 4.96028 4.45795 3.30605
341 4.97438 4.45074 3.13057
342 4.98886 4.44434 2.9454
343 5.00348 4.43875 2.82364
344 5.018 4.43398 2.92015
345 5.03244 4.43001 3.01216
346 5.0468 4.42685 3.09975
347 5.06107 4.42448 3.1829
348 5.07526 4.4229 3.2618
349 5.08937 4.42209 3.33641
350 5.10341 4.42206 3.40675
351 5.11736 4.42278 3.4729
352 5.13123 4.42426 3.53485
353 5.14502 4.42647 3.59276
354 5.1587 4.42944 3.64632
355 5.17224 4.43314 3.69553
356 5.1856 4.43755 3.74023
357 5.19872 4.44266 3.78029
358 5.21158 4.44847 3.81554
359 5.22414 4.45496 3.8459
360 5.23639 4.4621 3.87146
361 5.24826 4.46988 3.8919
362 5.25974 4.47827 3.90732
363 5.27078 4.48724 3.9177
364 5.28139 4.4968 3.92296
365 5.2915 4.5069 3.92303
366 5.3011 4.5175 3.918
367 5.31017 4.52858 3.90793
368 5.31868 4.54013 3.89275
369 5.32661 4.5521 3.8726
370 5.33394 4.56445 3.84743
371 5.34065 4.57716 3.81744
372 5.34674 4.59021 3.78265
373 5.35217 4.60355 3.74313
374 5.35695 4.61714 3.69904
375 5.36104 4.63095 3.65044
376 5.36447 4.64496 3.59756
377 5.3672 4.6591 3.5405
378 5.36923 4.67323 3.48
379 5.37059 4.68729 3.41652
380 5.37125 4.70126 3.34991
381 5.37125 4.71518 3.28033
382 5.37056 4.729 3.20778
383 5.36922 4.74277 3.13225
384 5.36722 4.75644 3.0539
385 5.36456 4.76999 2.97287
386 5.36127 4.78339 2.8894
387 5.35733 4.79659 2.80373
388 5.35278 4.80957 2.71606
389 5.34763 4.8223 2.62665
390 5.34187 4.83475 2.53563
391 5.33556 4.8469 2.44331
392 5.32867 4.8587 2.34985
393 5.32124 4.87015 2.25548
394 5.3133 4.8812 2.16049
395 5.30486 4.89183 2.06512
396 5.29593 4.90204 1.96945
397 5.28656 4.91177 1.87393
398 5.27676 4.92104 1.77864
399 5.26656 4.9298 1.6838
400 5.25598 4.93803 1.58974
401 5.24504 4.94574 1.4965
402 5.2338 4.9529 1.4045
403 5.22226 4.95949 1.31386
404 5.21045 4.9655 1.22475
405 5.1984 4.97092 1.13739
406 5.18616 4.97574 1.0521
407 5.17372 4.97997 0.96878
408 5.16116 4.98357 0.88799
409 5.14847 4.98656 0.80956
410 5.13571 4.98894 0.73387
411 5.1229 4.99068 0.66109
412 5.11005 4.9918 0.5912
413 5.09721 4.99231 0.52452
414 5.08441 4.99219 0.46112
415 5.07169 4.99146 0.40115
416 5.05905 4.99011 0.3447
417 5.04655 4.98817 0.2919
418 5.03421 4.98563 0.24292
419 5.02205 4.98251 0.19768
420 5.0101 4.9788 0.15648
421 4.99838 4.97455 0.15152
422 4.98694 4.96974 0.34721
423 4.97578 4.9644 0.54123
424 4.96494 4.95854 0.73326
425 4.95444 4.95218 0.92255
426 4.9443 4.94534 1.1087
427 4.93454 4.93803 1.29173
428 4.92519 4.9303 1.47072
429 4.91626 4.92212 1.64551
430 4.90778 4.91356 1.81557
431 4.89975 4.9046 1.98074
432 4.8922 4.89531 2.1405
433 4.88515 4.88567 2.29446
434 4.87859 4.87573 2.44255
435 4.87256 4.86551 2.58408
436 4.86705 4.85504 2.71904
437 4.86209 4.84435 2.84691
438 4.85768 4.83344 2.9676
439 4.85382 4.82236 3.0809
440 4.85054 4.81113 3.18626
441 4.84781 4.79977 3.284
442 4.84566 4.78833 3.37349
443 4.84409 4.77681 3.45467
444 4.84308 4.76526 3.52753
445 4.84265 4.7537 3.59177
446 4.8428 4.74216 3.64716
447 4.84352 4.73064 3.694
448 4.8448 4.71921 3.73192
449 4.84665 4.70786 3.76099
450 4.84904 4.69664 3.78113
451 4.85199 4.68556 3.79234
452 4.85548 4.67467 3.7944
453 4.8595 4.66396 3.78777
454 4.86403 4.65347 3.7722
455 4.86908 4.64322 3.74771
456 4.8746 4.63326 3.71468
457 4.88062 4.62357 3.67294
458 4.88708 4.61418 3.62282
459 4.89401 4.60513 3.56415
460 4.90137 4.59644 3.49731
461 4.90913 4.58812 3.4224
462 4.91728 4.58017 3.33992
463 4.92583 4.57263 3.24944
464 4.93471 4.56552 3.15178
465 4.94394 4.55884 3.04672
466 4.95346 4.5526 2.9351
467 4.96329 4.54683 2.81654
468 4.97339 4.54153 2.6915
469 4.98373 4.53673 2.56035
470 4.9943 4.5324 2.42363
471 5.00491 4.52858 2.38167
472 5.0155 4.52527 2.45117
473 5.02605 4.52246 2.51793
474 5.03653 4.52014 2.58194
475 5.04698 4.51833 2.64328
476 5.05739 4.517 2.70195
477 5.06775 4.51614 2.75803
478 5.07806 4.5158 2.81136
479 5.08835 4.5159 2.86224
480 5.09857 4.5165 2.91039
481 5.10876 4.51756 2.95601
482 5.11891 4.51909 2.99911
483 5.129 4.52109 3.03955
484 5.13898 4.52354 3.07716
485 5.14886 4.52646 3.11203
486 5.15863 4.52982 3.14407
487 5.16823 4.53363 3.17299
488 5.17767 4.53786 3.19908
489 5.18692 4.54253 3.22197
490 5.19597 4.54759 3.24188
491 5.2048 4.55309 3.25859
492 5.21338 4.55894 3.27217
493 5.22171 4.5652 3.28255
494 5.22975 4.57182 3.28964
495 5.23752 4.57881 3.29353
496 5.24496 4.58612 3.29422
497 5.2521 4.59377 3.2917
498 5.25891 4.60173 3.2859
499 5.26537 4.60997 3.27698
500 5.27145 4.6185 3.26477
501 5.27718 4.62729 3.24944
502 5.28253 4.63634 3.23097
503 5.28748 4.6456 3.20938
504 5.29204 4.65506 3.18489
505 5.29619 4.66472 3.15735
506 5.29991 4.67456 3.12675
507 5.30322 4.68454 3.09341
508 5.3061 4.69466 3.05725
509 5.30856 4.7049 3.01834
510 5.31058 4.71523 2.97676
511 5.31215 4.72556 2.93297
512 5.3133 4.73587 2.88712
513 5.314 4.74612 2.83936
514 5.31427 4.75635 2.78961
515 5.3141 4.76653 2.73788
516 5.31352 4.77667 2.68425
517 5.31252 4.78677 2.62871
518 5.31108 4.79681 2.57133
519 5.30923 4.8068 2.5122
520 5.30699 4.81667 2.45163
521 5.30432 4.82645 2.38937
522 5.30125 4.83607 2.3259
523 5.29779 4.84558 2.26105
524 5.29395 4.8549 2.1952
525 5.28972 4.86406 2.1283
526 5.28511 4.87302 2.06047
527 5.28015 4.88177 1.99188
528 5.27484 4.89029 1.92276
529 5.2692 4.89857 1.8531
530 5.26321 4.9066 1.78307
531 5.25691 4.91437 1.71272
532 5.2503 4.92184 1.6423
533 5.24341 4.92905 1.57181
534 5.23624 4.93593 1.50154
535 5.2288 4.94249 1.43158
536 5.22112 4.94873 1.36192
537 5.2132 4.95464 1.2928
538 5.20505 4.9602 1.22421
539 5.19669 4.96541 1.15639
540 5.18816 4.97025 1.08955
541 5.17944 4.97473 1.02356
542 5.17056 4.97882 0.95871
543 5.16156 4.98254 0.89508
544 5.15242 4.98587 0.83275
545 5.14317 4.98882 0.77179
546 5.13383 4.99136 0.71236
547 5.12442 4.99352 0.65453
548 5.11496 4.99527 0.59845
549 5.10545 4.99661 0.5442
550 5.09592 4.99757 0.49171
551 5.0864 4.99812 0.44136
552 5.07687 4.99828 0.39299
553 5.06737 4.99802 0.34676
554 5.05792 4.99738 0.30273
555 5.04854 4.99634 0.261
556 5.03923 4.9949 0.22163
557 5.03001 4.9931 0.18456
558 5.0209 4.9909 0.15
559 5.01192 4.98833 0.11795
560 5.00308 4.9854 0.08842
561 4.9944 4.9821 0.1735
562 4.98589 4.97845 0.31944
563 4.97755 4.97446 0.4644
564 4.96944 4.97011 0.60791
565 4.96152 4.96545 0.74997
566 4.95383 4.96046 0.89027
567 4.94638 4.95518 1.02837
568 4.93918 4.9496 1.16432
569 4.93225 4.94373 1.2976
570 4.92558 4.93758 1.42838
571 4.9192 4.93117 1.55609
572 4.91312 4.92451 1.68068
573 4.90735 4.91762 1.80168
574 4.90187 4.9105 1.9194
575 4.89673 4.90318 2.03316
576 4.8919 4.89566 2.1431
577 4.88744 4.88795 2.24869
578 4.8833 4.88008 2.35008
579 4.87952 4.87206 2.44698
580 4.87608 4.86389 2.53929
581 4.873 4.8556 2.62695
582 4.8703 4.84721 2.70943
583 4.86795 4.83873 2.7871
584 4.86598 4.83017 2.85942
585 4.86438 4.82155 2.92656
586 4.86314 4.81288 2.98843
587 4.86229 4.80418 3.04474
588 4.86182 4.79546 3.09547
589 4.86171 4.78674 3.14064
590 4.86198 4.77805 3.18001
591 4.86261 4.76938 3.21396
592 4.86363 4.76076 3.24173
593 4.865 4.7522 3.26393
594 4.86673 4.74371 3.28049
595 4.86884 4.73532 3.29086
596 4.87128 4.72702 3.29575
597 4.87408 4.71886 3.29445
598 4.87723 4.71082 3.2875
599 4.8807 4.70293 3.27477
600 4.88452 4.69519 3.25623
601 4.88864 4.68762 3.23227
602 4.8931 4.68025 3.20229
603 4.89784 4.67308 3.16696
604 4.9029 4.6661 3.12607
605 4.90823 4.65936 3.07968
606 4.91385 4.65285 3.02803
607 4.91974 4.64659 2.97096
608 4.92589 4.64056 2.90886
609 4.93228 4.63481 2.84172
610 4.9389 4.62933 2.76978
611 4.94576 4.62413 2.69302
612 4.95282 4.61923 2.61154
613 4.96008 4.61461 2.52571
614 4.96753 4.6103 2.43553
615 4.97516 4.60631 2.34108
616 4.98294 4.60263 2.24274
617 4.99088 4.59927 2.1405
618 4.99895 4.59625 2.03453
619 5.00702 4.59357 2.06726
620 5.01508 4.5912 2.11937
621 5.0231 4.58917 2.16965
622 5.0311 4.58748 2.2181
623 5.03908 4.5861 2.26486
624 5.04703 4.58505 2.30988
625 5.05495 4.58434 2.35306
626 5.06285 4.58392 2.39464
627 5.07072 4.58385 2.43439
628 5.07858 4.58409 2.47246
629 5.0864 4.58464 2.50877
630 5.09421 4.58551 2.54349
631 5.10197 4.58669 2.57645
632 5.1097 4.58818 2.60757
633 5.11736 4.58998 2.63687
634 5.12494 4.59209 2.66426
635 5.13246 4.59448 2.6899
636 5.13988 4.5972 2.7134
637 5.14719 4.60019 2.73499
638 5.15439 4.60349 2.75452
639 5.16145 4.60706 2.77199
640 5.16838 4.6109 2.7874
641 5.17517 4.61502 2.80075
642 5.1818 4.6194 2.81197
643 5.18823 4.62404 2.82097
644 5.1945 4.62894 2.82784
645 5.20059 4.63406 2.83264
646 5.20648 4.63943 2.83524
647 5.21216 4.64503 2.83562
648 5.21762 4.65085 2.83386
649 5.22285 4.65688 2.8299
650 5.22787 4.6631 2.82387
651 5.23264 4.66953 2.81555
652 5.23717 4.67612 2.80525
653 5.24144 4.68288 2.79282
654 5.24545 4.6898 2.77824
655 5.2492 4.69688 2.76161
656 5.25269 4.7041 2.74292
657 5.25589 4.71146 2.72217
658 5.25882 4.71892 2.69951
659 5.26147 4.72649 2.67494
660 5.26382 4.73415 2.64839
661 5.2659 4.7419 2.62001
662 5.26768 4.74971 2.58987
663 5.26917 4.7576 2.55783
664 5.27036 4.76549 2.52434
665 5.27126 4.77336 2.48947
666 5.27187 4.7812 2.45331
667 5.27217 4.78903 2.4157
668 5.27219 4.79683 2.37679
669 5.27193 4.80461 2.33658
670 5.27136 4.81236 2.295
671 5.27052 4.8201 2.25212
672 5.2694 4.82777 2.2081
673 5.26799 4.83542 2.16286
674 5.2663 4.84299 2.11655
675 5.26433 4.8505 2.06917
676 5.26208 4.85791 2.02087
677 5.25957 4.86523 1.97166
678 5.2568 4.87245 1.92177
679 5.25375 4.87956 1.87096
680 5.25047 4.88655 1.81961
681 5.24692 4.8934 1.76758
682 5.24313 4.90012 1.71509
683 5.2391 4.90668 1.66214
684 5.23485 4.91309 1.60881
685 5.23035 4.91931 1.55518
686 5.22565 4.92537 1.50139
687 5.22072 4.93124 1.44737
688 5.21559 4.93692 1.39336
689 5.21027 4.94241 1.33926
690 5.20476 4.94768 1.2854
691 5.19905 4.95274 1.23154
692 5.19319 4.9576 1.17798
693 5.18715 4.9622 1.12473
694 5.18097 4.9666 1.07185
695 5.17462 4.97073 1.01944
696 5.16815 4.97464 0.96756
697 5.16156 4.9783 0.91629
698 5.15485 4.9817 0.8657
699 5.14801 4.98486 0.81573
700 5.14108 4.98776 0.7666
701 5.13408 4.99039 0.71846
702 5.12698 4.99277 0.67108
703 5.11983 4.99486 0.62485
704 5.1126 4.99669 0.57953
705 5.10533 4.99826 0.53535
706 5.09802 4.99954 0.4924
707 5.0907 5.00056 0.46196
708 5.08334 5.00131 0.4364
709 5.07599 5.00179 0.40672
710 5.06863 5.00198 0.37292
711 5.0613 5.0019 0.33508
712 5.05397 5.00157 0.29343
713 5.04668 5.00095 0.24757
714 5.03944 5.00008 0.19836
715 5.03226 4.99892 0.1667
716 5.02513 4.99751 0.13809
717 5.01807 4.99583 0.11116
718 5.01111 4.99391 0.08598
719 5.00423 4.99173 0.06248
720 4.99744 4.9893 0.09193
721 4.99077 4.98662 0.20538
722 4.98422 4.9837 0.31815
723 4.9778 4.98055 0.4303
724 4.97151 4.97717 0.54146
725 4.96536 4.97356 0.65178
726 4.95938 4.96973 0.76065
727 4.95354 4.96568 0.86853
728 4.94788 4.96144 0.97466
729 4.94238 4.95699 1.07933
730 4.93707 4.95235 1.18217
731 4.93196 4.94753 1.28296
732 4.92703 4.9425 1.38199
733 4.9223 4.93733 1.4788
734 4.91779 4.93199 1.57326
735 4.91348 4.92648 1.66534
736 4.9094 4.92084 1.75491
737 4.90552 4.91505 1.84196
738 4.90189 4.90913 1.92604
739 4.89848 4.90309 2.0073
740 4.89531 4.89694 2.08565
741 4.89238 4.89069 2.16087
742 4.88968 4.88432 2.2332
743 4.88724 4.87788 2.30202
744 4.88504 4.87137 2.36755
745 4.8831 4.86478 2.42958
746 4.88141 4.85814 2.48817
747 4.87997 4.85144 2.54318
748 4.87878 4.8447 2.59476
749 4.87785 4.83794 2.64252
750 4.8772 4.83115 2.68631
751 4.87679 4.82434 2.72652
752 4.87662 4.81754 2.76306
753 4.87672 4.81075 2.79541
754 4.87708 4.80396 2.8241
755 4.8777 4.7972 2.84851
756 4.87856 4.79048 2.86926
757 4.87967 4.7838 2.88597
758 4.88104 4.77718 2.89848
759 4.88266 4.7706 2.9071
760 4.88452 4.76411 2.9116
761 4.88661 4.75769 2.91237
762 4.88895 4.75136 2.90901
763 4.89153 4.74513 2.90146
764 4.89433 4.739 2.89001
765 4.89735 4.73297 2.87483
766 4.9006 4.72708 2.85553
767 4.90407 4.72131 2.83241
768 4.90775 4.71567 2.80548
769 4.91164 4.71019 2.7745
770 4.91573 4.70483 2.73994
771 4.92001 4.69966 2.70149
772 4.92448 4.69463 2.6596
773 4.92914 4.68977 2.61406
774 4.93396 4.6851 2.56508
775 4.93896 4.68062 2.51244
776 4.94412 4.6763 2.45667
777 4.94945 4.6722 2.39731
778 4.95491 4.66827 2.33498
779 4.96053 4.66457 2.26929
780 4.96626 4.66107 2.2007
781 4.97212 4.65778 2.12929
782 4.97812 4.65471 2.05467
783 4.9842 4.65186 1.97762
784 4.99042 4.64922 1.89766
785 4.9967 4.64682 1.81534
786 5.00307 4.64465 1.79207
787 5.00941 4.64272 1.8335
788 5.01575 4.641 1.8737
789 5.02206 4.63953 1.91269
790 5.02837 4.63828 1.95045
791 5.03465 4.63725 1.987
792 5.04092 4.63646 2.02232
793 5.04718 4.6359 2.05643
794 5.05342 4.63554 2.08939
795 5.05963 4.63542 2.12105
796 5.06584 4.63553 2.15157
797 5.07204 4.63585 2.18094
798 5.07822 4.6364 2.20909
799 5.08437 4.63718 2.23595
800 5.0905 4.63815 2.26173
801 5.09659 4.63936 2.28615
802 5.10265 4.64078 2.30934
803 5.10866 4.64241 2.33124
804 5.1146 4.64426 2.35168
805 5.12048 4.64632 2.37083
806 5.1263 4.64857 2.38861
807 5.13203 4.65105 2.40494
808 5.13768 4.65372 2.41982
809 5.14323 4.65659 2.43324
810 5.1487 4.65964 2.4453
811 5.15404 4.66289 2.45575
812 5.15929 4.66632 2.46483
813 5.1644 4.66995 2.47223
814 5.1694 4.67374 2.47833
815 5.17426 4.6777 2.48276
816 5.17899 4.68184 2.48573
817 5.18358 4.68614 2.48718
818 5.188 4.6906 2.48703
819 5.19229 4.6952 2.48543
820 5.19643 4.69995 2.48238
821 5.20038 4.70485 2.47765
822 5.20418 4.70988 2.47147
823 5.20781 4.71504 2.46384
824 5.21126 4.72032 2.45468
825 5.21452 4.72571 2.44408
826 5.2176 4.73122 2.43195
827 5.2205 4.73682 2.41844
828 5.2232 4.74252 2.40341
829 5.22572 4.74832 2.38701
830 5.22804 4.7542 2.36923
831 5.23015 4.76015 2.35
832 5.23207 4.76617 2.32948
833 5.23378 4.77225 2.30766
834 5.23529 4.77838 2.28455
835 5.2366 4.78456 2.26021
836 5.23769 4.79079 2.2345
837 5.23857 4.79701 2.2078
838 5.23926 4.80322 2.18018
839 5.23973 4.80942 2.15157
840 5.23999 4.8156 2.12196
841 5.24005 4.82176 2.09145
842 5.2399 4.82791 2.05994
843 5.23955 4.83405 2.02751
844 5.239 4.84016 1.99417
845 5.23824 4.84625 1.95992
846 5.23729 4.85233 1.92482
847 5.23613 4.85835 1.88889
848 5.23477 4.86433 1.85219
849 5.23322 4.87027 1.81473
850 5.23148 4.87614 1.77666
851 5.22954 4.88194 1.73798
852 5.22742 4.88768 1.69868
853 5.2251 4.89334 1.65878
854 5.2226 4.89893 1.61835
855 5.21992 4.90442 1.57753
856 5.21707 4.9098 1.53633
857 5.21404 4.9151 1.49467
858 5.21085 4.92029 1.45279
859 5.20747 4.92535 1.4106
860 5.20395 4.93031 1.36818
861 5.20027 4.93515 1.3256
862 5.19643 4.93985 1.28288
863 5.19244 4.94441 1.24016
864 5.18831 4.94885 1.19728
865 5.18405 4.95314 1.15456
866 5.17964 4.95728 1.11183
867 5.17511 4.96126 1.06926
868 5.17046 4.9651 1.02676
869 5.16568 4.96877 0.98457
870 5.1608 4.97227 0.94261
871 5.1558 4.97562 0.90096
872 5.15073 4.97879 0.85968
873 5.14554 4.9818 0.81871
874 5.14026 4.98462 0.7782
875 5.1349 4.98726 0.73822
876 5.12947 4.98972 0.69878
877 5.12398 4.992 0.65987
878 5.11841 4.9941 0.62157
879 5.11278 4.996 0.58388
880 5.1071 4.99771 0.54695
881 5.10138 4.99924 0.51071
882 5.09563 5.00056 0.4866
883 5.08983 5.00171 0.47478
884 5.08401 5.00266 0.4599
885 5.07819 5.00342 0.4422
886 5.07234 5.00397 0.42122
887 5.06648 5.00433 0.39742
888 5.06064 5.0045 0.37071
889 5.05478 5.00447 0.34096
890 5.04895 5.00426 0.30861
891 5.04315 5.00385 0.27344
892 5.03737 5.00325 0.2356
893 5.03162 5.00246 0.19493
894 5.0259 5.00146 0.15144
895 5.02023 5.0003 0.10574
896 5.01462 4.99895 0.07835
897 5.00906 4.9974 0.05829
898 5.00357 4.99568 0.03944
899 4.99815 4.99379 0.05875
900 4.9928 4.99171 0.14946
901 4.98753 4.98947 0.23964
902 4.98235 4.98705 0.32959
903 4.97726 4.98447 0.4187
904 4.97227 4.9817 0.50735
905 4.96739 4.97879 0.59517
906 4.96262 4.97572 0.68214
907 4.95795 4.9725 0.76828
908 4.9534 4.96913 0.85335
909 4.94897 4.96562 0.93727
910 4.94467 4.96198 1.02005
911 4.9405 4.95818 1.10153
912 4.93648 4.95425 1.18156
913 4.93259 4.95021 1.26015
914 4.92885 4.94603 1.33713
915 4.92525 4.94174 1.41258
916 4.9218 4.93735 1.48628
917 4.9185 4.93283 1.5583
918 4.91537 4.92822 1.62827
919 4.9124 4.92352 1.6964
920 4.90959 4.91872 1.76254
921 4.90695 4.91383 1.82655
922 4.90448 4.90887 1.88843
923 4.90218 4.90384 1.94817
924 4.90005 4.89874 2.00546
925 4.8981 4.89357 2.06062
926 4.89633 4.88835 2.11327
927 4.89473 4.88309 2.16362
928 4.89331 4.87776 2.21153
929 4.89209 4.8724 2.25662
930 4.89104 4.86702 2.29935
931 4.89017 4.8616 2.33948
932 4.88948 4.85617 2.37694
933 4.88899 4.85072 2.4115
934 4.88867 4.84526 2.44362
935 4.88853 4.8398 2.47299
936 4.8886 4.83434 2.49939
937 4.88882 4.82889 2.5232
938 4.88925 4.82346 2.54395
939 4.88985 4.81805 2.56203
940 4.89064 4.81267 2.57706
941 4.8916 4.80731 2.58942
942 4.89275 4.802 2.5988
943 4.89406 4.79674 2.60544
944 4.89555 4.79152 2.6091
945 4.89723 4.78636 2.60971
946 4.89906 4.78127 2.60773
947 4.90108 4.77623 2.60269
948 4.90326 4.77127 2.59476
949 4.9056 4.76639 2.58415
950 4.9081 4.76158 2.57065
951 4.91075 4.75688 2.55432
952 4.91357 4.75226 2.5351
953 4.91653 4.74774 2.51328
954 4.91965 4.74332 2.48871
955 4.92291 4.73901 2.46124
956 4.92632 4.7348 2.43126
957 4.92984 4.73073 2.39876
958 4.93352 4.72676 2.36343
959 4.93732 4.72292 2.32567
960 4.94124 4.71921 2.28539
961 4.9453 4.71564 2.24236
962 4.94945 4.71219 2.19734
963 4.95374 4.7089 2.1495
964 4.95811 4.70573 2.09961
965 4.9626 4.70271 2.04742
966 4.96718 4.69984 1.9931
967 4.97185 4.69713 1.93665
968 4.97661 4.69458 1.87798
969 4.98146 4.69217 1.81725
970 4.98637 4.68993 1.75476
971 4.99136 4.68785 1.69029
972 4.99643 4.68594 1.62384
973 5.00156 4.68419 1.58684
974 5.00668 4.6826 1.6204
975 5.0118 4.68118 1.65306
976 5.0169 4.67995 1.6848
977 5.02202 4.67886 1.71577
978 5.0271 4.67795 1.74576
979 5.03218 4.67719 1.77498
980 5.03725 4.6766 1.8032
981 5.04231 4.67618 1.83067
982 5.04736 4.67592 1.85722
983 5.0524 4.67583 1.88286
984 5.05742 4.67589 1.90765
985 5.06244 4.67612 1.93161
986 5.06746 4.67651 1.95473
987 5.07245 4.67706 1.97693
988 5.07742 4.67776 1.99829
989 5.08238 4.67863 2.01874
990 5.08731 4.67967 2.0382
991 5.09221 4.68085 2.05681
992 5.09706 4.68219 2.07436
993 5.10188 4.68369 2.09099
994 5.10666 4.68533 2.10663
995 5.11137 4.68713 2.1212
996 5.11604 4.68907 2.13486
997 5.12064 4.69116 2.14737
998 5.12517 4.6934 2.15881
999 5.12964 4.69579 2.16927
1000 5.13403 4.69832 2.17857


==> code_for_figs/iterdata.dat <==
t x y v
1 0 0 100.0
2 5.0 -5.0 50.0
3 10.0 -5.0 75.0
4 10.0 -2.1135 60.56747
5 10.0 0.3865 48.06747
6 10.0 2.62268 36.8866
7 10.0 4.664 26.68
8 10.0 6.55403 48.31047
9 9.45056 8.32184 72.08038
10 8.3433 9.80533 88.79646
11 6.82368 10.0 84.11842
12 5.3162 10.0 76.58096
13 3.87271 10.0 91.90933
14 2.48592 9.68735 108.02147
15 1.23312 9.01541 116.73431
16 0.19638 8.04283 117.69676
17 -0.56432 6.84193 111.09375
18 -1.01102 5.49246 97.55219
19 -1.12709 4.07565 96.52809
20 -0.91505 2.6701 100.37529
21 -0.39406 1.3474 99.17389
22 0.40305 0.17026 93.10303
23 1.43272 -0.80978 82.55806
24 2.64421 -1.55365 68.10509
25 3.98192 -2.0345 50.44373
26 5.3888 -2.2381 38.13446
27 6.80823 -2.16187 44.85046
28 8.18658 -1.81386 50.00221
29 9.47415 -1.21172 53.42934
30 10.0 -0.38087 51.90437
31 10.0 0.5319 47.34047
32 10.0 1.42981 42.85095
33 10.0 2.31367 38.43163
34 10.0 3.18396 34.0802
35 10.0 4.04143 29.79286
36 10.0 4.88654 25.56732
37 10.0 5.71982 35.79727
38 9.88167 6.54181 47.53548
39 9.63158 7.3337 58.1633
40 9.2579 8.07532 67.41928
41 8.77171 8.74847 75.08568
42 8.18631 9.33751 80.99419
43 7.51706 9.82913 85.02228
44 6.78064 10.0 83.9032
45 6.02686 10.0 80.13428
46 5.28154 10.0 76.4077
47 4.54431 10.0 81.83533
48 3.81502 9.93355 91.77795
49 3.10295 9.76253 99.89365
50 2.42262 9.49153 106.03363
51 1.78745 9.12704 110.094
52 1.20961 8.67725 112.01454
53 0.69974 8.15169 111.77925
54 0.26688 7.56108 109.41307
55 -0.08159 6.91708 104.98009
56 -0.34006 6.23196 98.58032
57 -0.50468 5.51834 90.34538
58 -0.57333 4.78928 84.65363
59 -0.54567 4.0575 87.89757
60 -0.42297 3.33553 89.66698
61 -0.20811 2.63548 89.9443
62 0.09462 1.96866 88.73741
63 0.47958 1.34569 86.0778
64 0.93999 0.77615 82.01942
65 1.46796 0.26866 76.63734
66 2.05475 -0.16939 70.02571
67 2.69113 -0.53197 62.29286
68 3.367 -0.81406 53.56522
69 4.07211 -1.0121 43.9788
70 4.79591 -1.12381 33.68034
71 5.52783 -1.1482 33.38013
72 6.25742 -1.08557 36.71494
73 6.97455 -0.9374 39.55971
74 7.66942 -0.70631 41.87866
75 8.33272 -0.39603 43.64372
76 8.95575 -0.01123 44.8349
77 9.53061 0.44255 45.44029
78 10.0 0.95882 45.20592
79 10.0 1.52492 42.37541
80 10.0 2.08743 39.56284
81 10.0 2.64636 36.76819
82 10.0 3.20186 33.9907
83 10.0 3.754 31.23001
84 10.0 4.30278 28.4861
85 10.0 4.84828 25.75859
86 10.0 5.39066 30.85983
87 9.95789 5.92975 38.73566
88 9.85822 6.46127 46.21017
89 9.70245 6.97914 53.19939
90 9.49266 7.4776 59.6273
91 9.23155 7.95108 65.42397
92 8.92226 8.39459 70.53017
93 8.56839 8.80347 74.89395
94 8.17392 9.17355 78.4729
95 7.74348 9.50089 81.2307
96 7.28171 9.78236 83.144
97 6.7936 10.0 83.96797
98 6.28593 10.0 81.42967
99 5.78087 10.0 78.90434
100 5.2784 10.0 76.39198
101 4.77844 10.0 78.32336
102 4.28093 9.97797 85.45555
103 3.78804 9.90677 91.78093
104 3.3046 9.78737 97.2416
105 2.83519 9.62114 101.78925
106 2.3842 9.40987 105.38498
107 1.95592 9.15582 107.99858
108 1.5542 8.86157 109.6106
109 1.18263 8.53001 110.21072
110 0.84454 8.1644 109.79782
111 0.54282 7.76817 108.38036
112 0.28009 7.34515 105.97595
113 0.05852 6.89922 102.61047
114 -0.1201 6.43445 98.31825
115 -0.25444 5.95491 93.14026
116 -0.34348 5.46497 87.12662
117 -0.38663 4.96892 80.95482
118 -0.38376 4.471 83.40141
119 -0.33507 3.97539 85.14908
120 -0.24115 3.4863 86.18576
121 -0.10297 3.00783 86.50536
122 0.07811 2.54399 86.1084
123 0.30045 2.09842 85.00122
124 0.56206 1.6747 83.19565
125 0.8607 1.27612 80.70885
126 1.19379 0.90588 77.56378
127 1.55855 0.56677 73.78792
128 1.95183 0.26147 69.4152
129 2.37068 -0.00797 64.4796
130 2.81158 -0.23946 59.02351
131 3.27112 -0.4314 53.09021
132 3.74567 -0.58244 46.72722
133 4.23154 -0.6916 39.98497
134 4.72499 -0.75822 32.91626
135 5.22238 -0.78197 30.02174
136 5.71988 -0.76283 32.41356
137 6.21407 -0.70111 34.57588
138 6.70113 -0.5974 36.49261
139 7.17754 -0.45262 38.15079
140 7.63995 -0.26796 39.53957
141 8.0851 -0.04488 40.64987
142 8.50993 0.21492 41.47507
143 8.91144 0.50943 42.01004
144 9.28693 0.83649 42.2522
145 9.63385 1.1937 42.20078
146 9.9499 1.57848 41.85715
147 10.0 1.98807 40.05966
148 10.0 2.40044 37.99782
149 10.0 2.81136 35.94322
150 10.0 3.22098 33.89511
151 10.0 3.62915 31.85425
152 10.0 4.03603 29.81987
153 10.0 4.44153 27.79236
154 10.0 4.84581 25.77095
155 10.0 5.24872 28.73077
156 9.98003 5.65033 34.65508
157 9.92796 6.04904 40.37544
158 9.84425 6.4423 45.85587
159 9.72954 6.82764 51.06224
160 9.58461 7.20268 55.96329
161 9.41048 7.56511 60.52902
162 9.20836 7.91263 64.73122
163 8.97952 8.24326 68.54645
164 8.72551 8.55493 71.95152
165 8.44789 8.84587 74.92752
166 8.1485 9.11429 77.45682
167 7.82915 9.35867 79.52583
168 7.4919 9.57758 81.12312
169 7.13875 9.76982 82.24106
170 6.77187 9.93433 82.87422
171 6.39354 10.0 81.9677
172 6.01123 10.0 80.05615
173 5.63007 10.0 78.15033
174 5.24997 10.0 76.24985
175 4.87094 10.0 76.93588
176 4.49306 9.99025 82.45789
177 4.11691 9.95204 87.52693
178 3.7447 9.88567 92.11441
179 3.37852 9.79158 96.19583
180 3.02042 9.67041 99.74991
181 2.67236 9.52289 102.75787
182 2.33621 9.3499 105.2053
183 2.01378 9.15245 107.08008
184 1.70686 8.93173 108.37303
185 1.41704 8.68898 109.07913
186 1.14584 8.42558 109.19609
187 0.8947 8.143 108.7246
188 0.66489 7.84283 107.66922
189 0.4576 7.52672 106.03683
190 0.27385 7.19638 103.83797
191 0.1145 6.85349 101.08475
192 -0.0196 6.49998 97.79388
193 -0.12784 6.13779 93.98438
194 -0.20972 5.7687 89.67636
195 -0.26491 5.39462 84.89296
196 -0.29315 5.01761 79.6614
197 -0.2944 4.63954 81.21834
198 -0.26874 4.26236 82.71927
199 -0.21632 3.88797 83.80501
200 -0.1375 3.51817 84.47159
201 -0.03273 3.1549 84.71642
202 0.0974 2.79997 84.53918
203 0.25218 2.45505 83.94203
204 0.4308 2.12181 82.92892
205 0.6323 1.80194 81.50589
206 0.85564 1.49692 79.68086
207 1.0997 1.20818 77.46361
208 1.36324 0.9371 74.86595
209 1.64493 0.68495 71.90132
210 1.94339 0.4529 68.58467
211 2.25714 0.242 64.93286
212 2.58464 0.0532 60.96436
213 2.92438 -0.11267 56.6977
214 3.27464 -0.25487 52.1547
215 3.63377 -0.37277 47.35725
216 4.00014 -0.46593 42.32758
217 4.37202 -0.53395 37.08939
218 4.7477 -0.57657 31.6674
219 5.12532 -0.59364 28.59482
220 5.50325 -0.58519 30.4422
221 5.87976 -0.55127 32.15515
222 6.25313 -0.49211 33.7262
223 6.62169 -0.40802 35.14854
224 6.98378 -0.29945 36.41617
225 7.3378 -0.16695 37.52373
226 7.68225 -0.01111 38.4668
227 8.01555 0.16728 39.24133
228 8.33632 0.36743 39.84444
229 8.6431 0.58836 40.27367
230 8.93463 0.82912 40.52757
231 9.20963 1.08853 40.60547
232 9.46698 1.3655 40.50743
233 9.70555 1.6587 40.23422
234 9.92442 1.96693 39.78745
235 10.0 2.28883 38.55583
236 10.0 2.61499 36.92505
237 10.0 2.94046 35.2977
238 10.0 3.26524 33.67378
239 10.0 3.58934 32.0533
240 10.0 3.91275 30.43625
241 10.0 4.23547 28.82263
242 10.0 4.55751 27.21245
243 10.0 4.87894 25.60532
244 10.0 5.19968 27.99515
245 9.98723 5.51973 32.73209
246 9.95404 5.83827 37.34428
247 9.9006 6.15408 41.81427
248 9.8272 6.46582 46.12328
249 9.73412 6.77237 50.25612
250 9.62181 7.07236 54.19441
251 9.49078 7.3646 57.92282
252 9.34152 7.64807 61.42868
253 9.17473 7.92152 64.6965
254 8.99107 8.18396 67.71477
255 8.7913 8.43437 70.4721
256 8.57625 8.67178 72.958
257 8.34677 8.8953 75.16327
258 8.1038 9.10405 77.07977
259 7.84831 9.29727 78.70064
260 7.58131 9.47424 80.02022
261 7.30386 9.63431 81.03394
262 7.01706 9.77689 81.73859
263 6.72202 9.90147 82.13219
264 6.4198 10.0 82.099
265 6.1121 10.0 80.56053
266 5.80495 10.0 79.02473
267 5.4984 10.0 77.49199
268 5.19246 10.0 75.9623
269 4.88705 10.0 76.69418
270 4.58218 9.99312 81.16402
271 4.27835 9.9677 85.3402
272 3.9766 9.92387 89.20921
273 3.6781 9.86185 92.7562
274 3.38388 9.78186 95.9697
275 3.09502 9.68423 98.83827
276 2.81255 9.56937 101.35231
277 2.53749 9.4377 103.50311
278 2.2709 9.28978 105.28313
279 2.01367 9.12613 106.68686
280 1.7667 8.94737 107.71019
281 1.53084 8.75418 108.35014
282 1.30692 8.54727 108.60535
283 1.09566 8.32733 108.47511
284 0.89792 8.09529 107.96059
285 0.71425 7.85188 107.06451
286 0.54532 7.59802 105.79056
287 0.39171 7.33464 104.14398
288 0.25389 7.06259 102.13051
289 0.13239 6.78299 99.75906
290 0.02751 6.49667 97.03743
291 -0.06036 6.20471 93.97614
292 -0.13097 5.90814 90.58662
293 -0.1841 5.6079 86.87988
294 -0.2196 5.30502 82.86942
295 -0.23738 5.00063 78.5701
296 -0.23741 4.69568 80.08278
297 -0.21973 4.39128 81.3395
298 -0.18442 4.0884 82.3243
299 -0.1316 3.78802 83.03398
300 -0.06152 3.49127 83.46649
301 0.02556 3.19911 83.62106
302 0.12933 2.91243 83.49785
303 0.24945 2.63217 83.09738
304 0.38544 2.35933 82.4218
305 0.53685 2.09473 81.47362
306 0.70322 1.83914 80.25604
307 0.88393 1.59348 78.77373
308 1.07832 1.35858 77.03224
309 1.2858 1.13515 75.03731
310 1.50565 0.92387 72.79594
311 1.7372 0.72537 70.31517
312 1.97957 0.54037 67.6046
313 2.23203 0.3694 64.67262
314 2.49373 0.21297 61.52924
315 2.76384 0.07155 58.18466
316 3.04147 -0.05441 54.64996
317 3.32574 -0.16457 50.93666
318 3.61581 -0.25859 47.05574
319 3.91069 -0.3362 43.02063
320 4.20943 -0.39717 38.84445
321 4.51108 -0.44135 34.54056
322 4.81479 -0.46863 30.1213
323 5.11952 -0.47894 27.99232
324 5.42433 -0.4723 29.48318
325 5.72827 -0.44875 30.88509
326 6.03049 -0.40836 32.19421
327 6.32996 -0.3513 33.4063
328 6.62587 -0.27777 34.5182
329 6.91722 -0.18802 35.5262
330 7.20323 -0.08234 36.42784
331 7.48294 0.03893 37.22008
332 7.7556 0.17538 37.90108
333 8.0204 0.32661 38.46893
334 8.27647 0.49211 38.92181
335 8.52306 0.67134 39.25858
336 8.7595 0.86378 39.4786
337 8.98512 1.06886 39.5813
338 9.19926 1.28593 39.56665
339 9.40129 1.51436 39.43466
340 9.59058 1.75337 39.18602
341 9.76663 2.0023 38.82164
342 9.92896 2.26042 38.34267
343 10.0 2.52696 37.36519
344 10.0 2.79697 36.01517
345 10.0 3.06651 34.66743
346 10.0 3.33568 33.32161
347 10.0 3.60446 31.97769
348 10.0 3.87286 30.63568
349 10.0 4.14088 29.29558
350 10.0 4.40852 27.95738
351 10.0 4.67578 26.6211
352 10.0 4.94266 25.28671
353 10.0 5.20923 28.13843
354 9.98888 5.47534 32.07451
355 9.96362 5.74048 35.9253
356 9.92433 6.00389 39.68002
357 9.87114 6.26485 43.3284
358 9.80421 6.52261 46.86028
359 9.72374 6.77654 50.26672
360 9.62997 7.02585 53.5376
361 9.52321 7.26985 56.66382
362 9.40376 7.50789 59.63715
363 9.27194 7.73936 62.45018
364 9.12816 7.9636 65.09468
365 8.97284 8.17996 67.56363
366 8.80641 8.38788 69.85023
367 8.62932 8.58685 71.94939
368 8.44214 8.77625 73.85437
369 8.24532 8.95566 75.56145
370 8.03944 9.12456 77.06558
371 7.82503 9.28256 78.36357
372 7.60272 9.4292 79.4516
373 7.37315 9.5641 80.3273
374 7.13687 9.68697 80.98885
375 6.89458 9.79742 81.43425
376 6.64687 9.89525 81.66306
377 6.39447 9.98015 81.67458
378 6.138 10.0 80.69
379 5.88081 10.0 79.40407
380 5.62401 10.0 78.12004
381 5.36751 10.0 76.83754
382 5.11139 10.0 75.55695
383 4.85558 10.0 77.16637
384 4.60014 9.99263 80.8873
385 4.3454 9.97223 84.40247
386 4.092 9.93887 87.70317
387 3.84067 9.89267 90.78003
388 3.592 9.83376 93.6264
389 3.34662 9.76228 96.23497
390 3.10515 9.67845 98.59955
391 2.86823 9.58249 100.71396
392 2.6365 9.4747 102.57294
393 2.4105 9.35533 104.17236
394 2.19081 9.22472 105.50858
395 1.97803 9.08322 106.57791
396 1.77261 8.9312 107.37877
397 1.57509 8.76904 107.90932
398 1.38594 8.59717 108.16841
399 1.20564 8.41602 108.1556
400 1.03464 8.22606 107.87132
401 0.87338 8.02785 107.31697
402 0.72217 7.82176 106.49391
403 0.58147 7.60846 105.40489
404 0.45155 7.3884 104.05266
405 0.33275 7.16216 102.4411
406 0.22534 6.93028 100.57411
407 0.12953 6.6933 98.4565
408 0.0456 6.45184 96.09375
409 -0.02626 6.2066 93.49297
410 -0.0859 5.95811 90.66032
411 -0.13321 5.707 87.60315
412 -0.16808 5.45386 84.329
413 -0.19043 5.19923 80.84496
414 -0.20023 4.94391 78.28384
415 -0.19748 4.68842 79.52011
416 -0.18219 4.43329 80.5664
417 -0.15442 4.17923 81.42014
418 -0.11424 3.92685 82.07939
419 -0.06177 3.67674 82.5428
420 0.00285 3.42952 82.8096
421 0.0795 3.18561 82.87949
422 0.16792 2.9458 82.75215
423 0.2679 2.7106 82.42851
424 0.3792 2.48056 81.90926
425 0.50151 2.25621 81.19629
426 0.63455 2.03807 80.29137
427 0.77805 1.82658 79.1964
428 0.93158 1.62231 77.91473
429 1.0948 1.42572 76.44936
430 1.26736 1.23718 74.80362
431 1.44879 1.0572 72.9821
432 1.63866 0.8862 70.98915
433 1.83656 0.72449 68.82912
434 2.04199 0.5725 66.50764
435 2.25452 0.43051 64.0297
436 2.47359 0.29889 61.40175
437 2.69875 0.17789 58.62938
438 2.92941 0.06781 55.71976
439 3.16504 -0.03111 52.67998
440 3.40517 -0.11868 49.51591
441 3.64915 -0.1947 46.23619
442 3.89645 -0.259 42.8482
443 4.14658 -0.31148 39.35875
444 4.39894 -0.35202 35.77599
445 4.65291 -0.38054 32.10907
446 4.9079 -0.39699 28.36647
447 5.16342 -0.40134 27.82379
448 5.41882 -0.39362 29.0622
449 5.67361 -0.37384 30.23727
450 5.92723 -0.34206 31.34644
451 6.17902 -0.29836 32.38686
452 6.42842 -0.24286 33.3564
453 6.67497 -0.17569 34.25331
454 6.91812 -0.097 35.0756
455 7.15735 -0.00697 35.82161
456 7.39204 0.09415 36.48949
457 7.6217 0.20612 37.07794
458 7.8459 0.32872 37.5859
459 8.06415 0.46169 38.01231
460 8.27597 0.6047 38.35632
461 8.48085 0.75742 38.61717
462 8.67842 0.91951 38.79456
463 8.86826 1.09064 38.88809
464 9.0499 1.27036 38.8977
465 9.223 1.45833 38.8234
466 9.38724 1.65414 38.66547
467 9.54224 1.85738 38.4243
468 9.68762 2.06752 38.10051
469 9.82315 2.28416 37.69493
470 9.94855 2.50685 37.20848
471 10.0 2.7351 36.32446
472 10.0 2.96552 35.17242
473 10.0 3.19562 34.02191
474 10.0 3.42549 32.87254
475 10.0 3.65514 31.72432
476 10.0 3.88455 30.57724
477 10.0 4.11374 29.4313
478 10.0 4.3427 28.28651
479 10.0 4.57143 27.14287
480 10.0 4.79985 26.00075
481 10.0 5.02805 25.42068
482 9.99873 5.25601 28.83385
483 9.98708 5.48369 32.1907
484 9.96507 5.7106 35.48439
485 9.93279 5.9362 38.70697
486 9.89029 6.16013 41.85333
487 9.83766 6.38196 44.91768
488 9.77505 6.60112 47.89207
489 9.70258 6.81729 50.77225
490 9.62039 7.02997 53.55148
491 9.52872 7.23865 56.2233
492 9.42769 7.44304 58.78403
493 9.31758 7.64261 61.22704
494 9.19856 7.83708 63.54904
495 9.07095 8.02594 65.74387
496 8.93498 8.20886 67.80785
497 8.79094 8.3855 69.73717
498 8.63907 8.55556 71.5287
499 8.47974 8.71863 73.1781
500 8.31326 8.8744 74.68239
501 8.14 9.02258 76.03874
502 7.96028 9.16286 77.24426
503 7.77449 9.29497 78.29697
504 7.58301 9.41867 79.1951
505 7.3862 9.5337 79.9366
506 7.18448 9.63988 80.52055
507 6.97826 9.73697 80.94582
508 6.76793 9.8248 81.21162
509 6.55385 9.90324 81.3179
510 6.33652 9.9721 81.26419
511 6.11635 10.0 80.58174
512 5.89517 10.0 79.47586
513 5.67422 10.0 78.37112
514 5.4535 10.0 77.26753
515 5.23302 10.0 76.16508
516 5.01268 10.0 75.0634
517 4.79257 10.0 78.11142
518 4.5727 9.99089 81.27296
519 4.35345 9.97212 84.28001
520 4.1352 9.94374 87.12822
521 3.9184 9.90582 89.8114
522 3.70349 9.85844 92.3243
523 3.49088 9.80171 94.66255
524 3.28098 9.73575 96.8216
525 3.0741 9.66066 98.79845
526 2.87071 9.57661 100.58853
527 2.67114 9.48376 102.18933
528 2.47581 9.38232 103.59764
529 2.28511 9.27249 104.81071
530 2.09938 9.15448 105.82649
531 1.91898 9.02852 106.64314
532 1.74416 8.89482 107.25998
533 1.57532 8.7537 107.67563
534 1.41272 8.60535 107.8894
535 1.25671 8.45012 107.90108
536 1.10757 8.28831 107.7111
537 0.96553 8.12018 107.31972
538 0.8309 7.94609 106.72783
539 0.70392 7.76639 105.93704
540 0.58476 7.58134 104.94873
541 0.4737 7.39137 103.76518
542 0.37088 7.19675 102.388
543 0.27654 6.99792 100.82085
544 0.19081 6.79526 99.0667
545 0.11385 6.58907 97.1283
546 0.04579 6.37979 95.01
547 -0.01326 6.16776 92.71523
548 -0.06319 5.95341 90.24902
549 -0.10391 5.7371 87.61528
550 -0.13536 5.51929 84.81972
551 -0.15749 5.30035 81.8676
552 -0.17027 5.08064 78.76373
553 -0.17369 4.86063 78.30223
554 -0.16777 4.64061 79.3135
555 -0.15251 4.42108 80.18227
556 -0.12794 4.20236 80.90736
557 -0.09413 3.98492 81.48735
558 -0.05115 3.76915 81.92146
559 0.00095 3.55536 82.20901
560 0.06204 3.34392 82.34978
561 0.132 3.13528 82.34352
562 0.21072 2.92976 82.19032
563 0.29803 2.72778 81.89056
564 0.39378 2.52963 81.44508
565 0.49777 2.33572 80.8548
566 0.60985 2.14633 80.12062
567 0.7298 1.96179 79.24408
568 0.85738 1.78249 78.22693
569 0.99239 1.60866 77.07092
570 1.13454 1.44069 75.7785
571 1.28362 1.2788 74.3518
572 1.4393 1.1233 72.79396
573 1.60138 0.97444 71.1071
574 1.76955 0.83246 69.29451
575 1.94347 0.69765 67.35977
576 2.12288 0.57019 65.30586
577 2.3074 0.45035 63.1372
578 2.49678 0.33827 60.85693
579 2.69067 0.23416 58.46909
580 2.88869 0.13821 55.97862
581 3.09053 0.05057 53.3892
582 3.29587 -0.02864 50.70518
583 3.50433 -0.09929 47.93144
584 3.7155 -0.16122 45.07362
585 3.92908 -0.21437 42.1357
586 4.1446 -0.25864 39.12407
587 4.36182 -0.29396 36.04256
588 4.58032 -0.3203 32.89665
589 4.79967 -0.33759 29.69292
590 5.01956 -0.34583 26.82693
591 5.23964 -0.34503 27.92336
592 5.45952 -0.33517 28.97346
593 5.67874 -0.3163 29.9752
594 5.89703 -0.28844 30.92735
595 6.11401 -0.25163 31.82823
596 6.32933 -0.20596 32.67647
597 6.54253 -0.15154 33.4703
598 6.75334 -0.08841 34.20876
599 6.96141 -0.01672 34.89067
600 7.1664 0.06342 35.51491
601 7.36797 0.15187 36.08047
602 7.5657 0.24844 36.5863
603 7.75935 0.353 37.03178
604 7.9486 0.46536 37.41615
605 8.13312 0.58534 37.73888
606 8.31256 0.71269 37.99934
607 8.4867 0.84724 38.19725
608 8.65524 0.98875 38.33244
609 8.81792 1.137 38.40462
610 8.97447 1.29172 38.41377
611 9.12463 1.45267 38.35983
612 9.26811 1.6195 38.24303
613 9.40474 1.79202 38.06358
614 9.5343 1.96992 37.82188
615 9.65659 2.15292 37.51831
616 9.7714 2.34071 37.1534
617 9.87856 2.53299 36.72783
618 9.97784 2.72935 36.24245
619 10.0 2.92957 35.35217
620 10.0 3.13052 34.34738
621 10.0 3.33133 33.34335
622 10.0 3.53198 32.34009
623 10.0 3.73248 31.33759
624 10.0 3.93283 30.33585
625 10.0 4.13303 29.33487
626 10.0 4.333 28.33504
627 10.0 4.5328 27.33597
628 10.0 4.73247 26.33766
629 10.0 4.93198 25.34012
630 10.0 5.13133 26.96999
631 9.99478 5.33054 29.93195
632 9.98163 5.52937 32.84874
633 9.96059 5.72746 35.71487
634 9.93167 5.92464 38.52791
635 9.89496 6.12051 41.2825
636 9.8505 6.31477 43.97408
637 9.79836 6.50713 46.59866
638 9.73863 6.69727 49.15215
639 9.67143 6.88489 51.63048
640 9.5969 7.06964 54.02908
641 9.5151 7.2513 56.34499
642 9.42621 7.4296 58.57498
643 9.3303 7.60431 60.71617
644 9.22763 7.77504 62.76375
645 9.11827 7.94165 64.71611
646 9.00247 8.10378 66.56898
647 8.88039 8.26122 68.32016
648 8.75221 8.41373 69.96696
649 8.61815 8.5611 71.50719
650 8.4784 8.70308 72.93816
651 8.33319 8.83948 74.25812
652 8.18275 8.97008 75.46494
653 8.02725 9.09474 76.55739
654 7.86707 9.21317 77.5328
655 7.7023 9.32529 78.39081
656 7.53328 9.43088 79.12956
657 7.36028 9.52979 79.74815
658 7.18355 9.62187 80.24582
659 7.00337 9.70699 80.62164
660 6.82002 9.78502 80.8754
661 6.63377 9.85585 81.00662
662 6.44492 9.91939 81.0154
663 6.25374 9.97554 80.9018
664 6.06053 10.0 80.30266
665 5.86652 10.0 79.33258
666 5.67265 10.0 78.36327
667 5.47887 10.0 77.39433
668 5.28531 10.0 76.42654
669 5.09183 10.0 75.45914
670 4.8985 10.0 76.52252
671 4.70532 9.99608 79.36134
672 4.51245 9.98471 82.0839
673 4.32018 9.96591 84.68605
674 4.12878 9.93971 87.16393
675 3.93848 9.90616 89.51523
676 3.74968 9.86531 91.73447
677 3.5626 9.81725 93.81958
678 3.37746 9.76201 95.76828
679 3.19458 9.6997 97.5769
680 3.01424 9.63043 99.24294
681 2.83669 9.55429 100.76408
682 2.6622 9.4714 102.13806
683 2.49095 9.38188 103.36395
684 2.32327 9.28587 104.43901
685 2.1594 9.18353 105.36209
686 1.99956 9.07501 106.13182
687 1.844 8.96046 106.74706
688 1.69292 8.84007 107.20734
689 1.54655 8.71402 107.51198
690 1.40506 8.58244 107.66075
691 1.26868 8.44559 107.65366
692 1.13762 8.30365 107.49046
693 1.01205 8.15685 107.17186
694 0.89212 8.00534 106.6983
695 0.77803 7.8494 106.07048
696 0.66995 7.68925 105.28954
697 0.56802 7.52515 104.35684
698 0.47237 7.35724 103.27309
699 0.38313 7.18584 102.04056
700 0.30046 7.0112 100.66109
701 0.22443 6.83351 99.13628
702 0.1552 6.65317 97.46956
703 0.0928 6.47028 95.66208
704 0.03735 6.28519 93.7175
705 -0.01108 6.09816 91.63857
706 -0.05243 5.90945 89.42825
707 -0.08665 5.71927 87.08885
708 -0.1137 5.52795 84.62471
709 -0.13353 5.33577 82.03949
710 -0.14613 5.143 79.33708
711 -0.15149 4.94992 77.52274
712 -0.14961 4.75671 78.46062
713 -0.1405 4.56374 79.28886
714 -0.12418 4.37126 80.00633
715 -0.10065 4.17947 80.61234
716 -0.06996 3.98872 81.1058
717 -0.03218 3.79927 81.48636
718 0.01265 3.61139 81.75331
719 0.06447 3.42525 81.90674
720 0.12318 3.2412 81.94626
721 0.18872 3.05948 81.8718
722 0.26099 2.88028 81.6838
723 0.33986 2.70392 81.38252
724 0.42523 2.53064 80.96832
725 0.51701 2.3606 80.44182
726 0.61504 2.1941 79.80392
727 0.71915 2.03139 79.05586
728 0.82921 1.87267 78.19855
729 0.94511 1.7181 77.23282
730 1.06665 1.56793 76.16058
731 1.19363 1.4224 74.98352
732 1.32596 1.28162 73.70255
733 1.46336 1.14584 72.32033
734 1.60573 1.0152 70.83809
735 1.7528 0.88992 69.25827
736 1.90439 0.77017 67.58331
737 2.06026 0.65611 65.81558
738 2.22026 0.54784 63.95691
739 2.38411 0.44554 62.01065
740 2.55165 0.34932 59.97864
741 2.7226 0.25932 57.86446
742 2.89677 0.17566 55.67009
743 3.07388 0.09845 53.3995
744 3.25368 0.0278 51.05583
745 3.43591 -0.0362 48.64227
746 3.6204 -0.09349 46.16135
747 3.80685 -0.14398 43.6171
748 3.99507 -0.18764 41.01212
749 4.18472 -0.22437 38.35098
750 4.37556 -0.25414 35.6372
751 4.56741 -0.27693 32.87346
752 4.75993 -0.29271 30.06454
753 4.95294 -0.30145 27.21313
754 5.1461 -0.30316 27.24632
755 5.33917 -0.29785 28.18512
756 5.53197 -0.28552 29.08745
757 5.72423 -0.26617 29.95201
758 5.91563 -0.23985 30.77744
759 6.10591 -0.2066 31.56258
760 6.2949 -0.16647 32.3069
761 6.48228 -0.11952 33.00903
762 6.66788 -0.0658 33.66837
763 6.85138 -0.00539 34.28383
764 7.03261 0.06165 34.85481
765 7.21126 0.13518 35.3804
766 7.3871 0.2151 35.85999
767 7.55998 0.30135 36.29318
768 7.72961 0.39375 36.6793
769 7.89583 0.49225 37.0179
770 8.05835 0.59665 37.3085
771 8.21704 0.70686 37.55089
772 8.37163 0.82271 37.7446
773 8.52199 0.94406 37.88963
774 8.66785 1.07072 37.98561
775 8.8091 1.20258 38.03261
776 8.9455 1.33939 38.03055
777 9.07686 1.48097 37.97943
778 9.2031 1.62721 37.87941
779 9.32404 1.77792 37.73056
780 9.43947 1.93283 37.53319
781 9.5493 2.09181 37.28745
782 9.65335 2.2546 36.99379
783 9.75154 2.42102 36.6526
784 9.84369 2.59082 36.26434
785 9.9297 2.76376 35.8297
786 10.0 2.9397 35.30151
787 10.0 3.11807 34.40964
788 10.0 3.2963 33.51852
789 10.0 3.47444 32.62779
790 10.0 3.65244 31.73782
791 10.0 3.83035 30.84824
792 10.0 4.00812 29.95941
793 10.0 4.1858 29.07097
794 10.0 4.36334 28.18329
795 10.0 4.5408 27.29599
796 10.0 4.71811 26.40945
797 10.0 4.89534 25.5233
798 10.0 5.07242 26.08627
799 9.99744 5.24942 28.72849
800 9.98862 5.42618 31.33575
801 9.97356 5.60254 33.90587
802 9.95227 5.77829 36.4357
803 9.9248 5.95314 38.92113
804 9.89117 6.12695 41.36017
805 9.85144 6.29942 43.74855
806 9.80565 6.47041 46.08444
807 9.75388 6.63965 48.3641
808 9.69617 6.80699 50.58571
809 9.63261 6.97215 52.74536
810 9.5633 7.13501 54.84161
811 9.48828 7.29536 56.87187
812 9.4077 7.45294 58.83263
813 9.32162 7.60762 60.72243
814 9.2302 7.75916 62.5383
815 9.1335 7.90741 64.27864
816 9.03165 8.05222 65.94147
817 8.92482 8.19333 67.52403
818 8.8131 8.33064 69.02512
819 8.69667 8.46393 70.44228
820 8.57564 8.5931 71.7746
821 8.45021 8.71793 73.01994
822 8.32048 8.83832 74.17717
823 8.1866 8.95413 75.24498
824 8.0488 9.06519 76.22177
825 7.9072 9.17139 77.10678
826 7.76195 9.27261 77.89894
827 7.61331 9.3687 78.59703
828 7.4614 9.45956 79.20044
829 7.30646 9.54507 79.7084
830 7.14862 9.62517 80.12062
831 6.98807 9.69975 80.43663
832 6.82507 9.76869 80.65575
833 6.65976 9.83195 80.77812
834 6.49232 9.88947 80.8036
835 6.32304 9.94113 80.7322
836 6.15205 9.98691 80.56389
837 5.97963 10.0 79.89815
838 5.80682 10.0 79.03412
839 5.6341 10.0 78.17047
840 5.46152 10.0 77.30759
841 5.28902 10.0 76.44508
842 5.11667 10.0 75.58334
843 4.9444 10.0 75.83405
844 4.7722 9.9981 78.38837
845 4.60016 9.99026 80.8516
846 4.42845 9.97652 83.22098
847 4.25737 9.95688 85.49263
848 4.08705 9.93137 87.66472
849 3.91768 9.90001 89.73495
850 3.74953 9.86287 91.70013
851 3.58273 9.81998 93.55865
852 3.41748 9.7714 95.30869
853 3.25404 9.7172 96.94725
854 3.09253 9.65742 98.47343
855 2.93314 9.59215 99.88518
856 2.77605 9.52145 101.1811
857 2.6215 9.44545 102.35916
858 2.46964 9.3642 103.41843
859 2.32068 9.27783 104.3573
860 2.17473 9.18643 105.17555
861 2.03197 9.09009 105.87181
862 1.89255 8.98892 106.44562
863 1.7567 8.8831 106.89606
864 1.62451 8.7727 107.2229
865 1.49614 8.65785 107.42569
866 1.3718 8.53874 107.5042
867 1.25156 8.41545 107.45842
868 1.13556 8.28813 107.28859
869 1.02399 8.157 106.99516
870 0.9169 8.02214 106.5786
871 0.81444 7.88371 106.03912
872 0.71672 7.74187 105.3772
873 0.62389 7.59685 104.59442
874 0.53601 7.44875 103.69102
875 0.45319 7.29774 102.66838
876 0.37553 7.14407 101.52809
877 0.30312 6.98785 100.27107
878 0.236 6.82925 98.89893
879 0.17426 6.66847 97.41325
880 0.11798 6.50568 95.81543
881 0.06723 6.34113 94.10843
882 0.02205 6.17494 92.2934
883 -0.01752 6.00731 90.37239
884 -0.0514 5.8385 88.34862
885 -0.0796 5.66862 86.22345
886 -0.10207 5.49788 83.99918
887 -0.11879 5.32646 81.67877
888 -0.12975 5.15463 79.26567
889 -0.13493 4.98251 77.11143
890 -0.13435 4.8103 77.96379
891 -0.128 4.63818 78.72917
892 -0.11589 4.46635 79.40659
893 -0.09804 4.29509 79.99512
894 -0.07446 4.12451 80.49438
895 -0.04518 3.95479 80.90378
896 -0.01024 3.78613 81.22292
897 0.0303 3.61879 81.45149
898 0.07642 3.45288 81.58936
899 0.12804 3.28859 81.6365
900 0.18512 3.12608 81.59279
901 0.24756 2.96564 81.45844
902 0.31532 2.80734 81.23344
903 0.38832 2.65138 80.91827
904 0.46648 2.49791 80.5133
905 0.5497 2.3471 80.019
906 0.63786 2.19922 79.43596
907 0.7309 2.05432 78.76495
908 0.82869 1.91258 78.00674
909 0.93115 1.77415 77.16194
910 1.03815 1.63919 76.23184
911 1.14952 1.50789 75.21774
912 1.2652 1.38034 74.12033
913 1.38504 1.25668 72.94098
914 1.50893 1.13705 71.68083
915 1.6367 1.02158 70.34157
916 1.76825 0.91037 68.92441
917 1.90335 0.80362 67.43164
918 2.0419 0.70137 65.86464
919 2.18376 0.60374 64.22485
920 2.32878 0.51085 62.51404
921 2.4768 0.42278 60.73402
922 2.6276 0.33966 58.88779
923 2.78105 0.26155 56.97647
924 2.937 0.18852 55.00244
925 3.09528 0.12067 52.96753
926 3.2557 0.05804 50.87418
927 3.41812 0.00072 48.7246
928 3.58235 -0.05124 46.52092
929 3.74814 -0.09776 44.26674
930 3.91537 -0.13882 41.9635
931 4.08388 -0.17438 39.61372
932 4.25346 -0.20439 37.22
933 4.42395 -0.22884 34.78493
934 4.59517 -0.2477 32.31094
935 4.76685 -0.26093 29.80194
936 4.93887 -0.26854 27.2596
937 5.11107 -0.27052 26.90796
938 5.28325 -0.2669 27.75078
939 5.45523 -0.25766 28.56445
940 5.62683 -0.24281 29.34822
941 5.79787 -0.22237 30.10117
942 5.96806 -0.19637 30.82214
943 6.13734 -0.16484 31.51093
944 6.30551 -0.1278 32.1666
945 6.4724 -0.08533 32.78862
946 6.63782 -0.03743 33.37624
947 6.8016 0.01582 33.92891
948 6.9636 0.07437 34.4461
949 7.1236 0.13815 34.92722
950 7.28139 0.20706 35.37163
951 7.43686 0.28107 35.77896
952 7.58986 0.36008 36.14891
953 7.74023 0.444 36.48117
954 7.88782 0.53276 36.77528
955 8.03246 0.62625 37.03102
956 8.174 0.72438 37.24808
957 8.3123 0.82704 37.4263
958 8.44716 0.93408 37.56538
959 8.57849 1.04543 37.66533
960 8.70616 1.16096 37.72598
961 8.83005 1.28056 37.74742
962 8.95001 1.4041 37.72957
963 9.06595 1.53145 37.6725
964 9.17772 1.66248 37.57622
965 9.28522 1.79704 37.44087
966 9.38834 1.935 37.2667
967 9.48697 2.07622 37.05376
968 9.58101 2.22054 36.80237
969 9.67032 2.36774 36.51291
970 9.75485 2.51775 36.18553
971 9.83453 2.6704 35.8207
972 9.90929 2.82553 35.41878
973 9.97902 2.98299 34.98016
974 10.0 3.1426 34.28703
975 10.0 3.30281 33.48595
976 10.0 3.46295 32.68524
977 10.0 3.62302 31.88492
978 10.0 3.78293 31.08536
979 10.0 3.94276 30.28618
980 10.0 4.1026 29.487
981 10.0 4.26228 28.68858
982 10.0 4.42189 27.89055
983 10.0 4.58142 27.0929
984 10.0 4.74088 26.29562
985 10.0 4.90025 25.49873
986 10.0 5.05956 25.89333
987 9.99811 5.21878 28.27225
988 9.99115 5.37787 30.62378
989 9.97914 5.53665 32.94548
990 9.96208 5.69498 35.23506
991 9.94 5.85269 37.49039
992 9.91292 6.00963 39.70901
993 9.88086 6.16562 41.88858
994 9.84387 6.32053 44.02725
995 9.80199 6.47418 46.12267
996 9.75525 6.62643 48.17276
997 9.70374 6.77705 50.17448
998 9.64745 6.92604 52.12784
999 9.5865 7.0731 54.02908
1000 9.52094 7.21817 55.87723


==> code_for_figs/no_saddle.csv <==
x,y,z
-1,-1,0
-1,-0.95,0.0025
-1,-0.9,0.01
-1,-0.85,0.0225
-1,-0.8,0.04
-1,-0.75,0.0625
-1,-0.7,0.09
-1,-0.65,0.1225
-1,-0.6,0.16
-1,-0.55,0.2025
-1,-0.5,0.25
-1,-0.45,0.3025
-1,-0.4,0.36
-1,-0.35,0.4225
-1,-0.3,0.49
-1,-0.25,0.5625
-1,-0.2,0.64
-1,-0.15,0.7225
-1,-0.1,0.81
-1,-0.0499999999999999,0.9025
-1,0,1
-1,0.0499999999999999,1.1025
-1,0.1,1.21
-1,0.15,1.3225
-1,0.2,1.44
-1,0.25,1.5625
-1,0.3,1.69
-1,0.35,1.8225
-1,0.4,1.96
-1,0.45,2.1025
-1,0.5,2.25
-1,0.55,2.4025
-1,0.6,2.56
-1,0.65,2.7225
-1,0.7,2.89
-1,0.75,3.0625
-1,0.8,3.24
-1,0.85,3.4225
-1,0.9,3.61
-1,0.95,3.8025
-1,1,4
-0.95,-1,0.0025
-0.95,-0.95,0
-0.95,-0.9,0.00249999999999999
-0.95,-0.85,0.01
-0.95,-0.8,0.0225
-0.95,-0.75,0.04
-0.95,-0.7,0.0625
-0.95,-0.65,0.09
-0.95,-0.6,0.1225
-0.95,-0.55,0.16
-0.95,-0.5,0.2025
-0.95,-0.45,0.25
-0.95,-0.4,0.3025
-0.95,-0.35,0.36
-0.95,-0.3,0.4225
-0.95,-0.25,0.49
-0.95,-0.2,0.5625
-0.95,-0.15,0.64
-0.95,-0.1,0.7225
-0.95,-0.0499999999999999,0.81
-0.95,0,0.9025
-0.95,0.0499999999999999,1
-0.95,0.1,1.1025
-0.95,0.15,1.21
-0.95,0.2,1.3225
-0.95,0.25,1.44
-0.95,0.3,1.5625
-0.95,0.35,1.69
-0.95,0.4,1.8225
-0.95,0.45,1.96
-0.95,0.5,2.1025
-0.95,0.55,2.25
-0.95,0.6,2.4025
-0.95,0.65,2.56
-0.95,0.7,2.7225
-0.95,0.75,2.89
-0.95,0.8,3.0625
-0.95,0.85,3.24
-0.95,0.9,3.4225
-0.95,0.95,3.61
-0.95,1,3.8025
-0.9,-1,0.01
-0.9,-0.95,0.00249999999999999
-0.9,-0.9,0
-0.9,-0.85,0.0025
-0.9,-0.8,0.01
-0.9,-0.75,0.0225
-0.9,-0.7,0.04
-0.9,-0.65,0.0625000000000001
-0.9,-0.6,0.09
-0.9,-0.55,0.1225
-0.9,-0.5,0.16
-0.9,-0.45,0.2025
-0.9,-0.4,0.25
-0.9,-0.35,0.3025
-0.9,-0.3,0.36
-0.9,-0.25,0.4225
-0.9,-0.2,0.49
-0.9,-0.15,0.5625
-0.9,-0.1,0.64
-0.9,-0.0499999999999999,0.7225
-0.9,0,0.81
-0.9,0.0499999999999999,0.9025
-0.9,0.1,1
-0.9,0.15,1.1025
-0.9,0.2,1.21
-0.9,0.25,1.3225
-0.9,0.3,1.44
-0.9,0.35,1.5625
-0.9,0.4,1.69
-0.9,0.45,1.8225
-0.9,0.5,1.96
-0.9,0.55,2.1025
-0.9,0.6,2.25
-0.9,0.65,2.4025
-0.9,0.7,2.56
-0.9,0.75,2.7225
-0.9,0.8,2.89
-0.9,0.85,3.0625
-0.9,0.9,3.24
-0.9,0.95,3.4225
-0.9,1,3.61
-0.85,-1,0.0225
-0.85,-0.95,0.01
-0.85,-0.9,0.0025
-0.85,-0.85,0
-0.85,-0.8,0.00249999999999999
-0.85,-0.75,0.01
-0.85,-0.7,0.0225
-0.85,-0.65,0.04
-0.85,-0.6,0.0625
-0.85,-0.55,0.09
-0.85,-0.5,0.1225
-0.85,-0.45,0.16
-0.85,-0.4,0.2025
-0.85,-0.35,0.25
-0.85,-0.3,0.3025
-0.85,-0.25,0.36
-0.85,-0.2,0.4225
-0.85,-0.15,0.49
-0.85,-0.1,0.5625
-0.85,-0.0499999999999999,0.64
-0.85,0,0.7225
-0.85,0.0499999999999999,0.81
-0.85,0.1,0.9025
-0.85,0.15,1
-0.85,0.2,1.1025
-0.85,0.25,1.21
-0.85,0.3,1.3225
-0.85,0.35,1.44
-0.85,0.4,1.5625
-0.85,0.45,1.69
-0.85,0.5,1.8225
-0.85,0.55,1.96
-0.85,0.6,2.1025
-0.85,0.65,2.25
-0.85,0.7,2.4025
-0.85,0.75,2.56
-0.85,0.8,2.7225
-0.85,0.85,2.89
-0.85,0.9,3.0625
-0.85,0.95,3.24
-0.85,1,3.4225
-0.8,-1,0.04
-0.8,-0.95,0.0225
-0.8,-0.9,0.01
-0.8,-0.85,0.00249999999999999
-0.8,-0.8,0
-0.8,-0.75,0.0025
-0.8,-0.7,0.01
-0.8,-0.65,0.0225
-0.8,-0.6,0.04
-0.8,-0.55,0.0625
-0.8,-0.5,0.09
-0.8,-0.45,0.1225
-0.8,-0.4,0.16
-0.8,-0.35,0.2025
-0.8,-0.3,0.25
-0.8,-0.25,0.3025
-0.8,-0.2,0.36
-0.8,-0.15,0.4225
-0.8,-0.1,0.49
-0.8,-0.0499999999999999,0.5625
-0.8,0,0.64
-0.8,0.0499999999999999,0.7225
-0.8,0.1,0.81
-0.8,0.15,0.9025
-0.8,0.2,1
-0.8,0.25,1.1025
-0.8,0.3,1.21
-0.8,0.35,1.3225
-0.8,0.4,1.44
-0.8,0.45,1.5625
-0.8,0.5,1.69
-0.8,0.55,1.8225
-0.8,0.6,1.96
-0.8,0.65,2.1025
-0.8,0.7,2.25
-0.8,0.75,2.4025
-0.8,0.8,2.56
-0.8,0.85,2.7225
-0.8,0.9,2.89
-0.8,0.95,3.0625
-0.8,1,3.24
-0.75,-1,0.0625
-0.75,-0.95,0.04
-0.75,-0.9,0.0225
-0.75,-0.85,0.01
-0.75,-0.8,0.0025
-0.75,-0.75,0
-0.75,-0.7,0.0025
-0.75,-0.65,0.01
-0.75,-0.6,0.0225
-0.75,-0.55,0.04
-0.75,-0.5,0.0625
-0.75,-0.45,0.09
-0.75,-0.4,0.1225
-0.75,-0.35,0.16
-0.75,-0.3,0.2025
-0.75,-0.25,0.25
-0.75,-0.2,0.3025
-0.75,-0.15,0.36
-0.75,-0.1,0.4225
-0.75,-0.0499999999999999,0.49
-0.75,0,0.5625
-0.75,0.0499999999999999,0.64
-0.75,0.1,0.7225
-0.75,0.15,0.81
-0.75,0.2,0.9025
-0.75,0.25,1
-0.75,0.3,1.1025
-0.75,0.35,1.21
-0.75,0.4,1.3225
-0.75,0.45,1.44
-0.75,0.5,1.5625
-0.75,0.55,1.69
-0.75,0.6,1.8225
-0.75,0.65,1.96
-0.75,0.7,2.1025
-0.75,0.75,2.25
-0.75,0.8,2.4025
-0.75,0.85,2.56
-0.75,0.9,2.7225
-0.75,0.95,2.89
-0.75,1,3.0625
-0.7,-1,0.09
-0.7,-0.95,0.0625
-0.7,-0.9,0.04
-0.7,-0.85,0.0225
-0.7,-0.8,0.01
-0.7,-0.75,0.0025
-0.7,-0.7,0
-0.7,-0.65,0.0025
-0.7,-0.6,0.01
-0.7,-0.55,0.0225
-0.7,-0.5,0.04
-0.7,-0.45,0.0625
-0.7,-0.4,0.09
-0.7,-0.35,0.1225
-0.7,-0.3,0.16
-0.7,-0.25,0.2025
-0.7,-0.2,0.25
-0.7,-0.15,0.3025
-0.7,-0.1,0.36
-0.7,-0.0499999999999999,0.4225
-0.7,0,0.49
-0.7,0.0499999999999999,0.5625
-0.7,0.1,0.64
-0.7,0.15,0.7225
-0.7,0.2,0.81
-0.7,0.25,0.9025
-0.7,0.3,1
-0.7,0.35,1.1025
-0.7,0.4,1.21
-0.7,0.45,1.3225
-0.7,0.5,1.44
-0.7,0.55,1.5625
-0.7,0.6,1.69
-0.7,0.65,1.8225
-0.7,0.7,1.96
-0.7,0.75,2.1025
-0.7,0.8,2.25
-0.7,0.85,2.4025
-0.7,0.9,2.56
-0.7,0.95,2.7225
-0.7,1,2.89
-0.65,-1,0.1225
-0.65,-0.95,0.09
-0.65,-0.9,0.0625000000000001
-0.65,-0.85,0.04
-0.65,-0.8,0.0225
-0.65,-0.75,0.01
-0.65,-0.7,0.0025
-0.65,-0.65,0
-0.65,-0.6,0.00249999999999999
-0.65,-0.55,0.00999999999999997
-0.65,-0.5,0.0225
-0.65,-0.45,0.04
-0.65,-0.4,0.0625
-0.65,-0.35,0.09
-0.65,-0.3,0.1225
-0.65,-0.25,0.16
-0.65,-0.2,0.2025
-0.65,-0.15,0.25
-0.65,-0.1,0.3025
-0.65,-0.0499999999999999,0.36
-0.65,0,0.4225
-0.65,0.0499999999999999,0.49
-0.65,0.1,0.5625
-0.65,0.15,0.64
-0.65,0.2,0.7225
-0.65,0.25,0.81
-0.65,0.3,0.9025
-0.65,0.35,1
-0.65,0.4,1.1025
-0.65,0.45,1.21
-0.65,0.5,1.3225
-0.65,0.55,1.44
-0.65,0.6,1.5625
-0.65,0.65,1.69
-0.65,0.7,1.8225
-0.65,0.75,1.96
-0.65,0.8,2.1025
-0.65,0.85,2.25
-0.65,0.9,2.4025
-0.65,0.95,2.56
-0.65,1,2.7225
-0.6,-1,0.16
-0.6,-0.95,0.1225
-0.6,-0.9,0.09
-0.6,-0.85,0.0625
-0.6,-0.8,0.04
-0.6,-0.75,0.0225
-0.6,-0.7,0.01
-0.6,-0.65,0.00249999999999999
-0.6,-0.6,0
-0.6,-0.55,0.00249999999999999
-0.6,-0.5,0.01
-0.6,-0.45,0.0225
-0.6,-0.4,0.04
-0.6,-0.35,0.0625
-0.6,-0.3,0.09
-0.6,-0.25,0.1225
-0.6,-0.2,0.16
-0.6,-0.15,0.2025
-0.6,-0.1,0.25
-0.6,-0.0499999999999999,0.3025
-0.6,0,0.36
-0.6,0.0499999999999999,0.4225
-0.6,0.1,0.49
-0.6,0.15,0.5625
-0.6,0.2,0.64
-0.6,0.25,0.7225
-0.6,0.3,0.81
-0.6,0.35,0.9025
-0.6,0.4,1
-0.6,0.45,1.1025
-0.6,0.5,1.21
-0.6,0.55,1.3225
-0.6,0.6,1.44
-0.6,0.65,1.5625
-0.6,0.7,1.69
-0.6,0.75,1.8225
-0.6,0.8,1.96
-0.6,0.85,2.1025
-0.6,0.9,2.25
-0.6,0.95,2.4025
-0.6,1,2.56
-0.55,-1,0.2025
-0.55,-0.95,0.16
-0.55,-0.9,0.1225
-0.55,-0.85,0.09
-0.55,-0.8,0.0625
-0.55,-0.75,0.04
-0.55,-0.7,0.0225
-0.55,-0.65,0.00999999999999997
-0.55,-0.6,0.00249999999999999
-0.55,-0.55,0
-0.55,-0.5,0.0025
-0.55,-0.45,0.01
-0.55,-0.4,0.0225
-0.55,-0.35,0.04
-0.55,-0.3,0.0625000000000001
-0.55,-0.25,0.09
-0.55,-0.2,0.1225
-0.55,-0.15,0.16
-0.55,-0.1,0.2025
-0.55,-0.0499999999999999,0.25
-0.55,0,0.3025
-0.55,0.0499999999999999,0.36
-0.55,0.1,0.4225
-0.55,0.15,0.49
-0.55,0.2,0.5625
-0.55,0.25,0.64
-0.55,0.3,0.7225
-0.55,0.35,0.81
-0.55,0.4,0.9025
-0.55,0.45,1
-0.55,0.5,1.1025
-0.55,0.55,1.21
-0.55,0.6,1.3225
-0.55,0.65,1.44
-0.55,0.7,1.5625
-0.55,0.75,1.69
-0.55,0.8,1.8225
-0.55,0.85,1.96
-0.55,0.9,2.1025
-0.55,0.95,2.25
-0.55,1,2.4025
-0.5,-1,0.25
-0.5,-0.95,0.2025
-0.5,-0.9,0.16
-0.5,-0.85,0.1225
-0.5,-0.8,0.09
-0.5,-0.75,0.0625
-0.5,-0.7,0.04
-0.5,-0.65,0.0225
-0.5,-0.6,0.01
-0.5,-0.55,0.0025
-0.5,-0.5,0
-0.5,-0.45,0.0025
-0.5,-0.4,0.01
-0.5,-0.35,0.0225
-0.5,-0.3,0.04
-0.5,-0.25,0.0625
-0.5,-0.2,0.09
-0.5,-0.15,0.1225
-0.5,-0.1,0.16
-0.5,-0.0499999999999999,0.2025
-0.5,0,0.25
-0.5,0.0499999999999999,0.3025
-0.5,0.1,0.36
-0.5,0.15,0.4225
-0.5,0.2,0.49
-0.5,0.25,0.5625
-0.5,0.3,0.64
-0.5,0.35,0.7225
-0.5,0.4,0.81
-0.5,0.45,0.9025
-0.5,0.5,1
-0.5,0.55,1.1025
-0.5,0.6,1.21
-0.5,0.65,1.3225
-0.5,0.7,1.44
-0.5,0.75,1.5625
-0.5,0.8,1.69
-0.5,0.85,1.8225
-0.5,0.9,1.96
-0.5,0.95,2.1025
-0.5,1,2.25
-0.45,-1,0.3025
-0.45,-0.95,0.25
-0.45,-0.9,0.2025
-0.45,-0.85,0.16
-0.45,-0.8,0.1225
-0.45,-0.75,0.09
-0.45,-0.7,0.0625
-0.45,-0.65,0.04
-0.45,-0.6,0.0225
-0.45,-0.55,0.01
-0.45,-0.5,0.0025
-0.45,-0.45,0
-0.45,-0.4,0.0025
-0.45,-0.35,0.01
-0.45,-0.3,0.0225
-0.45,-0.25,0.04
-0.45,-0.2,0.0625
-0.45,-0.15,0.09
-0.45,-0.1,0.1225
-0.45,-0.0499999999999999,0.16
-0.45,0,0.2025
-0.45,0.0499999999999999,0.25
-0.45,0.1,0.3025
-0.45,0.15,0.36
-0.45,0.2,0.4225
-0.45,0.25,0.49
-0.45,0.3,0.5625
-0.45,0.35,0.64
-0.45,0.4,0.7225
-0.45,0.45,0.81
-0.45,0.5,0.9025
-0.45,0.55,1
-0.45,0.6,1.1025
-0.45,0.65,1.21
-0.45,0.7,1.3225
-0.45,0.75,1.44
-0.45,0.8,1.5625
-0.45,0.85,1.69
-0.45,0.9,1.8225
-0.45,0.95,1.96
-0.45,1,2.1025
-0.4,-1,0.36
-0.4,-0.95,0.3025
-0.4,-0.9,0.25
-0.4,-0.85,0.2025
-0.4,-0.8,0.16
-0.4,-0.75,0.1225
-0.4,-0.7,0.09
-0.4,-0.65,0.0625
-0.4,-0.6,0.04
-0.4,-0.55,0.0225
-0.4,-0.5,0.01
-0.4,-0.45,0.0025
-0.4,-0.4,0
-0.4,-0.35,0.00249999999999999
-0.4,-0.3,0.01
-0.4,-0.25,0.0225
-0.4,-0.2,0.04
-0.4,-0.15,0.0625
-0.4,-0.1,0.09
-0.4,-0.0499999999999999,0.1225
-0.4,0,0.16
-0.4,0.0499999999999999,0.2025
-0.4,0.1,0.25
-0.4,0.15,0.3025
-0.4,0.2,0.36
-0.4,0.25,0.4225
-0.4,0.3,0.49
-0.4,0.35,0.5625
-0.4,0.4,0.64
-0.4,0.45,0.7225
-0.4,0.5,0.81
-0.4,0.55,0.9025
-0.4,0.6,1
-0.4,0.65,1.1025
-0.4,0.7,1.21
-0.4,0.75,1.3225
-0.4,0.8,1.44
-0.4,0.85,1.5625
-0.4,0.9,1.69
-0.4,0.95,1.8225
-0.4,1,1.96
-0.35,-1,0.4225
-0.35,-0.95,0.36
-0.35,-0.9,0.3025
-0.35,-0.85,0.25
-0.35,-0.8,0.2025
-0.35,-0.75,0.16
-0.35,-0.7,0.1225
-0.35,-0.65,0.09
-0.35,-0.6,0.0625
-0.35,-0.55,0.04
-0.35,-0.5,0.0225
-0.35,-0.45,0.01
-0.35,-0.4,0.00249999999999999
-0.35,-0.35,0
-0.35,-0.3,0.0025
-0.35,-0.25,0.01
-0.35,-0.2,0.0225
-0.35,-0.15,0.04
-0.35,-0.1,0.0625
-0.35,-0.0499999999999999,0.09
-0.35,0,0.1225
-0.35,0.0499999999999999,0.16
-0.35,0.1,0.2025
-0.35,0.15,0.25
-0.35,0.2,0.3025
-0.35,0.25,0.36
-0.35,0.3,0.4225
-0.35,0.35,0.49
-0.35,0.4,0.5625
-0.35,0.45,0.64
-0.35,0.5,0.7225
-0.35,0.55,0.81
-0.35,0.6,0.9025
-0.35,0.65,1
-0.35,0.7,1.1025
-0.35,0.75,1.21
-0.35,0.8,1.3225
-0.35,0.85,1.44
-0.35,0.9,1.5625
-0.35,0.95,1.69
-0.35,1,1.8225
-0.3,-1,0.49
-0.3,-0.95,0.4225
-0.3,-0.9,0.36
-0.3,-0.85,0.3025
-0.3,-0.8,0.25
-0.3,-0.75,0.2025
-0.3,-0.7,0.16
-0.3,-0.65,0.1225
-0.3,-0.6,0.09
-0.3,-0.55,0.0625000000000001
-0.3,-0.5,0.04
-0.3,-0.45,0.0225
-0.3,-0.4,0.01
-0.3,-0.35,0.0025
-0.3,-0.3,0
-0.3,-0.25,0.00249999999999999
-0.3,-0.2,0.01
-0.3,-0.15,0.0225
-0.3,-0.1,0.04
-0.3,-0.0499999999999999,0.0625
-0.3,0,0.09
-0.3,0.0499999999999999,0.1225
-0.3,0.1,0.16
-0.3,0.15,0.2025
-0.3,0.2,0.25
-0.3,0.25,0.3025
-0.3,0.3,0.36
-0.3,0.35,0.4225
-0.3,0.4,0.49
-0.3,0.45,0.5625
-0.3,0.5,0.64
-0.3,0.55,0.7225
-0.3,0.6,0.81
-0.3,0.65,0.9025
-0.3,0.7,1
-0.3,0.75,1.1025
-0.3,0.8,1.21
-0.3,0.85,1.3225
-0.3,0.9,1.44
-0.3,0.95,1.5625
-0.3,1,1.69
-0.25,-1,0.5625
-0.25,-0.95,0.49
-0.25,-0.9,0.4225
-0.25,-0.85,0.36
-0.25,-0.8,0.3025
-0.25,-0.75,0.25
-0.25,-0.7,0.2025
-0.25,-0.65,0.16
-0.25,-0.6,0.1225
-0.25,-0.55,0.09
-0.25,-0.5,0.0625
-0.25,-0.45,0.04
-0.25,-0.4,0.0225
-0.25,-0.35,0.01
-0.25,-0.3,0.00249999999999999
-0.25,-0.25,0
-0.25,-0.2,0.0025
-0.25,-0.15,0.01
-0.25,-0.1,0.0225
-0.25,-0.0499999999999999,0.04
-0.25,0,0.0625
-0.25,0.0499999999999999,0.09
-0.25,0.1,0.1225
-0.25,0.15,0.16
-0.25,0.2,0.2025
-0.25,0.25,0.25
-0.25,0.3,0.3025
-0.25,0.35,0.36
-0.25,0.4,0.4225
-0.25,0.45,0.49
-0.25,0.5,0.5625
-0.25,0.55,0.64
-0.25,0.6,0.7225
-0.25,0.65,0.81
-0.25,0.7,0.9025
-0.25,0.75,1
-0.25,0.8,1.1025
-0.25,0.85,1.21
-0.25,0.9,1.3225
-0.25,0.95,1.44
-0.25,1,1.5625
-0.2,-1,0.64
-0.2,-0.95,0.5625
-0.2,-0.9,0.49
-0.2,-0.85,0.4225
-0.2,-0.8,0.36
-0.2,-0.75,0.3025
-0.2,-0.7,0.25
-0.2,-0.65,0.2025
-0.2,-0.6,0.16
-0.2,-0.55,0.1225
-0.2,-0.5,0.09
-0.2,-0.45,0.0625
-0.2,-0.4,0.04
-0.2,-0.35,0.0225
-0.2,-0.3,0.01
-0.2,-0.25,0.0025
-0.2,-0.2,0
-0.2,-0.15,0.0025
-0.2,-0.1,0.01
-0.2,-0.0499999999999999,0.0225
-0.2,0,0.04
-0.2,0.0499999999999999,0.0624999999999999
-0.2,0.1,0.09
-0.2,0.15,0.1225
-0.2,0.2,0.16
-0.2,0.25,0.2025
-0.2,0.3,0.25
-0.2,0.35,0.3025
-0.2,0.4,0.36
-0.2,0.45,0.4225
-0.2,0.5,0.49
-0.2,0.55,0.5625
-0.2,0.6,0.64
-0.2,0.65,0.7225
-0.2,0.7,0.81
-0.2,0.75,0.9025
-0.2,0.8,1
-0.2,0.85,1.1025
-0.2,0.9,1.21
-0.2,0.95,1.3225
-0.2,1,1.44
-0.15,-1,0.7225
-0.15,-0.95,0.64
-0.15,-0.9,0.5625
-0.15,-0.85,0.49
-0.15,-0.8,0.4225
-0.15,-0.75,0.36
-0.15,-0.7,0.3025
-0.15,-0.65,0.25
-0.15,-0.6,0.2025
-0.15,-0.55,0.16
-0.15,-0.5,0.1225
-0.15,-0.45,0.09
-0.15,-0.4,0.0625
-0.15,-0.35,0.04
-0.15,-0.3,0.0225
-0.15,-0.25,0.01
-0.15,-0.2,0.0025
-0.15,-0.15,0
-0.15,-0.1,0.00249999999999999
-0.15,-0.0499999999999999,0.01
-0.15,0,0.0225
-0.15,0.0499999999999999,0.0399999999999999
-0.15,0.1,0.0624999999999999
-0.15,0.15,0.0899999999999999
-0.15,0.2,0.1225
-0.15,0.25,0.16
-0.15,0.3,0.2025
-0.15,0.35,0.25
-0.15,0.4,0.3025
-0.15,0.45,0.36
-0.15,0.5,0.4225
-0.15,0.55,0.49
-0.15,0.6,0.5625
-0.15,0.65,0.64
-0.15,0.7,0.7225
-0.15,0.75,0.81
-0.15,0.8,0.9025
-0.15,0.85,1
-0.15,0.9,1.1025
-0.15,0.95,1.21
-0.15,1,1.3225
-0.1,-1,0.81
-0.1,-0.95,0.7225
-0.1,-0.9,0.64
-0.1,-0.85,0.5625
-0.1,-0.8,0.49
-0.1,-0.75,0.4225
-0.1,-0.7,0.36
-0.1,-0.65,0.3025
-0.1,-0.6,0.25
-0.1,-0.55,0.2025
-0.1,-0.5,0.16
-0.1,-0.45,0.1225
-0.1,-0.4,0.09
-0.1,-0.35,0.0625
-0.1,-0.3,0.04
-0.1,-0.25,0.0225
-0.1,-0.2,0.01
-0.1,-0.15,0.00249999999999999
-0.1,-0.1,0
-0.1,-0.0499999999999999,0.0025
-0.1,0,0.01
-0.1,0.0499999999999999,0.0225
-0.1,0.1,0.04
-0.1,0.15,0.0624999999999999
-0.1,0.2,0.09
-0.1,0.25,0.1225
-0.1,0.3,0.16
-0.1,0.35,0.2025
-0.1,0.4,0.25
-0.1,0.45,0.3025
-0.1,0.5,0.36
-0.1,0.55,0.4225
-0.1,0.6,0.49
-0.1,0.65,0.5625
-0.1,0.7,0.64
-0.1,0.75,0.7225
-0.1,0.8,0.81
-0.1,0.85,0.9025
-0.1,0.9,1
-0.1,0.95,1.1025
-0.1,1,1.21
-0.0499999999999999,-1,0.9025
-0.0499999999999999,-0.95,0.81
-0.0499999999999999,-0.9,0.7225
-0.0499999999999999,-0.85,0.64
-0.0499999999999999,-0.8,0.5625
-0.0499999999999999,-0.75,0.49
-0.0499999999999999,-0.7,0.4225
-0.0499999999999999,-0.65,0.36
-0.0499999999999999,-0.6,0.3025
-0.0499999999999999,-0.55,0.25
-0.0499999999999999,-0.5,0.2025
-0.0499999999999999,-0.45,0.16
-0.0499999999999999,-0.4,0.1225
-0.0499999999999999,-0.35,0.09
-0.0499999999999999,-0.3,0.0625
-0.0499999999999999,-0.25,0.04
-0.0499999999999999,-0.2,0.0225
-0.0499999999999999,-0.15,0.01
-0.0499999999999999,-0.1,0.0025
-0.0499999999999999,-0.0499999999999999,0
-0.0499999999999999,0,0.00249999999999999
-0.0499999999999999,0.0499999999999999,0.00999999999999997
-0.0499999999999999,0.1,0.0225
-0.0499999999999999,0.15,0.0399999999999999
-0.0499999999999999,0.2,0.0624999999999999
-0.0499999999999999,0.25,0.09
-0.0499999999999999,0.3,0.1225
-0.0499999999999999,0.35,0.16
-0.0499999999999999,0.4,0.2025
-0.0499999999999999,0.45,0.25
-0.0499999999999999,0.5,0.3025
-0.0499999999999999,0.55,0.36
-0.0499999999999999,0.6,0.4225
-0.0499999999999999,0.65,0.49
-0.0499999999999999,0.7,0.5625
-0.0499999999999999,0.75,0.64
-0.0499999999999999,0.8,0.7225
-0.0499999999999999,0.85,0.81
-0.0499999999999999,0.9,0.9025
-0.0499999999999999,0.95,1
-0.0499999999999999,1,1.1025
0,-1,1
0,-0.95,0.9025
0,-0.9,0.81
0,-0.85,0.7225
0,-0.8,0.64
0,-0.75,0.5625
0,-0.7,0.49
0,-0.65,0.4225
0,-0.6,0.36
0,-0.55,0.3025
0,-0.5,0.25
0,-0.45,0.2025
0,-0.4,0.16
0,-0.35,0.1225
0,-0.3,0.09
0,-0.25,0.0625
0,-0.2,0.04
0,-0.15,0.0225
0,-0.1,0.01
0,-0.0499999999999999,0.00249999999999999
0,0,0
0,0.0499999999999999,0.00249999999999999
0,0.1,0.01
0,0.15,0.0225
0,0.2,0.04
0,0.25,0.0625
0,0.3,0.09
0,0.35,0.1225
0,0.4,0.16
0,0.45,0.2025
0,0.5,0.25
0,0.55,0.3025
0,0.6,0.36
0,0.65,0.4225
0,0.7,0.49
0,0.75,0.5625
0,0.8,0.64
0,0.85,0.7225
0,0.9,0.81
0,0.95,0.9025
0,1,1
0.0499999999999999,-1,1.1025
0.0499999999999999,-0.95,1
0.0499999999999999,-0.9,0.9025
0.0499999999999999,-0.85,0.81
0.0499999999999999,-0.8,0.7225
0.0499999999999999,-0.75,0.64
0.0499999999999999,-0.7,0.5625
0.0499999999999999,-0.65,0.49
0.0499999999999999,-0.6,0.4225
0.0499999999999999,-0.55,0.36
0.0499999999999999,-0.5,0.3025
0.0499999999999999,-0.45,0.25
0.0499999999999999,-0.4,0.2025
0.0499999999999999,-0.35,0.16
0.0499999999999999,-0.3,0.1225
0.0499999999999999,-0.25,0.09
0.0499999999999999,-0.2,0.0624999999999999
0.0499999999999999,-0.15,0.0399999999999999
0.0499999999999999,-0.1,0.0225
0.0499999999999999,-0.0499999999999999,0.00999999999999997
0.0499999999999999,0,0.00249999999999999
0.0499999999999999,0.0499999999999999,0
0.0499999999999999,0.1,0.0025
0.0499999999999999,0.15,0.01
0.0499999999999999,0.2,0.0225
0.0499999999999999,0.25,0.04
0.0499999999999999,0.3,0.0625
0.0499999999999999,0.35,0.09
0.0499999999999999,0.4,0.1225
0.0499999999999999,0.45,0.16
0.0499999999999999,0.5,0.2025
0.0499999999999999,0.55,0.25
0.0499999999999999,0.6,0.3025
0.0499999999999999,0.65,0.36
0.0499999999999999,0.7,0.4225
0.0499999999999999,0.75,0.49
0.0499999999999999,0.8,0.5625
0.0499999999999999,0.85,0.64
0.0499999999999999,0.9,0.7225
0.0499999999999999,0.95,0.81
0.0499999999999999,1,0.9025
0.1,-1,1.21
0.1,-0.95,1.1025
0.1,-0.9,1
0.1,-0.85,0.9025
0.1,-0.8,0.81
0.1,-0.75,0.7225
0.1,-0.7,0.64
0.1,-0.65,0.5625
0.1,-0.6,0.49
0.1,-0.55,0.4225
0.1,-0.5,0.36
0.1,-0.45,0.3025
0.1,-0.4,0.25
0.1,-0.35,0.2025
0.1,-0.3,0.16
0.1,-0.25,0.1225
0.1,-0.2,0.09
0.1,-0.15,0.0624999999999999
0.1,-0.1,0.04
0.1,-0.0499999999999999,0.0225
0.1,0,0.01
0.1,0.0499999999999999,0.0025
0.1,0.1,0
0.1,0.15,0.00249999999999999
0.1,0.2,0.01
0.1,0.25,0.0225
0.1,0.3,0.04
0.1,0.35,0.0625
0.1,0.4,0.09
0.1,0.45,0.1225
0.1,0.5,0.16
0.1,0.55,0.2025
0.1,0.6,0.25
0.1,0.65,0.3025
0.1,0.7,0.36
0.1,0.75,0.4225
0.1,0.8,0.49
0.1,0.85,0.5625
0.1,0.9,0.64
0.1,0.95,0.7225
0.1,1,0.81
0.15,-1,1.3225
0.15,-0.95,1.21
0.15,-0.9,1.1025
0.15,-0.85,1
0.15,-0.8,0.9025
0.15,-0.75,0.81
0.15,-0.7,0.7225
0.15,-0.65,0.64
0.15,-0.6,0.5625
0.15,-0.55,0.49
0.15,-0.5,0.4225
0.15,-0.45,0.36
0.15,-0.4,0.3025
0.15,-0.35,0.25
0.15,-0.3,0.2025
0.15,-0.25,0.16
0.15,-0.2,0.1225
0.15,-0.15,0.0899999999999999
0.15,-0.1,0.0624999999999999
0.15,-0.0499999999999999,0.0399999999999999
0.15,0,0.0225
0.15,0.0499999999999999,0.01
0.15,0.1,0.00249999999999999
0.15,0.15,0
0.15,0.2,0.0025
0.15,0.25,0.01
0.15,0.3,0.0225
0.15,0.35,0.04
0.15,0.4,0.0625
0.15,0.45,0.09
0.15,0.5,0.1225
0.15,0.55,0.16
0.15,0.6,0.2025
0.15,0.65,0.25
0.15,0.7,0.3025
0.15,0.75,0.36
0.15,0.8,0.4225
0.15,0.85,0.49
0.15,0.9,0.5625
0.15,0.95,0.64
0.15,1,0.7225
0.2,-1,1.44
0.2,-0.95,1.3225
0.2,-0.9,1.21
0.2,-0.85,1.1025
0.2,-0.8,1
0.2,-0.75,0.9025
0.2,-0.7,0.81
0.2,-0.65,0.7225
0.2,-0.6,0.64
0.2,-0.55,0.5625
0.2,-0.5,0.49
0.2,-0.45,0.4225
0.2,-0.4,0.36
0.2,-0.35,0.3025
0.2,-0.3,0.25
0.2,-0.25,0.2025
0.2,-0.2,0.16
0.2,-0.15,0.1225
0.2,-0.1,0.09
0.2,-0.0499999999999999,0.0624999999999999
0.2,0,0.04
0.2,0.0499999999999999,0.0225
0.2,0.1,0.01
0.2,0.15,0.0025
0.2,0.2,0
0.2,0.25,0.0025
0.2,0.3,0.01
0.2,0.35,0.0225
0.2,0.4,0.04
0.2,0.45,0.0625
0.2,0.5,0.09
0.2,0.55,0.1225
0.2,0.6,0.16
0.2,0.65,0.2025
0.2,0.7,0.25
0.2,0.75,0.3025
0.2,0.8,0.36
0.2,0.85,0.4225
0.2,0.9,0.49
0.2,0.95,0.5625
0.2,1,0.64
0.25,-1,1.5625
0.25,-0.95,1.44
0.25,-0.9,1.3225
0.25,-0.85,1.21
0.25,-0.8,1.1025
0.25,-0.75,1
0.25,-0.7,0.9025
0.25,-0.65,0.81
0.25,-0.6,0.7225
0.25,-0.55,0.64
0.25,-0.5,0.5625
0.25,-0.45,0.49
0.25,-0.4,0.4225
0.25,-0.35,0.36
0.25,-0.3,0.3025
0.25,-0.25,0.25
0.25,-0.2,0.2025
0.25,-0.15,0.16
0.25,-0.1,0.1225
0.25,-0.0499999999999999,0.09
0.25,0,0.0625
0.25,0.0499999999999999,0.04
0.25,0.1,0.0225
0.25,0.15,0.01
0.25,0.2,0.0025
0.25,0.25,0
0.25,0.3,0.00249999999999999
0.25,0.35,0.01
0.25,0.4,0.0225
0.25,0.45,0.04
0.25,0.5,0.0625
0.25,0.55,0.09
0.25,0.6,0.1225
0.25,0.65,0.16
0.25,0.7,0.2025
0.25,0.75,0.25
0.25,0.8,0.3025
0.25,0.85,0.36
0.25,0.9,0.4225
0.25,0.95,0.49
0.25,1,0.5625
0.3,-1,1.69
0.3,-0.95,1.5625
0.3,-0.9,1.44
0.3,-0.85,1.3225
0.3,-0.8,1.21
0.3,-0.75,1.1025
0.3,-0.7,1
0.3,-0.65,0.9025
0.3,-0.6,0.81
0.3,-0.55,0.7225
0.3,-0.5,0.64
0.3,-0.45,0.5625
0.3,-0.4,0.49
0.3,-0.35,0.4225
0.3,-0.3,0.36
0.3,-0.25,0.3025
0.3,-0.2,0.25
0.3,-0.15,0.2025
0.3,-0.1,0.16
0.3,-0.0499999999999999,0.1225
0.3,0,0.09
0.3,0.0499999999999999,0.0625
0.3,0.1,0.04
0.3,0.15,0.0225
0.3,0.2,0.01
0.3,0.25,0.00249999999999999
0.3,0.3,0
0.3,0.35,0.0025
0.3,0.4,0.01
0.3,0.45,0.0225
0.3,0.5,0.04
0.3,0.55,0.0625000000000001
0.3,0.6,0.09
0.3,0.65,0.1225
0.3,0.7,0.16
0.3,0.75,0.2025
0.3,0.8,0.25
0.3,0.85,0.3025
0.3,0.9,0.36
0.3,0.95,0.4225
0.3,1,0.49
0.35,-1,1.8225
0.35,-0.95,1.69
0.35,-0.9,1.5625
0.35,-0.85,1.44
0.35,-0.8,1.3225
0.35,-0.75,1.21
0.35,-0.7,1.1025
0.35,-0.65,1
0.35,-0.6,0.9025
0.35,-0.55,0.81
0.35,-0.5,0.7225
0.35,-0.45,0.64
0.35,-0.4,0.5625
0.35,-0.35,0.49
0.35,-0.3,0.4225
0.35,-0.25,0.36
0.35,-0.2,0.3025
0.35,-0.15,0.25
0.35,-0.1,0.2025
0.35,-0.0499999999999999,0.16
0.35,0,0.1225
0.35,0.0499999999999999,0.09
0.35,0.1,0.0625
0.35,0.15,0.04
0.35,0.2,0.0225
0.35,0.25,0.01
0.35,0.3,0.0025
0.35,0.35,0
0.35,0.4,0.00249999999999999
0.35,0.45,0.01
0.35,0.5,0.0225
0.35,0.55,0.04
0.35,0.6,0.0625
0.35,0.65,0.09
0.35,0.7,0.1225
0.35,0.75,0.16
0.35,0.8,0.2025
0.35,0.85,0.25
0.35,0.9,0.3025
0.35,0.95,0.36
0.35,1,0.4225
0.4,-1,1.96
0.4,-0.95,1.8225
0.4,-0.9,1.69
0.4,-0.85,1.5625
0.4,-0.8,1.44
0.4,-0.75,1.3225
0.4,-0.7,1.21
0.4,-0.65,1.1025
0.4,-0.6,1
0.4,-0.55,0.9025
0.4,-0.5,0.81
0.4,-0.45,0.7225
0.4,-0.4,0.64
0.4,-0.35,0.5625
0.4,-0.3,0.49
0.4,-0.25,0.4225
0.4,-0.2,0.36
0.4,-0.15,0.3025
0.4,-0.1,0.25
0.4,-0.0499999999999999,0.2025
0.4,0,0.16
0.4,0.0499999999999999,0.1225
0.4,0.1,0.09
0.4,0.15,0.0625
0.4,0.2,0.04
0.4,0.25,0.0225
0.4,0.3,0.01
0.4,0.35,0.00249999999999999
0.4,0.4,0
0.4,0.45,0.0025
0.4,0.5,0.01
0.4,0.55,0.0225
0.4,0.6,0.04
0.4,0.65,0.0625
0.4,0.7,0.09
0.4,0.75,0.1225
0.4,0.8,0.16
0.4,0.85,0.2025
0.4,0.9,0.25
0.4,0.95,0.3025
0.4,1,0.36
0.45,-1,2.1025
0.45,-0.95,1.96
0.45,-0.9,1.8225
0.45,-0.85,1.69
0.45,-0.8,1.5625
0.45,-0.75,1.44
0.45,-0.7,1.3225
0.45,-0.65,1.21
0.45,-0.6,1.1025
0.45,-0.55,1
0.45,-0.5,0.9025
0.45,-0.45,0.81
0.45,-0.4,0.7225
0.45,-0.35,0.64
0.45,-0.3,0.5625
0.45,-0.25,0.49
0.45,-0.2,0.4225
0.45,-0.15,0.36
0.45,-0.1,0.3025
0.45,-0.0499999999999999,0.25
0.45,0,0.2025
0.45,0.0499999999999999,0.16
0.45,0.1,0.1225
0.45,0.15,0.09
0.45,0.2,0.0625
0.45,0.25,0.04
0.45,0.3,0.0225
0.45,0.35,0.01
0.45,0.4,0.0025
0.45,0.45,0
0.45,0.5,0.0025
0.45,0.55,0.01
0.45,0.6,0.0225
0.45,0.65,0.04
0.45,0.7,0.0625
0.45,0.75,0.09
0.45,0.8,0.1225
0.45,0.85,0.16
0.45,0.9,0.2025
0.45,0.95,0.25
0.45,1,0.3025
0.5,-1,2.25
0.5,-0.95,2.1025
0.5,-0.9,1.96
0.5,-0.85,1.8225
0.5,-0.8,1.69
0.5,-0.75,1.5625
0.5,-0.7,1.44
0.5,-0.65,1.3225
0.5,-0.6,1.21
0.5,-0.55,1.1025
0.5,-0.5,1
0.5,-0.45,0.9025
0.5,-0.4,0.81
0.5,-0.35,0.7225
0.5,-0.3,0.64
0.5,-0.25,0.5625
0.5,-0.2,0.49
0.5,-0.15,0.4225
0.5,-0.1,0.36
0.5,-0.0499999999999999,0.3025
0.5,0,0.25
0.5,0.0499999999999999,0.2025
0.5,0.1,0.16
0.5,0.15,0.1225
0.5,0.2,0.09
0.5,0.25,0.0625
0.5,0.3,0.04
0.5,0.35,0.0225
0.5,0.4,0.01
0.5,0.45,0.0025
0.5,0.5,0
0.5,0.55,0.0025
0.5,0.6,0.01
0.5,0.65,0.0225
0.5,0.7,0.04
0.5,0.75,0.0625
0.5,0.8,0.09
0.5,0.85,0.1225
0.5,0.9,0.16
0.5,0.95,0.2025
0.5,1,0.25
0.55,-1,2.4025
0.55,-0.95,2.25
0.55,-0.9,2.1025
0.55,-0.85,1.96
0.55,-0.8,1.8225
0.55,-0.75,1.69
0.55,-0.7,1.5625
0.55,-0.65,1.44
0.55,-0.6,1.3225
0.55,-0.55,1.21
0.55,-0.5,1.1025
0.55,-0.45,1
0.55,-0.4,0.9025
0.55,-0.35,0.81
0.55,-0.3,0.7225
0.55,-0.25,0.64
0.55,-0.2,0.5625
0.55,-0.15,0.49
0.55,-0.1,0.4225
0.55,-0.0499999999999999,0.36
0.55,0,0.3025
0.55,0.0499999999999999,0.25
0.55,0.1,0.2025
0.55,0.15,0.16
0.55,0.2,0.1225
0.55,0.25,0.09
0.55,0.3,0.0625000000000001
0.55,0.35,0.04
0.55,0.4,0.0225
0.55,0.45,0.01
0.55,0.5,0.0025
0.55,0.55,0
0.55,0.6,0.00249999999999999
0.55,0.65,0.00999999999999997
0.55,0.7,0.0225
0.55,0.75,0.04
0.55,0.8,0.0625
0.55,0.85,0.09
0.55,0.9,0.1225
0.55,0.95,0.16
0.55,1,0.2025
0.6,-1,2.56
0.6,-0.95,2.4025
0.6,-0.9,2.25
0.6,-0.85,2.1025
0.6,-0.8,1.96
0.6,-0.75,1.8225
0.6,-0.7,1.69
0.6,-0.65,1.5625
0.6,-0.6,1.44
0.6,-0.55,1.3225
0.6,-0.5,1.21
0.6,-0.45,1.1025
0.6,-0.4,1
0.6,-0.35,0.9025
0.6,-0.3,0.81
0.6,-0.25,0.7225
0.6,-0.2,0.64
0.6,-0.15,0.5625
0.6,-0.1,0.49
0.6,-0.0499999999999999,0.4225
0.6,0,0.36
0.6,0.0499999999999999,0.3025
0.6,0.1,0.25
0.6,0.15,0.2025
0.6,0.2,0.16
0.6,0.25,0.1225
0.6,0.3,0.09
0.6,0.35,0.0625
0.6,0.4,0.04
0.6,0.45,0.0225
0.6,0.5,0.01
0.6,0.55,0.00249999999999999
0.6,0.6,0
0.6,0.65,0.00249999999999999
0.6,0.7,0.01
0.6,0.75,0.0225
0.6,0.8,0.04
0.6,0.85,0.0625
0.6,0.9,0.09
0.6,0.95,0.1225
0.6,1,0.16
0.65,-1,2.7225
0.65,-0.95,2.56
0.65,-0.9,2.4025
0.65,-0.85,2.25
0.65,-0.8,2.1025
0.65,-0.75,1.96
0.65,-0.7,1.8225
0.65,-0.65,1.69
0.65,-0.6,1.5625
0.65,-0.55,1.44
0.65,-0.5,1.3225
0.65,-0.45,1.21
0.65,-0.4,1.1025
0.65,-0.35,1
0.65,-0.3,0.9025
0.65,-0.25,0.81
0.65,-0.2,0.7225
0.65,-0.15,0.64
0.65,-0.1,0.5625
0.65,-0.0499999999999999,0.49
0.65,0,0.4225
0.65,0.0499999999999999,0.36
0.65,0.1,0.3025
0.65,0.15,0.25
0.65,0.2,0.2025
0.65,0.25,0.16
0.65,0.3,0.1225
0.65,0.35,0.09
0.65,0.4,0.0625
0.65,0.45,0.04
0.65,0.5,0.0225
0.65,0.55,0.00999999999999997
0.65,0.6,0.00249999999999999
0.65,0.65,0
0.65,0.7,0.0025
0.65,0.75,0.01
0.65,0.8,0.0225
0.65,0.85,0.04
0.65,0.9,0.0625000000000001
0.65,0.95,0.09
0.65,1,0.1225
0.7,-1,2.89
0.7,-0.95,2.7225
0.7,-0.9,2.56
0.7,-0.85,2.4025
0.7,-0.8,2.25
0.7,-0.75,2.1025
0.7,-0.7,1.96
0.7,-0.65,1.8225
0.7,-0.6,1.69
0.7,-0.55,1.5625
0.7,-0.5,1.44
0.7,-0.45,1.3225
0.7,-0.4,1.21
0.7,-0.35,1.1025
0.7,-0.3,1
0.7,-0.25,0.9025
0.7,-0.2,0.81
0.7,-0.15,0.7225
0.7,-0.1,0.64
0.7,-0.0499999999999999,0.5625
0.7,0,0.49
0.7,0.0499999999999999,0.4225
0.7,0.1,0.36
0.7,0.15,0.3025
0.7,0.2,0.25
0.7,0.25,0.2025
0.7,0.3,0.16
0.7,0.35,0.1225
0.7,0.4,0.09
0.7,0.45,0.0625
0.7,0.5,0.04
0.7,0.55,0.0225
0.7,0.6,0.01
0.7,0.65,0.0025
0.7,0.7,0
0.7,0.75,0.0025
0.7,0.8,0.01
0.7,0.85,0.0225
0.7,0.9,0.04
0.7,0.95,0.0625
0.7,1,0.09
0.75,-1,3.0625
0.75,-0.95,2.89
0.75,-0.9,2.7225
0.75,-0.85,2.56
0.75,-0.8,2.4025
0.75,-0.75,2.25
0.75,-0.7,2.1025
0.75,-0.65,1.96
0.75,-0.6,1.8225
0.75,-0.55,1.69
0.75,-0.5,1.5625
0.75,-0.45,1.44
0.75,-0.4,1.3225
0.75,-0.35,1.21
0.75,-0.3,1.1025
0.75,-0.25,1
0.75,-0.2,0.9025
0.75,-0.15,0.81
0.75,-0.1,0.7225
0.75,-0.0499999999999999,0.64
0.75,0,0.5625
0.75,0.0499999999999999,0.49
0.75,0.1,0.4225
0.75,0.15,0.36
0.75,0.2,0.3025
0.75,0.25,0.25
0.75,0.3,0.2025
0.75,0.35,0.16
0.75,0.4,0.1225
0.75,0.45,0.09
0.75,0.5,0.0625
0.75,0.55,0.04
0.75,0.6,0.0225
0.75,0.65,0.01
0.75,0.7,0.0025
0.75,0.75,0
0.75,0.8,0.0025
0.75,0.85,0.01
0.75,0.9,0.0225
0.75,0.95,0.04
0.75,1,0.0625
0.8,-1,3.24
0.8,-0.95,3.0625
0.8,-0.9,2.89
0.8,-0.85,2.7225
0.8,-0.8,2.56
0.8,-0.75,2.4025
0.8,-0.7,2.25
0.8,-0.65,2.1025
0.8,-0.6,1.96
0.8,-0.55,1.8225
0.8,-0.5,1.69
0.8,-0.45,1.5625
0.8,-0.4,1.44
0.8,-0.35,1.3225
0.8,-0.3,1.21
0.8,-0.25,1.1025
0.8,-0.2,1
0.8,-0.15,0.9025
0.8,-0.1,0.81
0.8,-0.0499999999999999,0.7225
0.8,0,0.64
0.8,0.0499999999999999,0.5625
0.8,0.1,0.49
0.8,0.15,0.4225
0.8,0.2,0.36
0.8,0.25,0.3025
0.8,0.3,0.25
0.8,0.35,0.2025
0.8,0.4,0.16
0.8,0.45,0.1225
0.8,0.5,0.09
0.8,0.55,0.0625
0.8,0.6,0.04
0.8,0.65,0.0225
0.8,0.7,0.01
0.8,0.75,0.0025
0.8,0.8,0
0.8,0.85,0.00249999999999999
0.8,0.9,0.01
0.8,0.95,0.0225
0.8,1,0.04
0.85,-1,3.4225
0.85,-0.95,3.24
0.85,-0.9,3.0625
0.85,-0.85,2.89
0.85,-0.8,2.7225
0.85,-0.75,2.56
0.85,-0.7,2.4025
0.85,-0.65,2.25
0.85,-0.6,2.1025
0.85,-0.55,1.96
0.85,-0.5,1.8225
0.85,-0.45,1.69
0.85,-0.4,1.5625
0.85,-0.35,1.44
0.85,-0.3,1.3225
0.85,-0.25,1.21
0.85,-0.2,1.1025
0.85,-0.15,1
0.85,-0.1,0.9025
0.85,-0.0499999999999999,0.81
0.85,0,0.7225
0.85,0.0499999999999999,0.64
0.85,0.1,0.5625
0.85,0.15,0.49
0.85,0.2,0.4225
0.85,0.25,0.36
0.85,0.3,0.3025
0.85,0.35,0.25
0.85,0.4,0.2025
0.85,0.45,0.16
0.85,0.5,0.1225
0.85,0.55,0.09
0.85,0.6,0.0625
0.85,0.65,0.04
0.85,0.7,0.0225
0.85,0.75,0.01
0.85,0.8,0.00249999999999999
0.85,0.85,0
0.85,0.9,0.0025
0.85,0.95,0.01
0.85,1,0.0225
0.9,-1,3.61
0.9,-0.95,3.4225
0.9,-0.9,3.24
0.9,-0.85,3.0625
0.9,-0.8,2.89
0.9,-0.75,2.7225
0.9,-0.7,2.56
0.9,-0.65,2.4025
0.9,-0.6,2.25
0.9,-0.55,2.1025
0.9,-0.5,1.96
0.9,-0.45,1.8225
0.9,-0.4,1.69
0.9,-0.35,1.5625
0.9,-0.3,1.44
0.9,-0.25,1.3225
0.9,-0.2,1.21
0.9,-0.15,1.1025
0.9,-0.1,1
0.9,-0.0499999999999999,0.9025
0.9,0,0.81
0.9,0.0499999999999999,0.7225
0.9,0.1,0.64
0.9,0.15,0.5625
0.9,0.2,0.49
0.9,0.25,0.4225
0.9,0.3,0.36
0.9,0.35,0.3025
0.9,0.4,0.25
0.9,0.45,0.2025
0.9,0.5,0.16
0.9,0.55,0.1225
0.9,0.6,0.09
0.9,0.65,0.0625000000000001
0.9,0.7,0.04
0.9,0.75,0.0225
0.9,0.8,0.01
0.9,0.85,0.0025
0.9,0.9,0
0.9,0.95,0.00249999999999999
0.9,1,0.01
0.95,-1,3.8025
0.95,-0.95,3.61
0.95,-0.9,3.4225
0.95,-0.85,3.24
0.95,-0.8,3.0625
0.95,-0.75,2.89
0.95,-0.7,2.7225
0.95,-0.65,2.56
0.95,-0.6,2.4025
0.95,-0.55,2.25
0.95,-0.5,2.1025
0.95,-0.45,1.96
0.95,-0.4,1.8225
0.95,-0.35,1.69
0.95,-0.3,1.5625
0.95,-0.25,1.44
0.95,-0.2,1.3225
0.95,-0.15,1.21
0.95,-0.1,1.1025
0.95,-0.0499999999999999,1
0.95,0,0.9025
0.95,0.0499999999999999,0.81
0.95,0.1,0.7225
0.95,0.15,0.64
0.95,0.2,0.5625
0.95,0.25,0.49
0.95,0.3,0.4225
0.95,0.35,0.36
0.95,0.4,0.3025
0.95,0.45,0.25
0.95,0.5,0.2025
0.95,0.55,0.16
0.95,0.6,0.1225
0.95,0.65,0.09
0.95,0.7,0.0625
0.95,0.75,0.04
0.95,0.8,0.0225
0.95,0.85,0.01
0.95,0.9,0.00249999999999999
0.95,0.95,0
0.95,1,0.0025
1,-1,4
1,-0.95,3.8025
1,-0.9,3.61
1,-0.85,3.4225
1,-0.8,3.24
1,-0.75,3.0625
1,-0.7,2.89
1,-0.65,2.7225
1,-0.6,2.56
1,-0.55,2.4025
1,-0.5,2.25
1,-0.45,2.1025
1,-0.4,1.96
1,-0.35,1.8225
1,-0.3,1.69
1,-0.25,1.5625
1,-0.2,1.44
1,-0.15,1.3225
1,-0.1,1.21
1,-0.0499999999999999,1.1025
1,0,1
1,0.0499999999999999,0.9025
1,0.1,0.81
1,0.15,0.7225
1,0.2,0.64
1,0.25,0.5625
1,0.3,0.49
1,0.35,0.4225
1,0.4,0.36
1,0.45,0.3025
1,0.5,0.25
1,0.55,0.2025
1,0.6,0.16
1,0.65,0.1225
1,0.7,0.09
1,0.75,0.0625
1,0.8,0.04
1,0.85,0.0225
1,0.9,0.01
1,0.95,0.0025
1,1,0


==> code_for_figs/penny_matching_saddle.csv <==
x,y,z
0,0,-1
0,0.05,-0.9
0,0.1,-0.8
0,0.15,-0.7
0,0.2,-0.6
0,0.25,-0.5
0,0.3,-0.4
0,0.35,-0.3
0,0.4,-0.2
0,0.45,-0.1
0,0.5,0
0,0.55,0.1
0,0.6,0.2
0,0.65,0.3
0,0.7,0.4
0,0.75,0.5
0,0.8,0.6
0,0.85,0.7
0,0.9,0.8
0,0.95,0.9
0,1,1
0.05,0,-0.9
0.05,0.05,-0.81
0.05,0.1,-0.72
0.05,0.15,-0.63
0.05,0.2,-0.54
0.05,0.25,-0.45
0.05,0.3,-0.36
0.05,0.35,-0.27
0.05,0.4,-0.18
0.05,0.45,-0.09
0.05,0.5,0
0.05,0.55,0.09
0.05,0.6,0.18
0.05,0.65,0.27
0.05,0.7,0.36
0.05,0.75,0.45
0.05,0.8,0.54
0.05,0.85,0.63
0.05,0.9,0.72
0.05,0.95,0.81
0.05,1,0.9
0.1,0,-0.8
0.1,0.05,-0.72
0.1,0.1,-0.64
0.1,0.15,-0.56
0.1,0.2,-0.48
0.1,0.25,-0.4
0.1,0.3,-0.32
0.1,0.35,-0.24
0.1,0.4,-0.16
0.1,0.45,-0.08
0.1,0.5,0
0.1,0.55,0.0800000000000001
0.1,0.6,0.16
0.1,0.65,0.24
0.1,0.7,0.32
0.1,0.75,0.4
0.1,0.8,0.48
0.1,0.85,0.56
0.1,0.9,0.64
0.1,0.95,0.72
0.1,1,0.8
0.15,0,-0.7
0.15,0.05,-0.63
0.15,0.1,-0.56
0.15,0.15,-0.49
0.15,0.2,-0.42
0.15,0.25,-0.35
0.15,0.3,-0.28
0.15,0.35,-0.21
0.15,0.4,-0.14
0.15,0.45,-0.07
0.15,0.5,0
0.15,0.55,0.0700000000000001
0.15,0.6,0.14
0.15,0.65,0.21
0.15,0.7,0.28
0.15,0.75,0.35
0.15,0.8,0.42
0.15,0.85,0.49
0.15,0.9,0.56
0.15,0.95,0.63
0.15,1,0.7
0.2,0,-0.6
0.2,0.05,-0.54
0.2,0.1,-0.48
0.2,0.15,-0.42
0.2,0.2,-0.36
0.2,0.25,-0.3
0.2,0.3,-0.24
0.2,0.35,-0.18
0.2,0.4,-0.12
0.2,0.45,-0.0600000000000001
0.2,0.5,0
0.2,0.55,0.0600000000000001
0.2,0.6,0.12
0.2,0.65,0.18
0.2,0.7,0.24
0.2,0.75,0.3
0.2,0.8,0.36
0.2,0.85,0.42
0.2,0.9,0.48
0.2,0.95,0.54
0.2,1,0.6
0.25,0,-0.5
0.25,0.05,-0.45
0.25,0.1,-0.4
0.25,0.15,-0.35
0.25,0.2,-0.3
0.25,0.25,-0.25
0.25,0.3,-0.2
0.25,0.35,-0.15
0.25,0.4,-0.0999999999999999
0.25,0.45,-0.05
0.25,0.5,0
0.25,0.55,0.05
0.25,0.6,0.0999999999999999
0.25,0.65,0.15
0.25,0.7,0.2
0.25,0.75,0.25
0.25,0.8,0.3
0.25,0.85,0.35
0.25,0.9,0.4
0.25,0.95,0.45
0.25,1,0.5
0.3,0,-0.4
0.3,0.05,-0.36
0.3,0.1,-0.32
0.3,0.15,-0.28
0.3,0.2,-0.24
0.3,0.25,-0.2
0.3,0.3,-0.16
0.3,0.35,-0.12
0.3,0.4,-0.08
0.3,0.45,-0.04
0.3,0.5,0
0.3,0.55,0.04
0.3,0.6,0.08
0.3,0.65,0.12
0.3,0.7,0.16
0.3,0.75,0.2
0.3,0.8,0.24
0.3,0.85,0.28
0.3,0.9,0.32
0.3,0.95,0.36
0.3,1,0.4
0.35,0,-0.3
0.35,0.05,-0.27
0.35,0.1,-0.24
0.35,0.15,-0.21
0.35,0.2,-0.18
0.35,0.25,-0.15
0.35,0.3,-0.12
0.35,0.35,-0.09
0.35,0.4,-0.06
0.35,0.45,-0.03
0.35,0.5,0
0.35,0.55,0.03
0.35,0.6,0.06
0.35,0.65,0.0899999999999999
0.35,0.7,0.12
0.35,0.75,0.15
0.35,0.8,0.18
0.35,0.85,0.21
0.35,0.9,0.24
0.35,0.95,0.27
0.35,1,0.3
0.4,0,-0.2
0.4,0.05,-0.18
0.4,0.1,-0.16
0.4,0.15,-0.14
0.4,0.2,-0.12
0.4,0.25,-0.0999999999999999
0.4,0.3,-0.08
0.4,0.35,-0.06
0.4,0.4,-0.04
0.4,0.45,-0.02
0.4,0.5,0
0.4,0.55,0.02
0.4,0.6,0.04
0.4,0.65,0.06
0.4,0.7,0.08
0.4,0.75,0.0999999999999999
0.4,0.8,0.12
0.4,0.85,0.14
0.4,0.9,0.16
0.4,0.95,0.18
0.4,1,0.2
0.45,0,-0.1
0.45,0.05,-0.09
0.45,0.1,-0.08
0.45,0.15,-0.07
0.45,0.2,-0.06
0.45,0.25,-0.05
0.45,0.3,-0.04
0.45,0.35,-0.03
0.45,0.4,-0.02
0.45,0.45,-0.01
0.45,0.5,0
0.45,0.55,0.01
0.45,0.6,0.02
0.45,0.65,0.03
0.45,0.7,0.04
0.45,0.75,0.05
0.45,0.8,0.06
0.45,0.85,0.07
0.45,0.9,0.08
0.45,0.95,0.09
0.45,1,0.1
0.5,0,0
0.5,0.05,0
0.5,0.1,0
0.5,0.15,0
0.5,0.2,0
0.5,0.25,0
0.5,0.3,0
0.5,0.35,0
0.5,0.4,0
0.5,0.45,0
0.5,0.5,0
0.5,0.55,0
0.5,0.6,0
0.5,0.65,0
0.5,0.7,0
0.5,0.75,0
0.5,0.8,0
0.5,0.85,0
0.5,0.9,0
0.5,0.95,0
0.5,1,0
0.55,0,0.1
0.55,0.05,0.09
0.55,0.1,0.0800000000000001
0.55,0.15,0.0700000000000001
0.55,0.2,0.0600000000000001
0.55,0.25,0.05
0.55,0.3,0.04
0.55,0.35,0.03
0.55,0.4,0.02
0.55,0.45,0.01
0.55,0.5,0
0.55,0.55,-0.01
0.55,0.6,-0.02
0.55,0.65,-0.03
0.55,0.7,-0.04
0.55,0.75,-0.05
0.55,0.8,-0.0600000000000001
0.55,0.85,-0.0700000000000001
0.55,0.9,-0.0800000000000001
0.55,0.95,-0.09
0.55,1,-0.1
0.6,0,0.2
0.6,0.05,0.18
0.6,0.1,0.16
0.6,0.15,0.14
0.6,0.2,0.12
0.6,0.25,0.0999999999999999
0.6,0.3,0.08
0.6,0.35,0.06
0.6,0.4,0.04
0.6,0.45,0.02
0.6,0.5,0
0.6,0.55,-0.02
0.6,0.6,-0.04
0.6,0.65,-0.06
0.6,0.7,-0.08
0.6,0.75,-0.0999999999999999
0.6,0.8,-0.12
0.6,0.85,-0.14
0.6,0.9,-0.16
0.6,0.95,-0.18
0.6,1,-0.2
0.65,0,0.3
0.65,0.05,0.27
0.65,0.1,0.24
0.65,0.15,0.21
0.65,0.2,0.18
0.65,0.25,0.15
0.65,0.3,0.12
0.65,0.35,0.0899999999999999
0.65,0.4,0.06
0.65,0.45,0.03
0.65,0.5,0
0.65,0.55,-0.03
0.65,0.6,-0.06
0.65,0.65,-0.0899999999999999
0.65,0.7,-0.12
0.65,0.75,-0.15
0.65,0.8,-0.18
0.65,0.85,-0.21
0.65,0.9,-0.24
0.65,0.95,-0.27
0.65,1,-0.3
0.7,0,0.4
0.7,0.05,0.36
0.7,0.1,0.32
0.7,0.15,0.28
0.7,0.2,0.24
0.7,0.25,0.2
0.7,0.3,0.16
0.7,0.35,0.12
0.7,0.4,0.08
0.7,0.45,0.04
0.7,0.5,0
0.7,0.55,-0.04
0.7,0.6,-0.08
0.7,0.65,-0.12
0.7,0.7,-0.16
0.7,0.75,-0.2
0.7,0.8,-0.24
0.7,0.85,-0.28
0.7,0.9,-0.32
0.7,0.95,-0.36
0.7,1,-0.4
0.75,0,0.5
0.75,0.05,0.45
0.75,0.1,0.4
0.75,0.15,0.35
0.75,0.2,0.3
0.75,0.25,0.25
0.75,0.3,0.2
0.75,0.35,0.15
0.75,0.4,0.0999999999999999
0.75,0.45,0.05
0.75,0.5,0
0.75,0.55,-0.05
0.75,0.6,-0.0999999999999999
0.75,0.65,-0.15
0.75,0.7,-0.2
0.75,0.75,-0.25
0.75,0.8,-0.3
0.75,0.85,-0.35
0.75,0.9,-0.4
0.75,0.95,-0.45
0.75,1,-0.5
0.8,0,0.6
0.8,0.05,0.54
0.8,0.1,0.48
0.8,0.15,0.42
0.8,0.2,0.36
0.8,0.25,0.3
0.8,0.3,0.24
0.8,0.35,0.18
0.8,0.4,0.12
0.8,0.45,0.06
0.8,0.5,0
0.8,0.55,-0.0600000000000001
0.8,0.6,-0.12
0.8,0.65,-0.18
0.8,0.7,-0.24
0.8,0.75,-0.3
0.8,0.8,-0.36
0.8,0.85,-0.42
0.8,0.9,-0.48
0.8,0.95,-0.54
0.8,1,-0.6
0.85,0,0.7
0.85,0.05,0.63
0.85,0.1,0.56
0.85,0.15,0.49
0.85,0.2,0.42
0.85,0.25,0.35
0.85,0.3,0.28
0.85,0.35,0.21
0.85,0.4,0.14
0.85,0.45,0.07
0.85,0.5,0
0.85,0.55,-0.0700000000000001
0.85,0.6,-0.14
0.85,0.65,-0.21
0.85,0.7,-0.28
0.85,0.75,-0.35
0.85,0.8,-0.42
0.85,0.85,-0.49
0.85,0.9,-0.56
0.85,0.95,-0.63
0.85,1,-0.7
0.9,0,0.8
0.9,0.05,0.72
0.9,0.1,0.64
0.9,0.15,0.56
0.9,0.2,0.48
0.9,0.25,0.4
0.9,0.3,0.32
0.9,0.35,0.24
0.9,0.4,0.16
0.9,0.45,0.08
0.9,0.5,0
0.9,0.55,-0.0800000000000001
0.9,0.6,-0.16
0.9,0.65,-0.24
0.9,0.7,-0.32
0.9,0.75,-0.4
0.9,0.8,-0.48
0.9,0.85,-0.56
0.9,0.9,-0.64
0.9,0.95,-0.72
0.9,1,-0.8
0.95,0,0.9
0.95,0.05,0.81
0.95,0.1,0.72
0.95,0.15,0.63
0.95,0.2,0.54
0.95,0.25,0.45
0.95,0.3,0.36
0.95,0.35,0.27
0.95,0.4,0.18
0.95,0.45,0.09
0.95,0.5,0
0.95,0.55,-0.09
0.95,0.6,-0.18
0.95,0.65,-0.27
0.95,0.7,-0.36
0.95,0.75,-0.45
0.95,0.8,-0.54
0.95,0.85,-0.63
0.95,0.9,-0.72
0.95,0.95,-0.81
0.95,1,-0.9
1,0,1
1,0.05,0.9
1,0.1,0.8
1,0.15,0.7
1,0.2,0.6
1,0.25,0.5
1,0.3,0.4
1,0.35,0.3
1,0.4,0.2
1,0.45,0.1
1,0.5,0
1,0.55,-0.1
1,0.6,-0.2
1,0.65,-0.3
1,0.7,-0.4
1,0.75,-0.5
1,0.8,-0.6
1,0.85,-0.7
1,0.9,-0.8
1,0.95,-0.9
1,1,-1


==> code_for_figs/simplex_contours_x0a_xyz.dat <==
 1.169  0.3443532974513761  0.1333333333333333
 1.166642516354312  0.3581  0.1333333333333333
 1.162717628338726  0.3734  0.1333333333333333
 1.1501  0.4089686103213679  0.1333333333333333
 1.1312  0.4515182427631299  0.1333333333333333
 1.1042  0.5051303785682028  0.1333333333333333
 1.0655  0.5759457511833163  0.1333333333333333
 1.0205  0.6533224383527416  0.1333333333333333
 0.9791  0.7200868896495767  0.1333333333333333
 0.9449  0.7705681310444906  0.1333333333333333
 0.9233  0.7989866728222157  0.1333333333333333
 0.9044  0.8205905990159378  0.1333333333333333
 0.8864  0.837337442184895  0.1333333333333333
 0.8702  0.8483399017717589  0.1333333333333333
 0.8621  0.8521450219506461  0.1333333333333333
 0.8549  0.8544829722541547  0.1333333333333333
 0.8468  0.8558769344890348  0.1333333333333333
 0.8396  0.8559726591131324  0.1333333333333333
 0.8321074298414536  0.8549  0.1333333333333333
 0.8243  0.8524967717814903  0.1333333333333333
 0.8162  0.848609990946851  0.1333333333333333
 0.8089999999999999  0.8439705209491958  0.1333333333333333
 0.8008999999999999  0.837435564845133  0.1333333333333333
 0.7927999999999999  0.8295290062124563  0.1333333333333333
 0.7756999999999999  0.8084116083347946  0.1333333333333333
 0.7595  0.7828621783087291  0.1333333333333333
 0.7433  0.751536386320651  0.1333333333333333
 0.7286513607208512  0.7171999999999999  0.1333333333333333
 0.7160686015294648  0.6812  0.1333333333333333
 0.7060906927149209  0.6452  0.1333333333333333
 0.6987587557766795  0.6092  0.1333333333333333
 0.6946984814823817  0.5777  0.1333333333333333
 0.6931428788423275  0.5479999999999999  0.1333333333333333
 0.6940628849511004  0.5192  0.1333333333333333
 0.6974  0.4926133777109839  0.1333333333333333
 0.7032973633191338  0.467  0.1333333333333333
 0.7114385561199266  0.4436  0.1333333333333333
 0.7222610943242144  0.4211  0.1333333333333333
 0.7353697525020381  0.4004  0.1333333333333333
 0.7451  0.3878221111427347  0.1333333333333333
 0.7555767126810333  0.3761  0.1333333333333333
 0.7666999999999999  0.3652143799355639  0.1333333333333333
 0.7793  0.3543854719906916  0.1333333333333333
 0.7927999999999999  0.3441791090631836  0.1333333333333333
 0.8072  0.3345659579375343  0.1333333333333333
 0.8394061998875002  0.3167  0.1333333333333333
 0.8755999999999999  0.3010579551846828  0.1333333333333333
 0.9152  0.2879020760386748  0.1333333333333333
 0.9575  0.2774844275075874  0.1333333333333333
 0.9998  0.2703863055767367  0.1333333333333333
 1.0412  0.2667277440199357  0.1333333333333333
 1.079  0.2668840126495968  0.1333333333333333
 1.0952  0.2683597057381084  0.1333333333333333
 1.110174428626348  0.2708  0.1333333333333333
 1.1231  0.2740601985715108  0.1333333333333333
 1.1348  0.27836299149998  0.1333333333333333
 1.1438  0.2830124529565277  0.1333333333333333
 1.1519  0.2888259834184813  0.1333333333333333
 1.1582  0.2952214979286262  0.1333333333333333
 1.1636  0.3033646870906129  0.1333333333333333
 1.167185528608981  0.3122  0.1333333333333333
 1.169124897473469  0.3212  0.1333333333333333
 1.169811765269601  0.332  0.1333333333333333
 1.169  0.3443532974513761  0.1333333333333333
 1.2401  0.2490085370051526  0.2666666666666667
 1.237855458209595  0.2618  0.2666666666666667
 1.2338  0.276523776748856  0.2666666666666667
 1.2203  0.3116125498077312  0.2666666666666667
 1.1987  0.3570284292679743  0.2666666666666667
 1.1663  0.418458281801843  0.2666666666666667
 1.0988  0.5391014568310155  0.2666666666666667
 1.0115  0.6902022438885227  0.2666666666666667
 0.9494  0.7945012378368411  0.2666666666666667
 0.9044  0.8658880448102928  0.2666666666666667
 0.8828  0.8972005623862823  0.2666666666666667
 0.8639  0.9216227575820665  0.2666666666666667
 0.8477  0.9391836818187568  0.2666666666666667
 0.8324  0.9517892608766381  0.2666666666666667
 0.8251999999999999  0.9560840661141782  0.2666666666666667
 0.8179999999999999  0.9592070682389937  0.2666666666666667
 0.8108  0.9610933179470076  0.2666666666666667
 0.8036  0.961706579013601  0.2666666666666667
 0.7964  0.9610436396290256  0.2666666666666667
 0.7897105016098106  0.9593  0.2666666666666667
 0.7828999999999999  0.9564530560553648  0.2666666666666667
 0.7753651939311718  0.9520999999999999  0.2666666666666667
 0.7649  0.9441191922352106  0.2666666666666667
 0.7541  0.9337500410257534  0.2666666666666667
 0.7433  0.9214680251129183  0.2666666666666667
 0.7316  0.9062628370503855  0.2666666666666667
 0.7072965267290305  0.8693  0.2666666666666667
 0.6811148739010821  0.8225  0.2666666666666667
 0.6551  0.7691908222246079  0.2666666666666667
 0.6309824512757302  0.7127  0.2666666666666667
 0.6108011063429684  0.6577999999999999  0.2666666666666667
 0.5948  0.6052775524488333  0.2666666666666667
 0.5845700480571296  0.5624  0.2666666666666667
 0.5778794920531231  0.5227999999999999  0.2666666666666667
 0.5745832342246574  0.4859  0.2666666666666667
 0.574683173241141  0.4517  0.2666666666666667
 0.578149366558061  0.4202  0.2666666666666667
 0.5851669844062093  0.3905  0.2666666666666667
 0.589824835215788  0.377  0.2666666666666667
 0.595562003725335  0.3635  0.2666666666666667
 0.6020172726344915  0.3509  0.2666666666666667
 0.609677821464375  0.3383  0.2666666666666667
 0.6194120353573098  0.3248  0.2666666666666667
 0.6309702525503083  0.3113  0.2666666666666667
 0.6436759616991821  0.2987  0.2666666666666667
 0.6577999999999999  0.2866939701831476  0.2666666666666667
 0.6733391556611613  0.2753  0.2666666666666667
 0.6901999999999999  0.2645783254471572  0.2666666666666667
 0.7081959399784392  0.2546  0.2666666666666667
 0.728  0.2450018310021423  0.2666666666666667
 0.7495999999999999  0.235853947009624  0.2666666666666667
 0.7718513270610023  0.2276  0.2666666666666667
 0.8222382700744457  0.2123  0.2666666666666667
 0.8774  0.1996035190819218  0.2666666666666667
 0.9386  0.1892489284022824  0.2666666666666667
 1.0079  0.1814694096394464  0.2666666666666667
 1.0421  0.1791293173557288  0.2666666666666667
 1.0745  0.1779246146849313  0.2666666666666667
 1.1051  0.177861289398072  0.2666666666666667
 1.1321  0.1789172923469274  0.2666666666666667
 1.1564  0.1811014691407451  0.2666666666666667
 1.17749159355527  0.1844  0.2666666666666667
 1.1942  0.1884716965597338  0.2666666666666667
 1.207876597740685  0.1934  0.2666666666666667
 1.2194  0.1995456130903368  0.2666666666666667
 1.228419179650348  0.2069  0.2666666666666667
 1.2347  0.2151494907008389  0.2666666666666667
 1.238782665496256  0.2249  0.2666666666666667
 1.24054245565415  0.2357  0.2666666666666667
 1.2401  0.2490085370051526  0.2666666666666667
 0.9728105673503671  0.7622  0.4
 0.9097999999999999  0.8693889104258999  0.4
 0.8674999999999999  0.9385969266039601  0.4
 0.8387  0.981500372174235  0.4
 0.827  0.9967518568888093  0.4
 0.8170999999999999  1.008046939872889  0.4
 0.8072  1.017381303354723  0.4
 0.7973  1.024291885610186  0.4
 0.7883  1.028144370680089  0.4
 0.7793  1.029523332992642  0.4
 0.7703  1.028432016365319  0.4
 0.7604  1.024559926422098  0.4
 0.7504999999999999  1.018200607582197  0.4
 0.7397  1.008852953322498  0.4
 0.7289  0.9974219870629496  0.4
 0.7171999999999999  0.9831265857832348  0.4
 0.6910999999999999  0.9458220813410948  0.4
 0.6614  0.8968208881685324  0.4
 0.6299  0.8391722136444142  0.4
 0.5983999999999999  0.7762658366993637  0.4
 0.5687  0.711527961423242  0.4
 0.5433821634832711  0.6506  0.4
 0.5218986680215211  0.5921  0.4
 0.5074407645705281  0.5462  0.4
 0.496267940569589  0.503  0.4
 0.4886538178149984  0.4634  0.4
 0.4844587035449557  0.4265  0.4
 0.4837631854644022  0.3932  0.4
 0.4864639020493058  0.3626  0.4
 0.4925311698786808  0.3347  0.4
 0.4970006751055281  0.3212  0.4
 0.502247233061016  0.3086  0.4
 0.5086819967436006  0.296  0.4
 0.5165  0.283372296832343  0.4
 0.5255  0.2712450936474555  0.4
 0.5354  0.25995370111732  0.4
 0.5464097414354162  0.2492  0.4
 0.5588  0.2387681074706653  0.4
 0.5722999999999999  0.2289144748110888  0.4
 0.587098011522636  0.2195  0.4
 0.62  0.2023137433230305  0.4
 0.6587  0.1866230610513621  0.4
 0.7026776627206516  0.1727  0.4
 0.7523  0.1603975242230254  0.4
 0.8189  0.1478188640535535  0.4
 0.8930343104476544  0.1376  0.4
 0.9728  0.1299958898815203  0.4
 1.0529  0.1254857813279041  0.4
 1.1258  0.1244527718216476  0.4
 1.1573  0.125260643950903  0.4
 1.1852  0.1269331758457827  0.4
 1.2095  0.129481305193075  0.4
 1.2293  0.1327473480512279  0.4
 1.2464  0.137020090646539  0.4
 1.259851423413023  0.1421  0.4
 1.2707  0.1484464432041003  0.4
 1.2788  0.1563805495674133  0.4
 1.28331412097552  0.1646  0.4
 1.285588268537629  0.1754  0.4
 1.285045713778943  0.188  0.4
 1.281631606946188  0.2033  0.4
 1.2752  0.2217275171572329  0.4
 1.2662  0.2425364771415718  0.4
 1.2392  0.295977631408177  0.4
 1.1879  0.3886378189030624  0.4
 0.9769431683684791  0.755  0.4
 1.0952  0.5507123314640966  0.4
 0.9728105673503671  0.7622  0.4
 0.8657497646488148  0.9476  0.5333333333333333
 0.8279  1.009816206744951  0.5333333333333333
 0.8144  1.030390298554684  0.5333333333333333
 0.8018  1.047826900983989  0.5333333333333333
 0.7918999999999999  1.059597158380774  0.5333333333333333
 0.7828999999999999  1.068143141231783  0.5333333333333333
 0.7739  1.074033265055022  0.5333333333333333
 0.7658  1.076726290509972  0.5333333333333333
 0.7568  1.076719354792246  0.5333333333333333
 0.7478  1.073758608677941  0.5333333333333333
 0.7379  1.067576180579339  0.5333333333333333
 0.7271  1.05803169524118  0.5333333333333333
 0.7154  1.045176482974516  0.5333333333333333
 0.7019  1.027943451169356  0.5333333333333333
 0.6713  0.9826092150104105  0.5333333333333333
 0.6406999999999999  0.9317836659364731  0.5333333333333333
 0.6064999999999999  0.8706913939017792  0.5333333333333333
 0.5714  0.8041377829330209  0.5333333333333333
 0.5381  0.7373127257012494  0.5333333333333333
 0.5084128427708917  0.6739999999999999  0.5333333333333333
 0.4832  0.6163169820949524  0.5333333333333333
 0.4615868495257141  0.5624  0.5333333333333333
 0.443564641236129  0.512  0.5333333333333333
 0.4302927619545989  0.4688  0.5333333333333333
 0.4206235600474679  0.4301  0.5333333333333333
 0.4140793817056478  0.3941  0.5333333333333333
 0.4108213200022974  0.3617  0.5333333333333333
 0.4106946004984187  0.332  0.5333333333333333
 0.4138395947131566  0.3041  0.5333333333333333
 0.4202  0.2790586096417382  0.5333333333333333
 0.4297489081154005  0.2564  0.5333333333333333
 0.4370346751001103  0.2438  0.5333333333333333
 0.4453431434093971  0.2321  0.5333333333333333
 0.4545619252817907  0.2213  0.5333333333333333
 0.4655290461546674  0.2105  0.5333333333333333
 0.4778  0.2002838549859081  0.5333333333333333
 0.4912913186677602  0.1907  0.5333333333333333
 0.506027646478542  0.1817  0.5333333333333333
 0.5219  0.1733084186784557  0.5333333333333333
 0.5389999999999999  0.1654355316581383  0.5333333333333333
 0.5588  0.1575036387031816  0.5333333333333333
 0.6003269246099748  0.1439  0.5333333333333333
 0.6503295313291214  0.1313  0.5333333333333333
 0.7055  0.1205953363555322  0.5333333333333333
 0.7847  0.1091417273966008  0.5333333333333333
 0.8738  0.1000174879178052  0.5333333333333333
 0.971  0.09335118879124592  0.5333333333333333
 1.07  0.0895932902070664  0.5333333333333333
 1.1555  0.08921572151554118  0.5333333333333333
 1.1915  0.0902600574942644  0.5333333333333333
 1.2221  0.09208378288183611  0.5333333333333333
 1.2473  0.09462823445113296  0.5333333333333333
 1.2689  0.09811390960666591  0.5333333333333333
 1.286  0.1024910435825949  0.5333333333333333
 1.2986  0.1076367071655484  0.5333333333333333
 1.3076  0.1136886147528773  0.5333333333333333
 1.313307551259469  0.1205  0.5333333333333333
 1.3166  0.12932005159886  0.5333333333333333
 1.317030028325831  0.1394  0.5333333333333333
 1.3148  0.151780915408136  0.5333333333333333
 1.3103  0.1655189701771271  0.5333333333333333
 1.3022  0.1844761084419072  0.5333333333333333
 1.2905  0.2081654386950124  0.5333333333333333
 1.251861501048556  0.2789  0.5333333333333333
 0.8689017812088338  0.9421999999999999  0.5333333333333333
 0.9962  0.7234775264205747  0.5333333333333333
 1.1924  0.3832816052061764  0.5333333333333333
 1.251309718583036  0.2798  0.5333333333333333
 0.8657497646488148  0.9476  0.5333333333333333
 0.8153647120101452  1.0349  0.6666666666666666
 0.7856  1.081535172141805  0.6666666666666666
 0.7747999999999999  1.095509898727939  0.6666666666666666
 0.7658  1.104542666208661  0.6666666666666666
 0.7576999999999999  1.109793872326173  0.6666666666666666
 0.7495999999999999  1.111838514223091  0.6666666666666666
 0.7406  1.110376913546021  0.6666666666666666
 0.7316  1.105534842842366  0.6666666666666666
 0.7199  1.095424421837408  0.6666666666666666
 0.7073  1.081186343254918  0.6666666666666666
 0.6919999999999999  1.060864221594204  0.6666666666666666
 0.6748999999999999  1.035619932797486  0.6666666666666666
 0.6316999999999999  0.9651266069187918  0.6666666666666666
 0.5786  0.8710884211463642  0.6666666666666666
 0.5444  0.8074686963901703  0.6666666666666666
 0.5111  0.7432515810498889  0.6666666666666666
 0.4805  0.681894269106276  0.6666666666666666
 0.4526  0.6233576145234152  0.6666666666666666
 0.4292  0.5715444405136445  0.6666666666666666
 0.4085  0.5225742902595105  0.6666666666666666
 0.3914  0.4785584471335819  0.6666666666666666
 0.3767602583275892  0.4364  0.6666666666666666
 0.3657684704473854  0.3995  0.6666666666666666
 0.3577600820610276  0.3662  0.6666666666666666
 0.352488115811169  0.3356  0.6666666666666666
 0.3499183488872846  0.3068  0.6666666666666666
 0.3502244397868872  0.2807  0.6666666666666666
 0.3533028500955379  0.2573  0.6666666666666666
 0.359  0.2363813344150265  0.6666666666666666
 0.3676367793210829  0.2168  0.6666666666666666
 0.3747345719244876  0.2051  0.6666666666666666
 0.3833  0.1937873963535058  0.6666666666666666
 0.3928253547475317  0.1835  0.6666666666666666
 0.4038627011627619  0.1736  0.6666666666666666
 0.4157979654686192  0.1646  0.6666666666666666
 0.4299033575584325  0.1556  0.6666666666666666
 0.4448209485480079  0.1475  0.6666666666666666
 0.4616  0.1396914289989049  0.6666666666666666
 0.4985537854303358  0.1259  0.6666666666666666
 0.5434672727040036  0.1133  0.6666666666666666
 0.5943414223264251  0.1025  0.6666666666666666
 0.6542  0.09284935105282204  0.6666666666666666
 0.7403707648162261  0.0827  0.6666666666666666
 0.8414  0.07445466467923621  0.6666666666666666
 0.9569477316389899  0.0683  0.6666666666666666
 1.0736  0.06495601163902368  0.6666666666666666
 1.1717  0.06470504276355565  0.6666666666666666
 1.246422402493645  0.0674  0.6666666666666666
 1.2743  0.06984464847995089  0.6666666666666666
 1.2959  0.07295582959612169  0.6666666666666666
 1.313  0.07697916258641689  0.6666666666666666
 1.3256  0.08200549937063059  0.6666666666666666
 1.333051303925665  0.0872  0.6666666666666666
 1.337801799542249  0.0935  0.6666666666666666
 1.339894892018142  0.1007  0.6666666666666666
 1.339651885225022  0.1097  0.6666666666666666
 1.3373  0.1197201809926048  0.6666666666666666
 1.3319  0.1340495044629132  0.6666666666666666
 1.3112  0.1754313889923149  0.6666666666666666
 0.8180672127521056  1.0304  0.6666666666666666
 0.8981  0.8935667940556828  0.6666666666666666
 1.1933  0.3823854627165159  0.6666666666666666
 1.301774538368641  0.1925  0.6666666666666666
 0.8153647120101452  1.0349  0.6666666666666666
 0.2988292961918077  0.2546  0.7999999999999999
 0.299630619713383  0.2366  0.7999999999999999
 0.301983955779246  0.2204  0.7999999999999999
 0.3059807286254689  0.2051  0.7999999999999999
 0.3117138653902164  0.1907  0.7999999999999999
 0.3192675676067469  0.1772  0.7999999999999999
 0.3284  0.1649698178015882  0.7999999999999999
 0.3392  0.1537294697415632  0.7999999999999999
 0.3522117948630071  0.143  0.7999999999999999
 0.3671629475000539  0.1331  0.7999999999999999
 0.3838467379987704  0.1241  0.7999999999999999
 0.4022  0.1159288972021053  0.7999999999999999
 0.4238  0.1079605500597392  0.7999999999999999
 0.4472  0.1007854434264295  0.7999999999999999
 0.4720010548383633  0.0944  0.7999999999999999
 0.5307461637635067  0.0827  0.7999999999999999
 0.5790728642927253  0.0755  0.7999999999999999
 0.6335  0.06911942607029434  0.7999999999999999
 0.6965  0.06334387299954221  0.7999999999999999
 0.7660832461109267  0.0584  0.7999999999999999
 0.845  0.05413641097154175  0.7999999999999999
 0.9278  0.05084141760467086  0.7999999999999999
 1.0142  0.04848353398247594  0.7999999999999999
 1.1006  0.04721753161357332  0.7999999999999999
 1.1672  0.04714927333685587  0.7999999999999999
 1.2239  0.04804911512577869  0.7999999999999999
 1.268  0.04985627224440353  0.7999999999999999
 1.3022  0.05267129869526246  0.7999999999999999
 1.3265  0.05649258675828263  0.7999999999999999
 1.3427  0.06145023334438121  0.7999999999999999
 1.34868338432273  0.06470000000000001  0.7999999999999999
 1.3526  0.06801912798100089  0.7999999999999999
 1.355326974299802  0.07190000000000001  0.7999999999999999
 1.356826636698841  0.07640000000000001  0.7999999999999999
 1.357130526853899  0.0818  0.7999999999999999
 1.3562  0.08800278076270342  0.7999999999999999
 1.3508  0.1035112834154466  0.7999999999999999
 1.3391  0.1273478485113302  0.7999999999999999
 1.3166  0.1681312451804845  0.7999999999999999
 0.8341999999999999  1.004241013916553  0.7999999999999999
 0.7892  1.080828637925249  0.7999999999999999
 0.7685  1.113277128385329  0.7999999999999999
 0.7604  1.123992218685063  0.7999999999999999
 0.7541  1.130694930631394  0.7999999999999999
 0.7478  1.135382013970471  0.7999999999999999
 0.7414999999999999  1.137632378896169  0.7999999999999999
 0.7343  1.137147694941852  0.7999999999999999
 0.7271  1.133818885105652  0.7999999999999999
 0.719  1.127461612650682  0.7999999999999999
 0.7091  1.11706103728509  0.7999999999999999
 0.6982999999999999  1.103531349192986  0.7999999999999999
 0.6857  1.085895726578845  0.7999999999999999
 0.6542  1.03694589069765  0.7999999999999999
 0.6056  0.9547900097450197  0.7999999999999999
 0.5479999999999999  0.8521003328502188  0.7999999999999999
 0.4903999999999999  0.7450084776817749  0.7999999999999999
 0.44  0.6470322086294565  0.7999999999999999
 0.4058  0.5771786893830109  0.7999999999999999
 0.3761  0.5129276178879763  0.7999999999999999
 0.3518  0.456140984293465  0.7999999999999999
 0.3320927879347622  0.4049  0.7999999999999999
 0.3175246998315435  0.3608  0.7999999999999999
 0.3069300403896648  0.3203  0.7999999999999999
 0.3008249524087805  0.2852  0.7999999999999999
 0.2988292961918077  0.2546  0.7999999999999999
 0.2558521715585343  0.2186  0.9333333333333333
 0.2566178523563916  0.2024  0.9333333333333333
 0.2590057481561836  0.1871  0.9333333333333333
 0.2631366538856796  0.1727  0.9333333333333333
 0.2686586111654968  0.1601  0.9333333333333333
 0.2758133273422431  0.1484  0.9333333333333333
 0.2846123129808446  0.1376  0.9333333333333333
 0.2951  0.1276346012821448  0.9333333333333333
 0.3077  0.1181944359932534  0.9333333333333333
 0.3218496031685898  0.1097  0.9333333333333333
 0.3385104563025094  0.1016  0.9333333333333333
 0.3566244955073426  0.0944  0.9333333333333333
 0.377  0.08771380125489486  0.9333333333333333
 0.4004  0.0813606882682828  0.9333333333333333
 0.4264590696430459  0.0755  0.9333333333333333
 0.4841  0.06559964950135125  0.9333333333333333
 0.533703434781065  0.0593  0.9333333333333333
 0.5885  0.05388703468863047  0.9333333333333333
 0.6533  0.04893019864348443  0.9333333333333333
 0.7262  0.04465690425957679  0.9333333333333333
 0.8080999999999999  0.04102979661892872  0.9333333333333333
 0.9007999999999999  0.03803012923522974  0.9333333333333333
 1.0916  0.03474160394656459  0.9333333333333333
 1.2284  0.03523801956836391  0.9333333333333333
 1.2779  0.03671713308807884  0.9333333333333333
 1.3139  0.0389818208714756  0.9333333333333333
 1.3391  0.04208852550637582  0.9333333333333333
 1.3553  0.04605260426147304  0.9333333333333333
 1.360973685032293  0.04849999999999999  0.9333333333333333
 1.3652  0.05133485101844067  0.9333333333333333
 1.368177161550804  0.05479999999999999  0.9333333333333333
 1.369849841050529  0.0593  0.9333333333333333
 1.3692985072126  0.0683  0.9333333333333333
 1.3643  0.08211245243089946  0.9333333333333333
 1.3526  0.1051645652565192  0.9333333333333333
 1.3355  0.1357701034664436  0.9333333333333333
 0.8135  1.040285473727768  0.9333333333333333
 0.773  1.109502542791427  0.9333333333333333
 0.7559  1.136709902295739  0.9333333333333333
 0.7487  1.146425968622723  0.9333333333333333
 0.7433  1.15217272691275  0.9333333333333333
 0.7379  1.155980860835177  0.9333333333333333
 0.7333999999999999  1.157383983784967  0.9333333333333333
 0.7271  1.156645665603053  0.9333333333333333
 0.7199  1.152604767719852  0.9333333333333333
 0.7118  1.145200828337197  0.9333333333333333
 0.7028  1.134715969066636  0.9333333333333333
 0.6776  1.098954203095099  0.9333333333333333
 0.6415999999999999  1.041028856914803  0.9333333333333333
 0.584  0.9422406565665236  0.9333333333333333
 0.5174  0.8234201754557651  0.9333333333333333
 0.4535  0.7055786974817334  0.9333333333333333
 0.3968  0.5968272673952383  0.9333333333333333
 0.3617  0.5263208004245332  0.9333333333333333
 0.332  0.4633948142032156  0.9333333333333333
 0.3077  0.4080214827645154  0.9333333333333333
 0.2888  0.3604000381711829  0.9333333333333333
 0.274395211243711  0.3185  0.9333333333333333
 0.2640070255258978  0.2807  0.9333333333333333
 0.2578527224705655  0.2474  0.9333333333333333
 0.2558521715585343  0.2186  0.9333333333333333
 0.2193640893126038  0.188  1.066666666666667
 0.2201511791192989  0.1727  1.066666666666667
 0.2224241908105631  0.1592  1.066666666666667
 0.226268726435196  0.1466  1.066666666666667
 0.2317579902603691  0.1349  1.066666666666667
 0.2389456538392269  0.1241  1.066666666666667
 0.2474  0.1146393424698877  1.066666666666667
 0.2573  0.1060600572583264  1.066666666666667
 0.2699  0.09750396266534696  1.066666666666667
 0.2840387497833288  0.08990000000000001  1.066666666666667
 0.2996  0.08314867465246081  1.066666666666667
 0.3176  0.07678420498627882  1.066666666666667
 0.3375659485769461  0.07100000000000001  1.066666666666667
 0.3602229352154063  0.06560000000000001  1.066666666666667
 0.3869  0.06038417407200745  1.066666666666667
 0.4454  0.05179706843995116  1.066666666666667
 0.4949  0.04650204817587288  1.066666666666667
 0.5543  0.04165009479033614  1.066666666666667
 0.6174752357311951  0.0377  1.066666666666667
 0.6947  0.0340320009774891  1.066666666666667
 0.8783  0.02848309747693069  1.066666666666667
 1.0907  0.02561476670153455  1.066666666666667
 1.2365  0.02600978546593552  1.066666666666667
 1.2878  0.02720919375463841  1.066666666666667
 1.3256  0.02911692551855646  1.066666666666667
 1.3508  0.03171096151859201  1.066666666666667
 1.367  0.03519704732608256  1.066666666666667
 1.376  0.0397192947940045  1.066666666666667
 1.3787  0.04295364228754375  1.066666666666667
 1.379863008172156  0.0467  1.066666666666667
 1.379135859424052  0.0539  1.066666666666667
 1.3751  0.06462173485382583  1.066666666666667
 1.3553  0.1015505629233988  1.066666666666667
 0.7865  1.087078595010931  1.066666666666667
 0.7585999999999999  1.134754579000097  1.066666666666667
 0.7451  1.156275730004636  1.066666666666667
 0.7352  1.168427154137413  1.066666666666667
 0.7307  1.171512191610004  1.066666666666667
 0.7271  1.172484156207167  1.066666666666667
 0.7208  1.171112841465773  1.066666666666667
 0.7145  1.166721145637325  1.066666666666667
 0.7063999999999999  1.158292471041526  1.066666666666667
 0.6974  1.146797516897807  1.066666666666667
 0.6713  1.107779774538209  1.066666666666667
 0.6308  1.041041944476363  1.066666666666667
 0.5641999999999999  0.9259230176559929  1.066666666666667
 0.4859  0.7864379378847746  1.066666666666667
 0.4157  0.6578484228038185  1.066666666666667
 0.3581  0.5485952731117728  1.066666666666667
 0.323  0.4791646688704997  1.066666666666667
 0.2942  0.4193433990003132  1.066666666666667
 0.2708  0.3673982363167946  1.066666666666667
 0.2518579167300544  0.3212  1.066666666666667
 0.2375  0.2809506673572886  1.066666666666667
 0.2273621364173628  0.2456  1.066666666666667
 0.2213879266170376  0.215  1.066666666666667
 0.2193640893126038  0.188  1.066666666666667
 0.1882809891379273  0.1619  1.2
 0.1889670255202252  0.1484  1.2
 0.1911650262544418  0.1358  1.2
 0.1949700759359463  0.1241  1.2
 0.1999251531628412  0.1142  1.2
 0.2062231083416662  0.1052  1.2
 0.2147403839437664  0.09620000000000001  1.2
 0.2248854603621546  0.0881  1.2
 0.2364930855123678  0.0809  1.2
 0.2492538698720068  0.0746  1.2
 0.2651873711151887  0.0683  1.2
 0.2825  0.06279588338827716  1.2
 0.3030850307965216  0.0575  1.2
 0.3508486604700238  0.04849999999999999  1.2
 0.4073733605421972  0.0413  1.2
 0.4589  0.03659648322921254  1.2
 0.521  0.03236436650030752  1.2
 0.6650597054360121  0.026  1.2
 0.854  0.02143274241052622  1.2
 1.0844  0.01895323723948823  1.2
 1.2419  0.01923816737829893  1.2
 1.3346  0.02176350913655836  1.2
 1.3598  0.02389408488688359  1.2
 1.375986467469021  0.0269  1.2
 1.3841  0.03061411909196807  1.2
 1.386424896606912  0.0332  1.2
 1.387521193123317  0.0368  1.2
 1.386001889167523  0.0449  1.2
 1.3814  0.05516078278482841  1.2
 1.3472  0.1159947788248831  1.2
 0.7927999999999999  1.076227126876271  1.2
 0.7388  1.168255875383601  1.2
 0.7298  1.180140293962526  1.2
 0.7262  1.182939701419748  1.2
 0.7226  1.184066190382947  1.2
 0.7171999999999999  1.182716936157239  1.2
 0.7109  1.177811091755906  1.2
 0.7037  1.169685247114559  1.2
 0.6938  1.156262427506571  1.2
 0.6658999999999999  1.112913072752574  1.2
 0.6235999999999999  1.042127102704961  1.2
 0.5462  0.9078809412796571  1.2
 0.4616  0.7577158263381036  1.2
 0.3878  0.6237326592224943  1.2
 0.3257  0.5074622371686329  1.2
 0.2915  0.4409293406887346  1.2
 0.2627  0.3823860342084199  1.2
 0.2393  0.3317992750689936  1.2
 0.2203423352897553  0.287  1.2
 0.2060253378445738  0.2483  1.2
 0.1961  0.215107424465724  1.2
 0.1901983145342692  0.1862  1.2
 0.1882809891379273  0.1619  1.2


==> code_for_figs/simplex_contours_x0b_xyz.dat <==
 0.9944  0.3309591567890583  0.1333333333333333
 0.990732111936014  0.359  0.1333333333333333
 0.9835101594153717  0.3896  0.1333333333333333
 0.9726609542308795  0.4229  0.1333333333333333
 0.9580797145416449  0.4589  0.1333333333333333
 0.9403999999999999  0.4959623248606698  0.1333333333333333
 0.9197  0.5338600985029303  0.1333333333333333
 0.8972  0.5702908641100642  0.1333333333333333
 0.8738  0.6038846668520657  0.1333333333333333
 0.8512999999999999  0.6324164835754121  0.1333333333333333
 0.8297  0.6563874203916109  0.1333333333333333
 0.8080999999999999  0.6769215063846978  0.1333333333333333
 0.7865  0.6938553354233548  0.1333333333333333
 0.7658  0.7065224171109376  0.1333333333333333
 0.7451  0.7155302214646668  0.1333333333333333
 0.7243999999999999  0.72073651647038  0.1333333333333333
 0.7037  0.7220505357646937  0.1333333333333333
 0.6829999999999999  0.7194491060067725  0.1333333333333333
 0.6614  0.7126113278015364  0.1333333333333333
 0.6397999999999999  0.7016864068194686  0.1333333333333333
 0.6182  0.6868527616722826  0.1333333333333333
 0.5957  0.6674600242658361  0.1333333333333333
 0.5731999999999999  0.6442531122511803  0.1333333333333333
 0.5498  0.6162283490313036  0.1333333333333333
 0.5273  0.5855652837997645  0.1333333333333333
 0.5039  0.5495924881514335  0.1333333333333333
 0.4822506919273067  0.512  0.1333333333333333
 0.4625  0.4728812747599673  0.1333333333333333
 0.4463  0.4353871805787307  0.1333333333333333
 0.4339131897518271  0.4004  0.1333333333333333
 0.4252940500042995  0.368  0.1333333333333333
 0.4204567095783376  0.3383  0.1333333333333333
 0.419397998524572  0.3113  0.1333333333333333
 0.4211383770525959  0.2924  0.1333333333333333
 0.4252718056903885  0.2744  0.1333333333333333
 0.431648464620959  0.2582  0.1333333333333333
 0.4400596697262714  0.2438  0.1333333333333333
 0.4510179458683909  0.2303  0.1333333333333333
 0.4648165387791969  0.2177  0.1333333333333333
 0.4805  0.206816296307708  0.1333333333333333
 0.4987980603055987  0.197  0.1333333333333333
 0.5205375344460226  0.188  0.1333333333333333
 0.5444  0.1804184119145673  0.1333333333333333
 0.5714  0.1739190041941167  0.1333333333333333
 0.6002  0.1688151527741517  0.1333333333333333
 0.6325999999999999  0.164843696368546  0.1333333333333333
 0.6658999999999999  0.1623809369938609  0.1333333333333333
 0.7000999999999999  0.1613582638899317  0.1333333333333333
 0.7352  0.1618144659314493  0.1333333333333333
 0.7675999999999999  0.1636208867373843  0.1333333333333333
 0.7982  0.1666657636832884  0.1333333333333333
 0.827  0.1709114905245991  0.1333333333333333
 0.854  0.1763830516779991  0.1333333333333333
 0.8783  0.182887397174928  0.1333333333333333
 0.9008190098291144  0.1907  0.1333333333333333
 0.9209259219257703  0.1997  0.1333333333333333
 0.938124771273096  0.2096  0.1333333333333333
 0.9527007457975596  0.2204  0.1333333333333333
 0.964860787311306  0.2321  0.1333333333333333
 0.9753718507970597  0.2456  0.1333333333333333
 0.9834202367886861  0.26  0.1333333333333333
 0.989215975521339  0.2753  0.1333333333333333
 0.9930746578788546  0.2924  0.1333333333333333
 0.9948151693739977  0.3113  0.1333333333333333
 0.9944  0.3309591567890583  0.1333333333333333
 1.0988  0.2608636761429884  0.2666666666666667
 1.097278406550946  0.2771  0.2666666666666667
 1.094332441872778  0.2951  0.2666666666666667
 1.089845123444507  0.3149  0.2666666666666667
 1.084289977560935  0.3347  0.2666666666666667
 1.068945316583313  0.3788  0.2666666666666667
 1.0475  0.4295864545475281  0.2666666666666667
 1.0196  0.4872063275158493  0.2666666666666667
 0.9872  0.5474357710049699  0.2666666666666667
 0.9520999999999999  0.6070817291823641  0.2666666666666667
 0.9161  0.6630831662119204  0.2666666666666667
 0.8855  0.7065123669105972  0.2666666666666667
 0.8558  0.74456130429477  0.2666666666666667
 0.8279  0.7760087135420588  0.2666666666666667
 0.8008999999999999  0.8017529629034659  0.2666666666666667
 0.7883  0.8119614879257987  0.2666666666666667
 0.7756999999999999  0.8209040011226402  0.2666666666666667
 0.764  0.828000653369467  0.2666666666666667
 0.7523  0.8338698044836793  0.2666666666666667
 0.7406  0.8384558117526756  0.2666666666666667
 0.7289  0.8417115188409977  0.2666666666666667
 0.7171999999999999  0.843602213387213  0.2666666666666667
 0.7055  0.8441074100176033  0.2666666666666667
 0.6938  0.8432206800620019  0.2666666666666667
 0.6820999999999999  0.8409519858726591  0.2666666666666667
 0.6704  0.8373268597352959  0.2666666666666667
 0.6577999999999999  0.8319497623331562  0.2666666666666667
 0.6452  0.8251064456272441  0.2666666666666667
 0.6325999999999999  0.8168701113560286  0.2666666666666667
 0.62  0.8073228226698101  0.2666666666666667
 0.6064999999999999  0.7957348689648417  0.2666666666666667
 0.5786  0.7677727554590847  0.2666666666666667
 0.5498  0.733978426652248  0.2666666666666667
 0.5192  0.693442695044538  0.2666666666666667
 0.4868  0.6460393048734595  0.2666666666666667
 0.4499  0.5869113802769486  0.2666666666666667
 0.4148  0.5253933611367562  0.2666666666666667
 0.3842  0.4664796038807276  0.2666666666666667
 0.3581  0.4101315338315931  0.2666666666666667
 0.3388941647239098  0.3617  0.2666666666666667
 0.3253058124110048  0.3185  0.2666666666666667
 0.3206080873050355  0.2987  0.2666666666666667
 0.3174265302827336  0.2807  0.2666666666666667
 0.3155847519974719  0.2636  0.2666666666666667
 0.3151487116440096  0.2474  0.2666666666666667
 0.3169578041762414  0.2267  0.2666666666666667
 0.3216772072636471  0.2078  0.2666666666666667
 0.3293  0.1908899528972841  0.2666666666666667
 0.3394212443498997  0.1763  0.2666666666666667
 0.3528244716307006  0.1628  0.2666666666666667
 0.3689  0.1510324640557938  0.2666666666666667
 0.388581652001612  0.1403  0.2666666666666667
 0.4121  0.1306650180633428  0.2666666666666667
 0.4391197017009688  0.1223  0.2666666666666667
 0.4706  0.1149551540670706  0.2666666666666667
 0.5060045842524664  0.1088  0.2666666666666667
 0.5462  0.1037248489378586  0.2666666666666667
 0.5911999999999999  0.09981719562843362  0.2666666666666667
 0.638  0.09730548501519633  0.2666666666666667
 0.6875  0.09608799805982754  0.2666666666666667
 0.7379  0.09624188654699659  0.2666666666666667
 0.7847  0.09765764081402621  0.2666666666666667
 0.8297  0.1002983988508002  0.2666666666666667
 0.8711  0.1040556760939541  0.2666666666666667
 0.9088999999999999  0.1089036625678709  0.2666666666666667
 0.944  0.1150329211535921  0.2666666666666667
 0.9737  0.1219283096512089  0.2666666666666667
 0.9998  0.129852393793158  0.2666666666666667
 1.0232  0.1391696498885532  0.2666666666666667
 1.04250657797286  0.1493  0.2666666666666667
 1.059231878249076  0.161  0.2666666666666667
 1.072464310488709  0.1736  0.2666666666666667
 1.083205220951641  0.188  0.2666666666666667
 1.09086658350019  0.2033  0.2666666666666667
 1.0961  0.2206031759336316  0.2666666666666667
 1.098771293978598  0.2402  0.2666666666666667
 1.0988  0.2608636761429884  0.2666666666666667
 1.169  0.2045934755746238  0.4
 1.167713499608381  0.2213  0.4
 1.164654667261479  0.2402  0.4
 1.160039787466282  0.26  0.4
 1.1537  0.2816960716671303  0.4
 1.1356772665604  0.3311  0.4
 1.1096  0.3905349980772529  0.4
 1.0745  0.4614844517660487  0.4
 1.0313  0.5416242420417346  0.4
 0.9844999999999999  0.6226727843959177  0.4
 0.9368  0.699969605728391  0.4
 0.899  0.7570339141907334  0.4
 0.8648  0.8046524667657704  0.4
 0.8332999999999999  0.8441022210448544  0.4
 0.8045  0.8753031457393297  0.4
 0.791  0.8879452450366779  0.4
 0.7784  0.8984133494469436  0.4
 0.7658  0.9074610257418768  0.4
 0.7532  0.9149580628436311  0.4
 0.7414999999999999  0.9204249770031603  0.4
 0.7298  0.9243666467698005  0.4
 0.7181  0.9267186777488458  0.4
 0.7063999999999999  0.9274407211898203  0.4
 0.6947  0.9265203787613616  0.4
 0.6829999999999999  0.9239737152801398  0.4
 0.6713  0.9198440283825947  0.4
 0.6587  0.9137033603188787  0.4
 0.6461  0.9059122206658525  0.4
 0.6335  0.8965937846906138  0.4
 0.62  0.8850639060742753  0.4
 0.6064999999999999  0.8720936738544991  0.4
 0.5777  0.8403079099330888  0.4
 0.5453  0.7991627464402022  0.4
 0.5093  0.7483851502283562  0.4
 0.4706  0.6892668187187995  0.4
 0.4229  0.6111953208972805  0.4
 0.3752  0.5277370620744161  0.4
 0.3338  0.4499906992103418  0.4
 0.2996  0.3797197107798659  0.4
 0.2753  0.3229811652406542  0.4
 0.265912907616045  0.2978  0.4
 0.2582515090150562  0.2744  0.4
 0.2523515485048313  0.2528  0.4
 0.2482188848814764  0.233  0.4
 0.2458385788081298  0.215  0.4
 0.2451497509904501  0.1988  0.4
 0.2468093574489158  0.179  0.4
 0.2512894614849919  0.1619  0.4
 0.2591  0.145948381534878  0.4
 0.2698527918625303  0.1322  0.4
 0.2843  0.1197026043048457  0.4
 0.3014  0.1092095408378275  0.4
 0.3223512945618271  0.0998  0.4
 0.3473  0.0915059262979728  0.4
 0.377  0.08416266513279445  0.4
 0.4121  0.07773619727736003  0.4
 0.4526  0.07230201127945235  0.4
 0.4975999999999999  0.06794530717374389  0.4
 0.5488999999999999  0.06449238044465985  0.4
 0.6064999999999999  0.06202981948619227  0.4
 0.6667999999999999  0.06072003023777842  0.4
 0.728  0.06054150228020853  0.4
 0.7865  0.06143424980239717  0.4
 0.8431999999999999  0.06339174383552007  0.4
 0.8954  0.06634933726037118  0.4
 0.9413  0.07015125939442751  0.4
 0.9836  0.07503651287220078  0.4
 1.0205  0.08085625749819193  0.4
 1.052  0.08754671311361717  0.4
 1.079  0.09521827660269383  0.4
 1.1024  0.1041733286174963  0.4
 1.1213  0.1139986042642546  0.4
 1.136696006287912  0.125  0.4
 1.149123818156266  0.1376  0.4
 1.1582  0.1512830026906789  0.4
 1.164709943580767  0.1673  0.4
 1.168284656850955  0.1853  0.4
 1.169  0.2045934755746238  0.4
 1.2203  0.1642338467425518  0.5333333333333333
 1.218931681147082  0.1808  0.5333333333333333
 1.215751145878279  0.1988  0.5333333333333333
 1.210487802786221  0.2195  0.5333333333333333
 1.2032  0.2423861188412591  0.5333333333333333
 1.1942  0.2667303038029361  0.5333333333333333
 1.1825  0.295130611083769  0.5333333333333333
 1.1528  0.3594006470266996  0.5333333333333333
 1.1105  0.4421478632799592  0.5333333333333333
 1.0583  0.5375529029798231  0.5333333333333333
 0.9988999999999999  0.6406165159173626  0.5333333333333333
 0.9421999999999999  0.7341828574157205  0.5333333333333333
 0.8999  0.8002792733775441  0.5333333333333333
 0.863  0.8542998554277152  0.5333333333333333
 0.8297  0.898827732254168  0.5333333333333333
 0.8008999999999999  0.9326695306958426  0.5333333333333333
 0.7874  0.9465480421340311  0.5333333333333333
 0.7747999999999999  0.9580995035238328  0.5333333333333333
 0.7622  0.9681015407398739  0.5333333333333333
 0.7504999999999999  0.9758281275367834  0.5333333333333333
 0.7388  0.9818952788589985  0.5333333333333333
 0.728  0.9859046078506721  0.5333333333333333
 0.7171999999999999  0.9883014923442375  0.5333333333333333
 0.7063999999999999  0.9890329399367914  0.5333333333333333
 0.6956  0.9880820563116214  0.5333333333333333
 0.6839  0.9851791245870662  0.5333333333333333
 0.6730999999999999  0.9808341329893282  0.5333333333333333
 0.6614  0.9744274102206867  0.5333333333333333
 0.6496999999999999  0.9663903414068336  0.5333333333333333
 0.6371  0.956088695033313  0.5333333333333333
 0.6235999999999999  0.9433770264390695  0.5333333333333333
 0.6101  0.9291607817904591  0.5333333333333333
 0.5804  0.8936018078030746  0.5333333333333333
 0.5462  0.8472097316715189  0.5333333333333333
 0.5075  0.7898948522249903  0.5333333333333333
 0.4643  0.7217553143383965  0.5333333333333333
 0.4058  0.6244500216912998  0.5333333333333333
 0.3482  0.5237799041673434  0.5333333333333333
 0.2969  0.4292427731652456  0.5333333333333333
 0.2564  0.349054706888569  0.5333333333333333
 0.2285  0.2875867712961812  0.5333333333333333
 0.2177  0.2607433626425997  0.5333333333333333
 0.2087506310626801  0.2357  0.5333333333333333
 0.2022147431853279  0.2141  0.5333333333333333
 0.19752968327874  0.1943  0.5333333333333333
 0.1947421740421033  0.1763  0.5333333333333333
 0.1938664667088388  0.1601  0.5333333333333333
 0.1954352841747289  0.1421  0.5333333333333333
 0.2001532749976927  0.1259  0.5333333333333333
 0.2078  0.1121595544567035  0.5333333333333333
 0.2189452680491571  0.0998  0.5333333333333333
 0.2336417956451403  0.089  0.5333333333333333
 0.2511923997013531  0.08  0.5333333333333333
 0.2732081033215693  0.07190000000000001  0.5333333333333333
 0.3003267220355427  0.06470000000000001  0.5333333333333333
 0.3331873758046008  0.0584  0.5333333333333333
 0.3707  0.05319398542766114  0.5333333333333333
 0.4148  0.04877752623272917  0.5333333333333333
 0.4643  0.04525257879312234  0.5333333333333333
 0.5236999999999999  0.04236427377220942  0.5333333333333333
 0.5880246938327141  0.0404  0.5333333333333333
 0.7298  0.03913677215284126  0.5333333333333333
 0.8621  0.04136845645017847  0.5333333333333333
 0.9233  0.04380694365661444  0.5333333333333333
 0.9755  0.04691999693017952  0.5333333333333333
 1.0223  0.05088520407666757  0.5333333333333333
 1.0619  0.05553858096082186  0.5333333333333333
 1.096437324889306  0.06109999999999999  0.5333333333333333
 1.125108002062213  0.0674  0.5333333333333333
 1.149165440475778  0.0746  0.5333333333333333
 1.169  0.08273692474796714  0.5333333333333333
 1.1861  0.09258951057853178  0.5333333333333333
 1.199037635590994  0.1034  0.5333333333333333
 1.208973992230157  0.116  0.5333333333333333
 1.215765197001534  0.1304  0.5333333333333333
 1.219477370504488  0.1466  0.5333333333333333
 1.2203  0.1642338467425518  0.5333333333333333
 1.259  0.1393449385037497  0.6666666666666666
 1.256756885856413  0.1556  0.6666666666666666
 1.252367623847063  0.1745  0.6666666666666666
 1.246317259956119  0.1943  0.6666666666666666
 1.23746140349947  0.2186  0.6666666666666666
 1.214  0.2730509380480806  0.6666666666666666
 1.1798  0.3428416280765881  0.6666666666666666
 1.1312  0.4346077761111374  0.6666666666666666
 1.0691  0.546093573181275  0.6666666666666666
 0.9998  0.665885978546028  0.6666666666666666
 0.9332  0.7766595219326332  0.6666666666666666
 0.8891  0.8467718888055409  0.6666666666666666
 0.8522  0.9022865174410879  0.6666666666666666
 0.8207  0.9461002470555168  0.6666666666666666
 0.7927999999999999  0.9806312397239453  0.6666666666666666
 0.7685  1.005819916140332  0.6666666666666666
 0.7576999999999999  1.015064078670282  0.6666666666666666
 0.7469  1.022850105738325  0.6666666666666666
 0.7361  1.02899572467446  0.6666666666666666
 0.7262  1.03304434100769  0.6666666666666666
 0.7162999999999999  1.035468176325606  0.6666666666666666
 0.7063999999999999  1.036201931130738  0.6666666666666666
 0.6965  1.035224400838716  0.6666666666666666
 0.6857  1.032240466062129  0.6666666666666666
 0.6748999999999999  1.027349047337851  0.6666666666666666
 0.6641  1.02069670067202  0.6666666666666666
 0.6524  1.011704554216338  0.6666666666666666
 0.6406999999999999  1.001085326238826  0.6666666666666666
 0.6154999999999999  0.9737421997376841  0.6666666666666666
 0.5858  0.9357668866658643  0.6666666666666666
 0.5507  0.8856598325947611  0.6666666666666666
 0.5102  0.8234362476951539  0.6666666666666666
 0.4634  0.7478463355456406  0.6666666666666666
 0.3959  0.6343051820085278  0.6666666666666666
 0.3284  0.5165313793583181  0.6666666666666666
 0.269  0.408693511659221  0.6666666666666666
 0.2222  0.3186568232483131  0.6666666666666666
 0.1916  0.2540635835139193  0.6666666666666666
 0.1799  0.2265230500832461  0.6666666666666666
 0.1706988508632126  0.2024  0.6666666666666666
 0.1636322849895091  0.1808  0.6666666666666666
 0.1585423512017985  0.161  0.6666666666666666
 0.1556669533647271  0.1439  0.6666666666666666
 0.1548049787916579  0.1286  0.6666666666666666
 0.1566628285347779  0.1115  0.6666666666666666
 0.1617493253272546  0.09710000000000001  0.6666666666666666
 0.17  0.08492074220030679  0.6666666666666666
 0.1817  0.07438759517688023  0.6666666666666666
 0.197  0.06536223368630928  0.6666666666666666
 0.2168  0.05742430079506457  0.6666666666666666
 0.242  0.05046012814255654  0.6666666666666666
 0.2717  0.0447172210741666  0.6666666666666666
 0.3095  0.0395937881872707  0.6666666666666666
 0.3518  0.03557722189869905  0.6666666666666666
 0.4013  0.03226972722008613  0.6666666666666666
 0.4634  0.02945611992726126  0.6666666666666666
 0.6173  0.02607600971953605  0.6666666666666666
 0.7901  0.02600686524944807  0.6666666666666666
 0.928558271288616  0.0287  0.6666666666666666
 1.0358  0.03365391675321504  0.6666666666666666
 1.079  0.03698888097954871  0.6666666666666666
 1.1177  0.04114997445290711  0.6666666666666666
 1.14895244629816  0.04579999999999999  0.6666666666666666
 1.175366278653903  0.0512  0.6666666666666666
 1.197642245170164  0.0575  0.6666666666666666
 1.215832479386765  0.06470000000000001  0.6666666666666666
 1.2311  0.0733870309037367  0.6666666666666666
 1.2428  0.08336325239088541  0.6666666666666666
 1.251009851784143  0.0944  0.6666666666666666
 1.256382995215912  0.107  0.6666666666666666
 1.259135865601492  0.1223  0.6666666666666666
 1.259  0.1393449385037497  0.6666666666666666
 1.2896  0.1114169096650617  0.7999999999999999
 1.287554606196899  0.1268  0.7999999999999999
 1.283486573299613  0.1439  0.7999999999999999
 1.277189825003485  0.1637  0.7999999999999999
 1.2689  0.1855666986457211  0.7999999999999999
 1.2446  0.2400959119113112  0.7999999999999999
 1.2086  0.3116674538268783  0.7999999999999999
 1.1555  0.4102827849894422  0.7999999999999999
 1.0817  0.541708287410396  0.7999999999999999
 0.9988999999999999  0.6848536948230782  0.7999999999999999
 0.9259999999999999  0.8072166264846971  0.7999999999999999
 0.881  0.880114398160705  0.7999999999999999
 0.8431999999999999  0.9386170156402694  0.7999999999999999
 0.8126  0.9828611396112531  0.7999999999999999
 0.7856  1.018014829693917  0.7999999999999999
 0.7631  1.042861849415444  0.7999999999999999
 0.7523  1.052755102544219  0.7999999999999999
 0.7423999999999999  1.060361635658546  0.7999999999999999
 0.7333999999999999  1.065878557079944  0.7999999999999999
 0.7243999999999999  1.069908624328494  0.7999999999999999
 0.7154  1.072325943437344  0.7999999999999999
 0.7063999999999999  1.073050645617411  0.7999999999999999
 0.6974  1.072056925185185  0.7999999999999999
 0.687695426966164  1.0691  0.7999999999999999
 0.6785  1.06459746324216  0.7999999999999999
 0.6686  1.058059569312525  0.7999999999999999
 0.6577999999999999  1.049169156246347  0.7999999999999999
 0.647  1.038710175607843  0.7999999999999999
 0.6226999999999999  1.010730955925018  0.7999999999999999
 0.5939  0.9720638660849898  0.7999999999999999
 0.5597  0.9214608306400334  0.7999999999999999
 0.5192  0.8577109669394064  0.7999999999999999
 0.4697  0.7765468727537239  0.7999999999999999
 0.3932  0.6470139730604361  0.7999999999999999
 0.3131  0.5075481809502537  0.7999999999999999
 0.2474  0.3896672067279845  0.7999999999999999
 0.1961  0.293315506469192  0.7999999999999999
 0.1637  0.2275627139007449  0.7999999999999999
 0.1511  0.1994529420455215  0.7999999999999999
 0.1412  0.1750945775360642  0.7999999999999999
 0.1339882815977692  0.1547  0.7999999999999999
 0.1283926989763051  0.1349  0.7999999999999999
 0.1253499121975139  0.1187  0.7999999999999999
 0.1243925184136355  0.1043  0.7999999999999999
 0.1261612370191928  0.089  0.7999999999999999
 0.1310509419220459  0.07640000000000001  0.7999999999999999
 0.1392926271711551  0.06560000000000001  0.7999999999999999
 0.150828861265919  0.05659999999999999  0.7999999999999999
 0.1664  0.04882678172747917  0.7999999999999999
 0.1862  0.04226149969699226  0.7999999999999999
 0.2103573732888474  0.0368  0.7999999999999999
 0.2389481054070419  0.0323  0.7999999999999999
 0.2744  0.02839786176195878  0.7999999999999999
 0.3185  0.02503544873437097  0.7999999999999999
 0.3707  0.0223190377569834  0.7999999999999999
 0.4373  0.02003003717242646  0.7999999999999999
 0.5992999999999999  0.01735743427312177  0.7999999999999999
 0.7883  0.01716783906778014  0.7999999999999999
 0.9395  0.01912227784730118  0.7999999999999999
 1.0583  0.0229886816509703  0.7999999999999999
 1.143085841767121  0.0287  0.7999999999999999
 1.175265932153273  0.0323  0.7999999999999999
 1.203856022600419  0.0368  0.7999999999999999
 1.2266  0.0418826392133984  0.7999999999999999
 1.244683252338438  0.0476  0.7999999999999999
 1.26034422479851  0.05479999999999999  0.7999999999999999
 1.272010128737748  0.0629  0.7999999999999999
 1.2806  0.0723248699637631  0.7999999999999999
 1.286436382134103  0.08360000000000001  0.7999999999999999
 1.289330412783769  0.09620000000000001  0.7999999999999999
 1.2896  0.1114169096650617  0.7999999999999999
 0.1007  0.09207385039658583  0.9333333333333333
 0.1028527099970741  0.1061  0.9333333333333333
 0.1070915852211749  0.1223  0.9333333333333333
 0.1133  0.1404760807806655  0.9333333333333333
 0.1223  0.1628454393314689  0.9333333333333333
 0.1475  0.2168795591579677  0.9333333333333333
 0.1853  0.2898962696515564  0.9333333333333333
 0.2438  0.3966843557231932  0.9333333333333333
 0.3248  0.5398088810504447  0.9333333333333333
 0.4175  0.7000959063993019  0.9333333333333333
 0.4984999999999999  0.8370276821645217  0.9333333333333333
 0.5444  0.9123977318836901  0.9333333333333333
 0.5804  0.969326368732215  0.9333333333333333
 0.611  1.01494311055235  0.9333333333333333
 0.6353  1.047932461539999  0.9333333333333333
 0.6568999999999999  1.073136760756157  0.9333333333333333
 0.6748999999999999  1.089454207592708  0.9333333333333333
 0.6829999999999999  1.094900628188419  0.9333333333333333
 0.6910999999999999  1.098930624198543  0.9333333333333333
 0.6991999999999999  1.10139839785066  0.9333333333333333
 0.7073  1.10220521284995  0.9333333333333333
 0.7154  1.101317616846711  0.9333333333333333
 0.7235  1.09877321518317  0.9333333333333333
 0.7324999999999999  1.094126354058196  0.9333333333333333
 0.7414999999999999  1.087763155720252  0.9333333333333333
 0.7604  1.069856288534547  0.9333333333333333
 0.7828999999999999  1.042795791077921  0.9333333333333333
 0.8099  1.005283975364475  0.9333333333333333
 0.8431999999999999  0.9547461722221089  0.9333333333333333
 0.8836999999999999  0.8898480672182767  0.9333333333333333
 0.9340999999999999  0.8062899529129204  0.9333333333333333
 1.0187  0.6623757920182485  0.9333333333333333
 1.1114  0.5012971367024917  0.9333333333333333
 1.1879  0.3652062260326085  0.9333333333333333
 1.241  0.267095299496905  0.9333333333333333
 1.2743  0.2013577600564264  0.9333333333333333
 1.2968  0.1510759448222787  0.9333333333333333
 1.304200787324815  0.1313  0.9333333333333333
 1.309664027772469  0.1133  0.9333333333333333
 1.312820393460777  0.098  0.9333333333333333
 1.313817351357509  0.08450000000000001  0.9333333333333333
 1.3121  0.07102900761548279  0.9333333333333333
 1.307450615455334  0.0602  0.9333333333333333
 1.2995  0.0509111636937916  0.9333333333333333
 1.287991730950207  0.0431  0.9333333333333333
 1.273225678150285  0.0368  0.9333333333333333
 1.2536  0.0313301461959791  0.9333333333333333
 1.2293  0.02682735566792845  0.9333333333333333
 1.1969  0.02283596182080301  0.9333333333333333
 1.158773988016167  0.0197  0.9333333333333333
 1.109223427522831  0.017  0.9333333333333333
 0.9853462030408531  0.0134  0.9333333333333333
 0.8027  0.01146118097261948  0.9333333333333333
 0.5846851701123023  0.0116  0.9333333333333333
 0.4288677134905481  0.0134  0.9333333333333333
 0.3185  0.01644192556628372  0.9333333333333333
 0.2357  0.02117092490926246  0.9333333333333333
 0.204644478837644  0.0242  0.9333333333333333
 0.1787958975954713  0.0278  0.9333333333333333
 0.1574  0.03208231527737233  0.9333333333333333
 0.1409879780272806  0.0368  0.9333333333333333
 0.1268  0.04279792159258984  0.9333333333333333
 0.116  0.04981818549691145  0.9333333333333333
 0.1086019908480577  0.0575  0.9333333333333333
 0.1032610364748662  0.0674  0.9333333333333333
 0.1007  0.07888780914828285  0.9333333333333333
 0.1007  0.09207385039658583  0.9333333333333333
 1.3328  0.07326441119463277  1.066666666666667
 1.331124426146645  0.0854  1.066666666666667
 1.3274  0.09984045970194541  1.066666666666667
 1.321149820560735  0.1178  1.066666666666667
 1.313  0.1375607699564124  1.066666666666667
 1.2887  0.1886082466969342  1.066666666666667
 1.2527  0.2571941543414703  1.066666666666667
 1.1915  0.3679713945157997  1.066666666666667
 1.1051  0.5200984546408718  1.066666666666667
 0.998  0.7055320502590241  1.066666666666667
 0.9097999999999999  0.8556634175606842  1.066666666666667
 0.8621  0.9350312613359857  1.066666666666667
 0.827  0.9916996470580084  1.066666666666667
 0.7973  1.037396604375658  1.066666666666667
 0.773  1.07185183962828  1.066666666666667
 0.7532  1.096317922066665  1.066666666666667
 0.7361  1.112986767670175  1.066666666666667
 0.7289  1.118226255178757  1.066666666666667
 0.7217  1.122151715697557  1.066666666666667
 0.7145  1.124599632591945  1.066666666666667
 0.7073  1.125459054498325  1.066666666666667
 0.7000999999999999  1.124687025335362  1.066666666666667
 0.6929  1.122321573523248  1.066666666666667
 0.6857  1.118472480412996  1.066666666666667
 0.6776  1.112567328604499  1.066666666666667
 0.6605  1.095742056769727  1.066666666666667
 0.6397999999999999  1.069956466669192  1.066666666666667
 0.6145999999999999  1.033950373660696  1.066666666666667
 0.5849  0.9880331954005233  1.066666666666667
 0.5444  0.9223388686788141  1.066666666666667
 0.4949  0.8396360670537425  1.066666666666667
 0.4031  0.6829844562316714  1.066666666666667
 0.2978  0.50033417243961  1.066666666666667
 0.2141  0.3526014240350748  1.066666666666667
 0.1565  0.2478784437466358  1.066666666666667
 0.1214  0.1803970176759312  1.066666666666667
 0.098  0.130057726502335  1.066666666666667
 0.09071653517590027  0.1115  1.066666666666667
 0.0854  0.09498136666948186  1.066666666666667
 0.0822769251583578  0.0809  1.066666666666667
 0.08128578239552761  0.0692  1.066666666666667
 0.08273533477174375  0.0575  1.066666666666667
 0.0872  0.04770143797092828  1.066666666666667
 0.0944  0.03999546338775753  1.066666666666667
 0.1052  0.03336690372466306  1.066666666666667
 0.1201353867812446  0.0278  1.066666666666667
 0.1376  0.02362466309746373  1.066666666666667
 0.161  0.01992515158286058  1.066666666666667
 0.1887586372462544  0.017  1.066666666666667
 0.2672  0.01247955412500108  1.066666666666667
 0.395  0.009373727108093009  1.066666666666667
 0.5786  0.007760495348371066  1.066666666666667
 0.8099  0.007665885026406986  1.066666666666667
 0.98504778580773  0.0089  1.066666666666667
 1.1042  0.01110444813776373  1.066666666666667
 1.1897  0.01448694266826754  1.066666666666667
 1.225454748195531  0.017  1.066666666666667
 1.251465789841272  0.0197  1.066666666666667
 1.2743  0.02318077602332617  1.066666666666667
 1.290890399732924  0.0269  1.066666666666667
 1.3049  0.0315512791139162  1.066666666666667
 1.3166  0.03763551619645303  1.066666666666667
 1.324092785627642  0.044  1.066666666666667
 1.329508449062673  0.05209999999999999  1.066666666666667
 1.332414891239162  0.06199999999999999  1.066666666666667
 1.3328  0.07326441119463277  1.066666666666667
 1.3481  0.06025364718113149  1.2
 1.3463  0.07180206009745935  1.2
 1.3427  0.08467003504502338  1.2
 1.336459517334373  0.1016  1.2
 1.3283  0.1204996222161346  1.2
 1.3031  0.1716803902609367  1.2
 1.2644  0.2438120761365168  1.2
 1.2005  0.3580975046595177  1.2
 1.106  0.5236367320210832  1.2
 0.9925999999999999  0.7199184517777136  1.2
 0.8935999999999999  0.8890285121458024  1.2
 0.8153  1.018789701559655  1.2
 0.7865  1.063807198216382  1.2
 0.7649  1.095086182805044  1.2
 0.7469  1.117960889301275  1.2
 0.7324999999999999  1.132543856485734  1.2
 0.7199  1.141028077119239  1.2
 0.7136  1.143313289104724  1.2
 0.7073  1.144121606416551  1.2
 0.701  1.143406301105506  1.2
 0.6947  1.141208734670822  1.2
 0.6884  1.137642609395763  1.2
 0.6812  1.132104176463418  1.2
 0.6658999999999999  1.11631885089216  1.2
 0.6478999999999999  1.093139566071218  1.2
 0.6254  1.060298512416721  1.2
 0.5966  1.015074606801667  1.2
 0.5111  0.8729270281036535  1.2
 0.4148  0.7081878840231165  1.2
 0.2969  0.5039342026009578  1.2
 0.2051  0.342857124757682  1.2
 0.1439  0.2330187273409094  1.2
 0.1061  0.1619417083343254  1.2
 0.0827  0.1133131451851831  1.2
 0.0755  0.09587067317239847  1.2
 0.07006129733639642  0.08  1.2
 0.06702906468394071  0.0674  1.2
 0.06597170091489783  0.05659999999999999  1.2
 0.06717430553330765  0.0467  1.2
 0.07100000000000001  0.03845662573578314  1.2
 0.07802434388843427  0.0314  1.2
 0.0881  0.02583497734703714  1.2
 0.1010521256954126  0.0215  1.2
 0.1196  0.01764369740849077  1.2
 0.1448  0.01440484016054076  1.2
 0.1727  0.01212635839894701  1.2
 0.2609  0.008442622625293297  1.2
 0.3986678505499832  0.006199999999999999  1.2
 0.5974999999999999  0.005136408179938644  1.2
 0.8459  0.005210033713399749  1.2
 1.015545362327447  0.006199999999999999  1.2
 1.135629742721922  0.007999999999999998  1.2
 1.216648236743126  0.0107  1.2
 1.2752  0.01502043010920455  1.2
 1.296179576269542  0.0179  1.2
 1.3112  0.02099918730614922  1.2
 1.324322239268013  0.0251  1.2
 1.333506916089798  0.02959999999999999  1.2
 1.340355575012029  0.035  1.2
 1.345382987674556  0.04219999999999999  1.2
 1.347800895884743  0.0503  1.2
 1.3481  0.06025364718113149  1.2


==> code_for_figs/simplex_mark_x0a.dat <==
x y
0.9545941546018391 0.5511351921262153


==> code_for_figs/simplex_mark_x0b.dat <==
x y
0.7071067811865475 0.4082482904638631


==> iterdata.dat <==
t x y
1 0 0
2 5.0 -5.0
3 10.0 -5.0
4 10.0 -2.1135
5 10.0 0.3865
6 10.0 2.62268
7 10.0 4.664
8 10.0 6.55403
9 9.45056 8.32184
10 8.3433 9.80533
11 6.82368 10.0
12 5.3162 10.0
13 3.87271 10.0
14 2.48592 9.68735
15 1.23312 9.01541
16 0.19638 8.04283
17 -0.56432 6.84193
18 -1.01102 5.49246
19 -1.12709 4.07565
20 -0.91505 2.6701
21 -0.39406 1.3474
22 0.40305 0.17026
23 1.43272 -0.80978
24 2.64421 -1.55365
25 3.98192 -2.0345
26 5.3888 -2.2381
27 6.80823 -2.16187
28 8.18658 -1.81386
29 9.47415 -1.21172
30 10.0 -0.38087
31 10.0 0.5319
32 10.0 1.42981
33 10.0 2.31367
34 10.0 3.18396
35 10.0 4.04143
36 10.0 4.88654
37 10.0 5.71982
38 9.88167 6.54181
39 9.63158 7.3337
40 9.2579 8.07532
41 8.77171 8.74847
42 8.18631 9.33751
43 7.51706 9.82913
44 6.78064 10.0
45 6.02686 10.0
46 5.28154 10.0
47 4.54431 10.0
48 3.81502 9.93355
49 3.10295 9.76253
50 2.42262 9.49153
51 1.78745 9.12704
52 1.20961 8.67725
53 0.69974 8.15169
54 0.26688 7.56108
55 -0.08159 6.91708
56 -0.34006 6.23196
57 -0.50468 5.51834
58 -0.57333 4.78928
59 -0.54567 4.0575
60 -0.42297 3.33553
61 -0.20811 2.63548
62 0.09462 1.96866
63 0.47958 1.34569
64 0.93999 0.77615
65 1.46796 0.26866
66 2.05475 -0.16939
67 2.69113 -0.53197
68 3.367 -0.81406
69 4.07211 -1.0121
70 4.79591 -1.12381
71 5.52783 -1.1482
72 6.25742 -1.08557
73 6.97455 -0.9374
74 7.66942 -0.70631
75 8.33272 -0.39603
76 8.95575 -0.01123
77 9.53061 0.44255
78 10.0 0.95882
79 10.0 1.52492
80 10.0 2.08743
81 10.0 2.64636
82 10.0 3.20186
83 10.0 3.754
84 10.0 4.30278
85 10.0 4.84828
86 10.0 5.39066
87 9.95789 5.92975
88 9.85822 6.46127
89 9.70245 6.97914
90 9.49266 7.4776
91 9.23155 7.95108
92 8.92226 8.39459
93 8.56839 8.80347
94 8.17392 9.17355
95 7.74348 9.50089
96 7.28171 9.78236
97 6.7936 10.0
98 6.28593 10.0
99 5.78087 10.0
100 5.2784 10.0
101 4.77844 10.0
102 4.28093 9.97797
103 3.78804 9.90677
104 3.3046 9.78737
105 2.83519 9.62114
106 2.3842 9.40987
107 1.95592 9.15582
108 1.5542 8.86157
109 1.18263 8.53001
110 0.84454 8.1644
111 0.54282 7.76817
112 0.28009 7.34515
113 0.05852 6.89922
114 -0.1201 6.43445
115 -0.25444 5.95491
116 -0.34348 5.46497
117 -0.38663 4.96892
118 -0.38376 4.471
119 -0.33507 3.97539
120 -0.24115 3.4863
121 -0.10297 3.00783
122 0.07811 2.54399
123 0.30045 2.09842
124 0.56206 1.6747
125 0.8607 1.27612
126 1.19379 0.90588
127 1.55855 0.56677
128 1.95183 0.26147
129 2.37068 -0.00797
130 2.81158 -0.23946
131 3.27112 -0.4314
132 3.74567 -0.58244
133 4.23154 -0.6916
134 4.72499 -0.75822
135 5.22238 -0.78197
136 5.71988 -0.76283
137 6.21407 -0.70111
138 6.70113 -0.5974
139 7.17754 -0.45262
140 7.63995 -0.26796
141 8.0851 -0.04488
142 8.50993 0.21492
143 8.91144 0.50943
144 9.28693 0.83649
145 9.63385 1.1937
146 9.9499 1.57848
147 10.0 1.98807
148 10.0 2.40044
149 10.0 2.81136
150 10.0 3.22098
151 10.0 3.62915
152 10.0 4.03603
153 10.0 4.44153
154 10.0 4.84581
155 10.0 5.24872
156 9.98003 5.65033
157 9.92796 6.04904
158 9.84425 6.4423
159 9.72954 6.82764
160 9.58461 7.20268
161 9.41048 7.56511
162 9.20836 7.91263
163 8.97952 8.24326
164 8.72551 8.55493
165 8.44789 8.84587
166 8.1485 9.11429
167 7.82915 9.35867
168 7.4919 9.57758
169 7.13875 9.76982
170 6.77187 9.93433
171 6.39354 10.0
172 6.01123 10.0
173 5.63007 10.0
174 5.24997 10.0
175 4.87094 10.0
176 4.49306 9.99025
177 4.11691 9.95204
178 3.7447 9.88567
179 3.37852 9.79158
180 3.02042 9.67041
181 2.67236 9.52289
182 2.33621 9.3499
183 2.01378 9.15245
184 1.70686 8.93173
185 1.41704 8.68898
186 1.14584 8.42558
187 0.8947 8.143
188 0.66489 7.84283
189 0.4576 7.52672
190 0.27385 7.19638
191 0.1145 6.85349
192 -0.0196 6.49998
193 -0.12784 6.13779
194 -0.20972 5.7687
195 -0.26491 5.39462
196 -0.29315 5.01761
197 -0.2944 4.63954
198 -0.26874 4.26236
199 -0.21632 3.88797
200 -0.1375 3.51817
201 -0.03273 3.1549
202 0.0974 2.79997
203 0.25218 2.45505
204 0.4308 2.12181
205 0.6323 1.80194
206 0.85564 1.49692
207 1.0997 1.20818
208 1.36324 0.9371
209 1.64493 0.68495
210 1.94339 0.4529
211 2.25714 0.242
212 2.58464 0.0532
213 2.92438 -0.11267
214 3.27464 -0.25487
215 3.63377 -0.37277
216 4.00014 -0.46593
217 4.37202 -0.53395
218 4.7477 -0.57657
219 5.12532 -0.59364
220 5.50325 -0.58519
221 5.87976 -0.55127
222 6.25313 -0.49211
223 6.62169 -0.40802
224 6.98378 -0.29945
225 7.3378 -0.16695
226 7.68225 -0.01111
227 8.01555 0.16728
228 8.33632 0.36743
229 8.6431 0.58836
230 8.93463 0.82912
231 9.20963 1.08853
232 9.46698 1.3655
233 9.70555 1.6587
234 9.92442 1.96693
235 10.0 2.28883
236 10.0 2.61499
237 10.0 2.94046
238 10.0 3.26524
239 10.0 3.58934
240 10.0 3.91275
241 10.0 4.23547
242 10.0 4.55751
243 10.0 4.87894
244 10.0 5.19968
245 9.98723 5.51973
246 9.95404 5.83827
247 9.9006 6.15408
248 9.8272 6.46582
249 9.73412 6.77237
250 9.62181 7.07236
251 9.49078 7.3646
252 9.34152 7.64807
253 9.17473 7.92152
254 8.99107 8.18396
255 8.7913 8.43437
256 8.57625 8.67178
257 8.34677 8.8953
258 8.1038 9.10405
259 7.84831 9.29727
260 7.58131 9.47424
261 7.30386 9.63431
262 7.01706 9.77689
263 6.72202 9.90147
264 6.4198 10.0
265 6.1121 10.0
266 5.80495 10.0
267 5.4984 10.0
268 5.19246 10.0
269 4.88705 10.0
270 4.58218 9.99312
271 4.27835 9.9677
272 3.9766 9.92387
273 3.6781 9.86185
274 3.38388 9.78186
275 3.09502 9.68423
276 2.81255 9.56937
277 2.53749 9.4377
278 2.2709 9.28978
279 2.01367 9.12613
280 1.7667 8.94737
281 1.53084 8.75418
282 1.30692 8.54727
283 1.09566 8.32733
284 0.89792 8.09529
285 0.71425 7.85188
286 0.54532 7.59802
287 0.39171 7.33464
288 0.25389 7.06259
289 0.13239 6.78299
290 0.02751 6.49667
291 -0.06036 6.20471
292 -0.13097 5.90814
293 -0.1841 5.6079
294 -0.2196 5.30502
295 -0.23738 5.00063
296 -0.23741 4.69568
297 -0.21973 4.39128
298 -0.18442 4.0884
299 -0.1316 3.78802
300 -0.06152 3.49127
301 0.02556 3.19911
302 0.12933 2.91243
303 0.24945 2.63217
304 0.38544 2.35933
305 0.53685 2.09473
306 0.70322 1.83914
307 0.88393 1.59348
308 1.07832 1.35858
309 1.2858 1.13515
310 1.50565 0.92387
311 1.7372 0.72537
312 1.97957 0.54037
313 2.23203 0.3694
314 2.49373 0.21297
315 2.76384 0.07155
316 3.04147 -0.05441
317 3.32574 -0.16457
318 3.61581 -0.25859
319 3.91069 -0.3362
320 4.20943 -0.39717
321 4.51108 -0.44135
322 4.81479 -0.46863
323 5.11952 -0.47894
324 5.42433 -0.4723
325 5.72827 -0.44875
326 6.03049 -0.40836
327 6.32996 -0.3513
328 6.62587 -0.27777
329 6.91722 -0.18802
330 7.20323 -0.08234
331 7.48294 0.03893
332 7.7556 0.17538
333 8.0204 0.32661
334 8.27647 0.49211
335 8.52306 0.67134
336 8.7595 0.86378
337 8.98512 1.06886
338 9.19926 1.28593
339 9.40129 1.51436
340 9.59058 1.75337
341 9.76663 2.0023
342 9.92896 2.26042
343 10.0 2.52696
344 10.0 2.79697
345 10.0 3.06651
346 10.0 3.33568
347 10.0 3.60446
348 10.0 3.87286
349 10.0 4.14088
350 10.0 4.40852
351 10.0 4.67578
352 10.0 4.94266
353 10.0 5.20923
354 9.98888 5.47534
355 9.96362 5.74048
356 9.92433 6.00389
357 9.87114 6.26485
358 9.80421 6.52261
359 9.72374 6.77654
360 9.62997 7.02585
361 9.52321 7.26985
362 9.40376 7.50789
363 9.27194 7.73936
364 9.12816 7.9636
365 8.97284 8.17996
366 8.80641 8.38788
367 8.62932 8.58685
368 8.44214 8.77625
369 8.24532 8.95566
370 8.03944 9.12456
371 7.82503 9.28256
372 7.60272 9.4292
373 7.37315 9.5641
374 7.13687 9.68697
375 6.89458 9.79742
376 6.64687 9.89525
377 6.39447 9.98015
378 6.138 10.0
379 5.88081 10.0
380 5.62401 10.0
381 5.36751 10.0
382 5.11139 10.0
383 4.85558 10.0
384 4.60014 9.99263
385 4.3454 9.97223
386 4.092 9.93887
387 3.84067 9.89267
388 3.592 9.83376
389 3.34662 9.76228
390 3.10515 9.67845
391 2.86823 9.58249
392 2.6365 9.4747
393 2.4105 9.35533
394 2.19081 9.22472
395 1.97803 9.08322
396 1.77261 8.9312
397 1.57509 8.76904
398 1.38594 8.59717
399 1.20564 8.41602
400 1.03464 8.22606
401 0.87338 8.02785
402 0.72217 7.82176
403 0.58147 7.60846
404 0.45155 7.3884
405 0.33275 7.16216
406 0.22534 6.93028
407 0.12953 6.6933
408 0.0456 6.45184
409 -0.02626 6.2066
410 -0.0859 5.95811
411 -0.13321 5.707
412 -0.16808 5.45386
413 -0.19043 5.19923
414 -0.20023 4.94391
415 -0.19748 4.68842
416 -0.18219 4.43329
417 -0.15442 4.17923
418 -0.11424 3.92685
419 -0.06177 3.67674
420 0.00285 3.42952
421 0.0795 3.18561
422 0.16792 2.9458
423 0.2679 2.7106
424 0.3792 2.48056
425 0.50151 2.25621
426 0.63455 2.03807
427 0.77805 1.82658
428 0.93158 1.62231
429 1.0948 1.42572
430 1.26736 1.23718
431 1.44879 1.0572
432 1.63866 0.8862
433 1.83656 0.72449
434 2.04199 0.5725
435 2.25452 0.43051
436 2.47359 0.29889
437 2.69875 0.17789
438 2.92941 0.06781
439 3.16504 -0.03111
440 3.40517 -0.11868
441 3.64915 -0.1947
442 3.89645 -0.259
443 4.14658 -0.31148
444 4.39894 -0.35202
445 4.65291 -0.38054
446 4.9079 -0.39699
447 5.16342 -0.40134
448 5.41882 -0.39362
449 5.67361 -0.37384
450 5.92723 -0.34206
451 6.17902 -0.29836
452 6.42842 -0.24286
453 6.67497 -0.17569
454 6.91812 -0.097
455 7.15735 -0.00697
456 7.39204 0.09415
457 7.6217 0.20612
458 7.8459 0.32872
459 8.06415 0.46169
460 8.27597 0.6047
461 8.48085 0.75742
462 8.67842 0.91951
463 8.86826 1.09064
464 9.0499 1.27036
465 9.223 1.45833
466 9.38724 1.65414
467 9.54224 1.85738
468 9.68762 2.06752
469 9.82315 2.28416
470 9.94855 2.50685
471 10.0 2.7351
472 10.0 2.96552
473 10.0 3.19562
474 10.0 3.42549
475 10.0 3.65514
476 10.0 3.88455
477 10.0 4.11374
478 10.0 4.3427
479 10.0 4.57143
480 10.0 4.79985
481 10.0 5.02805
482 9.99873 5.25601
483 9.98708 5.48369
484 9.96507 5.7106
485 9.93279 5.9362
486 9.89029 6.16013
487 9.83766 6.38196
488 9.77505 6.60112
489 9.70258 6.81729
490 9.62039 7.02997
491 9.52872 7.23865
492 9.42769 7.44304
493 9.31758 7.64261
494 9.19856 7.83708
495 9.07095 8.02594
496 8.93498 8.20886
497 8.79094 8.3855
498 8.63907 8.55556
499 8.47974 8.71863
500 8.31326 8.8744
501 8.14 9.02258
502 7.96028 9.16286
503 7.77449 9.29497
504 7.58301 9.41867
505 7.3862 9.5337
506 7.18448 9.63988
507 6.97826 9.73697
508 6.76793 9.8248
509 6.55385 9.90324
510 6.33652 9.9721
511 6.11635 10.0
512 5.89517 10.0
513 5.67422 10.0
514 5.4535 10.0
515 5.23302 10.0
516 5.01268 10.0
517 4.79257 10.0
518 4.5727 9.99089
519 4.35345 9.97212
520 4.1352 9.94374
521 3.9184 9.90582
522 3.70349 9.85844
523 3.49088 9.80171
524 3.28098 9.73575
525 3.0741 9.66066
526 2.87071 9.57661
527 2.67114 9.48376
528 2.47581 9.38232
529 2.28511 9.27249
530 2.09938 9.15448
531 1.91898 9.02852
532 1.74416 8.89482
533 1.57532 8.7537
534 1.41272 8.60535
535 1.25671 8.45012
536 1.10757 8.28831
537 0.96553 8.12018
538 0.8309 7.94609
539 0.70392 7.76639
540 0.58476 7.58134
541 0.4737 7.39137
542 0.37088 7.19675
543 0.27654 6.99792
544 0.19081 6.79526
545 0.11385 6.58907
546 0.04579 6.37979
547 -0.01326 6.16776
548 -0.06319 5.95341
549 -0.10391 5.7371
550 -0.13536 5.51929
551 -0.15749 5.30035
552 -0.17027 5.08064
553 -0.17369 4.86063
554 -0.16777 4.64061
555 -0.15251 4.42108
556 -0.12794 4.20236
557 -0.09413 3.98492
558 -0.05115 3.76915
559 0.00095 3.55536
560 0.06204 3.34392
561 0.132 3.13528
562 0.21072 2.92976
563 0.29803 2.72778
564 0.39378 2.52963
565 0.49777 2.33572
566 0.60985 2.14633
567 0.7298 1.96179
568 0.85738 1.78249
569 0.99239 1.60866
570 1.13454 1.44069
571 1.28362 1.2788
572 1.4393 1.1233
573 1.60138 0.97444
574 1.76955 0.83246
575 1.94347 0.69765
576 2.12288 0.57019
577 2.3074 0.45035
578 2.49678 0.33827
579 2.69067 0.23416
580 2.88869 0.13821
581 3.09053 0.05057
582 3.29587 -0.02864
583 3.50433 -0.09929
584 3.7155 -0.16122
585 3.92908 -0.21437
586 4.1446 -0.25864
587 4.36182 -0.29396
588 4.58032 -0.3203
589 4.79967 -0.33759
590 5.01956 -0.34583
591 5.23964 -0.34503
592 5.45952 -0.33517
593 5.67874 -0.3163
594 5.89703 -0.28844
595 6.11401 -0.25163
596 6.32933 -0.20596
597 6.54253 -0.15154
598 6.75334 -0.08841
599 6.96141 -0.01672
600 7.1664 0.06342
601 7.36797 0.15187
602 7.5657 0.24844
603 7.75935 0.353
604 7.9486 0.46536
605 8.13312 0.58534
606 8.31256 0.71269
607 8.4867 0.84724
608 8.65524 0.98875
609 8.81792 1.137
610 8.97447 1.29172
611 9.12463 1.45267
612 9.26811 1.6195
613 9.40474 1.79202
614 9.5343 1.96992
615 9.65659 2.15292
616 9.7714 2.34071
617 9.87856 2.53299
618 9.97784 2.72935
619 10.0 2.92957
620 10.0 3.13052
621 10.0 3.33133
622 10.0 3.53198
623 10.0 3.73248
624 10.0 3.93283
625 10.0 4.13303
626 10.0 4.333
627 10.0 4.5328
628 10.0 4.73247
629 10.0 4.93198
630 10.0 5.13133
631 9.99478 5.33054
632 9.98163 5.52937
633 9.96059 5.72746
634 9.93167 5.92464
635 9.89496 6.12051
636 9.8505 6.31477
637 9.79836 6.50713
638 9.73863 6.69727
639 9.67143 6.88489
640 9.5969 7.06964
641 9.5151 7.2513
642 9.42621 7.4296
643 9.3303 7.60431
644 9.22763 7.77504
645 9.11827 7.94165
646 9.00247 8.10378
647 8.88039 8.26122
648 8.75221 8.41373
649 8.61815 8.5611
650 8.4784 8.70308
651 8.33319 8.83948
652 8.18275 8.97008
653 8.02725 9.09474
654 7.86707 9.21317
655 7.7023 9.32529
656 7.53328 9.43088
657 7.36028 9.52979
658 7.18355 9.62187
659 7.00337 9.70699
660 6.82002 9.78502
661 6.63377 9.85585
662 6.44492 9.91939
663 6.25374 9.97554
664 6.06053 10.0
665 5.86652 10.0
666 5.67265 10.0
667 5.47887 10.0
668 5.28531 10.0
669 5.09183 10.0
670 4.8985 10.0
671 4.70532 9.99608
672 4.51245 9.98471
673 4.32018 9.96591
674 4.12878 9.93971
675 3.93848 9.90616
676 3.74968 9.86531
677 3.5626 9.81725
678 3.37746 9.76201
679 3.19458 9.6997
680 3.01424 9.63043
681 2.83669 9.55429
682 2.6622 9.4714
683 2.49095 9.38188
684 2.32327 9.28587
685 2.1594 9.18353
686 1.99956 9.07501
687 1.844 8.96046
688 1.69292 8.84007
689 1.54655 8.71402
690 1.40506 8.58244
691 1.26868 8.44559
692 1.13762 8.30365
693 1.01205 8.15685
694 0.89212 8.00534
695 0.77803 7.8494
696 0.66995 7.68925
697 0.56802 7.52515
698 0.47237 7.35724
699 0.38313 7.18584
700 0.30046 7.0112
701 0.22443 6.83351
702 0.1552 6.65317
703 0.0928 6.47028
704 0.03735 6.28519
705 -0.01108 6.09816
706 -0.05243 5.90945
707 -0.08665 5.71927
708 -0.1137 5.52795
709 -0.13353 5.33577
710 -0.14613 5.143
711 -0.15149 4.94992
712 -0.14961 4.75671
713 -0.1405 4.56374
714 -0.12418 4.37126
715 -0.10065 4.17947
716 -0.06996 3.98872
717 -0.03218 3.79927
718 0.01265 3.61139
719 0.06447 3.42525
720 0.12318 3.2412
721 0.18872 3.05948
722 0.26099 2.88028
723 0.33986 2.70392
724 0.42523 2.53064
725 0.51701 2.3606
726 0.61504 2.1941
727 0.71915 2.03139
728 0.82921 1.87267
729 0.94511 1.7181
730 1.06665 1.56793
731 1.19363 1.4224
732 1.32596 1.28162
733 1.46336 1.14584
734 1.60573 1.0152
735 1.7528 0.88992
736 1.90439 0.77017
737 2.06026 0.65611
738 2.22026 0.54784
739 2.38411 0.44554
740 2.55165 0.34932
741 2.7226 0.25932
742 2.89677 0.17566
743 3.07388 0.09845
744 3.25368 0.0278
745 3.43591 -0.0362
746 3.6204 -0.09349
747 3.80685 -0.14398
748 3.99507 -0.18764
749 4.18472 -0.22437
750 4.37556 -0.25414
751 4.56741 -0.27693
752 4.75993 -0.29271
753 4.95294 -0.30145
754 5.1461 -0.30316
755 5.33917 -0.29785
756 5.53197 -0.28552
757 5.72423 -0.26617
758 5.91563 -0.23985
759 6.10591 -0.2066
760 6.2949 -0.16647
761 6.48228 -0.11952
762 6.66788 -0.0658
763 6.85138 -0.00539
764 7.03261 0.06165
765 7.21126 0.13518
766 7.3871 0.2151
767 7.55998 0.30135
768 7.72961 0.39375
769 7.89583 0.49225
770 8.05835 0.59665
771 8.21704 0.70686
772 8.37163 0.82271
773 8.52199 0.94406
774 8.66785 1.07072
775 8.8091 1.20258
776 8.9455 1.33939
777 9.07686 1.48097
778 9.2031 1.62721
779 9.32404 1.77792
780 9.43947 1.93283
781 9.5493 2.09181
782 9.65335 2.2546
783 9.75154 2.42102
784 9.84369 2.59082
785 9.9297 2.76376
786 10.0 2.9397
787 10.0 3.11807
788 10.0 3.2963
789 10.0 3.47444
790 10.0 3.65244
791 10.0 3.83035
792 10.0 4.00812
793 10.0 4.1858
794 10.0 4.36334
795 10.0 4.5408
796 10.0 4.71811
797 10.0 4.89534
798 10.0 5.07242
799 9.99744 5.24942
800 9.98862 5.42618
801 9.97356 5.60254
802 9.95227 5.77829
803 9.9248 5.95314
804 9.89117 6.12695
805 9.85144 6.29942
806 9.80565 6.47041
807 9.75388 6.63965
808 9.69617 6.80699
809 9.63261 6.97215
810 9.5633 7.13501
811 9.48828 7.29536
812 9.4077 7.45294
813 9.32162 7.60762
814 9.2302 7.75916
815 9.1335 7.90741
816 9.03165 8.05222
817 8.92482 8.19333
818 8.8131 8.33064
819 8.69667 8.46393
820 8.57564 8.5931
821 8.45021 8.71793
822 8.32048 8.83832
823 8.1866 8.95413
824 8.0488 9.06519
825 7.9072 9.17139
826 7.76195 9.27261
827 7.61331 9.3687
828 7.4614 9.45956
829 7.30646 9.54507
830 7.14862 9.62517
831 6.98807 9.69975
832 6.82507 9.76869
833 6.65976 9.83195
834 6.49232 9.88947
835 6.32304 9.94113
836 6.15205 9.98691
837 5.97963 10.0
838 5.80682 10.0
839 5.6341 10.0
840 5.46152 10.0
841 5.28902 10.0
842 5.11667 10.0
843 4.9444 10.0
844 4.7722 9.9981
845 4.60016 9.99026
846 4.42845 9.97652
847 4.25737 9.95688
848 4.08705 9.93137
849 3.91768 9.90001
850 3.74953 9.86287
851 3.58273 9.81998
852 3.41748 9.7714
853 3.25404 9.7172
854 3.09253 9.65742
855 2.93314 9.59215
856 2.77605 9.52145
857 2.6215 9.44545
858 2.46964 9.3642
859 2.32068 9.27783
860 2.17473 9.18643
861 2.03197 9.09009
862 1.89255 8.98892
863 1.7567 8.8831
864 1.62451 8.7727
865 1.49614 8.65785
866 1.3718 8.53874
867 1.25156 8.41545
868 1.13556 8.28813
869 1.02399 8.157
870 0.9169 8.02214
871 0.81444 7.88371
872 0.71672 7.74187
873 0.62389 7.59685
874 0.53601 7.44875
875 0.45319 7.29774
876 0.37553 7.14407
877 0.30312 6.98785
878 0.236 6.82925
879 0.17426 6.66847
880 0.11798 6.50568
881 0.06723 6.34113
882 0.02205 6.17494
883 -0.01752 6.00731
884 -0.0514 5.8385
885 -0.0796 5.66862
886 -0.10207 5.49788
887 -0.11879 5.32646
888 -0.12975 5.15463
889 -0.13493 4.98251
890 -0.13435 4.8103
891 -0.128 4.63818
892 -0.11589 4.46635
893 -0.09804 4.29509
894 -0.07446 4.12451
895 -0.04518 3.95479
896 -0.01024 3.78613
897 0.0303 3.61879
898 0.07642 3.45288
899 0.12804 3.28859
900 0.18512 3.12608
901 0.24756 2.96564
902 0.31532 2.80734
903 0.38832 2.65138
904 0.46648 2.49791
905 0.5497 2.3471
906 0.63786 2.19922
907 0.7309 2.05432
908 0.82869 1.91258
909 0.93115 1.77415
910 1.03815 1.63919
911 1.14952 1.50789
912 1.2652 1.38034
913 1.38504 1.25668
914 1.50893 1.13705
915 1.6367 1.02158
916 1.76825 0.91037
917 1.90335 0.80362
918 2.0419 0.70137
919 2.18376 0.60374
920 2.32878 0.51085
921 2.4768 0.42278
922 2.6276 0.33966
923 2.78105 0.26155
924 2.937 0.18852
925 3.09528 0.12067
926 3.2557 0.05804
927 3.41812 0.00072
928 3.58235 -0.05124
929 3.74814 -0.09776
930 3.91537 -0.13882
931 4.08388 -0.17438
932 4.25346 -0.20439
933 4.42395 -0.22884
934 4.59517 -0.2477
935 4.76685 -0.26093
936 4.93887 -0.26854
937 5.11107 -0.27052
938 5.28325 -0.2669
939 5.45523 -0.25766
940 5.62683 -0.24281
941 5.79787 -0.22237
942 5.96806 -0.19637
943 6.13734 -0.16484
944 6.30551 -0.1278
945 6.4724 -0.08533
946 6.63782 -0.03743
947 6.8016 0.01582
948 6.9636 0.07437
949 7.1236 0.13815
950 7.28139 0.20706
951 7.43686 0.28107
952 7.58986 0.36008
953 7.74023 0.444
954 7.88782 0.53276
955 8.03246 0.62625
956 8.174 0.72438
957 8.3123 0.82704
958 8.44716 0.93408
959 8.57849 1.04543
960 8.70616 1.16096
961 8.83005 1.28056
962 8.95001 1.4041
963 9.06595 1.53145
964 9.17772 1.66248
965 9.28522 1.79704
966 9.38834 1.935
967 9.48697 2.07622
968 9.58101 2.22054
969 9.67032 2.36774
970 9.75485 2.51775
971 9.83453 2.6704
972 9.90929 2.82553
973 9.97902 2.98299
974 10.0 3.1426
975 10.0 3.30281
976 10.0 3.46295
977 10.0 3.62302
978 10.0 3.78293
979 10.0 3.94276
980 10.0 4.1026
981 10.0 4.26228
982 10.0 4.42189
983 10.0 4.58142
984 10.0 4.74088
985 10.0 4.90025
986 10.0 5.05956
987 9.99811 5.21878
988 9.99115 5.37787
989 9.97914 5.53665
990 9.96208 5.69498
991 9.94 5.85269
992 9.91292 6.00963
993 9.88086 6.16562
994 9.84387 6.32053
995 9.80199 6.47418
996 9.75525 6.62643
997 9.70374 6.77705
998 9.64745 6.92604
999 9.5865 7.0731
1000 9.52094 7.21817

